Modern Methods for Signal Analysis: Empirical Mode Decomposition Theory and Hybrid Operator-Based Methods Using B-Splines

This thesis examines the empirical mode decomposition (EMD), a method for decomposing multicomponent signals, from a modern, both theoretical and practical, perspective. The motivation is to further formalize the concept and develop new methods to approach it numerically. The theoretical part introduces a new formalization of the method as an optimization problem over ordered function vector spaces. Using the theory of 'convex-like' optimization and B-splines, Slater-regularity and thus strong duality of this optimization problem is shown. This results in a theoretical justification for the modern null-space-pursuit (NSP) operator-based signal-separation (OSS) EMD-approach for signal decomposition and spectral analysis. The practical part considers the identified strengths and weaknesses in OSS and NSP and proposes a hybrid EMD method that utilizes these modern, but also classic, methods, implementing them in a toolbox called ETHOS (EMD Toolbox using Hybrid Operator-Based Methods and B-splines) and applying them to comparative examples. In the course of this part a new envelope estimation method called 'iterative slope envelope estimation' is proposed.

==> examples/emd.data/0-a-0-analytic.csv <==
x,y
0,1
0.00112994,1.00113
0.00225989,1.00226
0.00338983,1.00339
0.00451977,1.00452
0.00564972,1.00565
0.00677966,1.00678
0.0079096,1.00791
0.00903955,1.00904
0.0101695,1.01017
0.0112994,1.0113
0.0124294,1.01243
0.0135593,1.01356
0.0146893,1.01469
0.0158192,1.01582
0.0169492,1.01695
0.0180791,1.01808
0.019209,1.01921
0.020339,1.02034
0.0214689,1.02147
0.0225989,1.0226
0.0237288,1.02373
0.0248588,1.02486
0.0259887,1.02599
0.0271186,1.02712
0.0282486,1.02825
0.0293785,1.02938
0.0305085,1.03051
0.0316384,1.03164
0.0327684,1.03277
0.0338983,1.0339
0.0350282,1.03503
0.0361582,1.03616
0.0372881,1.03729
0.0384181,1.03842
0.039548,1.03955
0.040678,1.04068
0.0418079,1.04181
0.0429379,1.04294
0.0440678,1.04407
0.0451977,1.0452
0.0463277,1.04633
0.0474576,1.04746
0.0485876,1.04859
0.0497175,1.04972
0.0508475,1.05085
0.0519774,1.05198
0.0531073,1.05311
0.0542373,1.05424
0.0553672,1.05537
0.0564972,1.0565
0.0576271,1.05763
0.0587571,1.05876
0.059887,1.05989
0.0610169,1.06102
0.0621469,1.06215
0.0632768,1.06328
0.0644068,1.06441
0.0655367,1.06554
0.0666667,1.06667
0.0677966,1.0678
0.0689266,1.06893
0.0700565,1.07006
0.0711864,1.07119
0.0723164,1.07232
0.0734463,1.07345
0.0745763,1.07458
0.0757062,1.07571
0.0768362,1.07684
0.0779661,1.07797
0.079096,1.0791
0.080226,1.08023
0.0813559,1.08136
0.0824859,1.08249
0.0836158,1.08362
0.0847458,1.08475
0.0858757,1.08588
0.0870056,1.08701
0.0881356,1.08814
0.0892655,1.08927
0.0903955,1.0904
0.0915254,1.09153
0.0926554,1.09266
0.0937853,1.09379
0.0949153,1.09492
0.0960452,1.09605
0.0971751,1.09718
0.0983051,1.09831
0.099435,1.09944
0.100565,1.10056
0.101695,1.10169
0.102825,1.10282
0.103955,1.10395
0.105085,1.10508
0.106215,1.10621
0.107345,1.10734
0.108475,1.10847
0.109605,1.1096
0.110734,1.11073
0.111864,1.11186
0.112994,1.11299
0.114124,1.11412
0.115254,1.11525
0.116384,1.11638
0.117514,1.11751
0.118644,1.11864
0.119774,1.11977
0.120904,1.1209
0.122034,1.12203
0.123164,1.12316
0.124294,1.12429
0.125424,1.12542
0.126554,1.12655
0.127684,1.12768
0.128814,1.12881
0.129944,1.12994
0.131073,1.13107
0.132203,1.1322
0.133333,1.13333
0.134463,1.13446
0.135593,1.13559
0.136723,1.13672
0.137853,1.13785
0.138983,1.13898
0.140113,1.14011
0.141243,1.14124
0.142373,1.14237
0.143503,1.1435
0.144633,1.14463
0.145763,1.14576
0.146893,1.14689
0.148023,1.14802
0.149153,1.14915
0.150282,1.15028
0.151412,1.15141
0.152542,1.15254
0.153672,1.15367
0.154802,1.1548
0.155932,1.15593
0.157062,1.15706
0.158192,1.15819
0.159322,1.15932
0.160452,1.16045
0.161582,1.16158
0.162712,1.16271
0.163842,1.16384
0.164972,1.16497
0.166102,1.1661
0.167232,1.16723
0.168362,1.16836
0.169492,1.16949
0.170621,1.17062
0.171751,1.17175
0.172881,1.17288
0.174011,1.17401
0.175141,1.17514
0.176271,1.17627
0.177401,1.1774
0.178531,1.17853
0.179661,1.17966
0.180791,1.18079
0.181921,1.18192
0.183051,1.18305
0.184181,1.18418
0.185311,1.18531
0.186441,1.18644
0.187571,1.18757
0.188701,1.1887
0.189831,1.18983
0.19096,1.19096
0.19209,1.19209
0.19322,1.19322
0.19435,1.19435
0.19548,1.19548
0.19661,1.19661
0.19774,1.19774
0.19887,1.19887
0.2,1.2
0.20113,1.20113
0.20226,1.20226
0.20339,1.20339
0.20452,1.20452
0.20565,1.20565
0.20678,1.20678
0.20791,1.20791
0.20904,1.20904
0.210169,1.21017
0.211299,1.2113
0.212429,1.21243
0.213559,1.21356
0.214689,1.21469
0.215819,1.21582
0.216949,1.21695
0.218079,1.21808
0.219209,1.21921
0.220339,1.22034
0.221469,1.22147
0.222599,1.2226
0.223729,1.22373
0.224859,1.22486
0.225989,1.22599
0.227119,1.22712
0.228249,1.22825
0.229379,1.22938
0.230508,1.23051
0.231638,1.23164
0.232768,1.23277
0.233898,1.2339
0.235028,1.23503
0.236158,1.23616
0.237288,1.23729
0.238418,1.23842
0.239548,1.23955
0.240678,1.24068
0.241808,1.24181
0.242938,1.24294
0.244068,1.24407
0.245198,1.2452
0.246328,1.24633
0.247458,1.24746
0.248588,1.24859
0.249718,1.24972
0.250847,1.25085
0.251977,1.25198
0.253107,1.25311
0.254237,1.25424
0.255367,1.25537
0.256497,1.2565
0.257627,1.25763
0.258757,1.25876
0.259887,1.25989
0.261017,1.26102
0.262147,1.26215
0.263277,1.26328
0.264407,1.26441
0.265537,1.26554
0.266667,1.26667
0.267797,1.2678
0.268927,1.26893
0.270056,1.27006
0.271186,1.27119
0.272316,1.27232
0.273446,1.27345
0.274576,1.27458
0.275706,1.27571
0.276836,1.27684
0.277966,1.27797
0.279096,1.2791
0.280226,1.28023
0.281356,1.28136
0.282486,1.28249
0.283616,1.28362
0.284746,1.28475
0.285876,1.28588
0.287006,1.28701
0.288136,1.28814
0.289266,1.28927
0.290395,1.2904
0.291525,1.29153
0.292655,1.29266
0.293785,1.29379
0.294915,1.29492
0.296045,1.29605
0.297175,1.29718
0.298305,1.29831
0.299435,1.29944
0.300565,1.30056
0.301695,1.30169
0.302825,1.30282
0.303955,1.30395
0.305085,1.30508
0.306215,1.30621
0.307345,1.30734
0.308475,1.30847
0.309605,1.3096
0.310734,1.31073
0.311864,1.31186
0.312994,1.31299
0.314124,1.31412
0.315254,1.31525
0.316384,1.31638
0.317514,1.31751
0.318644,1.31864
0.319774,1.31977
0.320904,1.3209
0.322034,1.32203
0.323164,1.32316
0.324294,1.32429
0.325424,1.32542
0.326554,1.32655
0.327684,1.32768
0.328814,1.32881
0.329944,1.32994
0.331073,1.33107
0.332203,1.3322
0.333333,1.33333
0.334463,1.33446
0.335593,1.33559
0.336723,1.33672
0.337853,1.33785
0.338983,1.33898
0.340113,1.34011
0.341243,1.34124
0.342373,1.34237
0.343503,1.3435
0.344633,1.34463
0.345763,1.34576
0.346893,1.34689
0.348023,1.34802
0.349153,1.34915
0.350282,1.35028
0.351412,1.35141
0.352542,1.35254
0.353672,1.35367
0.354802,1.3548
0.355932,1.35593
0.357062,1.35706
0.358192,1.35819
0.359322,1.35932
0.360452,1.36045
0.361582,1.36158
0.362712,1.36271
0.363842,1.36384
0.364972,1.36497
0.366102,1.3661
0.367232,1.36723
0.368362,1.36836
0.369492,1.36949
0.370621,1.37062
0.371751,1.37175
0.372881,1.37288
0.374011,1.37401
0.375141,1.37514
0.376271,1.37627
0.377401,1.3774
0.378531,1.37853
0.379661,1.37966
0.380791,1.38079
0.381921,1.38192
0.383051,1.38305
0.384181,1.38418
0.385311,1.38531
0.386441,1.38644
0.387571,1.38757
0.388701,1.3887
0.389831,1.38983
0.39096,1.39096
0.39209,1.39209
0.39322,1.39322
0.39435,1.39435
0.39548,1.39548
0.39661,1.39661
0.39774,1.39774
0.39887,1.39887
0.4,1.4
0.40113,1.40113
0.40226,1.40226
0.40339,1.40339
0.40452,1.40452
0.40565,1.40565
0.40678,1.40678
0.40791,1.40791
0.40904,1.40904
0.410169,1.41017
0.411299,1.4113
0.412429,1.41243
0.413559,1.41356
0.414689,1.41469
0.415819,1.41582
0.416949,1.41695
0.418079,1.41808
0.419209,1.41921
0.420339,1.42034
0.421469,1.42147
0.422599,1.4226
0.423729,1.42373
0.424859,1.42486
0.425989,1.42599
0.427119,1.42712
0.428249,1.42825
0.429379,1.42938
0.430508,1.43051
0.431638,1.43164
0.432768,1.43277
0.433898,1.4339
0.435028,1.43503
0.436158,1.43616
0.437288,1.43729
0.438418,1.43842
0.439548,1.43955
0.440678,1.44068
0.441808,1.44181
0.442938,1.44294
0.444068,1.44407
0.445198,1.4452
0.446328,1.44633
0.447458,1.44746
0.448588,1.44859
0.449718,1.44972
0.450847,1.45085
0.451977,1.45198
0.453107,1.45311
0.454237,1.45424
0.455367,1.45537
0.456497,1.4565
0.457627,1.45763
0.458757,1.45876
0.459887,1.45989
0.461017,1.46102
0.462147,1.46215
0.463277,1.46328
0.464407,1.46441
0.465537,1.46554
0.466667,1.46667
0.467797,1.4678
0.468927,1.46893
0.470056,1.47006
0.471186,1.47119
0.472316,1.47232
0.473446,1.47345
0.474576,1.47458
0.475706,1.47571
0.476836,1.47684
0.477966,1.47797
0.479096,1.4791
0.480226,1.48023
0.481356,1.48136
0.482486,1.48249
0.483616,1.48362
0.484746,1.48475
0.485876,1.48588
0.487006,1.48701
0.488136,1.48814
0.489266,1.48927
0.490395,1.4904
0.491525,1.49153
0.492655,1.49266
0.493785,1.49379
0.494915,1.49492
0.496045,1.49605
0.497175,1.49718
0.498305,1.49831
0.499435,1.49944
0.500565,1.50056
0.501695,1.50169
0.502825,1.50282
0.503955,1.50395
0.505085,1.50508
0.506215,1.50621
0.507345,1.50734
0.508475,1.50847
0.509605,1.5096
0.510734,1.51073
0.511864,1.51186
0.512994,1.51299
0.514124,1.51412
0.515254,1.51525
0.516384,1.51638
0.517514,1.51751
0.518644,1.51864
0.519774,1.51977
0.520904,1.5209
0.522034,1.52203
0.523164,1.52316
0.524294,1.52429
0.525424,1.52542
0.526554,1.52655
0.527684,1.52768
0.528814,1.52881
0.529944,1.52994
0.531073,1.53107
0.532203,1.5322
0.533333,1.53333
0.534463,1.53446
0.535593,1.53559
0.536723,1.53672
0.537853,1.53785
0.538983,1.53898
0.540113,1.54011
0.541243,1.54124
0.542373,1.54237
0.543503,1.5435
0.544633,1.54463
0.545763,1.54576
0.546893,1.54689
0.548023,1.54802
0.549153,1.54915
0.550282,1.55028
0.551412,1.55141
0.552542,1.55254
0.553672,1.55367
0.554802,1.5548
0.555932,1.55593
0.557062,1.55706
0.558192,1.55819
0.559322,1.55932
0.560452,1.56045
0.561582,1.56158
0.562712,1.56271
0.563842,1.56384
0.564972,1.56497
0.566102,1.5661
0.567232,1.56723
0.568362,1.56836
0.569492,1.56949
0.570621,1.57062
0.571751,1.57175
0.572881,1.57288
0.574011,1.57401
0.575141,1.57514
0.576271,1.57627
0.577401,1.5774
0.578531,1.57853
0.579661,1.57966
0.580791,1.58079
0.581921,1.58192
0.583051,1.58305
0.584181,1.58418
0.585311,1.58531
0.586441,1.58644
0.587571,1.58757
0.588701,1.5887
0.589831,1.58983
0.59096,1.59096
0.59209,1.59209
0.59322,1.59322
0.59435,1.59435
0.59548,1.59548
0.59661,1.59661
0.59774,1.59774
0.59887,1.59887
0.6,1.6
0.60113,1.60113
0.60226,1.60226
0.60339,1.60339
0.60452,1.60452
0.60565,1.60565
0.60678,1.60678
0.60791,1.60791
0.60904,1.60904
0.610169,1.61017
0.611299,1.6113
0.612429,1.61243
0.613559,1.61356
0.614689,1.61469
0.615819,1.61582
0.616949,1.61695
0.618079,1.61808
0.619209,1.61921
0.620339,1.62034
0.621469,1.62147
0.622599,1.6226
0.623729,1.62373
0.624859,1.62486
0.625989,1.62599
0.627119,1.62712
0.628249,1.62825
0.629379,1.62938
0.630508,1.63051
0.631638,1.63164
0.632768,1.63277
0.633898,1.6339
0.635028,1.63503
0.636158,1.63616
0.637288,1.63729
0.638418,1.63842
0.639548,1.63955
0.640678,1.64068
0.641808,1.64181
0.642938,1.64294
0.644068,1.64407
0.645198,1.6452
0.646328,1.64633
0.647458,1.64746
0.648588,1.64859
0.649718,1.64972
0.650847,1.65085
0.651977,1.65198
0.653107,1.65311
0.654237,1.65424
0.655367,1.65537
0.656497,1.6565
0.657627,1.65763
0.658757,1.65876
0.659887,1.65989
0.661017,1.66102
0.662147,1.66215
0.663277,1.66328
0.664407,1.66441
0.665537,1.66554
0.666667,1.66667
0.667797,1.6678
0.668927,1.66893
0.670056,1.67006
0.671186,1.67119
0.672316,1.67232
0.673446,1.67345
0.674576,1.67458
0.675706,1.67571
0.676836,1.67684
0.677966,1.67797
0.679096,1.6791
0.680226,1.68023
0.681356,1.68136
0.682486,1.68249
0.683616,1.68362
0.684746,1.68475
0.685876,1.68588
0.687006,1.68701
0.688136,1.68814
0.689266,1.68927
0.690395,1.6904
0.691525,1.69153
0.692655,1.69266
0.693785,1.69379
0.694915,1.69492
0.696045,1.69605
0.697175,1.69718
0.698305,1.69831
0.699435,1.69944
0.700565,1.70056
0.701695,1.70169
0.702825,1.70282
0.703955,1.70395
0.705085,1.70508
0.706215,1.70621
0.707345,1.70734
0.708475,1.70847
0.709605,1.7096
0.710734,1.71073
0.711864,1.71186
0.712994,1.71299
0.714124,1.71412
0.715254,1.71525
0.716384,1.71638
0.717514,1.71751
0.718644,1.71864
0.719774,1.71977
0.720904,1.7209
0.722034,1.72203
0.723164,1.72316
0.724294,1.72429
0.725424,1.72542
0.726554,1.72655
0.727684,1.72768
0.728814,1.72881
0.729944,1.72994
0.731073,1.73107
0.732203,1.7322
0.733333,1.73333
0.734463,1.73446
0.735593,1.73559
0.736723,1.73672
0.737853,1.73785
0.738983,1.73898
0.740113,1.74011
0.741243,1.74124
0.742373,1.74237
0.743503,1.7435
0.744633,1.74463
0.745763,1.74576
0.746893,1.74689
0.748023,1.74802
0.749153,1.74915
0.750282,1.75028
0.751412,1.75141
0.752542,1.75254
0.753672,1.75367
0.754802,1.7548
0.755932,1.75593
0.757062,1.75706
0.758192,1.75819
0.759322,1.75932
0.760452,1.76045
0.761582,1.76158
0.762712,1.76271
0.763842,1.76384
0.764972,1.76497
0.766102,1.7661
0.767232,1.76723
0.768362,1.76836
0.769492,1.76949
0.770621,1.77062
0.771751,1.77175
0.772881,1.77288
0.774011,1.77401
0.775141,1.77514
0.776271,1.77627
0.777401,1.7774
0.778531,1.77853
0.779661,1.77966
0.780791,1.78079
0.781921,1.78192
0.783051,1.78305
0.784181,1.78418
0.785311,1.78531
0.786441,1.78644
0.787571,1.78757
0.788701,1.7887
0.789831,1.78983
0.79096,1.79096
0.79209,1.79209
0.79322,1.79322
0.79435,1.79435
0.79548,1.79548
0.79661,1.79661
0.79774,1.79774
0.79887,1.79887
0.8,1.8
0.80113,1.80113
0.80226,1.80226
0.80339,1.80339
0.80452,1.80452
0.80565,1.80565
0.80678,1.80678
0.80791,1.80791
0.80904,1.80904
0.810169,1.81017
0.811299,1.8113
0.812429,1.81243
0.813559,1.81356
0.814689,1.81469
0.815819,1.81582
0.816949,1.81695
0.818079,1.81808
0.819209,1.81921
0.820339,1.82034
0.821469,1.82147
0.822599,1.8226
0.823729,1.82373
0.824859,1.82486
0.825989,1.82599
0.827119,1.82712
0.828249,1.82825
0.829379,1.82938
0.830508,1.83051
0.831638,1.83164
0.832768,1.83277
0.833898,1.8339
0.835028,1.83503
0.836158,1.83616
0.837288,1.83729
0.838418,1.83842
0.839548,1.83955
0.840678,1.84068
0.841808,1.84181
0.842938,1.84294
0.844068,1.84407
0.845198,1.8452
0.846328,1.84633
0.847458,1.84746
0.848588,1.84859
0.849718,1.84972
0.850847,1.85085
0.851977,1.85198
0.853107,1.85311
0.854237,1.85424
0.855367,1.85537
0.856497,1.8565
0.857627,1.85763
0.858757,1.85876
0.859887,1.85989
0.861017,1.86102
0.862147,1.86215
0.863277,1.86328
0.864407,1.86441
0.865537,1.86554
0.866667,1.86667
0.867797,1.8678
0.868927,1.86893
0.870056,1.87006
0.871186,1.87119
0.872316,1.87232
0.873446,1.87345
0.874576,1.87458
0.875706,1.87571
0.876836,1.87684
0.877966,1.87797
0.879096,1.8791
0.880226,1.88023
0.881356,1.88136
0.882486,1.88249
0.883616,1.88362
0.884746,1.88475
0.885876,1.88588
0.887006,1.88701
0.888136,1.88814
0.889266,1.88927
0.890395,1.8904
0.891525,1.89153
0.892655,1.89266
0.893785,1.89379
0.894915,1.89492
0.896045,1.89605
0.897175,1.89718
0.898305,1.89831
0.899435,1.89944
0.900565,1.90056
0.901695,1.90169
0.902825,1.90282
0.903955,1.90395
0.905085,1.90508
0.906215,1.90621
0.907345,1.90734
0.908475,1.90847
0.909605,1.9096
0.910734,1.91073
0.911864,1.91186
0.912994,1.91299
0.914124,1.91412
0.915254,1.91525
0.916384,1.91638
0.917514,1.91751
0.918644,1.91864
0.919774,1.91977
0.920904,1.9209
0.922034,1.92203
0.923164,1.92316
0.924294,1.92429
0.925424,1.92542
0.926554,1.92655
0.927684,1.92768
0.928814,1.92881
0.929944,1.92994
0.931073,1.93107
0.932203,1.9322
0.933333,1.93333
0.934463,1.93446
0.935593,1.93559
0.936723,1.93672
0.937853,1.93785
0.938983,1.93898
0.940113,1.94011
0.941243,1.94124
0.942373,1.94237
0.943503,1.9435
0.944633,1.94463
0.945763,1.94576
0.946893,1.94689
0.948023,1.94802
0.949153,1.94915
0.950282,1.95028
0.951412,1.95141
0.952542,1.95254
0.953672,1.95367
0.954802,1.9548
0.955932,1.95593
0.957062,1.95706
0.958192,1.95819
0.959322,1.95932
0.960452,1.96045
0.961582,1.96158
0.962712,1.96271
0.963842,1.96384
0.964972,1.96497
0.966102,1.9661
0.967232,1.96723
0.968362,1.96836
0.969492,1.96949
0.970621,1.97062
0.971751,1.97175
0.972881,1.97288
0.974011,1.97401
0.975141,1.97514
0.976271,1.97627
0.977401,1.9774
0.978531,1.97853
0.979661,1.97966
0.980791,1.98079
0.981921,1.98192
0.983051,1.98305
0.984181,1.98418
0.985311,1.98531
0.986441,1.98644
0.987571,1.98757
0.988701,1.9887
0.989831,1.98983
0.99096,1.99096
0.99209,1.99209
0.99322,1.99322
0.99435,1.99435
0.99548,1.99548
0.99661,1.99661
0.99774,1.99774
0.99887,1.99887
1,2


==> examples/emd.data/0-a-0-relerr.csv <==
x,y
0,0.320294
0.00112994,0.31302
0.00225989,0.305766
0.00338983,0.298531
0.00451977,0.291316
0.00564972,0.284121
0.00677966,0.276946
0.0079096,0.269794
0.00903955,0.262668
0.0101695,0.255572
0.0112994,0.24851
0.0124294,0.241484
0.0135593,0.234494
0.0146893,0.227543
0.0158192,0.220628
0.0169492,0.213752
0.0180791,0.206914
0.019209,0.200119
0.020339,0.193372
0.0214689,0.186679
0.0225989,0.180045
0.0237288,0.173473
0.0248588,0.16696
0.0259887,0.160504
0.0271186,0.1541
0.0282486,0.147745
0.0293785,0.141437
0.0305085,0.135187
0.0316384,0.129007
0.0327684,0.12291
0.0338983,0.116907
0.0350282,0.111008
0.0361582,0.105198
0.0372881,0.0994596
0.0384181,0.0937753
0.039548,0.088127
0.040678,0.0825062
0.0418079,0.076942
0.0429379,0.0714731
0.0440678,0.0661383
0.0451977,0.0609761
0.0463277,0.0560079
0.0474576,0.0511854
0.0485876,0.0464429
0.0497175,0.0417145
0.0508475,0.0369348
0.0519774,0.0320675
0.0531073,0.0271954
0.0542373,0.0224305
0.0553672,0.0178851
0.0564972,0.0136715
0.0576271,0.00992531
0.0587571,0.00687658
0.059887,0.00477877
0.0610169,0.00388536
0.0621469,0.00444985
0.0632768,0.00659918
0.0644068,0.0099542
0.0655367,0.0140092
0.0666667,0.0182584
0.0677966,0.0221962
0.0689266,0.0254354
0.0700565,0.0280625
0.0711864,0.0302828
0.0723164,0.0323013
0.0734463,0.0343231
0.0745763,0.0365018
0.0757062,0.0387841
0.0768362,0.0410651
0.0779661,0.0432399
0.079096,0.0452037
0.080226,0.0468776
0.0813559,0.0482883
0.0824859,0.0494883
0.0836158,0.0505304
0.0847458,0.0514671
0.0858757,0.0523376
0.0870056,0.0531264
0.0881356,0.0538047
0.0892655,0.0543432
0.0903955,0.0547132
0.0915254,0.0548939
0.0926554,0.0548981
0.0937853,0.0547468
0.0949153,0.0544613
0.0960452,0.0540625
0.0971751,0.0535677
0.0983051,0.0529787
0.099435,0.0522937
0.100565,0.0515104
0.101695,0.050627
0.102825,0.0496432
0.103955,0.048565
0.105085,0.0474006
0.106215,0.0461579
0.107345,0.0448446
0.108475,0.0434686
0.109605,0.0420365
0.110734,0.0405546
0.111864,0.0390292
0.112994,0.0374668
0.114124,0.0358726
0.115254,0.0342475
0.116384,0.0325913
0.117514,0.0309038
0.118644,0.029185
0.119774,0.0274372
0.120904,0.0256745
0.122034,0.0239131
0.123164,0.0221697
0.124294,0.0204608
0.125424,0.0187973
0.126554,0.0171679
0.127684,0.0155559
0.128814,0.0139443
0.129944,0.0123163
0.131073,0.0106641
0.132203,0.00901694
0.133333,0.00741296
0.134463,0.00589043
0.135593,0.00448757
0.136723,0.00324927
0.137853,0.00224697
0.138983,0.00155875
0.140113,0.00126268
0.141243,0.00143685
0.142373,0.00211886
0.143503,0.0031845
0.144633,0.0044691
0.145763,0.00580799
0.146893,0.0070365
0.148023,0.00802856
0.149153,0.0088126
0.150282,0.00945565
0.151412,0.0100248
0.152542,0.010587
0.153672,0.0111925
0.154802,0.0118237
0.155932,0.0124464
0.157062,0.0130263
0.158192,0.0135289
0.159322,0.0139286
0.160452,0.0142342
0.161582,0.0144633
0.162712,0.0146335
0.163842,0.0147621
0.164972,0.0148622
0.166102,0.0149282
0.167232,0.01495
0.168362,0.0149172
0.169492,0.0148198
0.170621,0.0146508
0.171751,0.0144161
0.172881,0.0141245
0.174011,0.0137852
0.175141,0.0134071
0.176271,0.0129976
0.177401,0.0125581
0.178531,0.012088
0.179661,0.011587
0.180791,0.0110547
0.181921,0.0104918
0.183051,0.00990392
0.184181,0.00929761
0.185311,0.00867957
0.186441,0.00805645
0.187571,0.00743365
0.188701,0.00681155
0.189831,0.00618928
0.19096,0.00556597
0.19209,0.00494075
0.19322,0.00431417
0.19435,0.00369243
0.19548,0.00308319
0.19661,0.00249409
0.19774,0.00193276
0.19887,0.00141115
0.2,0.000958463
0.20113,0.000608207
0.20226,0.000393891
0.20339,0.000349022
0.20452,0.00049018
0.20565,0.000766225
0.20678,0.00110909
0.20791,0.0014507
0.20904,0.001723
0.210169,0.00187478
0.211299,0.00192238
0.212429,0.001899
0.213559,0.00183785
0.214689,0.00177213
0.215819,0.00172584
0.216949,0.00168617
0.218079,0.00163109
0.219209,0.00153857
0.220339,0.0013866
0.221469,0.00116351
0.222599,0.000899097
0.223729,0.000633497
0.224859,0.000406864
0.225989,0.000259345
0.227119,0.000220572
0.228249,0.000278105
0.229379,0.000408987
0.230508,0.000590262
0.231638,0.000798972
0.232768,0.00101505
0.233898,0.00122999
0.235028,0.00143817
0.236158,0.00163397
0.237288,0.00181177
0.238418,0.00196648
0.239548,0.00209507
0.240678,0.00219505
0.241808,0.00226392
0.242938,0.00229918
0.244068,0.00229981
0.245198,0.00227072
0.246328,0.00221829
0.247458,0.00214889
0.248588,0.00206892
0.249718,0.00198205
0.250847,0.00188116
0.251977,0.0017564
0.253107,0.00159796
0.254237,0.00139599
0.255367,0.00114773
0.256497,0.000878694
0.257627,0.00062146
0.258757,0.000408605
0.259887,0.000272707
0.261017,0.00023768
0.262147,0.00029278
0.263277,0.0004186
0.264407,0.00059573
0.265537,0.000804763
0.266667,0.00102821
0.267797,0.00125622
0.268927,0.00148088
0.270056,0.00169426
0.271186,0.00188843
0.272316,0.00205723
0.273446,0.00220146
0.274576,0.00232369
0.275706,0.00242648
0.276836,0.00251238
0.277966,0.00258306
0.279096,0.00263658
0.280226,0.00267007
0.281356,0.0026807
0.282486,0.0026656
0.283616,0.00262328
0.284746,0.00255753
0.285876,0.00247351
0.287006,0.00237637
0.288136,0.00227126
0.289266,0.00216169
0.290395,0.00204466
0.291525,0.00191551
0.292655,0.0017696
0.293785,0.00160229
0.294915,0.00141146
0.296045,0.00120521
0.297175,0.000994152
0.298305,0.000788918
0.299435,0.000600131
0.300565,0.000438515
0.301695,0.000315176
0.302825,0.000241317
0.303955,0.000228143
0.305085,0.000286858
0.306215,0.000422578
0.307345,0.000616075
0.308475,0.000842035
0.309605,0.00107514
0.310734,0.00129009
0.311864,0.00146746
0.312994,0.00161152
0.314124,0.00173244
0.315254,0.00184039
0.316384,0.00194554
0.317514,0.00205552
0.318644,0.0021678
0.319774,0.00227731
0.320904,0.00237899
0.322034,0.00246777
0.323164,0.00253978
0.324294,0.00259596
0.325424,0.00263842
0.326554,0.00266929
0.327684,0.00269071
0.328814,0.00270438
0.329944,0.00271036
0.331073,0.00270829
0.332203,0.00269781
0.333333,0.00267857
0.334463,0.00265
0.335593,0.00261073
0.336723,0.0025592
0.337853,0.00249382
0.338983,0.00241304
0.340113,0.0023162
0.341243,0.00220643
0.342373,0.00208776
0.343503,0.00196425
0.344633,0.00183992
0.345763,0.00171701
0.346893,0.00159045
0.348023,0.00145338
0.349153,0.0012989
0.350282,0.00112015
0.351412,0.000914993
0.352542,0.000700348
0.353672,0.000497874
0.354802,0.000329236
0.355932,0.000216098
0.357062,0.000174103
0.358192,0.000194803
0.359322,0.00026373
0.360452,0.000366416
0.361582,0.000488391
0.362712,0.000616599
0.363842,0.00074362
0.364972,0.000863447
0.366102,0.000970073
0.367232,0.00105749
0.368362,0.00112093
0.369492,0.0011606
0.370621,0.00117793
0.371751,0.00117438
0.372881,0.00115136
0.374011,0.00110973
0.375141,0.00104788
0.376271,0.0009636
0.377401,0.000854672
0.378531,0.000718889
0.379661,0.000559078
0.380791,0.00039822
0.381921,0.000264334
0.383051,0.00018544
0.384181,0.000189557
0.385311,0.000295221
0.386441,0.00048304
0.387571,0.000724139
0.388701,0.000989641
0.389831,0.00125067
0.39096,0.00148427
0.39209,0.0016911
0.39322,0.00187776
0.39435,0.00205082
0.39548,0.00221689
0.39661,0.00238058
0.39774,0.00253873
0.39887,0.00268619
0.4,0.00281783
0.40113,0.00292853
0.40226,0.00301369
0.40339,0.00307093
0.40452,0.00309841
0.40565,0.00309428
0.40678,0.00305671
0.40791,0.00298533
0.40904,0.00288563
0.410169,0.00276458
0.411299,0.00262916
0.412429,0.00248633
0.413559,0.00234056
0.414689,0.00218635
0.415819,0.00201568
0.416949,0.00182054
0.418079,0.00159292
0.419209,0.0013303
0.420339,0.0010521
0.421469,0.000783196
0.422599,0.000548502
0.423729,0.000372909
0.424859,0.000275069
0.425989,0.000248654
0.427119,0.000281092
0.428249,0.000359809
0.429379,0.000472232
0.430508,0.000605858
0.431638,0.000748457
0.432768,0.000887872
0.433898,0.00101194
0.435028,0.00110851
0.436158,0.00116771
0.437288,0.00118884
0.438418,0.00117351
0.439548,0.00112331
0.440678,0.00103984
0.441808,0.000926418
0.442938,0.000793229
0.444068,0.000652172
0.445198,0.000515147
0.446328,0.000394056
0.447458,0.000299988
0.448588,0.000240799
0.449718,0.00022353
0.450847,0.000255227
0.451977,0.000342931
0.453107,0.000489123
0.454237,0.000678018
0.455367,0.000889269
0.456497,0.00110253
0.457627,0.00129745
0.458757,0.00145816
0.459887,0.00158673
0.461017,0.00168972
0.462147,0.00177368
0.463277,0.00184516
0.464407,0.00190901
0.465537,0.00196331
0.466667,0.00200446
0.467797,0.00202883
0.468927,0.0020328
0.470056,0.00201394
0.471186,0.00197449
0.472316,0.00191786
0.473446,0.00184749
0.474576,0.00176678
0.475706,0.00167872
0.476836,0.00158462
0.477966,0.00148536
0.479096,0.00138179
0.480226,0.00127481
0.481356,0.00116516
0.482486,0.00105316
0.483616,0.000939022
0.484746,0.000822934
0.485876,0.000705101
0.487006,0.000586428
0.488136,0.000470627
0.489266,0.000362115
0.490395,0.000265308
0.491525,0.000184623
0.492655,0.000123552
0.493785,8.18916e-05
0.494915,5.85165e-05
0.496045,5.23e-05
0.497175,6.2116e-05
0.498305,8.57267e-05
0.499435,0.000116448
0.500565,0.000146486
0.501695,0.000168044
0.502825,0.000173327
0.503955,0.000157355
0.505085,0.000126402
0.506215,8.95569e-05
0.507345,5.59091e-05
0.508475,3.45474e-05
0.509605,3.24795e-05
0.510734,4.83888e-05
0.511864,7.88772e-05
0.512994,0.000120547
0.514124,0.000169999
0.515254,0.000224239
0.516384,0.000281876
0.517514,0.000341924
0.518644,0.000403394
0.519774,0.0004653
0.520904,0.000526797
0.522034,0.000587611
0.523164,0.00064761
0.524294,0.000706664
0.525424,0.000764641
0.526554,0.000821331
0.527684,0.000876214
0.528814,0.000928689
0.529944,0.000978157
0.531073,0.00102402
0.532203,0.00106568
0.533333,0.00110257
0.534463,0.00113413
0.535593,0.0011598
0.536723,0.00117901
0.537853,0.00119128
0.538983,0.00119637
0.540113,0.00119411
0.541243,0.00118435
0.542373,0.00116691
0.543503,0.0011415
0.544633,0.00110723
0.545763,0.00106307
0.546893,0.00100799
0.548023,0.000940958
0.549153,0.000861437
0.550282,0.000770797
0.551412,0.000670893
0.552542,0.00056358
0.553672,0.000450713
0.554802,0.000336053
0.555932,0.000230989
0.557062,0.000148817
0.558192,0.000102832
0.559322,0.000106329
0.560452,0.000167043
0.561582,0.000270458
0.562712,0.000396499
0.563842,0.000525089
0.564972,0.000636152
0.566102,0.000714359
0.567232,0.000763374
0.568362,0.000791607
0.569492,0.000807468
0.570621,0.000819369
0.571751,0.000832507
0.572881,0.000839229
0.574011,0.00082867
0.575141,0.000789966
0.576271,0.00071225
0.577401,0.000590817
0.578531,0.000445603
0.579661,0.000302701
0.580791,0.000188206
0.581921,0.000128212
0.583051,0.000141614
0.584181,0.000218501
0.585311,0.000341762
0.586441,0.000494286
0.587571,0.000658963
0.588701,0.00082131
0.589831,0.000977366
0.59096,0.0011258
0.59209,0.00126528
0.59322,0.00139447
0.59435,0.00151194
0.59548,0.00161589
0.59661,0.0017044
0.59774,0.00177559
0.59887,0.00182754
0.6,0.00185886
0.60113,0.00187024
0.60226,0.00186286
0.60339,0.00183792
0.60452,0.00179662
0.60565,0.00174032
0.60678,0.00167115
0.60791,0.00159138
0.60904,0.00150331
0.610169,0.00140924
0.611299,0.00131136
0.612429,0.00121158
0.613559,0.00111171
0.614689,0.00101358
0.615819,0.000919001
0.616949,0.000829873
0.618079,0.000748416
0.619209,0.000676932
0.620339,0.000617722
0.621469,0.000573087
0.622599,0.000545021
0.623729,0.000534274
0.624859,0.00054129
0.625989,0.000566513
0.627119,0.000610384
0.628249,0.000672905
0.629379,0.000752301
0.630508,0.000846357
0.631638,0.000952855
0.632768,0.00106958
0.633898,0.00119439
0.635028,0.00132545
0.636158,0.001461
0.637288,0.00159929
0.638418,0.00173855
0.639548,0.00187703
0.640678,0.00201295
0.641808,0.00214456
0.642938,0.0022701
0.644068,0.00238778
0.645198,0.00249581
0.646328,0.0025922
0.647458,0.00267492
0.648588,0.00274195
0.649718,0.00279125
0.650847,0.00282133
0.651977,0.00283274
0.653107,0.00282655
0.654237,0.00280385
0.655367,0.00276569
0.656497,0.00271329
0.657627,0.00264834
0.658757,0.00257265
0.659887,0.00248803
0.661017,0.00239631
0.662147,0.00229926
0.663277,0.00219845
0.664407,0.00209544
0.665537,0.00199175
0.666667,0.00188894
0.667797,0.0017886
0.668927,0.00169254
0.670056,0.00160264
0.671186,0.00152076
0.672316,0.00144877
0.673446,0.00138824
0.674576,0.00133948
0.675706,0.00130249
0.676836,0.00127727
0.677966,0.00126384
0.679096,0.00126199
0.680226,0.00127069
0.681356,0.00128871
0.682486,0.00131482
0.683616,0.00134779
0.684746,0.00138644
0.685876,0.00142984
0.687006,0.00147711
0.688136,0.00152737
0.689266,0.00157975
0.690395,0.00163332
0.691525,0.00168699
0.692655,0.00173962
0.693785,0.00179008
0.694915,0.00183721
0.696045,0.00188
0.697175,0.00191792
0.698305,0.00195055
0.699435,0.00197747
0.700565,0.00199828
0.701695,0.00201262
0.702825,0.00202043
0.703955,0.00202168
0.705085,0.00201637
0.706215,0.00200449
0.707345,0.00198612
0.708475,0.0019617
0.709605,0.00193178
0.710734,0.00189688
0.711864,0.00185755
0.712994,0.00181411
0.714124,0.00176606
0.715254,0.00171267
0.716384,0.00165322
0.717514,0.001587
0.718644,0.00151371
0.719774,0.00143468
0.720904,0.00135166
0.722034,0.00126641
0.723164,0.00118068
0.724294,0.00109558
0.725424,0.00100965
0.726554,0.00092076
0.727684,0.000826811
0.728814,0.000725687
0.729944,0.000616676
0.731073,0.000504653
0.732203,0.000395896
0.733333,0.000296677
0.734463,0.000213274
0.735593,0.000150868
0.736723,0.000110268
0.737853,9.11919e-05
0.738983,9.33554e-05
0.740113,0.000116476
0.741243,0.000158844
0.742373,0.000213056
0.743503,0.000270279
0.744633,0.000321684
0.745763,0.00035844
0.746893,0.000374024
0.748023,0.000371142
0.749153,0.000354809
0.750282,0.000330038
0.751412,0.000301843
0.752542,0.00027426
0.753672,0.00024741
0.754802,0.000220437
0.755932,0.000192484
0.757062,0.000162694
0.758192,0.000130722
0.759322,9.82601e-05
0.760452,6.75144e-05
0.761582,4.0689e-05
0.762712,1.99883e-05
0.763842,7.33619e-06
0.764972,3.5328e-06
0.766102,9.09759e-06
0.767232,2.455e-05
0.768362,5.04095e-05
0.769492,8.68972e-05
0.770621,0.000133041
0.771751,0.000187572
0.772881,0.00024922
0.774011,0.000316715
0.775141,0.000388715
0.776271,0.000463592
0.777401,0.000539645
0.778531,0.000615176
0.779661,0.000688484
0.780791,0.000757892
0.781921,0.000821819
0.783051,0.000878709
0.784181,0.000927002
0.785311,0.000965142
0.786441,0.000991619
0.787571,0.00100511
0.788701,0.00100434
0.789831,0.00098803
0.79096,0.00095491
0.79209,0.00090405
0.79322,0.000835917
0.79435,0.000751323
0.79548,0.000651082
0.79661,0.000536008
0.79774,0.00040968
0.79887,0.000286745
0.8,0.000184615
0.80113,0.000120703
0.80226,0.000112422
0.80339,0.00017053
0.80452,0.000279178
0.80565,0.000415862
0.80678,0.000558079
0.80791,0.000683326
0.80904,0.000774108
0.810169,0.000832961
0.811299,0.000867427
0.812429,0.000885051
0.813559,0.000893375
0.814689,0.000897438
0.815819,0.000892253
0.816949,0.000870328
0.818079,0.000824173
0.819209,0.000746294
0.820339,0.000633566
0.821469,0.000500325
0.822599,0.000365274
0.823729,0.000247115
0.824859,0.000164549
0.825989,0.000131605
0.827119,0.000143612
0.828249,0.000191223
0.829379,0.000265093
0.830508,0.000355875
0.831638,0.000454678
0.832768,0.000554425
0.833898,0.000648493
0.835028,0.000730258
0.836158,0.000793098
0.837288,0.000832254
0.838418,0.000850417
0.839548,0.000852144
0.840678,0.000841989
0.841808,0.00082451
0.842938,0.00080315
0.844068,0.000776917
0.845198,0.000743704
0.846328,0.000701408
0.847458,0.000647924
0.848588,0.000582172
0.849718,0.00050717
0.850847,0.000426958
0.851977,0.000345579
0.853107,0.000267075
0.854237,0.000195845
0.855367,0.000137715
0.856497,9.88704e-05
0.857627,8.54959e-05
0.858757,0.000103776
0.859887,0.000157347
0.861017,0.000239655
0.862147,0.000341596
0.863277,0.000454069
0.864407,0.000567971
0.865537,0.000676531
0.866667,0.00078231
0.867797,0.000890202
0.868927,0.0010051
0.870056,0.00113189
0.871186,0.00127457
0.872316,0.00143351
0.873446,0.00160816
0.874576,0.001798
0.875706,0.00200248
0.876836,0.00222096
0.877966,0.00245234
0.879096,0.00269541
0.880226,0.00294896
0.881356,0.00321178
0.882486,0.00348216
0.883616,0.00375643
0.884746,0.00403041
0.885876,0.00429994
0.887006,0.00456082
0.888136,0.00480887
0.889266,0.00503974
0.890395,0.00524907
0.891525,0.00543248
0.892655,0.00558561
0.893785,0.00570445
0.894915,0.00578644
0.896045,0.00582938
0.897175,0.00583105
0.898305,0.00578927
0.899435,0.00570171
0.900565,0.00556557
0.901695,0.00537796
0.902825,0.00513597
0.903955,0.00483668
0.905085,0.00447802
0.906215,0.00406121
0.907345,0.0035883
0.908475,0.00306133
0.909605,0.00248236
0.910734,0.0018686
0.911864,0.00129789
0.912994,0.000863254
0.914124,0.0006577
0.915254,0.000774241
0.916384,0.00127263
0.917514,0.0020796
0.918644,0.00308861
0.919774,0.00419312
0.920904,0.00528661
0.922034,0.006286
0.923164,0.00720212
0.924294,0.00806924
0.925424,0.00892165
0.926554,0.00979362
0.927684,0.0107057
0.928814,0.0116231
0.929944,0.0124975
0.931073,0.0132805
0.932203,0.0139237
0.933333,0.0143917
0.934463,0.014702
0.935593,0.0148854
0.936723,0.0149723
0.937853,0.0149936
0.938983,0.0149627
0.940113,0.0148253
0.941243,0.0145096
0.942373,0.0139443
0.943503,0.0130577
0.944633,0.0118107
0.945763,0.0102937
0.946893,0.00862951
0.948023,0.00694095
0.949153,0.00535082
0.950282,0.00398729
0.951412,0.00299994
0.952542,0.00254374
0.953672,0.00277363
0.954802,0.00384456
0.955932,0.00584381
0.957062,0.00858786
0.958192,0.0118255
0.959322,0.0153056
0.960452,0.0187769
0.961582,0.0220478
0.962712,0.0251646
0.963842,0.0282332
0.964972,0.0313594
0.966102,0.0346492
0.967232,0.0381798
0.968362,0.0419149
0.969492,0.0457892
0.970621,0.0497377
0.971751,0.0536954
0.972881,0.0576119
0.974011,0.0614959
0.975141,0.0653707
0.976271,0.0692596
0.977401,0.073186
0.978531,0.0771661
0.979661,0.0811875
0.980791,0.0852308
0.981921,0.0892762
0.983051,0.0933044
0.984181,0.0973006
0.985311,0.10127
0.986441,0.105224
0.987571,0.109171
0.988701,0.113122
0.989831,0.117084
0.99096,0.121054
0.99209,0.125025
0.99322,0.12899
0.99435,0.132943
0.99548,0.136879
0.99661,0.140804
0.99774,0.144727
0.99887,0.148655
1,0.152597


==> examples/emd.data/0-a-0.csv <==
x,y
0,0.679707
0.00112994,0.687754
0.00225989,0.695801
0.00338983,0.703847
0.00451977,0.711889
0.00564972,0.719927
0.00677966,0.727958
0.0079096,0.735981
0.00903955,0.743994
0.0101695,0.751993
0.0112994,0.759977
0.0124294,0.767942
0.0135593,0.775888
0.0146893,0.783812
0.0158192,0.791711
0.0169492,0.799583
0.0180791,0.807427
0.019209,0.81524
0.020339,0.823019
0.0214689,0.830763
0.0225989,0.83847
0.0237288,0.846136
0.0248588,0.853761
0.0259887,0.861341
0.0271186,0.868874
0.0282486,0.876359
0.0293785,0.883793
0.0305085,0.891173
0.0316384,0.898498
0.0327684,0.905766
0.0338983,0.912974
0.0350282,0.92012
0.0361582,0.927201
0.0372881,0.934216
0.0384181,0.941162
0.039548,0.948038
0.040678,0.95484
0.0418079,0.961566
0.0429379,0.968216
0.0440678,0.974785
0.0451977,0.981273
0.0463277,0.987677
0.0474576,0.993994
0.0485876,1.00022
0.0497175,1.00636
0.0508475,1.01241
0.0519774,1.01836
0.0531073,1.02422
0.0542373,1.02998
0.0553672,1.03563
0.0564972,1.04119
0.0576271,1.04664
0.0587571,1.05198
0.059887,1.05722
0.0610169,1.06234
0.0621469,1.06735
0.0632768,1.07225
0.0644068,1.07703
0.0655367,1.08169
0.0666667,1.08623
0.0677966,1.09064
0.0689266,1.09494
0.0700565,1.0991
0.0711864,1.10313
0.0723164,1.10704
0.0734463,1.11081
0.0745763,1.11444
0.0757062,1.11794
0.0768362,1.1213
0.0779661,1.12452
0.079096,1.12759
0.080226,1.13052
0.0813559,1.1333
0.0824859,1.13593
0.0836158,1.13841
0.0847458,1.14073
0.0858757,1.14289
0.0870056,1.1449
0.0881356,1.14675
0.0892655,1.14844
0.0903955,1.14997
0.0915254,1.15134
0.0926554,1.15256
0.0937853,1.15363
0.0949153,1.15455
0.0960452,1.15534
0.0971751,1.156
0.0983051,1.15654
0.099435,1.15695
0.100565,1.15726
0.101695,1.15745
0.102825,1.15754
0.103955,1.15754
0.105085,1.15745
0.106215,1.15727
0.107345,1.15701
0.108475,1.15667
0.109605,1.15627
0.110734,1.1558
0.111864,1.15528
0.112994,1.15471
0.114124,1.15409
0.115254,1.15343
0.116384,1.15273
0.117514,1.15201
0.118644,1.15126
0.119774,1.15049
0.120904,1.14972
0.122034,1.14893
0.123164,1.14815
0.124294,1.14736
0.125424,1.14659
0.126554,1.14584
0.127684,1.1451
0.128814,1.1444
0.129944,1.14373
0.131073,1.1431
0.132203,1.1425
0.133333,1.14196
0.134463,1.14145
0.135593,1.14099
0.136723,1.14058
0.137853,1.14022
0.138983,1.13991
0.140113,1.13964
0.141243,1.13943
0.142373,1.13927
0.143503,1.13915
0.144633,1.13909
0.145763,1.13908
0.146893,1.13912
0.148023,1.13922
0.149153,1.13937
0.150282,1.13958
0.151412,1.13984
0.152542,1.14016
0.153672,1.14053
0.154802,1.14097
0.155932,1.14146
0.157062,1.14201
0.158192,1.14262
0.159322,1.1433
0.160452,1.14403
0.161582,1.14483
0.162712,1.14568
0.163842,1.14661
0.164972,1.14759
0.166102,1.14864
0.167232,1.14976
0.168362,1.15094
0.169492,1.15219
0.170621,1.15351
0.171751,1.15489
0.172881,1.15632
0.174011,1.15782
0.175141,1.15937
0.176271,1.16096
0.177401,1.1626
0.178531,1.16428
0.179661,1.166
0.180791,1.16775
0.181921,1.16953
0.183051,1.17134
0.184181,1.17316
0.185311,1.17501
0.186441,1.17687
0.187571,1.17873
0.188701,1.18061
0.189831,1.18248
0.19096,1.18436
0.19209,1.18623
0.19322,1.18809
0.19435,1.18993
0.19548,1.19176
0.19661,1.19357
0.19774,1.19536
0.19887,1.19711
0.2,1.19884
0.20113,1.20052
0.20226,1.20217
0.20339,1.20377
0.20452,1.20532
0.20565,1.20682
0.20678,1.20827
0.20791,1.20966
0.20904,1.211
0.210169,1.21229
0.211299,1.21352
0.212429,1.2147
0.213559,1.21584
0.214689,1.21694
0.215819,1.218
0.216949,1.21903
0.218079,1.22003
0.219209,1.22099
0.220339,1.22193
0.221469,1.22285
0.222599,1.22375
0.223729,1.22463
0.224859,1.2255
0.225989,1.22636
0.227119,1.22721
0.228249,1.22806
0.229379,1.22891
0.230508,1.22976
0.231638,1.23061
0.232768,1.23147
0.233898,1.23234
0.235028,1.23323
0.236158,1.23413
0.237288,1.23506
0.238418,1.236
0.239548,1.23698
0.240678,1.23798
0.241808,1.23902
0.242938,1.24009
0.244068,1.2412
0.245198,1.24234
0.246328,1.24352
0.247458,1.24473
0.248588,1.24597
0.249718,1.24724
0.250847,1.24853
0.251977,1.24985
0.253107,1.25119
0.254237,1.25254
0.255367,1.25392
0.256497,1.2553
0.257627,1.2567
0.258757,1.2581
0.259887,1.25952
0.261017,1.26094
0.262147,1.26236
0.263277,1.26378
0.264407,1.2652
0.265537,1.26662
0.266667,1.26803
0.267797,1.26943
0.268927,1.27082
0.270056,1.2722
0.271186,1.27356
0.272316,1.2749
0.273446,1.27623
0.274576,1.27753
0.275706,1.27881
0.276836,1.28006
0.277966,1.28128
0.279096,1.28248
0.280226,1.28364
0.281356,1.28478
0.282486,1.28589
0.283616,1.28697
0.284746,1.28803
0.285876,1.28907
0.287006,1.29009
0.288136,1.29108
0.289266,1.29206
0.290395,1.29302
0.291525,1.29397
0.292655,1.2949
0.293785,1.29582
0.294915,1.29673
0.296045,1.29763
0.297175,1.29852
0.298305,1.29941
0.299435,1.30029
0.300565,1.30116
0.301695,1.30204
0.302825,1.30291
0.303955,1.30378
0.305085,1.30465
0.306215,1.30553
0.307345,1.30641
0.308475,1.3073
0.309605,1.3082
0.310734,1.3091
0.311864,1.31002
0.312994,1.31094
0.314124,1.31188
0.315254,1.31283
0.316384,1.31379
0.317514,1.31476
0.318644,1.31575
0.319774,1.31675
0.320904,1.31776
0.322034,1.31879
0.323164,1.31983
0.324294,1.32088
0.325424,1.32194
0.326554,1.32302
0.327684,1.32411
0.328814,1.32521
0.329944,1.32633
0.331073,1.32746
0.332203,1.3286
0.333333,1.32976
0.334463,1.33093
0.335593,1.33212
0.336723,1.33332
0.337853,1.33453
0.338983,1.33576
0.340113,1.33701
0.341243,1.33827
0.342373,1.33954
0.343503,1.34083
0.344633,1.34213
0.345763,1.34345
0.346893,1.34478
0.348023,1.34612
0.349153,1.34746
0.350282,1.34881
0.351412,1.35017
0.352542,1.35153
0.353672,1.35289
0.354802,1.35425
0.355932,1.35561
0.357062,1.35696
0.358192,1.35831
0.359322,1.35965
0.360452,1.36098
0.361582,1.3623
0.362712,1.3636
0.363842,1.36489
0.364972,1.36617
0.366102,1.36742
0.367232,1.36866
0.368362,1.36987
0.369492,1.37106
0.370621,1.37223
0.371751,1.37336
0.372881,1.37447
0.374011,1.37554
0.375141,1.37659
0.376271,1.3776
0.377401,1.37858
0.378531,1.37954
0.379661,1.38047
0.380791,1.38137
0.381921,1.38226
0.383051,1.38312
0.384181,1.38398
0.385311,1.38482
0.386441,1.38565
0.387571,1.38648
0.388701,1.38731
0.389831,1.38813
0.39096,1.38896
0.39209,1.3898
0.39322,1.39064
0.39435,1.39149
0.39548,1.39236
0.39661,1.39325
0.39774,1.39416
0.39887,1.39509
0.4,1.39605
0.40113,1.39703
0.40226,1.39805
0.40339,1.3991
0.40452,1.40019
0.40565,1.40132
0.40678,1.40249
0.40791,1.4037
0.40904,1.40495
0.410169,1.40623
0.411299,1.40754
0.412429,1.40888
0.413559,1.41025
0.414689,1.41163
0.415819,1.41304
0.416949,1.41446
0.418079,1.41589
0.419209,1.41732
0.420339,1.41877
0.421469,1.42021
0.422599,1.42166
0.423729,1.4231
0.424859,1.42453
0.425989,1.42596
0.427119,1.42737
0.428249,1.42876
0.429379,1.43013
0.430508,1.43149
0.431638,1.43281
0.432768,1.43411
0.433898,1.43537
0.435028,1.4366
0.436158,1.43778
0.437288,1.43893
0.438418,1.44004
0.439548,1.44111
0.440678,1.44216
0.441808,1.44317
0.442938,1.44415
0.444068,1.44511
0.445198,1.44605
0.446328,1.44697
0.447458,1.44787
0.448588,1.44876
0.449718,1.44964
0.450847,1.45052
0.451977,1.45139
0.453107,1.45226
0.454237,1.45313
0.455367,1.45401
0.456497,1.4549
0.457627,1.45579
0.458757,1.4567
0.459887,1.45763
0.461017,1.45858
0.462147,1.45955
0.463277,1.46055
0.464407,1.46157
0.465537,1.46263
0.466667,1.46371
0.467797,1.46482
0.468927,1.46596
0.470056,1.46712
0.471186,1.4683
0.472316,1.4695
0.473446,1.47073
0.474576,1.47197
0.475706,1.47322
0.476836,1.47448
0.477966,1.47576
0.479096,1.47705
0.480226,1.47834
0.481356,1.47963
0.482486,1.48094
0.483616,1.48224
0.484746,1.48354
0.485876,1.48484
0.487006,1.48613
0.488136,1.48742
0.489266,1.4887
0.490395,1.48997
0.491525,1.49123
0.492655,1.49247
0.493785,1.4937
0.494915,1.49492
0.496045,1.49612
0.497175,1.49731
0.498305,1.49848
0.499435,1.49964
0.500565,1.50079
0.501695,1.50193
0.502825,1.50305
0.503955,1.50417
0.505085,1.50528
0.506215,1.50637
0.507345,1.50746
0.508475,1.50854
0.509605,1.50962
0.510734,1.51069
0.511864,1.51175
0.512994,1.51281
0.514124,1.51386
0.515254,1.51491
0.516384,1.51595
0.517514,1.51699
0.518644,1.51803
0.519774,1.51907
0.520904,1.52011
0.522034,1.52114
0.523164,1.52218
0.524294,1.52322
0.525424,1.52426
0.526554,1.5253
0.527684,1.52634
0.528814,1.52739
0.529944,1.52845
0.531073,1.52951
0.532203,1.53057
0.533333,1.53164
0.534463,1.53272
0.535593,1.53381
0.536723,1.53491
0.537853,1.53602
0.538983,1.53714
0.540113,1.53827
0.541243,1.53941
0.542373,1.54057
0.543503,1.54174
0.544633,1.54292
0.545763,1.54412
0.546893,1.54534
0.548023,1.54657
0.549153,1.54782
0.550282,1.54909
0.551412,1.55036
0.552542,1.55165
0.553672,1.55295
0.554802,1.55425
0.555932,1.55556
0.557062,1.55687
0.558192,1.55818
0.559322,1.55949
0.560452,1.56079
0.561582,1.56209
0.562712,1.56338
0.563842,1.56465
0.564972,1.56592
0.566102,1.56717
0.567232,1.5684
0.568362,1.56961
0.569492,1.57079
0.570621,1.57196
0.571751,1.57309
0.572881,1.5742
0.574011,1.57527
0.575141,1.57632
0.576271,1.57734
0.577401,1.57833
0.578531,1.5793
0.579661,1.58024
0.580791,1.58117
0.581921,1.58208
0.583051,1.58297
0.584181,1.58386
0.585311,1.58474
0.586441,1.58562
0.587571,1.5865
0.588701,1.58739
0.589831,1.58828
0.59096,1.58917
0.59209,1.59008
0.59322,1.591
0.59435,1.59194
0.59548,1.5929
0.59661,1.59389
0.59774,1.5949
0.59887,1.59595
0.6,1.59702
0.60113,1.59813
0.60226,1.59927
0.60339,1.60044
0.60452,1.60164
0.60565,1.60286
0.60678,1.6041
0.60791,1.60535
0.60904,1.60662
0.610169,1.6079
0.611299,1.60919
0.612429,1.61048
0.613559,1.61177
0.614689,1.61305
0.615819,1.61433
0.616949,1.61561
0.618079,1.61687
0.619209,1.61811
0.620339,1.61934
0.621469,1.62054
0.622599,1.62171
0.623729,1.62286
0.624859,1.62398
0.625989,1.62507
0.627119,1.62613
0.628249,1.62715
0.629379,1.62815
0.630508,1.62913
0.631638,1.63008
0.632768,1.63102
0.633898,1.63195
0.635028,1.63286
0.636158,1.63377
0.637288,1.63467
0.638418,1.63557
0.639548,1.63647
0.640678,1.63738
0.641808,1.63829
0.642938,1.63921
0.644068,1.64014
0.645198,1.64109
0.646328,1.64206
0.647458,1.64305
0.648588,1.64407
0.649718,1.64511
0.650847,1.64619
0.651977,1.6473
0.653107,1.64843
0.654237,1.6496
0.655367,1.65079
0.656497,1.652
0.657627,1.65324
0.658757,1.65449
0.659887,1.65576
0.661017,1.65704
0.662147,1.65833
0.663277,1.65962
0.664407,1.66092
0.665537,1.66222
0.666667,1.66352
0.667797,1.66481
0.668927,1.6661
0.670056,1.66738
0.671186,1.66865
0.672316,1.66989
0.673446,1.67112
0.674576,1.67233
0.675706,1.67352
0.676836,1.67469
0.677966,1.67585
0.679096,1.67698
0.680226,1.67809
0.681356,1.67919
0.682486,1.68027
0.683616,1.68135
0.684746,1.68241
0.685876,1.68347
0.687006,1.68451
0.688136,1.68556
0.689266,1.6866
0.690395,1.68763
0.691525,1.68867
0.692655,1.68971
0.693785,1.69075
0.694915,1.6918
0.696045,1.69286
0.697175,1.69392
0.698305,1.69499
0.699435,1.69607
0.700565,1.69717
0.701695,1.69827
0.702825,1.69939
0.703955,1.70051
0.705085,1.70165
0.706215,1.7028
0.707345,1.70395
0.708475,1.70512
0.709605,1.7063
0.710734,1.70748
0.711864,1.70868
0.712994,1.70989
0.714124,1.7111
0.715254,1.71232
0.716384,1.71355
0.717514,1.7148
0.718644,1.71604
0.719774,1.7173
0.720904,1.71857
0.722034,1.71984
0.723164,1.72112
0.724294,1.7224
0.725424,1.72369
0.726554,1.72499
0.727684,1.72628
0.728814,1.72758
0.729944,1.72888
0.731073,1.73018
0.732203,1.73147
0.733333,1.73276
0.734463,1.73405
0.735593,1.73533
0.736723,1.7366
0.737853,1.73786
0.738983,1.73912
0.740113,1.74036
0.741243,1.74159
0.742373,1.74281
0.743503,1.74401
0.744633,1.74519
0.745763,1.74636
0.746893,1.74751
0.748023,1.74864
0.749153,1.74976
0.750282,1.75086
0.751412,1.75196
0.752542,1.75304
0.753672,1.75412
0.754802,1.7552
0.755932,1.75627
0.757062,1.75734
0.758192,1.75841
0.759322,1.75949
0.760452,1.76057
0.761582,1.76165
0.762712,1.76275
0.763842,1.76386
0.764972,1.76498
0.766102,1.76612
0.767232,1.76727
0.768362,1.76845
0.769492,1.76964
0.770621,1.77085
0.771751,1.77208
0.772881,1.77332
0.774011,1.77457
0.775141,1.77583
0.776271,1.7771
0.777401,1.77836
0.778531,1.77963
0.779661,1.78089
0.780791,1.78214
0.781921,1.78338
0.783051,1.78462
0.784181,1.78583
0.785311,1.78703
0.786441,1.78821
0.787571,1.78937
0.788701,1.7905
0.789831,1.7916
0.79096,1.79267
0.79209,1.79371
0.79322,1.79471
0.79435,1.79569
0.79548,1.79665
0.79661,1.79759
0.79774,1.79851
0.79887,1.79942
0.8,1.80032
0.80113,1.80122
0.80226,1.80212
0.80339,1.80302
0.80452,1.80392
0.80565,1.80484
0.80678,1.80577
0.80791,1.80672
0.80904,1.8077
0.810169,1.8087
0.811299,1.80973
0.812429,1.81079
0.813559,1.81189
0.814689,1.81303
0.815819,1.8142
0.816949,1.81541
0.818079,1.81665
0.819209,1.81791
0.820339,1.8192
0.821469,1.82051
0.822599,1.82183
0.823729,1.82316
0.824859,1.82451
0.825989,1.82586
0.827119,1.8272
0.828249,1.82855
0.829379,1.82989
0.830508,1.83122
0.831638,1.83253
0.832768,1.83383
0.833898,1.8351
0.835028,1.83636
0.836158,1.83759
0.837288,1.83879
0.838418,1.83996
0.839548,1.84111
0.840678,1.84224
0.841808,1.84335
0.842938,1.84444
0.844068,1.84551
0.845198,1.84656
0.846328,1.84761
0.847458,1.84863
0.848588,1.84965
0.849718,1.85066
0.850847,1.85166
0.851977,1.85265
0.853107,1.85364
0.854237,1.85462
0.855367,1.85561
0.856497,1.85659
0.857627,1.85757
0.858757,1.85855
0.859887,1.85953
0.861017,1.8605
0.862147,1.86147
0.863277,1.86243
0.864407,1.86338
0.865537,1.86432
0.866667,1.86524
0.867797,1.86615
0.868927,1.86705
0.870056,1.86792
0.871186,1.86878
0.872316,1.86961
0.873446,1.87042
0.874576,1.87121
0.875706,1.87196
0.876836,1.87268
0.877966,1.87337
0.879096,1.87404
0.880226,1.87468
0.881356,1.87531
0.882486,1.87592
0.883616,1.87653
0.884746,1.87714
0.885876,1.87776
0.887006,1.8784
0.888136,1.87906
0.889266,1.87975
0.890395,1.88048
0.891525,1.88126
0.892655,1.88209
0.893785,1.88298
0.894915,1.88394
0.896045,1.88497
0.897175,1.88609
0.898305,1.8873
0.899435,1.8886
0.900565,1.89
0.901695,1.8915
0.902825,1.8931
0.903955,1.89479
0.905085,1.89659
0.906215,1.89847
0.907345,1.90046
0.908475,1.90253
0.909605,1.90469
0.910734,1.90693
0.911864,1.90926
0.912994,1.91167
0.914124,1.91417
0.915254,1.91675
0.916384,1.91941
0.917514,1.92214
0.918644,1.92495
0.919774,1.92782
0.920904,1.93075
0.922034,1.93373
0.923164,1.93674
0.924294,1.93975
0.925424,1.94274
0.926554,1.94568
0.927684,1.94855
0.928814,1.95132
0.929944,1.95397
0.931073,1.95649
0.932203,1.95884
0.933333,1.96101
0.934463,1.96296
0.935593,1.96468
0.936723,1.96613
0.937853,1.96729
0.938983,1.96813
0.940113,1.96865
0.941243,1.96885
0.942373,1.96871
0.943503,1.96823
0.944633,1.96741
0.945763,1.96626
0.946893,1.96479
0.948023,1.963
0.949153,1.9609
0.950282,1.9585
0.951412,1.95582
0.952542,1.95284
0.953672,1.94959
0.954802,1.94607
0.955932,1.94228
0.957062,1.93823
0.958192,1.93392
0.959322,1.92937
0.960452,1.92459
0.961582,1.91957
0.962712,1.91433
0.963842,1.90888
0.964972,1.90325
0.966102,1.89743
0.967232,1.89146
0.968362,1.88533
0.969492,1.87906
0.970621,1.87267
0.971751,1.86617
0.972881,1.85958
0.974011,1.8529
0.975141,1.84615
0.976271,1.83936
0.977401,1.83252
0.978531,1.82566
0.979661,1.81879
0.980791,1.8119
0.981921,1.80501
0.983051,1.79811
0.984181,1.79122
0.985311,1.78434
0.986441,1.77745
0.987571,1.77057
0.988701,1.76368
0.989831,1.7568
0.99096,1.74991
0.99209,1.74303
0.99322,1.73614
0.99435,1.72925
0.99548,1.72237
0.99661,1.71548
0.99774,1.70859
0.99887,1.70171
1,1.69482


==> examples/emd.data/0-a-1-analytic.csv <==
x,y
0,1
0.00112994,1.00339
0.00225989,1.00678
0.00338983,1.01017
0.00451977,1.01356
0.00564972,1.01695
0.00677966,1.02034
0.0079096,1.02373
0.00903955,1.02712
0.0101695,1.03051
0.0112994,1.0339
0.0124294,1.03729
0.0135593,1.04068
0.0146893,1.04407
0.0158192,1.04746
0.0169492,1.05085
0.0180791,1.05424
0.019209,1.05763
0.020339,1.06102
0.0214689,1.06441
0.0225989,1.0678
0.0237288,1.07119
0.0248588,1.07458
0.0259887,1.07797
0.0271186,1.08136
0.0282486,1.08475
0.0293785,1.08814
0.0305085,1.09153
0.0316384,1.09492
0.0327684,1.09831
0.0338983,1.10169
0.0350282,1.10508
0.0361582,1.10847
0.0372881,1.11186
0.0384181,1.11525
0.039548,1.11864
0.040678,1.12203
0.0418079,1.12542
0.0429379,1.12881
0.0440678,1.1322
0.0451977,1.13559
0.0463277,1.13898
0.0474576,1.14237
0.0485876,1.14576
0.0497175,1.14915
0.0508475,1.15254
0.0519774,1.15593
0.0531073,1.15932
0.0542373,1.16271
0.0553672,1.1661
0.0564972,1.16949
0.0576271,1.17288
0.0587571,1.17627
0.059887,1.17966
0.0610169,1.18305
0.0621469,1.18644
0.0632768,1.18983
0.0644068,1.19322
0.0655367,1.19661
0.0666667,1.2
0.0677966,1.20339
0.0689266,1.20678
0.0700565,1.21017
0.0711864,1.21356
0.0723164,1.21695
0.0734463,1.22034
0.0745763,1.22373
0.0757062,1.22712
0.0768362,1.23051
0.0779661,1.2339
0.079096,1.23729
0.080226,1.24068
0.0813559,1.24407
0.0824859,1.24746
0.0836158,1.25085
0.0847458,1.25424
0.0858757,1.25763
0.0870056,1.26102
0.0881356,1.26441
0.0892655,1.2678
0.0903955,1.27119
0.0915254,1.27458
0.0926554,1.27797
0.0937853,1.28136
0.0949153,1.28475
0.0960452,1.28814
0.0971751,1.29153
0.0983051,1.29492
0.099435,1.29831
0.100565,1.30169
0.101695,1.30508
0.102825,1.30847
0.103955,1.31186
0.105085,1.31525
0.106215,1.31864
0.107345,1.32203
0.108475,1.32542
0.109605,1.32881
0.110734,1.3322
0.111864,1.33559
0.112994,1.33898
0.114124,1.34237
0.115254,1.34576
0.116384,1.34915
0.117514,1.35254
0.118644,1.35593
0.119774,1.35932
0.120904,1.36271
0.122034,1.3661
0.123164,1.36949
0.124294,1.37288
0.125424,1.37627
0.126554,1.37966
0.127684,1.38305
0.128814,1.38644
0.129944,1.38983
0.131073,1.39322
0.132203,1.39661
0.133333,1.4
0.134463,1.40339
0.135593,1.40678
0.136723,1.41017
0.137853,1.41356
0.138983,1.41695
0.140113,1.42034
0.141243,1.42373
0.142373,1.42712
0.143503,1.43051
0.144633,1.4339
0.145763,1.43729
0.146893,1.44068
0.148023,1.44407
0.149153,1.44746
0.150282,1.45085
0.151412,1.45424
0.152542,1.45763
0.153672,1.46102
0.154802,1.46441
0.155932,1.4678
0.157062,1.47119
0.158192,1.47458
0.159322,1.47797
0.160452,1.48136
0.161582,1.48475
0.162712,1.48814
0.163842,1.49153
0.164972,1.49492
0.166102,1.49831
0.167232,1.50169
0.168362,1.50508
0.169492,1.50847
0.170621,1.51186
0.171751,1.51525
0.172881,1.51864
0.174011,1.52203
0.175141,1.52542
0.176271,1.52881
0.177401,1.5322
0.178531,1.53559
0.179661,1.53898
0.180791,1.54237
0.181921,1.54576
0.183051,1.54915
0.184181,1.55254
0.185311,1.55593
0.186441,1.55932
0.187571,1.56271
0.188701,1.5661
0.189831,1.56949
0.19096,1.57288
0.19209,1.57627
0.19322,1.57966
0.19435,1.58305
0.19548,1.58644
0.19661,1.58983
0.19774,1.59322
0.19887,1.59661
0.2,1.6
0.20113,1.60339
0.20226,1.60678
0.20339,1.61017
0.20452,1.61356
0.20565,1.61695
0.20678,1.62034
0.20791,1.62373
0.20904,1.62712
0.210169,1.63051
0.211299,1.6339
0.212429,1.63729
0.213559,1.64068
0.214689,1.64407
0.215819,1.64746
0.216949,1.65085
0.218079,1.65424
0.219209,1.65763
0.220339,1.66102
0.221469,1.66441
0.222599,1.6678
0.223729,1.67119
0.224859,1.67458
0.225989,1.67797
0.227119,1.68136
0.228249,1.68475
0.229379,1.68814
0.230508,1.69153
0.231638,1.69492
0.232768,1.69831
0.233898,1.70169
0.235028,1.70508
0.236158,1.70847
0.237288,1.71186
0.238418,1.71525
0.239548,1.71864
0.240678,1.72203
0.241808,1.72542
0.242938,1.72881
0.244068,1.7322
0.245198,1.73559
0.246328,1.73898
0.247458,1.74237
0.248588,1.74576
0.249718,1.74915
0.250847,1.75254
0.251977,1.75593
0.253107,1.75932
0.254237,1.76271
0.255367,1.7661
0.256497,1.76949
0.257627,1.77288
0.258757,1.77627
0.259887,1.77966
0.261017,1.78305
0.262147,1.78644
0.263277,1.78983
0.264407,1.79322
0.265537,1.79661
0.266667,1.8
0.267797,1.80339
0.268927,1.80678
0.270056,1.81017
0.271186,1.81356
0.272316,1.81695
0.273446,1.82034
0.274576,1.82373
0.275706,1.82712
0.276836,1.83051
0.277966,1.8339
0.279096,1.83729
0.280226,1.84068
0.281356,1.84407
0.282486,1.84746
0.283616,1.85085
0.284746,1.85424
0.285876,1.85763
0.287006,1.86102
0.288136,1.86441
0.289266,1.8678
0.290395,1.87119
0.291525,1.87458
0.292655,1.87797
0.293785,1.88136
0.294915,1.88475
0.296045,1.88814
0.297175,1.89153
0.298305,1.89492
0.299435,1.89831
0.300565,1.90169
0.301695,1.90508
0.302825,1.90847
0.303955,1.91186
0.305085,1.91525
0.306215,1.91864
0.307345,1.92203
0.308475,1.92542
0.309605,1.92881
0.310734,1.9322
0.311864,1.93559
0.312994,1.93898
0.314124,1.94237
0.315254,1.94576
0.316384,1.94915
0.317514,1.95254
0.318644,1.95593
0.319774,1.95932
0.320904,1.96271
0.322034,1.9661
0.323164,1.96949
0.324294,1.97288
0.325424,1.97627
0.326554,1.97966
0.327684,1.98305
0.328814,1.98644
0.329944,1.98983
0.331073,1.99322
0.332203,1.99661
0.333333,2
0.334463,2.00339
0.335593,2.00678
0.336723,2.01017
0.337853,2.01356
0.338983,2.01695
0.340113,2.02034
0.341243,2.02373
0.342373,2.02712
0.343503,2.03051
0.344633,2.0339
0.345763,2.03729
0.346893,2.04068
0.348023,2.04407
0.349153,2.04746
0.350282,2.05085
0.351412,2.05424
0.352542,2.05763
0.353672,2.06102
0.354802,2.06441
0.355932,2.0678
0.357062,2.07119
0.358192,2.07458
0.359322,2.07797
0.360452,2.08136
0.361582,2.08475
0.362712,2.08814
0.363842,2.09153
0.364972,2.09492
0.366102,2.09831
0.367232,2.10169
0.368362,2.10508
0.369492,2.10847
0.370621,2.11186
0.371751,2.11525
0.372881,2.11864
0.374011,2.12203
0.375141,2.12542
0.376271,2.12881
0.377401,2.1322
0.378531,2.13559
0.379661,2.13898
0.380791,2.14237
0.381921,2.14576
0.383051,2.14915
0.384181,2.15254
0.385311,2.15593
0.386441,2.15932
0.387571,2.16271
0.388701,2.1661
0.389831,2.16949
0.39096,2.17288
0.39209,2.17627
0.39322,2.17966
0.39435,2.18305
0.39548,2.18644
0.39661,2.18983
0.39774,2.19322
0.39887,2.19661
0.4,2.2
0.40113,2.20339
0.40226,2.20678
0.40339,2.21017
0.40452,2.21356
0.40565,2.21695
0.40678,2.22034
0.40791,2.22373
0.40904,2.22712
0.410169,2.23051
0.411299,2.2339
0.412429,2.23729
0.413559,2.24068
0.414689,2.24407
0.415819,2.24746
0.416949,2.25085
0.418079,2.25424
0.419209,2.25763
0.420339,2.26102
0.421469,2.26441
0.422599,2.2678
0.423729,2.27119
0.424859,2.27458
0.425989,2.27797
0.427119,2.28136
0.428249,2.28475
0.429379,2.28814
0.430508,2.29153
0.431638,2.29492
0.432768,2.29831
0.433898,2.30169
0.435028,2.30508
0.436158,2.30847
0.437288,2.31186
0.438418,2.31525
0.439548,2.31864
0.440678,2.32203
0.441808,2.32542
0.442938,2.32881
0.444068,2.3322
0.445198,2.33559
0.446328,2.33898
0.447458,2.34237
0.448588,2.34576
0.449718,2.34915
0.450847,2.35254
0.451977,2.35593
0.453107,2.35932
0.454237,2.36271
0.455367,2.3661
0.456497,2.36949
0.457627,2.37288
0.458757,2.37627
0.459887,2.37966
0.461017,2.38305
0.462147,2.38644
0.463277,2.38983
0.464407,2.39322
0.465537,2.39661
0.466667,2.4
0.467797,2.40339
0.468927,2.40678
0.470056,2.41017
0.471186,2.41356
0.472316,2.41695
0.473446,2.42034
0.474576,2.42373
0.475706,2.42712
0.476836,2.43051
0.477966,2.4339
0.479096,2.43729
0.480226,2.44068
0.481356,2.44407
0.482486,2.44746
0.483616,2.45085
0.484746,2.45424
0.485876,2.45763
0.487006,2.46102
0.488136,2.46441
0.489266,2.4678
0.490395,2.47119
0.491525,2.47458
0.492655,2.47797
0.493785,2.48136
0.494915,2.48475
0.496045,2.48814
0.497175,2.49153
0.498305,2.49492
0.499435,2.49831
0.500565,2.50169
0.501695,2.50508
0.502825,2.50847
0.503955,2.51186
0.505085,2.51525
0.506215,2.51864
0.507345,2.52203
0.508475,2.52542
0.509605,2.52881
0.510734,2.5322
0.511864,2.53559
0.512994,2.53898
0.514124,2.54237
0.515254,2.54576
0.516384,2.54915
0.517514,2.55254
0.518644,2.55593
0.519774,2.55932
0.520904,2.56271
0.522034,2.5661
0.523164,2.56949
0.524294,2.57288
0.525424,2.57627
0.526554,2.57966
0.527684,2.58305
0.528814,2.58644
0.529944,2.58983
0.531073,2.59322
0.532203,2.59661
0.533333,2.6
0.534463,2.60339
0.535593,2.60678
0.536723,2.61017
0.537853,2.61356
0.538983,2.61695
0.540113,2.62034
0.541243,2.62373
0.542373,2.62712
0.543503,2.63051
0.544633,2.6339
0.545763,2.63729
0.546893,2.64068
0.548023,2.64407
0.549153,2.64746
0.550282,2.65085
0.551412,2.65424
0.552542,2.65763
0.553672,2.66102
0.554802,2.66441
0.555932,2.6678
0.557062,2.67119
0.558192,2.67458
0.559322,2.67797
0.560452,2.68136
0.561582,2.68475
0.562712,2.68814
0.563842,2.69153
0.564972,2.69492
0.566102,2.69831
0.567232,2.70169
0.568362,2.70508
0.569492,2.70847
0.570621,2.71186
0.571751,2.71525
0.572881,2.71864
0.574011,2.72203
0.575141,2.72542
0.576271,2.72881
0.577401,2.7322
0.578531,2.73559
0.579661,2.73898
0.580791,2.74237
0.581921,2.74576
0.583051,2.74915
0.584181,2.75254
0.585311,2.75593
0.586441,2.75932
0.587571,2.76271
0.588701,2.7661
0.589831,2.76949
0.59096,2.77288
0.59209,2.77627
0.59322,2.77966
0.59435,2.78305
0.59548,2.78644
0.59661,2.78983
0.59774,2.79322
0.59887,2.79661
0.6,2.8
0.60113,2.80339
0.60226,2.80678
0.60339,2.81017
0.60452,2.81356
0.60565,2.81695
0.60678,2.82034
0.60791,2.82373
0.60904,2.82712
0.610169,2.83051
0.611299,2.8339
0.612429,2.83729
0.613559,2.84068
0.614689,2.84407
0.615819,2.84746
0.616949,2.85085
0.618079,2.85424
0.619209,2.85763
0.620339,2.86102
0.621469,2.86441
0.622599,2.8678
0.623729,2.87119
0.624859,2.87458
0.625989,2.87797
0.627119,2.88136
0.628249,2.88475
0.629379,2.88814
0.630508,2.89153
0.631638,2.89492
0.632768,2.89831
0.633898,2.90169
0.635028,2.90508
0.636158,2.90847
0.637288,2.91186
0.638418,2.91525
0.639548,2.91864
0.640678,2.92203
0.641808,2.92542
0.642938,2.92881
0.644068,2.9322
0.645198,2.93559
0.646328,2.93898
0.647458,2.94237
0.648588,2.94576
0.649718,2.94915
0.650847,2.95254
0.651977,2.95593
0.653107,2.95932
0.654237,2.96271
0.655367,2.9661
0.656497,2.96949
0.657627,2.97288
0.658757,2.97627
0.659887,2.97966
0.661017,2.98305
0.662147,2.98644
0.663277,2.98983
0.664407,2.99322
0.665537,2.99661
0.666667,3
0.667797,3.00339
0.668927,3.00678
0.670056,3.01017
0.671186,3.01356
0.672316,3.01695
0.673446,3.02034
0.674576,3.02373
0.675706,3.02712
0.676836,3.03051
0.677966,3.0339
0.679096,3.03729
0.680226,3.04068
0.681356,3.04407
0.682486,3.04746
0.683616,3.05085
0.684746,3.05424
0.685876,3.05763
0.687006,3.06102
0.688136,3.06441
0.689266,3.0678
0.690395,3.07119
0.691525,3.07458
0.692655,3.07797
0.693785,3.08136
0.694915,3.08475
0.696045,3.08814
0.697175,3.09153
0.698305,3.09492
0.699435,3.09831
0.700565,3.10169
0.701695,3.10508
0.702825,3.10847
0.703955,3.11186
0.705085,3.11525
0.706215,3.11864
0.707345,3.12203
0.708475,3.12542
0.709605,3.12881
0.710734,3.1322
0.711864,3.13559
0.712994,3.13898
0.714124,3.14237
0.715254,3.14576
0.716384,3.14915
0.717514,3.15254
0.718644,3.15593
0.719774,3.15932
0.720904,3.16271
0.722034,3.1661
0.723164,3.16949
0.724294,3.17288
0.725424,3.17627
0.726554,3.17966
0.727684,3.18305
0.728814,3.18644
0.729944,3.18983
0.731073,3.19322
0.732203,3.19661
0.733333,3.2
0.734463,3.20339
0.735593,3.20678
0.736723,3.21017
0.737853,3.21356
0.738983,3.21695
0.740113,3.22034
0.741243,3.22373
0.742373,3.22712
0.743503,3.23051
0.744633,3.2339
0.745763,3.23729
0.746893,3.24068
0.748023,3.24407
0.749153,3.24746
0.750282,3.25085
0.751412,3.25424
0.752542,3.25763
0.753672,3.26102
0.754802,3.26441
0.755932,3.2678
0.757062,3.27119
0.758192,3.27458
0.759322,3.27797
0.760452,3.28136
0.761582,3.28475
0.762712,3.28814
0.763842,3.29153
0.764972,3.29492
0.766102,3.29831
0.767232,3.30169
0.768362,3.30508
0.769492,3.30847
0.770621,3.31186
0.771751,3.31525
0.772881,3.31864
0.774011,3.32203
0.775141,3.32542
0.776271,3.32881
0.777401,3.3322
0.778531,3.33559
0.779661,3.33898
0.780791,3.34237
0.781921,3.34576
0.783051,3.34915
0.784181,3.35254
0.785311,3.35593
0.786441,3.35932
0.787571,3.36271
0.788701,3.3661
0.789831,3.36949
0.79096,3.37288
0.79209,3.37627
0.79322,3.37966
0.79435,3.38305
0.79548,3.38644
0.79661,3.38983
0.79774,3.39322
0.79887,3.39661
0.8,3.4
0.80113,3.40339
0.80226,3.40678
0.80339,3.41017
0.80452,3.41356
0.80565,3.41695
0.80678,3.42034
0.80791,3.42373
0.80904,3.42712
0.810169,3.43051
0.811299,3.4339
0.812429,3.43729
0.813559,3.44068
0.814689,3.44407
0.815819,3.44746
0.816949,3.45085
0.818079,3.45424
0.819209,3.45763
0.820339,3.46102
0.821469,3.46441
0.822599,3.4678
0.823729,3.47119
0.824859,3.47458
0.825989,3.47797
0.827119,3.48136
0.828249,3.48475
0.829379,3.48814
0.830508,3.49153
0.831638,3.49492
0.832768,3.49831
0.833898,3.50169
0.835028,3.50508
0.836158,3.50847
0.837288,3.51186
0.838418,3.51525
0.839548,3.51864
0.840678,3.52203
0.841808,3.52542
0.842938,3.52881
0.844068,3.5322
0.845198,3.53559
0.846328,3.53898
0.847458,3.54237
0.848588,3.54576
0.849718,3.54915
0.850847,3.55254
0.851977,3.55593
0.853107,3.55932
0.854237,3.56271
0.855367,3.5661
0.856497,3.56949
0.857627,3.57288
0.858757,3.57627
0.859887,3.57966
0.861017,3.58305
0.862147,3.58644
0.863277,3.58983
0.864407,3.59322
0.865537,3.59661
0.866667,3.6
0.867797,3.60339
0.868927,3.60678
0.870056,3.61017
0.871186,3.61356
0.872316,3.61695
0.873446,3.62034
0.874576,3.62373
0.875706,3.62712
0.876836,3.63051
0.877966,3.6339
0.879096,3.63729
0.880226,3.64068
0.881356,3.64407
0.882486,3.64746
0.883616,3.65085
0.884746,3.65424
0.885876,3.65763
0.887006,3.66102
0.888136,3.66441
0.889266,3.6678
0.890395,3.67119
0.891525,3.67458
0.892655,3.67797
0.893785,3.68136
0.894915,3.68475
0.896045,3.68814
0.897175,3.69153
0.898305,3.69492
0.899435,3.69831
0.900565,3.70169
0.901695,3.70508
0.902825,3.70847
0.903955,3.71186
0.905085,3.71525
0.906215,3.71864
0.907345,3.72203
0.908475,3.72542
0.909605,3.72881
0.910734,3.7322
0.911864,3.73559
0.912994,3.73898
0.914124,3.74237
0.915254,3.74576
0.916384,3.74915
0.917514,3.75254
0.918644,3.75593
0.919774,3.75932
0.920904,3.76271
0.922034,3.7661
0.923164,3.76949
0.924294,3.77288
0.925424,3.77627
0.926554,3.77966
0.927684,3.78305
0.928814,3.78644
0.929944,3.78983
0.931073,3.79322
0.932203,3.79661
0.933333,3.8
0.934463,3.80339
0.935593,3.80678
0.936723,3.81017
0.937853,3.81356
0.938983,3.81695
0.940113,3.82034
0.941243,3.82373
0.942373,3.82712
0.943503,3.83051
0.944633,3.8339
0.945763,3.83729
0.946893,3.84068
0.948023,3.84407
0.949153,3.84746
0.950282,3.85085
0.951412,3.85424
0.952542,3.85763
0.953672,3.86102
0.954802,3.86441
0.955932,3.8678
0.957062,3.87119
0.958192,3.87458
0.959322,3.87797
0.960452,3.88136
0.961582,3.88475
0.962712,3.88814
0.963842,3.89153
0.964972,3.89492
0.966102,3.89831
0.967232,3.90169
0.968362,3.90508
0.969492,3.90847
0.970621,3.91186
0.971751,3.91525
0.972881,3.91864
0.974011,3.92203
0.975141,3.92542
0.976271,3.92881
0.977401,3.9322
0.978531,3.93559
0.979661,3.93898
0.980791,3.94237
0.981921,3.94576
0.983051,3.94915
0.984181,3.95254
0.985311,3.95593
0.986441,3.95932
0.987571,3.96271
0.988701,3.9661
0.989831,3.96949
0.99096,3.97288
0.99209,3.97627
0.99322,3.97966
0.99435,3.98305
0.99548,3.98644
0.99661,3.98983
0.99774,3.99322
0.99887,3.99661
1,4


==> examples/emd.data/0-a-1-relerr.csv <==
x,y
0,0.00558199
0.00112994,0.00555765
0.00225989,0.00553348
0.00338983,0.00550947
0.00451977,0.00548562
0.00564972,0.00546192
0.00677966,0.00543839
0.0079096,0.00541501
0.00903955,0.00539178
0.0101695,0.00536871
0.0112994,0.00534579
0.0124294,0.00532302
0.0135593,0.00530039
0.0146893,0.00527792
0.0158192,0.00525559
0.0169492,0.0052334
0.0180791,0.00521136
0.019209,0.00518945
0.020339,0.00516769
0.0214689,0.00514607
0.0225989,0.00512458
0.0237288,0.00510323
0.0248588,0.00508201
0.0259887,0.00506093
0.0271186,0.00503998
0.0282486,0.00501916
0.0293785,0.00499847
0.0305085,0.00497791
0.0316384,0.00495748
0.0327684,0.00493717
0.0338983,0.00491699
0.0350282,0.00489693
0.0361582,0.00487699
0.0372881,0.00485718
0.0384181,0.00483748
0.039548,0.00481791
0.040678,0.00479845
0.0418079,0.00477911
0.0429379,0.00475989
0.0440678,0.00474078
0.0451977,0.00472178
0.0463277,0.0047029
0.0474576,0.00468413
0.0485876,0.00466548
0.0497175,0.00464693
0.0508475,0.00462849
0.0519774,0.00461016
0.0531073,0.00459194
0.0542373,0.00457382
0.0553672,0.00455581
0.0564972,0.0045379
0.0576271,0.00452009
0.0587571,0.00450239
0.059887,0.00448479
0.0610169,0.0044673
0.0621469,0.0044499
0.0632768,0.0044326
0.0644068,0.0044154
0.0655367,0.00439829
0.0666667,0.00438128
0.0677966,0.00436437
0.0689266,0.00434756
0.0700565,0.00433083
0.0711864,0.00431421
0.0723164,0.00429767
0.0734463,0.00428123
0.0745763,0.00426487
0.0757062,0.00424861
0.0768362,0.00423244
0.0779661,0.00421635
0.079096,0.00420036
0.080226,0.00418445
0.0813559,0.00416862
0.0824859,0.00415289
0.0836158,0.00413724
0.0847458,0.00412167
0.0858757,0.00410619
0.0870056,0.00409079
0.0881356,0.00407547
0.0892655,0.00406024
0.0903955,0.00404509
0.0915254,0.00403001
0.0926554,0.00401502
0.0937853,0.00400011
0.0949153,0.00398527
0.0960452,0.00397052
0.0971751,0.00395584
0.0983051,0.00394123
0.099435,0.00392671
0.100565,0.00391226
0.101695,0.00389788
0.102825,0.00388358
0.103955,0.00386935
0.105085,0.0038552
0.106215,0.00384112
0.107345,0.00382711
0.108475,0.00381317
0.109605,0.00379931
0.110734,0.00378551
0.111864,0.00377179
0.112994,0.00375813
0.114124,0.00374454
0.115254,0.00373103
0.116384,0.00371758
0.117514,0.00370419
0.118644,0.00369088
0.119774,0.00367763
0.120904,0.00366444
0.122034,0.00365132
0.123164,0.00363827
0.124294,0.00362528
0.125424,0.00361236
0.126554,0.0035995
0.127684,0.0035867
0.128814,0.00357396
0.129944,0.00356129
0.131073,0.00354868
0.132203,0.00353613
0.133333,0.00352364
0.134463,0.00351121
0.135593,0.00349884
0.136723,0.00348653
0.137853,0.00347427
0.138983,0.00346208
0.140113,0.00344995
0.141243,0.00343787
0.142373,0.00342585
0.143503,0.00341389
0.144633,0.00340198
0.145763,0.00339013
0.146893,0.00337834
0.148023,0.0033666
0.149153,0.00335492
0.150282,0.00334329
0.151412,0.00333171
0.152542,0.00332019
0.153672,0.00330873
0.154802,0.00329731
0.155932,0.00328595
0.157062,0.00327464
0.158192,0.00326338
0.159322,0.00325218
0.160452,0.00324102
0.161582,0.00322992
0.162712,0.00321887
0.163842,0.00320786
0.164972,0.00319691
0.166102,0.00318601
0.167232,0.00317515
0.168362,0.00316435
0.169492,0.00315359
0.170621,0.00314288
0.171751,0.00313222
0.172881,0.00312161
0.174011,0.00311105
0.175141,0.00310053
0.176271,0.00309006
0.177401,0.00307963
0.178531,0.00306925
0.179661,0.00305892
0.180791,0.00304863
0.181921,0.00303839
0.183051,0.00302819
0.184181,0.00301803
0.185311,0.00300792
0.186441,0.00299786
0.187571,0.00298784
0.188701,0.00297786
0.189831,0.00296792
0.19096,0.00295803
0.19209,0.00294818
0.19322,0.00293837
0.19435,0.00292861
0.19548,0.00291888
0.19661,0.0029092
0.19774,0.00289956
0.19887,0.00288996
0.2,0.0028804
0.20113,0.00287088
0.20226,0.0028614
0.20339,0.00285196
0.20452,0.00284256
0.20565,0.0028332
0.20678,0.00282388
0.20791,0.0028146
0.20904,0.00280535
0.210169,0.00279615
0.211299,0.00278698
0.212429,0.00277785
0.213559,0.00276876
0.214689,0.00275971
0.215819,0.00275069
0.216949,0.00274171
0.218079,0.00273277
0.219209,0.00272386
0.220339,0.00271499
0.221469,0.00270616
0.222599,0.00269736
0.223729,0.0026886
0.224859,0.00267987
0.225989,0.00267118
0.227119,0.00266253
0.228249,0.00265391
0.229379,0.00264532
0.230508,0.00263677
0.231638,0.00262825
0.232768,0.00261977
0.233898,0.00261131
0.235028,0.0026029
0.236158,0.00259452
0.237288,0.00258617
0.238418,0.00257785
0.239548,0.00256956
0.240678,0.00256131
0.241808,0.00255309
0.242938,0.00254491
0.244068,0.00253675
0.245198,0.00252863
0.246328,0.00252054
0.247458,0.00251248
0.248588,0.00250445
0.249718,0.00249645
0.250847,0.00248848
0.251977,0.00248055
0.253107,0.00247264
0.254237,0.00246477
0.255367,0.00245692
0.256497,0.00244911
0.257627,0.00244132
0.258757,0.00243357
0.259887,0.00242584
0.261017,0.00241815
0.262147,0.00241048
0.263277,0.00240284
0.264407,0.00239523
0.265537,0.00238765
0.266667,0.0023801
0.267797,0.00237258
0.268927,0.00236508
0.270056,0.00235762
0.271186,0.00235018
0.272316,0.00234277
0.273446,0.00233538
0.274576,0.00232803
0.275706,0.0023207
0.276836,0.0023134
0.277966,0.00230612
0.279096,0.00229887
0.280226,0.00229165
0.281356,0.00228446
0.282486,0.00227729
0.283616,0.00227015
0.284746,0.00226303
0.285876,0.00225594
0.287006,0.00224888
0.288136,0.00224184
0.289266,0.00223483
0.290395,0.00222784
0.291525,0.00222088
0.292655,0.00221394
0.293785,0.00220703
0.294915,0.00220014
0.296045,0.00219328
0.297175,0.00218644
0.298305,0.00217963
0.299435,0.00217284
0.300565,0.00216607
0.301695,0.00215933
0.302825,0.00215261
0.303955,0.00214592
0.305085,0.00213925
0.306215,0.00213261
0.307345,0.00212598
0.308475,0.00211939
0.309605,0.00211281
0.310734,0.00210626
0.311864,0.00209973
0.312994,0.00209322
0.314124,0.00208674
0.315254,0.00208027
0.316384,0.00207383
0.317514,0.00206742
0.318644,0.00206102
0.319774,0.00205465
0.320904,0.0020483
0.322034,0.00204197
0.323164,0.00203567
0.324294,0.00202938
0.325424,0.00202312
0.326554,0.00201687
0.327684,0.00201065
0.328814,0.00200445
0.329944,0.00199828
0.331073,0.00199212
0.332203,0.00198598
0.333333,0.00197987
0.334463,0.00197377
0.335593,0.0019677
0.336723,0.00196164
0.337853,0.00195561
0.338983,0.0019496
0.340113,0.0019436
0.341243,0.00193763
0.342373,0.00193168
0.343503,0.00192574
0.344633,0.00191983
0.345763,0.00191394
0.346893,0.00190806
0.348023,0.00190221
0.349153,0.00189637
0.350282,0.00189056
0.351412,0.00188476
0.352542,0.00187898
0.353672,0.00187322
0.354802,0.00186748
0.355932,0.00186176
0.357062,0.00185606
0.358192,0.00185038
0.359322,0.00184471
0.360452,0.00183907
0.361582,0.00183344
0.362712,0.00182783
0.363842,0.00182224
0.364972,0.00181666
0.366102,0.00181111
0.367232,0.00180557
0.368362,0.00180005
0.369492,0.00179455
0.370621,0.00178906
0.371751,0.0017836
0.372881,0.00177815
0.374011,0.00177272
0.375141,0.0017673
0.376271,0.0017619
0.377401,0.00175652
0.378531,0.00175116
0.379661,0.00174581
0.380791,0.00174048
0.381921,0.00173517
0.383051,0.00172988
0.384181,0.0017246
0.385311,0.00171934
0.386441,0.00171409
0.387571,0.00170886
0.388701,0.00170365
0.389831,0.00169845
0.39096,0.00169327
0.39209,0.00168811
0.39322,0.00168296
0.39435,0.00167782
0.39548,0.00167271
0.39661,0.00166761
0.39774,0.00166252
0.39887,0.00165745
0.4,0.0016524
0.40113,0.00164736
0.40226,0.00164234
0.40339,0.00163733
0.40452,0.00163234
0.40565,0.00162736
0.40678,0.0016224
0.40791,0.00161746
0.40904,0.00161253
0.410169,0.00160761
0.411299,0.00160271
0.412429,0.00159782
0.413559,0.00159295
0.414689,0.00158809
0.415819,0.00158325
0.416949,0.00157842
0.418079,0.00157361
0.419209,0.00156881
0.420339,0.00156403
0.421469,0.00155926
0.422599,0.0015545
0.423729,0.00154976
0.424859,0.00154503
0.425989,0.00154032
0.427119,0.00153562
0.428249,0.00153094
0.429379,0.00152627
0.430508,0.00152161
0.431638,0.00151696
0.432768,0.00151233
0.433898,0.00150772
0.435028,0.00150311
0.436158,0.00149852
0.437288,0.00149395
0.438418,0.00148939
0.439548,0.00148484
0.440678,0.0014803
0.441808,0.00147578
0.442938,0.00147127
0.444068,0.00146677
0.445198,0.00146229
0.446328,0.00145782
0.447458,0.00145336
0.448588,0.00144892
0.449718,0.00144449
0.450847,0.00144007
0.451977,0.00143566
0.453107,0.00143127
0.454237,0.00142689
0.455367,0.00142252
0.456497,0.00141816
0.457627,0.00141382
0.458757,0.00140949
0.459887,0.00140517
0.461017,0.00140086
0.462147,0.00139657
0.463277,0.00139229
0.464407,0.00138802
0.465537,0.00138376
0.466667,0.00137951
0.467797,0.00137528
0.468927,0.00137106
0.470056,0.00136685
0.471186,0.00136265
0.472316,0.00135846
0.473446,0.00135429
0.474576,0.00135012
0.475706,0.00134597
0.476836,0.00134183
0.477966,0.0013377
0.479096,0.00133359
0.480226,0.00132948
0.481356,0.00132539
0.482486,0.00132131
0.483616,0.00131723
0.484746,0.00131317
0.485876,0.00130913
0.487006,0.00130509
0.488136,0.00130106
0.489266,0.00129705
0.490395,0.00129304
0.491525,0.00128905
0.492655,0.00128506
0.493785,0.00128109
0.494915,0.00127713
0.496045,0.00127318
0.497175,0.00126924
0.498305,0.00126531
0.499435,0.0012614
0.500565,0.00125749
0.501695,0.00125359
0.502825,0.00124971
0.503955,0.00124583
0.505085,0.00124196
0.506215,0.00123811
0.507345,0.00123426
0.508475,0.00123043
0.509605,0.00122661
0.510734,0.00122279
0.511864,0.00121899
0.512994,0.0012152
0.514124,0.00121141
0.515254,0.00120764
0.516384,0.00120388
0.517514,0.00120012
0.518644,0.00119638
0.519774,0.00119265
0.520904,0.00118892
0.522034,0.00118521
0.523164,0.00118151
0.524294,0.00117781
0.525424,0.00117413
0.526554,0.00117045
0.527684,0.00116679
0.528814,0.00116313
0.529944,0.00115949
0.531073,0.00115585
0.532203,0.00115222
0.533333,0.00114861
0.534463,0.001145
0.535593,0.0011414
0.536723,0.00113781
0.537853,0.00113423
0.538983,0.00113066
0.540113,0.0011271
0.541243,0.00112355
0.542373,0.00112
0.543503,0.00111647
0.544633,0.00111295
0.545763,0.00110943
0.546893,0.00110592
0.548023,0.00110243
0.549153,0.00109894
0.550282,0.00109546
0.551412,0.00109199
0.552542,0.00108852
0.553672,0.00108507
0.554802,0.00108163
0.555932,0.00107819
0.557062,0.00107476
0.558192,0.00107135
0.559322,0.00106794
0.560452,0.00106453
0.561582,0.00106114
0.562712,0.00105776
0.563842,0.00105438
0.564972,0.00105102
0.566102,0.00104766
0.567232,0.00104431
0.568362,0.00104097
0.569492,0.00103763
0.570621,0.00103431
0.571751,0.00103099
0.572881,0.00102768
0.574011,0.00102438
0.575141,0.00102109
0.576271,0.00101781
0.577401,0.00101453
0.578531,0.00101126
0.579661,0.00100801
0.580791,0.00100475
0.581921,0.00100151
0.583051,0.000998276
0.584181,0.000995049
0.585311,0.000991829
0.586441,0.000988618
0.587571,0.000985414
0.588701,0.000982219
0.589831,0.000979031
0.59096,0.000975851
0.59209,0.000972678
0.59322,0.000969514
0.59435,0.000966357
0.59548,0.000963208
0.59661,0.000960066
0.59774,0.000956932
0.59887,0.000953806
0.6,0.000950687
0.60113,0.000947576
0.60226,0.000944472
0.60339,0.000941376
0.60452,0.000938288
0.60565,0.000935206
0.60678,0.000932132
0.60791,0.000929066
0.60904,0.000926007
0.610169,0.000922955
0.611299,0.00091991
0.612429,0.000916873
0.613559,0.000913843
0.614689,0.00091082
0.615819,0.000907805
0.616949,0.000904796
0.618079,0.000901795
0.619209,0.000898801
0.620339,0.000895814
0.621469,0.000892834
0.622599,0.000889861
0.623729,0.000886895
0.624859,0.000883936
0.625989,0.000880984
0.627119,0.000878039
0.628249,0.000875101
0.629379,0.00087217
0.630508,0.000869246
0.631638,0.000866328
0.632768,0.000863418
0.633898,0.000860514
0.635028,0.000857617
0.636158,0.000854727
0.637288,0.000851843
0.638418,0.000848966
0.639548,0.000846096
0.640678,0.000843232
0.641808,0.000840376
0.642938,0.000837525
0.644068,0.000834682
0.645198,0.000831844
0.646328,0.000829014
0.647458,0.00082619
0.648588,0.000823372
0.649718,0.000820561
0.650847,0.000817757
0.651977,0.000814958
0.653107,0.000812167
0.654237,0.000809381
0.655367,0.000806602
0.656497,0.00080383
0.657627,0.000801063
0.658757,0.000798303
0.659887,0.000795549
0.661017,0.000792802
0.662147,0.000790061
0.663277,0.000787326
0.664407,0.000784597
0.665537,0.000781874
0.666667,0.000779157
0.667797,0.000776447
0.668927,0.000773743
0.670056,0.000771045
0.671186,0.000768352
0.672316,0.000765666
0.673446,0.000762986
0.674576,0.000760312
0.675706,0.000757644
0.676836,0.000754982
0.677966,0.000752326
0.679096,0.000749676
0.680226,0.000747031
0.681356,0.000744393
0.682486,0.000741761
0.683616,0.000739134
0.684746,0.000736513
0.685876,0.000733898
0.687006,0.000731289
0.688136,0.000728685
0.689266,0.000726087
0.690395,0.000723495
0.691525,0.000720909
0.692655,0.000718329
0.693785,0.000715754
0.694915,0.000713184
0.696045,0.000710621
0.697175,0.000708063
0.698305,0.00070551
0.699435,0.000702964
0.700565,0.000700422
0.701695,0.000697887
0.702825,0.000695357
0.703955,0.000692832
0.705085,0.000690313
0.706215,0.000687799
0.707345,0.000685291
0.708475,0.000682788
0.709605,0.000680291
0.710734,0.000677799
0.711864,0.000675312
0.712994,0.000672831
0.714124,0.000670355
0.715254,0.000667885
0.716384,0.00066542
0.717514,0.00066296
0.718644,0.000660505
0.719774,0.000658056
0.720904,0.000655612
0.722034,0.000653173
0.723164,0.000650739
0.724294,0.000648311
0.725424,0.000645888
0.726554,0.00064347
0.727684,0.000641057
0.728814,0.000638649
0.729944,0.000636246
0.731073,0.000633849
0.732203,0.000631456
0.733333,0.000629069
0.734463,0.000626687
0.735593,0.000624309
0.736723,0.000621937
0.737853,0.00061957
0.738983,0.000617207
0.740113,0.00061485
0.741243,0.000612498
0.742373,0.00061015
0.743503,0.000607808
0.744633,0.00060547
0.745763,0.000603137
0.746893,0.000600809
0.748023,0.000598487
0.749153,0.000596168
0.750282,0.000593855
0.751412,0.000591547
0.752542,0.000589243
0.753672,0.000586944
0.754802,0.00058465
0.755932,0.000582361
0.757062,0.000580076
0.758192,0.000577796
0.759322,0.000575521
0.760452,0.000573251
0.761582,0.000570985
0.762712,0.000568724
0.763842,0.000566468
0.764972,0.000564216
0.766102,0.000561969
0.767232,0.000559726
0.768362,0.000557488
0.769492,0.000555255
0.770621,0.000553026
0.771751,0.000550802
0.772881,0.000548582
0.774011,0.000546367
0.775141,0.000544156
0.776271,0.00054195
0.777401,0.000539749
0.778531,0.000537551
0.779661,0.000535359
0.780791,0.00053317
0.781921,0.000530987
0.783051,0.000528807
0.784181,0.000526632
0.785311,0.000524462
0.786441,0.000522295
0.787571,0.000520134
0.788701,0.000517976
0.789831,0.000515823
0.79096,0.000513674
0.79209,0.00051153
0.79322,0.000509389
0.79435,0.000507253
0.79548,0.000505122
0.79661,0.000502994
0.79774,0.000500871
0.79887,0.000498752
0.8,0.000496638
0.80113,0.000494527
0.80226,0.000492421
0.80339,0.000490319
0.80452,0.000488221
0.80565,0.000486127
0.80678,0.000484038
0.80791,0.000481952
0.80904,0.000479871
0.810169,0.000477794
0.811299,0.000475721
0.812429,0.000473652
0.813559,0.000471587
0.814689,0.000469526
0.815819,0.000467469
0.816949,0.000465416
0.818079,0.000463367
0.819209,0.000461323
0.820339,0.000459282
0.821469,0.000457245
0.822599,0.000455213
0.823729,0.000453184
0.824859,0.000451159
0.825989,0.000449138
0.827119,0.000447121
0.828249,0.000445108
0.829379,0.000443099
0.830508,0.000441094
0.831638,0.000439092
0.832768,0.000437095
0.833898,0.000435101
0.835028,0.000433112
0.836158,0.000431126
0.837288,0.000429144
0.838418,0.000427166
0.839548,0.000425191
0.840678,0.000423221
0.841808,0.000421254
0.842938,0.000419291
0.844068,0.000417332
0.845198,0.000415376
0.846328,0.000413424
0.847458,0.000411476
0.848588,0.000409532
0.849718,0.000407591
0.850847,0.000405655
0.851977,0.000403721
0.853107,0.000401792
0.854237,0.000399866
0.855367,0.000397944
0.856497,0.000396025
0.857627,0.00039411
0.858757,0.000392199
0.859887,0.000390292
0.861017,0.000388387
0.862147,0.000386487
0.863277,0.00038459
0.864407,0.000382697
0.865537,0.000380807
0.866667,0.000378921
0.867797,0.000377039
0.868927,0.00037516
0.870056,0.000373284
0.871186,0.000371412
0.872316,0.000369544
0.873446,0.000367679
0.874576,0.000365817
0.875706,0.000363959
0.876836,0.000362105
0.877966,0.000360253
0.879096,0.000358406
0.880226,0.000356562
0.881356,0.000354721
0.882486,0.000352883
0.883616,0.00035105
0.884746,0.000349219
0.885876,0.000347392
0.887006,0.000345568
0.888136,0.000343748
0.889266,0.000341931
0.890395,0.000340117
0.891525,0.000338307
0.892655,0.0003365
0.893785,0.000334696
0.894915,0.000332896
0.896045,0.000331099
0.897175,0.000329305
0.898305,0.000327515
0.899435,0.000325728
0.900565,0.000323944
0.901695,0.000322163
0.902825,0.000320386
0.903955,0.000318612
0.905085,0.000316841
0.906215,0.000315073
0.907345,0.000313309
0.908475,0.000311547
0.909605,0.000309789
0.910734,0.000308035
0.911864,0.000306283
0.912994,0.000304535
0.914124,0.000302789
0.915254,0.000301047
0.916384,0.000299308
0.917514,0.000297572
0.918644,0.00029584
0.919774,0.00029411
0.920904,0.000292384
0.922034,0.00029066
0.923164,0.00028894
0.924294,0.000287223
0.925424,0.000285509
0.926554,0.000283798
0.927684,0.00028209
0.928814,0.000280385
0.929944,0.000278683
0.931073,0.000276984
0.932203,0.000275289
0.933333,0.000273596
0.934463,0.000271906
0.935593,0.000270219
0.936723,0.000268536
0.937853,0.000266855
0.938983,0.000265177
0.940113,0.000263503
0.941243,0.000261831
0.942373,0.000260162
0.943503,0.000258496
0.944633,0.000256833
0.945763,0.000255173
0.946893,0.000253516
0.948023,0.000251862
0.949153,0.000250211
0.950282,0.000248563
0.951412,0.000246917
0.952542,0.000245275
0.953672,0.000243635
0.954802,0.000241998
0.955932,0.000240364
0.957062,0.000238733
0.958192,0.000237105
0.959322,0.00023548
0.960452,0.000233857
0.961582,0.000232238
0.962712,0.000230621
0.963842,0.000229007
0.964972,0.000227396
0.966102,0.000225787
0.967232,0.000224182
0.968362,0.000222579
0.969492,0.000220979
0.970621,0.000219382
0.971751,0.000217787
0.972881,0.000216195
0.974011,0.000214606
0.975141,0.00021302
0.976271,0.000211437
0.977401,0.000209856
0.978531,0.000208278
0.979661,0.000206702
0.980791,0.00020513
0.981921,0.00020356
0.983051,0.000201993
0.984181,0.000200428
0.985311,0.000198866
0.986441,0.000197307
0.987571,0.000195751
0.988701,0.000194197
0.989831,0.000192646
0.99096,0.000191097
0.99209,0.000189551
0.99322,0.000188008
0.99435,0.000186467
0.99548,0.000184929
0.99661,0.000183394
0.99774,0.000181861
0.99887,0.000180331
1,0.000178803


==> examples/emd.data/0-a-1.csv <==
x,y
0,0.994418
0.00112994,0.997813
0.00225989,1.00121
0.00338983,1.0046
0.00451977,1.008
0.00564972,1.01139
0.00677966,1.01479
0.0079096,1.01819
0.00903955,1.02158
0.0101695,1.02498
0.0112994,1.02837
0.0124294,1.03177
0.0135593,1.03516
0.0146893,1.03856
0.0158192,1.04195
0.0169492,1.04535
0.0180791,1.04874
0.019209,1.05214
0.020339,1.05553
0.0214689,1.05893
0.0225989,1.06232
0.0237288,1.06572
0.0248588,1.06912
0.0259887,1.07251
0.0271186,1.07591
0.0282486,1.0793
0.0293785,1.0827
0.0305085,1.08609
0.0316384,1.08949
0.0327684,1.09288
0.0338983,1.09628
0.0350282,1.09967
0.0361582,1.10307
0.0372881,1.10646
0.0384181,1.10986
0.039548,1.11325
0.040678,1.11665
0.0418079,1.12005
0.0429379,1.12344
0.0440678,1.12684
0.0451977,1.13023
0.0463277,1.13363
0.0474576,1.13702
0.0485876,1.14042
0.0497175,1.14381
0.0508475,1.14721
0.0519774,1.1506
0.0531073,1.154
0.0542373,1.15739
0.0553672,1.16079
0.0564972,1.16418
0.0576271,1.16758
0.0587571,1.17098
0.059887,1.17437
0.0610169,1.17777
0.0621469,1.18116
0.0632768,1.18456
0.0644068,1.18795
0.0655367,1.19135
0.0666667,1.19474
0.0677966,1.19814
0.0689266,1.20153
0.0700565,1.20493
0.0711864,1.20832
0.0723164,1.21172
0.0734463,1.21511
0.0745763,1.21851
0.0757062,1.22191
0.0768362,1.2253
0.0779661,1.2287
0.079096,1.23209
0.080226,1.23549
0.0813559,1.23888
0.0824859,1.24228
0.0836158,1.24567
0.0847458,1.24907
0.0858757,1.25246
0.0870056,1.25586
0.0881356,1.25925
0.0892655,1.26265
0.0903955,1.26604
0.0915254,1.26944
0.0926554,1.27284
0.0937853,1.27623
0.0949153,1.27963
0.0960452,1.28302
0.0971751,1.28642
0.0983051,1.28981
0.099435,1.29321
0.100565,1.2966
0.101695,1.3
0.102825,1.30339
0.103955,1.30679
0.105085,1.31018
0.106215,1.31358
0.107345,1.31697
0.108475,1.32037
0.109605,1.32376
0.110734,1.32716
0.111864,1.33056
0.112994,1.33395
0.114124,1.33735
0.115254,1.34074
0.116384,1.34414
0.117514,1.34753
0.118644,1.35093
0.119774,1.35432
0.120904,1.35772
0.122034,1.36111
0.123164,1.36451
0.124294,1.3679
0.125424,1.3713
0.126554,1.37469
0.127684,1.37809
0.128814,1.38149
0.129944,1.38488
0.131073,1.38828
0.132203,1.39167
0.133333,1.39507
0.134463,1.39846
0.135593,1.40186
0.136723,1.40525
0.137853,1.40865
0.138983,1.41204
0.140113,1.41544
0.141243,1.41883
0.142373,1.42223
0.143503,1.42562
0.144633,1.42902
0.145763,1.43242
0.146893,1.43581
0.148023,1.43921
0.149153,1.4426
0.150282,1.446
0.151412,1.44939
0.152542,1.45279
0.153672,1.45618
0.154802,1.45958
0.155932,1.46297
0.157062,1.46637
0.158192,1.46976
0.159322,1.47316
0.160452,1.47655
0.161582,1.47995
0.162712,1.48335
0.163842,1.48674
0.164972,1.49014
0.166102,1.49353
0.167232,1.49693
0.168362,1.50032
0.169492,1.50372
0.170621,1.50711
0.171751,1.51051
0.172881,1.5139
0.174011,1.5173
0.175141,1.52069
0.176271,1.52409
0.177401,1.52748
0.178531,1.53088
0.179661,1.53428
0.180791,1.53767
0.181921,1.54107
0.183051,1.54446
0.184181,1.54786
0.185311,1.55125
0.186441,1.55465
0.187571,1.55804
0.188701,1.56144
0.189831,1.56483
0.19096,1.56823
0.19209,1.57162
0.19322,1.57502
0.19435,1.57841
0.19548,1.58181
0.19661,1.58521
0.19774,1.5886
0.19887,1.592
0.2,1.59539
0.20113,1.59879
0.20226,1.60218
0.20339,1.60558
0.20452,1.60897
0.20565,1.61237
0.20678,1.61576
0.20791,1.61916
0.20904,1.62255
0.210169,1.62595
0.211299,1.62934
0.212429,1.63274
0.213559,1.63614
0.214689,1.63953
0.215819,1.64293
0.216949,1.64632
0.218079,1.64972
0.219209,1.65311
0.220339,1.65651
0.221469,1.6599
0.222599,1.6633
0.223729,1.66669
0.224859,1.67009
0.225989,1.67348
0.227119,1.67688
0.228249,1.68027
0.229379,1.68367
0.230508,1.68707
0.231638,1.69046
0.232768,1.69386
0.233898,1.69725
0.235028,1.70065
0.236158,1.70404
0.237288,1.70744
0.238418,1.71083
0.239548,1.71423
0.240678,1.71762
0.241808,1.72102
0.242938,1.72441
0.244068,1.72781
0.245198,1.7312
0.246328,1.7346
0.247458,1.738
0.248588,1.74139
0.249718,1.74479
0.250847,1.74818
0.251977,1.75158
0.253107,1.75497
0.254237,1.75837
0.255367,1.76176
0.256497,1.76516
0.257627,1.76855
0.258757,1.77195
0.259887,1.77534
0.261017,1.77874
0.262147,1.78213
0.263277,1.78553
0.264407,1.78893
0.265537,1.79232
0.266667,1.79572
0.267797,1.79911
0.268927,1.80251
0.270056,1.8059
0.271186,1.8093
0.272316,1.81269
0.273446,1.81609
0.274576,1.81948
0.275706,1.82288
0.276836,1.82627
0.277966,1.82967
0.279096,1.83306
0.280226,1.83646
0.281356,1.83986
0.282486,1.84325
0.283616,1.84665
0.284746,1.85004
0.285876,1.85344
0.287006,1.85683
0.288136,1.86023
0.289266,1.86362
0.290395,1.86702
0.291525,1.87041
0.292655,1.87381
0.293785,1.8772
0.294915,1.8806
0.296045,1.88399
0.297175,1.88739
0.298305,1.89079
0.299435,1.89418
0.300565,1.89758
0.301695,1.90097
0.302825,1.90437
0.303955,1.90776
0.305085,1.91116
0.306215,1.91455
0.307345,1.91795
0.308475,1.92134
0.309605,1.92474
0.310734,1.92813
0.311864,1.93153
0.312994,1.93492
0.314124,1.93832
0.315254,1.94171
0.316384,1.94511
0.317514,1.94851
0.318644,1.9519
0.319774,1.9553
0.320904,1.95869
0.322034,1.96209
0.323164,1.96548
0.324294,1.96888
0.325424,1.97227
0.326554,1.97567
0.327684,1.97906
0.328814,1.98246
0.329944,1.98585
0.331073,1.98925
0.332203,1.99264
0.333333,1.99604
0.334463,1.99944
0.335593,2.00283
0.336723,2.00623
0.337853,2.00962
0.338983,2.01302
0.340113,2.01641
0.341243,2.01981
0.342373,2.0232
0.343503,2.0266
0.344633,2.02999
0.345763,2.03339
0.346893,2.03678
0.348023,2.04018
0.349153,2.04357
0.350282,2.04697
0.351412,2.05037
0.352542,2.05376
0.353672,2.05716
0.354802,2.06055
0.355932,2.06395
0.357062,2.06734
0.358192,2.07074
0.359322,2.07413
0.360452,2.07753
0.361582,2.08092
0.362712,2.08432
0.363842,2.08771
0.364972,2.09111
0.366102,2.0945
0.367232,2.0979
0.368362,2.1013
0.369492,2.10469
0.370621,2.10809
0.371751,2.11148
0.372881,2.11488
0.374011,2.11827
0.375141,2.12167
0.376271,2.12506
0.377401,2.12846
0.378531,2.13185
0.379661,2.13525
0.380791,2.13864
0.381921,2.14204
0.383051,2.14543
0.384181,2.14883
0.385311,2.15223
0.386441,2.15562
0.387571,2.15902
0.388701,2.16241
0.389831,2.16581
0.39096,2.1692
0.39209,2.1726
0.39322,2.17599
0.39435,2.17939
0.39548,2.18278
0.39661,2.18618
0.39774,2.18957
0.39887,2.19297
0.4,2.19636
0.40113,2.19976
0.40226,2.20316
0.40339,2.20655
0.40452,2.20995
0.40565,2.21334
0.40678,2.21674
0.40791,2.22013
0.40904,2.22353
0.410169,2.22692
0.411299,2.23032
0.412429,2.23371
0.413559,2.23711
0.414689,2.2405
0.415819,2.2439
0.416949,2.24729
0.418079,2.25069
0.419209,2.25409
0.420339,2.25748
0.421469,2.26088
0.422599,2.26427
0.423729,2.26767
0.424859,2.27106
0.425989,2.27446
0.427119,2.27785
0.428249,2.28125
0.429379,2.28464
0.430508,2.28804
0.431638,2.29143
0.432768,2.29483
0.433898,2.29822
0.435028,2.30162
0.436158,2.30502
0.437288,2.30841
0.438418,2.31181
0.439548,2.3152
0.440678,2.3186
0.441808,2.32199
0.442938,2.32539
0.444068,2.32878
0.445198,2.33218
0.446328,2.33557
0.447458,2.33897
0.448588,2.34236
0.449718,2.34576
0.450847,2.34915
0.451977,2.35255
0.453107,2.35595
0.454237,2.35934
0.455367,2.36274
0.456497,2.36613
0.457627,2.36953
0.458757,2.37292
0.459887,2.37632
0.461017,2.37971
0.462147,2.38311
0.463277,2.3865
0.464407,2.3899
0.465537,2.39329
0.466667,2.39669
0.467797,2.40008
0.468927,2.40348
0.470056,2.40688
0.471186,2.41027
0.472316,2.41367
0.473446,2.41706
0.474576,2.42046
0.475706,2.42385
0.476836,2.42725
0.477966,2.43064
0.479096,2.43404
0.480226,2.43743
0.481356,2.44083
0.482486,2.44422
0.483616,2.44762
0.484746,2.45101
0.485876,2.45441
0.487006,2.45781
0.488136,2.4612
0.489266,2.4646
0.490395,2.46799
0.491525,2.47139
0.492655,2.47478
0.493785,2.47818
0.494915,2.48157
0.496045,2.48497
0.497175,2.48836
0.498305,2.49176
0.499435,2.49515
0.500565,2.49855
0.501695,2.50194
0.502825,2.50534
0.503955,2.50874
0.505085,2.51213
0.506215,2.51553
0.507345,2.51892
0.508475,2.52232
0.509605,2.52571
0.510734,2.52911
0.511864,2.5325
0.512994,2.5359
0.514124,2.53929
0.515254,2.54269
0.516384,2.54608
0.517514,2.54948
0.518644,2.55287
0.519774,2.55627
0.520904,2.55966
0.522034,2.56306
0.523164,2.56646
0.524294,2.56985
0.525424,2.57325
0.526554,2.57664
0.527684,2.58004
0.528814,2.58343
0.529944,2.58683
0.531073,2.59022
0.532203,2.59362
0.533333,2.59701
0.534463,2.60041
0.535593,2.6038
0.536723,2.6072
0.537853,2.61059
0.538983,2.61399
0.540113,2.61739
0.541243,2.62078
0.542373,2.62418
0.543503,2.62757
0.544633,2.63097
0.545763,2.63436
0.546893,2.63776
0.548023,2.64115
0.549153,2.64455
0.550282,2.64794
0.551412,2.65134
0.552542,2.65473
0.553672,2.65813
0.554802,2.66152
0.555932,2.66492
0.557062,2.66832
0.558192,2.67171
0.559322,2.67511
0.560452,2.6785
0.561582,2.6819
0.562712,2.68529
0.563842,2.68869
0.564972,2.69208
0.566102,2.69548
0.567232,2.69887
0.568362,2.70227
0.569492,2.70566
0.570621,2.70906
0.571751,2.71245
0.572881,2.71585
0.574011,2.71925
0.575141,2.72264
0.576271,2.72604
0.577401,2.72943
0.578531,2.73283
0.579661,2.73622
0.580791,2.73962
0.581921,2.74301
0.583051,2.74641
0.584181,2.7498
0.585311,2.7532
0.586441,2.75659
0.587571,2.75999
0.588701,2.76338
0.589831,2.76678
0.59096,2.77018
0.59209,2.77357
0.59322,2.77697
0.59435,2.78036
0.59548,2.78376
0.59661,2.78715
0.59774,2.79055
0.59887,2.79394
0.6,2.79734
0.60113,2.80073
0.60226,2.80413
0.60339,2.80752
0.60452,2.81092
0.60565,2.81431
0.60678,2.81771
0.60791,2.82111
0.60904,2.8245
0.610169,2.8279
0.611299,2.83129
0.612429,2.83469
0.613559,2.83808
0.614689,2.84148
0.615819,2.84487
0.616949,2.84827
0.618079,2.85166
0.619209,2.85506
0.620339,2.85845
0.621469,2.86185
0.622599,2.86524
0.623729,2.86864
0.624859,2.87204
0.625989,2.87543
0.627119,2.87883
0.628249,2.88222
0.629379,2.88562
0.630508,2.88901
0.631638,2.89241
0.632768,2.8958
0.633898,2.8992
0.635028,2.90259
0.636158,2.90599
0.637288,2.90938
0.638418,2.91278
0.639548,2.91617
0.640678,2.91957
0.641808,2.92297
0.642938,2.92636
0.644068,2.92976
0.645198,2.93315
0.646328,2.93655
0.647458,2.93994
0.648588,2.94334
0.649718,2.94673
0.650847,2.95013
0.651977,2.95352
0.653107,2.95692
0.654237,2.96031
0.655367,2.96371
0.656497,2.9671
0.657627,2.9705
0.658757,2.9739
0.659887,2.97729
0.661017,2.98069
0.662147,2.98408
0.663277,2.98748
0.664407,2.99087
0.665537,2.99427
0.666667,2.99766
0.667797,3.00106
0.668927,3.00445
0.670056,3.00785
0.671186,3.01124
0.672316,3.01464
0.673446,3.01803
0.674576,3.02143
0.675706,3.02483
0.676836,3.02822
0.677966,3.03162
0.679096,3.03501
0.680226,3.03841
0.681356,3.0418
0.682486,3.0452
0.683616,3.04859
0.684746,3.05199
0.685876,3.05538
0.687006,3.05878
0.688136,3.06217
0.689266,3.06557
0.690395,3.06896
0.691525,3.07236
0.692655,3.07576
0.693785,3.07915
0.694915,3.08255
0.696045,3.08594
0.697175,3.08934
0.698305,3.09273
0.699435,3.09613
0.700565,3.09952
0.701695,3.10292
0.702825,3.10631
0.703955,3.10971
0.705085,3.1131
0.706215,3.1165
0.707345,3.11989
0.708475,3.12329
0.709605,3.12669
0.710734,3.13008
0.711864,3.13348
0.712994,3.13687
0.714124,3.14027
0.715254,3.14366
0.716384,3.14706
0.717514,3.15045
0.718644,3.15385
0.719774,3.15724
0.720904,3.16064
0.722034,3.16403
0.723164,3.16743
0.724294,3.17082
0.725424,3.17422
0.726554,3.17762
0.727684,3.18101
0.728814,3.18441
0.729944,3.1878
0.731073,3.1912
0.732203,3.19459
0.733333,3.19799
0.734463,3.20138
0.735593,3.20478
0.736723,3.20817
0.737853,3.21157
0.738983,3.21496
0.740113,3.21836
0.741243,3.22175
0.742373,3.22515
0.743503,3.22854
0.744633,3.23194
0.745763,3.23534
0.746893,3.23873
0.748023,3.24213
0.749153,3.24552
0.750282,3.24892
0.751412,3.25231
0.752542,3.25571
0.753672,3.2591
0.754802,3.2625
0.755932,3.26589
0.757062,3.26929
0.758192,3.27268
0.759322,3.27608
0.760452,3.27947
0.761582,3.28287
0.762712,3.28627
0.763842,3.28966
0.764972,3.29306
0.766102,3.29645
0.767232,3.29985
0.768362,3.30324
0.769492,3.30664
0.770621,3.31003
0.771751,3.31343
0.772881,3.31682
0.774011,3.32022
0.775141,3.32361
0.776271,3.32701
0.777401,3.3304
0.778531,3.3338
0.779661,3.3372
0.780791,3.34059
0.781921,3.34399
0.783051,3.34738
0.784181,3.35078
0.785311,3.35417
0.786441,3.35757
0.787571,3.36096
0.788701,3.36436
0.789831,3.36775
0.79096,3.37115
0.79209,3.37454
0.79322,3.37794
0.79435,3.38133
0.79548,3.38473
0.79661,3.38813
0.79774,3.39152
0.79887,3.39492
0.8,3.39831
0.80113,3.40171
0.80226,3.4051
0.80339,3.4085
0.80452,3.41189
0.80565,3.41529
0.80678,3.41868
0.80791,3.42208
0.80904,3.42547
0.810169,3.42887
0.811299,3.43226
0.812429,3.43566
0.813559,3.43906
0.814689,3.44245
0.815819,3.44585
0.816949,3.44924
0.818079,3.45264
0.819209,3.45603
0.820339,3.45943
0.821469,3.46282
0.822599,3.46622
0.823729,3.46961
0.824859,3.47301
0.825989,3.4764
0.827119,3.4798
0.828249,3.48319
0.829379,3.48659
0.830508,3.48999
0.831638,3.49338
0.832768,3.49678
0.833898,3.50017
0.835028,3.50357
0.836158,3.50696
0.837288,3.51036
0.838418,3.51375
0.839548,3.51715
0.840678,3.52054
0.841808,3.52394
0.842938,3.52733
0.844068,3.53073
0.845198,3.53412
0.846328,3.53752
0.847458,3.54092
0.848588,3.54431
0.849718,3.54771
0.850847,3.5511
0.851977,3.5545
0.853107,3.55789
0.854237,3.56129
0.855367,3.56468
0.856497,3.56808
0.857627,3.57147
0.858757,3.57487
0.859887,3.57826
0.861017,3.58166
0.862147,3.58505
0.863277,3.58845
0.864407,3.59185
0.865537,3.59524
0.866667,3.59864
0.867797,3.60203
0.868927,3.60543
0.870056,3.60882
0.871186,3.61222
0.872316,3.61561
0.873446,3.61901
0.874576,3.6224
0.875706,3.6258
0.876836,3.62919
0.877966,3.63259
0.879096,3.63598
0.880226,3.63938
0.881356,3.64278
0.882486,3.64617
0.883616,3.64957
0.884746,3.65296
0.885876,3.65636
0.887006,3.65975
0.888136,3.66315
0.889266,3.66654
0.890395,3.66994
0.891525,3.67333
0.892655,3.67673
0.893785,3.68012
0.894915,3.68352
0.896045,3.68691
0.897175,3.69031
0.898305,3.69371
0.899435,3.6971
0.900565,3.7005
0.901695,3.70389
0.902825,3.70729
0.903955,3.71068
0.905085,3.71408
0.906215,3.71747
0.907345,3.72087
0.908475,3.72426
0.909605,3.72766
0.910734,3.73105
0.911864,3.73445
0.912994,3.73784
0.914124,3.74124
0.915254,3.74464
0.916384,3.74803
0.917514,3.75143
0.918644,3.75482
0.919774,3.75822
0.920904,3.76161
0.922034,3.76501
0.923164,3.7684
0.924294,3.7718
0.925424,3.77519
0.926554,3.77859
0.927684,3.78198
0.928814,3.78538
0.929944,3.78877
0.931073,3.79217
0.932203,3.79557
0.933333,3.79896
0.934463,3.80236
0.935593,3.80575
0.936723,3.80915
0.937853,3.81254
0.938983,3.81594
0.940113,3.81933
0.941243,3.82273
0.942373,3.82612
0.943503,3.82952
0.944633,3.83291
0.945763,3.83631
0.946893,3.8397
0.948023,3.8431
0.949153,3.84649
0.950282,3.84989
0.951412,3.85329
0.952542,3.85668
0.953672,3.86008
0.954802,3.86347
0.955932,3.86687
0.957062,3.87026
0.958192,3.87366
0.959322,3.87705
0.960452,3.88045
0.961582,3.88384
0.962712,3.88724
0.963842,3.89063
0.964972,3.89403
0.966102,3.89742
0.967232,3.90082
0.968362,3.90422
0.969492,3.90761
0.970621,3.91101
0.971751,3.9144
0.972881,3.9178
0.974011,3.92119
0.975141,3.92459
0.976271,3.92798
0.977401,3.93138
0.978531,3.93477
0.979661,3.93817
0.980791,3.94156
0.981921,3.94496
0.983051,3.94835
0.984181,3.95175
0.985311,3.95515
0.986441,3.95854
0.987571,3.96194
0.988701,3.96533
0.989831,3.96873
0.99096,3.97212
0.99209,3.97552
0.99322,3.97891
0.99435,3.98231
0.99548,3.9857
0.99661,3.9891
0.99774,3.99249
0.99887,3.99589
1,3.99928


==> examples/emd.data/0-freq-0-analytic.csv <==
x,y
0,65.9734
0.00112994,66.0799
0.00225989,66.1864
0.00338983,66.2929
0.00451977,66.3994
0.00564972,66.5059
0.00677966,66.6124
0.0079096,66.7189
0.00903955,66.8254
0.0101695,66.9319
0.0112994,67.0384
0.0124294,67.1449
0.0135593,67.2514
0.0146893,67.3579
0.0158192,67.4644
0.0169492,67.5709
0.0180791,67.6774
0.019209,67.7839
0.020339,67.8903
0.0214689,67.9968
0.0225989,68.1033
0.0237288,68.2098
0.0248588,68.3163
0.0259887,68.4228
0.0271186,68.5293
0.0282486,68.6358
0.0293785,68.7423
0.0305085,68.8488
0.0316384,68.9553
0.0327684,69.0618
0.0338983,69.1683
0.0350282,69.2748
0.0361582,69.3813
0.0372881,69.4878
0.0384181,69.5943
0.039548,69.7008
0.040678,69.8073
0.0418079,69.9137
0.0429379,70.0202
0.0440678,70.1267
0.0451977,70.2332
0.0463277,70.3397
0.0474576,70.4462
0.0485876,70.5527
0.0497175,70.6592
0.0508475,70.7657
0.0519774,70.8722
0.0531073,70.9787
0.0542373,71.0852
0.0553672,71.1917
0.0564972,71.2982
0.0576271,71.4047
0.0587571,71.5112
0.059887,71.6177
0.0610169,71.7242
0.0621469,71.8307
0.0632768,71.9371
0.0644068,72.0436
0.0655367,72.1501
0.0666667,72.2566
0.0677966,72.3631
0.0689266,72.4696
0.0700565,72.5761
0.0711864,72.6826
0.0723164,72.7891
0.0734463,72.8956
0.0745763,73.0021
0.0757062,73.1086
0.0768362,73.2151
0.0779661,73.3216
0.079096,73.4281
0.080226,73.5346
0.0813559,73.6411
0.0824859,73.7476
0.0836158,73.8541
0.0847458,73.9605
0.0858757,74.067
0.0870056,74.1735
0.0881356,74.28
0.0892655,74.3865
0.0903955,74.493
0.0915254,74.5995
0.0926554,74.706
0.0937853,74.8125
0.0949153,74.919
0.0960452,75.0255
0.0971751,75.132
0.0983051,75.2385
0.099435,75.345
0.100565,75.4515
0.101695,75.558
0.102825,75.6645
0.103955,75.771
0.105085,75.8774
0.106215,75.9839
0.107345,76.0904
0.108475,76.1969
0.109605,76.3034
0.110734,76.4099
0.111864,76.5164
0.112994,76.6229
0.114124,76.7294
0.115254,76.8359
0.116384,76.9424
0.117514,77.0489
0.118644,77.1554
0.119774,77.2619
0.120904,77.3684
0.122034,77.4749
0.123164,77.5814
0.124294,77.6879
0.125424,77.7944
0.126554,77.9008
0.127684,78.0073
0.128814,78.1138
0.129944,78.2203
0.131073,78.3268
0.132203,78.4333
0.133333,78.5398
0.134463,78.6463
0.135593,78.7528
0.136723,78.8593
0.137853,78.9658
0.138983,79.0723
0.140113,79.1788
0.141243,79.2853
0.142373,79.3918
0.143503,79.4983
0.144633,79.6048
0.145763,79.7113
0.146893,79.8178
0.148023,79.9242
0.149153,80.0307
0.150282,80.1372
0.151412,80.2437
0.152542,80.3502
0.153672,80.4567
0.154802,80.5632
0.155932,80.6697
0.157062,80.7762
0.158192,80.8827
0.159322,80.9892
0.160452,81.0957
0.161582,81.2022
0.162712,81.3087
0.163842,81.4152
0.164972,81.5217
0.166102,81.6282
0.167232,81.7347
0.168362,81.8412
0.169492,81.9476
0.170621,82.0541
0.171751,82.1606
0.172881,82.2671
0.174011,82.3736
0.175141,82.4801
0.176271,82.5866
0.177401,82.6931
0.178531,82.7996
0.179661,82.9061
0.180791,83.0126
0.181921,83.1191
0.183051,83.2256
0.184181,83.3321
0.185311,83.4386
0.186441,83.5451
0.187571,83.6516
0.188701,83.7581
0.189831,83.8645
0.19096,83.971
0.19209,84.0775
0.19322,84.184
0.19435,84.2905
0.19548,84.397
0.19661,84.5035
0.19774,84.61
0.19887,84.7165
0.2,84.823
0.20113,84.9295
0.20226,85.036
0.20339,85.1425
0.20452,85.249
0.20565,85.3555
0.20678,85.462
0.20791,85.5685
0.20904,85.675
0.210169,85.7815
0.211299,85.8879
0.212429,85.9944
0.213559,86.1009
0.214689,86.2074
0.215819,86.3139
0.216949,86.4204
0.218079,86.5269
0.219209,86.6334
0.220339,86.7399
0.221469,86.8464
0.222599,86.9529
0.223729,87.0594
0.224859,87.1659
0.225989,87.2724
0.227119,87.3789
0.228249,87.4854
0.229379,87.5919
0.230508,87.6984
0.231638,87.8049
0.232768,87.9113
0.233898,88.0178
0.235028,88.1243
0.236158,88.2308
0.237288,88.3373
0.238418,88.4438
0.239548,88.5503
0.240678,88.6568
0.241808,88.7633
0.242938,88.8698
0.244068,88.9763
0.245198,89.0828
0.246328,89.1893
0.247458,89.2958
0.248588,89.4023
0.249718,89.5088
0.250847,89.6153
0.251977,89.7218
0.253107,89.8283
0.254237,89.9347
0.255367,90.0412
0.256497,90.1477
0.257627,90.2542
0.258757,90.3607
0.259887,90.4672
0.261017,90.5737
0.262147,90.6802
0.263277,90.7867
0.264407,90.8932
0.265537,90.9997
0.266667,91.1062
0.267797,91.2127
0.268927,91.3192
0.270056,91.4257
0.271186,91.5322
0.272316,91.6387
0.273446,91.7452
0.274576,91.8516
0.275706,91.9581
0.276836,92.0646
0.277966,92.1711
0.279096,92.2776
0.280226,92.3841
0.281356,92.4906
0.282486,92.5971
0.283616,92.7036
0.284746,92.8101
0.285876,92.9166
0.287006,93.0231
0.288136,93.1296
0.289266,93.2361
0.290395,93.3426
0.291525,93.4491
0.292655,93.5556
0.293785,93.6621
0.294915,93.7686
0.296045,93.875
0.297175,93.9815
0.298305,94.088
0.299435,94.1945
0.300565,94.301
0.301695,94.4075
0.302825,94.514
0.303955,94.6205
0.305085,94.727
0.306215,94.8335
0.307345,94.94
0.308475,95.0465
0.309605,95.153
0.310734,95.2595
0.311864,95.366
0.312994,95.4725
0.314124,95.579
0.315254,95.6855
0.316384,95.792
0.317514,95.8984
0.318644,96.0049
0.319774,96.1114
0.320904,96.2179
0.322034,96.3244
0.323164,96.4309
0.324294,96.5374
0.325424,96.6439
0.326554,96.7504
0.327684,96.8569
0.328814,96.9634
0.329944,97.0699
0.331073,97.1764
0.332203,97.2829
0.333333,97.3894
0.334463,97.4959
0.335593,97.6024
0.336723,97.7089
0.337853,97.8154
0.338983,97.9218
0.340113,98.0283
0.341243,98.1348
0.342373,98.2413
0.343503,98.3478
0.344633,98.4543
0.345763,98.5608
0.346893,98.6673
0.348023,98.7738
0.349153,98.8803
0.350282,98.9868
0.351412,99.0933
0.352542,99.1998
0.353672,99.3063
0.354802,99.4128
0.355932,99.5193
0.357062,99.6258
0.358192,99.7323
0.359322,99.8387
0.360452,99.9452
0.361582,100.052
0.362712,100.158
0.363842,100.265
0.364972,100.371
0.366102,100.478
0.367232,100.584
0.368362,100.691
0.369492,100.797
0.370621,100.904
0.371751,101.01
0.372881,101.117
0.374011,101.223
0.375141,101.33
0.376271,101.436
0.377401,101.543
0.378531,101.649
0.379661,101.756
0.380791,101.862
0.381921,101.969
0.383051,102.075
0.384181,102.182
0.385311,102.288
0.386441,102.395
0.387571,102.501
0.388701,102.608
0.389831,102.714
0.39096,102.821
0.39209,102.927
0.39322,103.034
0.39435,103.14
0.39548,103.247
0.39661,103.353
0.39774,103.46
0.39887,103.566
0.4,103.673
0.40113,103.779
0.40226,103.886
0.40339,103.992
0.40452,104.099
0.40565,104.205
0.40678,104.312
0.40791,104.418
0.40904,104.525
0.410169,104.631
0.411299,104.738
0.412429,104.844
0.413559,104.95
0.414689,105.057
0.415819,105.163
0.416949,105.27
0.418079,105.376
0.419209,105.483
0.420339,105.589
0.421469,105.696
0.422599,105.802
0.423729,105.909
0.424859,106.015
0.425989,106.122
0.427119,106.228
0.428249,106.335
0.429379,106.441
0.430508,106.548
0.431638,106.654
0.432768,106.761
0.433898,106.867
0.435028,106.974
0.436158,107.08
0.437288,107.187
0.438418,107.293
0.439548,107.4
0.440678,107.506
0.441808,107.613
0.442938,107.719
0.444068,107.826
0.445198,107.932
0.446328,108.039
0.447458,108.145
0.448588,108.252
0.449718,108.358
0.450847,108.465
0.451977,108.571
0.453107,108.678
0.454237,108.784
0.455367,108.891
0.456497,108.997
0.457627,109.104
0.458757,109.21
0.459887,109.317
0.461017,109.423
0.462147,109.53
0.463277,109.636
0.464407,109.743
0.465537,109.849
0.466667,109.956
0.467797,110.062
0.468927,110.169
0.470056,110.275
0.471186,110.382
0.472316,110.488
0.473446,110.595
0.474576,110.701
0.475706,110.808
0.476836,110.914
0.477966,111.021
0.479096,111.127
0.480226,111.234
0.481356,111.34
0.482486,111.447
0.483616,111.553
0.484746,111.66
0.485876,111.766
0.487006,111.873
0.488136,111.979
0.489266,112.086
0.490395,112.192
0.491525,112.299
0.492655,112.405
0.493785,112.512
0.494915,112.618
0.496045,112.725
0.497175,112.831
0.498305,112.938
0.499435,113.044
0.500565,113.151
0.501695,113.257
0.502825,113.364
0.503955,113.47
0.505085,113.577
0.506215,113.683
0.507345,113.79
0.508475,113.896
0.509605,114.003
0.510734,114.109
0.511864,114.216
0.512994,114.322
0.514124,114.429
0.515254,114.535
0.516384,114.642
0.517514,114.748
0.518644,114.854
0.519774,114.961
0.520904,115.067
0.522034,115.174
0.523164,115.28
0.524294,115.387
0.525424,115.493
0.526554,115.6
0.527684,115.706
0.528814,115.813
0.529944,115.919
0.531073,116.026
0.532203,116.132
0.533333,116.239
0.534463,116.345
0.535593,116.452
0.536723,116.558
0.537853,116.665
0.538983,116.771
0.540113,116.878
0.541243,116.984
0.542373,117.091
0.543503,117.197
0.544633,117.304
0.545763,117.41
0.546893,117.517
0.548023,117.623
0.549153,117.73
0.550282,117.836
0.551412,117.943
0.552542,118.049
0.553672,118.156
0.554802,118.262
0.555932,118.369
0.557062,118.475
0.558192,118.582
0.559322,118.688
0.560452,118.795
0.561582,118.901
0.562712,119.008
0.563842,119.114
0.564972,119.221
0.566102,119.327
0.567232,119.434
0.568362,119.54
0.569492,119.647
0.570621,119.753
0.571751,119.86
0.572881,119.966
0.574011,120.073
0.575141,120.179
0.576271,120.286
0.577401,120.392
0.578531,120.499
0.579661,120.605
0.580791,120.712
0.581921,120.818
0.583051,120.925
0.584181,121.031
0.585311,121.138
0.586441,121.244
0.587571,121.351
0.588701,121.457
0.589831,121.564
0.59096,121.67
0.59209,121.777
0.59322,121.883
0.59435,121.99
0.59548,122.096
0.59661,122.203
0.59774,122.309
0.59887,122.416
0.6,122.522
0.60113,122.629
0.60226,122.735
0.60339,122.842
0.60452,122.948
0.60565,123.055
0.60678,123.161
0.60791,123.268
0.60904,123.374
0.610169,123.481
0.611299,123.587
0.612429,123.694
0.613559,123.8
0.614689,123.907
0.615819,124.013
0.616949,124.12
0.618079,124.226
0.619209,124.333
0.620339,124.439
0.621469,124.546
0.622599,124.652
0.623729,124.759
0.624859,124.865
0.625989,124.971
0.627119,125.078
0.628249,125.184
0.629379,125.291
0.630508,125.397
0.631638,125.504
0.632768,125.61
0.633898,125.717
0.635028,125.823
0.636158,125.93
0.637288,126.036
0.638418,126.143
0.639548,126.249
0.640678,126.356
0.641808,126.462
0.642938,126.569
0.644068,126.675
0.645198,126.782
0.646328,126.888
0.647458,126.995
0.648588,127.101
0.649718,127.208
0.650847,127.314
0.651977,127.421
0.653107,127.527
0.654237,127.634
0.655367,127.74
0.656497,127.847
0.657627,127.953
0.658757,128.06
0.659887,128.166
0.661017,128.273
0.662147,128.379
0.663277,128.486
0.664407,128.592
0.665537,128.699
0.666667,128.805
0.667797,128.912
0.668927,129.018
0.670056,129.125
0.671186,129.231
0.672316,129.338
0.673446,129.444
0.674576,129.551
0.675706,129.657
0.676836,129.764
0.677966,129.87
0.679096,129.977
0.680226,130.083
0.681356,130.19
0.682486,130.296
0.683616,130.403
0.684746,130.509
0.685876,130.616
0.687006,130.722
0.688136,130.829
0.689266,130.935
0.690395,131.042
0.691525,131.148
0.692655,131.255
0.693785,131.361
0.694915,131.468
0.696045,131.574
0.697175,131.681
0.698305,131.787
0.699435,131.894
0.700565,132
0.701695,132.107
0.702825,132.213
0.703955,132.32
0.705085,132.426
0.706215,132.533
0.707345,132.639
0.708475,132.746
0.709605,132.852
0.710734,132.959
0.711864,133.065
0.712994,133.172
0.714124,133.278
0.715254,133.385
0.716384,133.491
0.717514,133.598
0.718644,133.704
0.719774,133.811
0.720904,133.917
0.722034,134.024
0.723164,134.13
0.724294,134.237
0.725424,134.343
0.726554,134.45
0.727684,134.556
0.728814,134.663
0.729944,134.769
0.731073,134.875
0.732203,134.982
0.733333,135.088
0.734463,135.195
0.735593,135.301
0.736723,135.408
0.737853,135.514
0.738983,135.621
0.740113,135.727
0.741243,135.834
0.742373,135.94
0.743503,136.047
0.744633,136.153
0.745763,136.26
0.746893,136.366
0.748023,136.473
0.749153,136.579
0.750282,136.686
0.751412,136.792
0.752542,136.899
0.753672,137.005
0.754802,137.112
0.755932,137.218
0.757062,137.325
0.758192,137.431
0.759322,137.538
0.760452,137.644
0.761582,137.751
0.762712,137.857
0.763842,137.964
0.764972,138.07
0.766102,138.177
0.767232,138.283
0.768362,138.39
0.769492,138.496
0.770621,138.603
0.771751,138.709
0.772881,138.816
0.774011,138.922
0.775141,139.029
0.776271,139.135
0.777401,139.242
0.778531,139.348
0.779661,139.455
0.780791,139.561
0.781921,139.668
0.783051,139.774
0.784181,139.881
0.785311,139.987
0.786441,140.094
0.787571,140.2
0.788701,140.307
0.789831,140.413
0.79096,140.52
0.79209,140.626
0.79322,140.733
0.79435,140.839
0.79548,140.946
0.79661,141.052
0.79774,141.159
0.79887,141.265
0.8,141.372
0.80113,141.478
0.80226,141.585
0.80339,141.691
0.80452,141.798
0.80565,141.904
0.80678,142.011
0.80791,142.117
0.80904,142.224
0.810169,142.33
0.811299,142.437
0.812429,142.543
0.813559,142.65
0.814689,142.756
0.815819,142.863
0.816949,142.969
0.818079,143.076
0.819209,143.182
0.820339,143.289
0.821469,143.395
0.822599,143.502
0.823729,143.608
0.824859,143.715
0.825989,143.821
0.827119,143.928
0.828249,144.034
0.829379,144.141
0.830508,144.247
0.831638,144.354
0.832768,144.46
0.833898,144.567
0.835028,144.673
0.836158,144.779
0.837288,144.886
0.838418,144.992
0.839548,145.099
0.840678,145.205
0.841808,145.312
0.842938,145.418
0.844068,145.525
0.845198,145.631
0.846328,145.738
0.847458,145.844
0.848588,145.951
0.849718,146.057
0.850847,146.164
0.851977,146.27
0.853107,146.377
0.854237,146.483
0.855367,146.59
0.856497,146.696
0.857627,146.803
0.858757,146.909
0.859887,147.016
0.861017,147.122
0.862147,147.229
0.863277,147.335
0.864407,147.442
0.865537,147.548
0.866667,147.655
0.867797,147.761
0.868927,147.868
0.870056,147.974
0.871186,148.081
0.872316,148.187
0.873446,148.294
0.874576,148.4
0.875706,148.507
0.876836,148.613
0.877966,148.72
0.879096,148.826
0.880226,148.933
0.881356,149.039
0.882486,149.146
0.883616,149.252
0.884746,149.359
0.885876,149.465
0.887006,149.572
0.888136,149.678
0.889266,149.785
0.890395,149.891
0.891525,149.998
0.892655,150.104
0.893785,150.211
0.894915,150.317
0.896045,150.424
0.897175,150.53
0.898305,150.637
0.899435,150.743
0.900565,150.85
0.901695,150.956
0.902825,151.063
0.903955,151.169
0.905085,151.276
0.906215,151.382
0.907345,151.489
0.908475,151.595
0.909605,151.702
0.910734,151.808
0.911864,151.915
0.912994,152.021
0.914124,152.128
0.915254,152.234
0.916384,152.341
0.917514,152.447
0.918644,152.554
0.919774,152.66
0.920904,152.767
0.922034,152.873
0.923164,152.98
0.924294,153.086
0.925424,153.193
0.926554,153.299
0.927684,153.406
0.928814,153.512
0.929944,153.619
0.931073,153.725
0.932203,153.832
0.933333,153.938
0.934463,154.045
0.935593,154.151
0.936723,154.258
0.937853,154.364
0.938983,154.471
0.940113,154.577
0.941243,154.684
0.942373,154.79
0.943503,154.896
0.944633,155.003
0.945763,155.109
0.946893,155.216
0.948023,155.322
0.949153,155.429
0.950282,155.535
0.951412,155.642
0.952542,155.748
0.953672,155.855
0.954802,155.961
0.955932,156.068
0.957062,156.174
0.958192,156.281
0.959322,156.387
0.960452,156.494
0.961582,156.6
0.962712,156.707
0.963842,156.813
0.964972,156.92
0.966102,157.026
0.967232,157.133
0.968362,157.239
0.969492,157.346
0.970621,157.452
0.971751,157.559
0.972881,157.665
0.974011,157.772
0.975141,157.878
0.976271,157.985
0.977401,158.091
0.978531,158.198
0.979661,158.304
0.980791,158.411
0.981921,158.517
0.983051,158.624
0.984181,158.73
0.985311,158.837
0.986441,158.943
0.987571,159.05
0.988701,159.156
0.989831,159.263
0.99096,159.369
0.99209,159.476
0.99322,159.582
0.99435,159.689
0.99548,159.795
0.99661,159.902
0.99774,160.008
0.99887,160.115
1,160.221


==> examples/emd.data/0-freq-0-relerr.csv <==
x,y
0,0.266808
0.00112994,0.245688
0.00225989,0.227715
0.00338983,0.212238
0.00451977,0.198605
0.00564972,0.186163
0.00677966,0.174372
0.0079096,0.163142
0.00903955,0.152495
0.0101695,0.142452
0.0112994,0.133036
0.0124294,0.124252
0.0135593,0.116055
0.0146893,0.108381
0.0158192,0.101167
0.0169492,0.0943531
0.0180791,0.0878834
0.019209,0.0817355
0.020339,0.0758947
0.0214689,0.0703461
0.0225989,0.065075
0.0237288,0.0600666
0.0248588,0.0553071
0.0259887,0.0507824
0.0271186,0.0464787
0.0282486,0.0423821
0.0293785,0.0384786
0.0305085,0.034754
0.0316384,0.0311939
0.0327684,0.0277838
0.0338983,0.0245095
0.0350282,0.021358
0.0361582,0.0183223
0.0372881,0.0153971
0.0384181,0.0125768
0.039548,0.00985583
0.040678,0.00726405
0.0418079,0.00497195
0.0429379,0.00318527
0.0440678,0.00210974
0.0451977,0.0019511
0.0463277,0.0028283
0.0474576,0.00451308
0.0485876,0.00669038
0.0497175,0.00904515
0.0508475,0.0112623
0.0519774,0.0130984
0.0531073,0.014596
0.0542373,0.0158691
0.0553672,0.0170319
0.0564972,0.0181985
0.0576271,0.0194552
0.0587571,0.0207773
0.059887,0.0221124
0.0610169,0.023408
0.0621469,0.0246116
0.0632768,0.0256844
0.0644068,0.0266415
0.0655367,0.0275118
0.0666667,0.0283241
0.0677966,0.0291071
0.0689266,0.0298826
0.0700565,0.0306444
0.0711864,0.0313789
0.0723164,0.032073
0.0734463,0.0327131
0.0745763,0.0332893
0.0757062,0.0338044
0.0768362,0.0342647
0.0779661,0.0346765
0.079096,0.0350459
0.080226,0.0353775
0.0813559,0.0356683
0.0824859,0.0359141
0.0836158,0.0361101
0.0847458,0.036252
0.0858757,0.036332
0.0870056,0.0363298
0.0881356,0.0362218
0.0892655,0.0359845
0.0903955,0.0355944
0.0915254,0.035037
0.0926554,0.0343346
0.0937853,0.0335185
0.0949153,0.0326202
0.0960452,0.0316708
0.0971751,0.0306971
0.0983051,0.0297065
0.099435,0.0287015
0.100565,0.0276849
0.101695,0.0266593
0.102825,0.0256259
0.103955,0.0245801
0.105085,0.0235159
0.106215,0.022427
0.107345,0.0213075
0.108475,0.0201549
0.109605,0.0189808
0.110734,0.0178005
0.111864,0.0166292
0.112994,0.0154822
0.114124,0.0143684
0.115254,0.0132712
0.116384,0.0121677
0.117514,0.0110352
0.118644,0.00985068
0.119774,0.00860214
0.120904,0.0073209
0.122034,0.00604915
0.123164,0.00482904
0.124294,0.00370274
0.125424,0.00271423
0.126554,0.00191478
0.127684,0.00135743
0.128814,0.00109527
0.129944,0.00118135
0.131073,0.00163895
0.132203,0.0023722
0.133333,0.00325544
0.134463,0.004163
0.135593,0.00496924
0.136723,0.00557955
0.137853,0.00602367
0.138983,0.0063624
0.140113,0.00665652
0.141243,0.00696685
0.142373,0.00733916
0.143503,0.00775914
0.144633,0.00819747
0.145763,0.00862482
0.146893,0.00901186
0.148023,0.00933667
0.149153,0.00960696
0.150282,0.00983787
0.151412,0.0100445
0.152542,0.010242
0.153672,0.0104417
0.154802,0.0106396
0.155932,0.010828
0.157062,0.0109993
0.158192,0.0111456
0.159322,0.0112612
0.160452,0.0113482
0.161582,0.0114104
0.162712,0.0114518
0.163842,0.0114764
0.164972,0.0114847
0.166102,0.0114634
0.167232,0.0113956
0.168362,0.0112646
0.169492,0.0110535
0.170621,0.010751
0.171751,0.0103667
0.172881,0.00991587
0.174011,0.00941358
0.175141,0.00887497
0.176271,0.00831451
0.177401,0.00774414
0.178531,0.00717515
0.179661,0.00661884
0.180791,0.00608649
0.181921,0.00558337
0.183051,0.00509068
0.184181,0.0045836
0.185311,0.00403729
0.186441,0.00342693
0.187571,0.00274389
0.188701,0.00204427
0.189831,0.0014004
0.19096,0.000884573
0.19209,0.000569098
0.19322,0.000505044
0.19435,0.00065852
0.19548,0.000974396
0.19661,0.00139754
0.19774,0.00187283
0.19887,0.00235219
0.2,0.00281588
0.20113,0.00325121
0.20226,0.00364548
0.20339,0.00398601
0.20452,0.00426156
0.20565,0.00446669
0.20678,0.00459738
0.20791,0.00464965
0.20904,0.00461949
0.210169,0.00450701
0.211299,0.00432878
0.212429,0.00410548
0.213559,0.0038578
0.214689,0.00360641
0.215819,0.00336615
0.216949,0.00312848
0.218079,0.002879
0.219209,0.00260333
0.220339,0.00228708
0.221469,0.0019238
0.222599,0.00153876
0.223729,0.0011652
0.224859,0.000836337
0.225989,0.000585384
0.227119,0.000438499
0.228249,0.000393557
0.229379,0.000441365
0.230508,0.000572729
0.231638,0.000778457
0.232768,0.00104761
0.233898,0.00136225
0.235028,0.0017027
0.236158,0.0020493
0.237288,0.00238234
0.238418,0.00268373
0.239548,0.00294159
0.240678,0.00314559
0.241808,0.00328544
0.242938,0.00335082
0.244068,0.00333604
0.245198,0.00325398
0.246328,0.00312211
0.247458,0.00295793
0.248588,0.00277893
0.249718,0.00259907
0.250847,0.0024181
0.251977,0.00223225
0.253107,0.00203776
0.254237,0.00183085
0.255367,0.00160959
0.256497,0.00137951
0.257627,0.00114795
0.258757,0.000922286
0.259887,0.000709875
0.261017,0.000519329
0.262147,0.000364238
0.263277,0.000259442
0.264407,0.00021978
0.265537,0.00026009
0.266667,0.000388027
0.267797,0.000582505
0.268927,0.000815253
0.270056,0.001058
0.271186,0.00128248
0.272316,0.00146607
0.273446,0.00160874
0.274576,0.00171612
0.275706,0.00179384
0.276836,0.00184752
0.277966,0.00188167
0.279096,0.00189635
0.280226,0.00189051
0.281356,0.00186308
0.282486,0.00181301
0.283616,0.00174031
0.284746,0.00164933
0.285876,0.00154547
0.287006,0.00143413
0.288136,0.00132074
0.289266,0.00120901
0.290395,0.0010959
0.291525,0.000976644
0.292655,0.00084652
0.293785,0.00070078
0.294915,0.000539097
0.296045,0.000378794
0.297175,0.000241609
0.298305,0.000149281
0.299435,0.000123546
0.300565,0.000178972
0.301695,0.000301439
0.302825,0.000469657
0.303955,0.000662335
0.305085,0.000858181
0.306215,0.00103946
0.307345,0.00120263
0.308475,0.0013477
0.309605,0.00147469
0.310734,0.00158362
0.311864,0.00167476
0.312994,0.00174945
0.314124,0.00180929
0.315254,0.00185589
0.316384,0.00189084
0.317514,0.00191581
0.318644,0.00193269
0.319774,0.00194343
0.320904,0.00194999
0.322034,0.0019543
0.323164,0.00195791
0.324294,0.00196067
0.325424,0.00196201
0.326554,0.00196138
0.327684,0.00195821
0.328814,0.00195213
0.329944,0.00194348
0.331073,0.0019328
0.332203,0.00192064
0.333333,0.00190752
0.334463,0.00189361
0.335593,0.00187758
0.336723,0.00185771
0.337853,0.0018323
0.338983,0.00179963
0.340113,0.00175809
0.341243,0.00170641
0.342373,0.00164342
0.343503,0.00156793
0.344633,0.00147878
0.345763,0.00137492
0.346893,0.00125578
0.348023,0.00112095
0.349153,0.000970009
0.350282,0.000802518
0.351412,0.000621387
0.352542,0.000442838
0.353672,0.000286422
0.354802,0.000171693
0.355932,0.0001182
0.357062,0.00013894
0.358192,0.000220686
0.359322,0.000343653
0.360452,0.000488058
0.361582,0.000634117
0.362712,0.00076563
0.363842,0.000880737
0.364972,0.000981164
0.366102,0.00106863
0.367232,0.00114487
0.368362,0.00121085
0.369492,0.00126448
0.370621,0.00130295
0.371751,0.00132341
0.372881,0.00132303
0.374011,0.00129893
0.375141,0.00124804
0.376271,0.00116721
0.377401,0.00105333
0.378531,0.000903259
0.379661,0.000719122
0.380791,0.000524068
0.381921,0.000346497
0.383051,0.000214813
0.384181,0.000157416
0.385311,0.000194221
0.386441,0.000311195
0.387571,0.000485814
0.388701,0.000695559
0.389831,0.000917908
0.39096,0.00113435
0.39209,0.00134243
0.39322,0.00154371
0.39435,0.00173974
0.39548,0.00193208
0.39661,0.0021218
0.39774,0.00230807
0.39887,0.00248955
0.4,0.00266493
0.40113,0.00283288
0.40226,0.00298987
0.40339,0.00312354
0.40452,0.00321928
0.40565,0.00326254
0.40678,0.00323872
0.40791,0.00313906
0.40904,0.00297809
0.410169,0.00277614
0.411299,0.00255356
0.412429,0.00233069
0.413559,0.00212269
0.414689,0.00192399
0.415819,0.00172383
0.416949,0.00151147
0.418079,0.00127616
0.419209,0.00101362
0.420339,0.000745446
0.421469,0.000499715
0.422599,0.000304498
0.423729,0.000187869
0.424859,0.000169186
0.425989,0.000232961
0.427119,0.00035499
0.428249,0.00051107
0.429379,0.000676999
0.430508,0.000831991
0.431638,0.00096893
0.432768,0.00108412
0.433898,0.00117386
0.435028,0.00123445
0.436158,0.00126265
0.437288,0.00125707
0.438418,0.00121675
0.439548,0.00114076
0.440678,0.00102815
0.441808,0.000881214
0.442938,0.000715176
0.444068,0.000548498
0.445198,0.000399641
0.446328,0.000287065
0.447458,0.000225629
0.448588,0.000215782
0.449718,0.000254371
0.450847,0.000338243
0.451977,0.000464245
0.453107,0.000628293
0.454237,0.000822582
0.455367,0.00103838
0.456497,0.00126694
0.457627,0.00149953
0.458757,0.00172705
0.459887,0.00193882
0.461017,0.00212383
0.462147,0.00227104
0.463277,0.00236941
0.464407,0.00241147
0.465537,0.00240392
0.466667,0.002357
0.467797,0.00228099
0.468927,0.00218612
0.470056,0.00208129
0.471186,0.00196999
0.472316,0.00185434
0.473446,0.00173646
0.474576,0.00161848
0.475706,0.00150211
0.476836,0.00138739
0.477966,0.00127395
0.479096,0.00116141
0.480226,0.00104941
0.481356,0.000938199
0.482486,0.00083053
0.483616,0.000729785
0.484746,0.000639346
0.485876,0.000562595
0.487006,0.000501663
0.488136,0.000453688
0.489266,0.000414556
0.490395,0.000380154
0.491525,0.000346371
0.492655,0.000310086
0.493785,0.000272148
0.494915,0.000234397
0.496045,0.000198675
0.497175,0.000166823
0.498305,0.000140551
0.499435,0.000121052
0.500565,0.000109385
0.501695,0.000106611
0.502825,0.000113791
0.503955,0.0001315
0.505085,0.000158368
0.506215,0.000192536
0.507345,0.000232148
0.508475,0.000275347
0.509605,0.000321213
0.510734,0.000372576
0.511864,0.0004332
0.512994,0.000506854
0.514124,0.000597302
0.515254,0.000705931
0.516384,0.0008246
0.517514,0.00094279
0.518644,0.00104998
0.519774,0.00113565
0.520904,0.00119209
0.522034,0.00122284
0.523164,0.00123422
0.524294,0.0012326
0.525424,0.00122429
0.526554,0.00121488
0.527684,0.00120685
0.528814,0.00120188
0.529944,0.00120169
0.531073,0.00120798
0.532203,0.00122197
0.533333,0.00124297
0.534463,0.00126979
0.535593,0.00130126
0.536723,0.0013362
0.537853,0.00137383
0.538983,0.00141491
0.540113,0.0014606
0.541243,0.00151206
0.542373,0.00157046
0.543503,0.00163479
0.544633,0.00169543
0.545763,0.00174062
0.546893,0.00175857
0.548023,0.00173751
0.549153,0.00166955
0.550282,0.00156228
0.551412,0.0014272
0.552542,0.00127579
0.553672,0.00111954
0.554802,0.000968101
0.555932,0.000823872
0.557062,0.000687423
0.558192,0.000559327
0.559322,0.000440154
0.560452,0.00033089
0.561582,0.000234178
0.562712,0.000153075
0.563842,9.06371e-05
0.564972,4.99216e-05
0.566102,3.22631e-05
0.567232,3.2109e-05
0.568362,4.21845e-05
0.569492,5.52148e-05
0.570621,6.39252e-05
0.571751,6.33814e-05
0.572881,5.80106e-05
0.574011,5.45801e-05
0.575141,5.98575e-05
0.576271,8.06102e-05
0.577401,0.000122073
0.578531,0.00018335
0.579661,0.000262014
0.580791,0.000355636
0.581921,0.000461787
0.583051,0.000578093
0.584181,0.000702398
0.585311,0.000832597
0.586441,0.000966588
0.587571,0.00110227
0.588701,0.00123913
0.589831,0.00138308
0.59096,0.0015416
0.59209,0.00172219
0.59322,0.00193235
0.59435,0.00217345
0.59548,0.00242238
0.59661,0.00264992
0.59774,0.00282685
0.59887,0.00292393
0.6,0.00292062
0.60113,0.00283108
0.60226,0.00267817
0.60339,0.00248472
0.60452,0.0022736
0.60565,0.00206368
0.60678,0.00185794
0.60791,0.00165541
0.60904,0.00145511
0.610169,0.00125606
0.611299,0.00105838
0.612429,0.000866581
0.613559,0.00068625
0.614689,0.000522994
0.615819,0.000382411
0.616949,0.000268731
0.618079,0.000180691
0.619209,0.000115658
0.620339,7.09977e-05
0.621469,4.40774e-05
0.622599,3.20115e-05
0.623729,3.09096e-05
0.624859,3.66296e-05
0.625989,4.50296e-05
0.627119,5.19677e-05
0.628249,5.52197e-05
0.629379,6.02328e-05
0.630508,7.43721e-05
0.631638,0.000105003
0.632768,0.000159489
0.633898,0.000242626
0.635028,0.000348921
0.636158,0.00047031
0.637288,0.00059873
0.638418,0.000726118
0.639548,0.000847576
0.640678,0.000970878
0.641808,0.00110696
0.642938,0.00126677
0.644068,0.00146123
0.645198,0.00169438
0.646328,0.00194258
0.647458,0.00217527
0.648588,0.0023619
0.649718,0.00247192
0.650847,0.00248425
0.651977,0.00241575
0.653107,0.00229273
0.654237,0.00214153
0.655367,0.00198848
0.656497,0.00185458
0.657627,0.00173963
0.658757,0.00163809
0.659887,0.00154443
0.661017,0.00145311
0.662147,0.00136081
0.663277,0.00127291
0.664407,0.00119704
0.665537,0.00114077
0.666667,0.00111172
0.667797,0.0011146
0.668927,0.00114257
0.670056,0.00118592
0.671186,0.00123493
0.672316,0.00127988
0.673446,0.00131209
0.674576,0.00132706
0.675706,0.00132134
0.676836,0.00129146
0.677966,0.00123397
0.679096,0.00114824
0.680226,0.00104499
0.681356,0.000937751
0.682486,0.000840084
0.683616,0.000765532
0.684746,0.000724611
0.685876,0.000715709
0.687006,0.000734184
0.688136,0.000775393
0.689266,0.000834692
0.690395,0.000907841
0.691525,0.000992208
0.692655,0.00108557
0.693785,0.00118568
0.694915,0.00129033
0.696045,0.00139592
0.697175,0.00149342
0.698305,0.00157245
0.699435,0.00162261
0.700565,0.00163352
0.701695,0.00159907
0.702825,0.00153032
0.703955,0.00144258
0.705085,0.00135118
0.706215,0.00127144
0.707345,0.00121547
0.708475,0.0011824
0.709605,0.00116814
0.710734,0.00116859
0.711864,0.00117966
0.712994,0.00119881
0.714124,0.00122978
0.715254,0.00127785
0.716384,0.00134832
0.717514,0.00144649
0.718644,0.00157262
0.719774,0.00170695
0.720904,0.00182469
0.722034,0.00190106
0.723164,0.00191126
0.724294,0.00183909
0.725424,0.00170267
0.726554,0.00152867
0.727684,0.00134379
0.728814,0.00117471
0.729944,0.00104258
0.731073,0.000946286
0.732203,0.000879192
0.733333,0.000834644
0.734463,0.000805993
0.735593,0.000789075
0.736723,0.000789679
0.737853,0.00081608
0.738983,0.000876554
0.740113,0.000979376
0.741243,0.0011267
0.742373,0.00129618
0.743503,0.00145937
0.744633,0.00158779
0.745763,0.00165299
0.746893,0.00163575
0.748023,0.00155392
0.749153,0.00143456
0.750282,0.00130476
0.751412,0.00119161
0.752542,0.00111649
0.753672,0.00107801
0.754802,0.00106907
0.755932,0.00108258
0.757062,0.00111145
0.758192,0.00115116
0.759322,0.00120749
0.760452,0.00128879
0.761582,0.00140342
0.762712,0.00155974
0.763842,0.001759
0.764972,0.00197411
0.766102,0.00217086
0.767232,0.00231506
0.768362,0.00237251
0.769492,0.00231987
0.770621,0.00217717
0.771751,0.00197534
0.772881,0.00174525
0.774011,0.00151781
0.775141,0.00131818
0.776271,0.00114847
0.777401,0.00100509
0.778531,0.000884422
0.779661,0.000782842
0.780791,0.000698989
0.781921,0.000640482
0.783051,0.000617188
0.784181,0.000638974
0.785311,0.000715707
0.786441,0.000850411
0.787571,0.00101874
0.788701,0.00118949
0.789831,0.00133148
0.79096,0.00141351
0.79209,0.00141423
0.79322,0.0013516
0.79435,0.00125343
0.79548,0.00114752
0.79661,0.00106168
0.79774,0.00101808
0.79887,0.00101629
0.8,0.00105026
0.80113,0.00111394
0.80226,0.00120127
0.80339,0.00130814
0.80452,0.00143823
0.80565,0.00159714
0.80678,0.00179051
0.80791,0.00202394
0.80904,0.00229576
0.810169,0.00257511
0.811299,0.00282387
0.812429,0.00300388
0.813559,0.003077
0.814689,0.00301761
0.815819,0.00285017
0.816949,0.00261167
0.818079,0.0023391
0.819209,0.00206943
0.820339,0.00183306
0.821469,0.00163396
0.822599,0.00146951
0.823729,0.00133708
0.824859,0.00123405
0.825989,0.00115909
0.827119,0.00111597
0.828249,0.00110977
0.829379,0.00114557
0.830508,0.00122842
0.831638,0.00135683
0.832768,0.00150302
0.833898,0.00163265
0.835028,0.00171138
0.836158,0.00170485
0.837288,0.00159075
0.838418,0.00139478
0.839548,0.00115468
0.840678,0.000908188
0.841808,0.000693034
0.842938,0.00053991
0.844068,0.000451341
0.845198,0.000422807
0.846328,0.000449792
0.847458,0.000527777
0.848588,0.000650875
0.849718,0.000807729
0.850847,0.000985611
0.851977,0.0011718
0.853107,0.00135356
0.854237,0.00151814
0.855367,0.00165268
0.856497,0.00174429
0.857627,0.00178008
0.858757,0.00174715
0.859887,0.00163918
0.861017,0.00147603
0.862147,0.00128412
0.863277,0.00108988
0.864407,0.000919735
0.865537,0.000796377
0.866667,0.000727601
0.867797,0.000717475
0.868927,0.000770065
0.870056,0.000889438
0.871186,0.00107531
0.872316,0.00130996
0.873446,0.00157132
0.874576,0.00183732
0.875706,0.0020859
0.876836,0.00229818
0.877966,0.00246807
0.879096,0.00259267
0.880226,0.00266909
0.881356,0.00269443
0.882486,0.00267033
0.883616,0.00261654
0.884746,0.00255737
0.885876,0.00251709
0.887006,0.00252
0.888136,0.00258634
0.889266,0.00272013
0.890395,0.00292134
0.891525,0.00318994
0.892655,0.00352589
0.893785,0.00392133
0.894915,0.004337
0.896045,0.00472581
0.897175,0.00504067
0.898305,0.00523449
0.899435,0.00527318
0.900565,0.00517469
0.901695,0.00496998
0.902825,0.00468999
0.903955,0.0043657
0.905085,0.00402769
0.906215,0.00370516
0.907345,0.00342695
0.908475,0.00322191
0.909605,0.00311888
0.910734,0.00313166
0.911864,0.00321389
0.912994,0.00330418
0.914124,0.00334113
0.915254,0.00326336
0.916384,0.00303007
0.917514,0.00268288
0.918644,0.00228405
0.919774,0.0018958
0.920904,0.00158037
0.922034,0.00139242
0.923164,0.00135634
0.924294,0.00148895
0.925424,0.00180706
0.926554,0.0023275
0.927684,0.00304951
0.928814,0.00390207
0.929944,0.00479661
0.931073,0.00564455
0.932203,0.00635729
0.933333,0.00686782
0.934463,0.00719534
0.935593,0.0073806
0.936723,0.00746436
0.937853,0.00748736
0.938983,0.0074849
0.940113,0.00747032
0.941243,0.00745151
0.942373,0.00743633
0.943503,0.00743267
0.944633,0.00743689
0.945763,0.00739936
0.946893,0.00725894
0.948023,0.00695446
0.949153,0.0064248
0.950282,0.0056382
0.951412,0.00468046
0.952542,0.00366677
0.953672,0.00271235
0.954802,0.00193237
0.955932,0.00143436
0.957062,0.00129504
0.958192,0.00158348
0.959322,0.0023687
0.960452,0.00371977
0.961582,0.00564104
0.962712,0.0078781
0.963842,0.0101118
0.964972,0.0120232
0.966102,0.013293
0.967232,0.0137681
0.968362,0.0139593
0.969492,0.0145433
0.970621,0.0161967
0.971751,0.0195964
0.972881,0.0250848
0.974011,0.0316687
0.975141,0.0380206
0.976271,0.0428129
0.977401,0.0447183
0.978531,0.0428509
0.979661,0.0380919
0.980791,0.031764
0.981921,0.0251899
0.983051,0.0196925
0.984181,0.0163726
0.985311,0.0154447
0.986441,0.0169014
0.987571,0.0207351
0.988701,0.0269385
0.989831,0.0353987
0.99096,0.0455807
0.99209,0.0568442
0.99322,0.0685488
0.99435,0.080054
0.99548,0.0904964
0.99661,0.0981195
0.99774,0.100944
0.99887,0.0969895
1,0.0842774


==> examples/emd.data/0-freq-0.csv <==
x,y
0,83.5759
0.00112994,82.3146
0.00225989,81.2579
0.00338983,80.363
0.00451977,79.587
0.00564972,78.8871
0.00677966,78.2278
0.0079096,77.6034
0.00903955,77.0156
0.0101695,76.4661
0.0112994,75.9566
0.0124294,75.4878
0.0135593,75.0565
0.0146893,74.6587
0.0158192,74.2902
0.0169492,73.9469
0.0180791,73.6252
0.019209,73.3237
0.020339,73.0419
0.0214689,72.7789
0.0225989,72.5341
0.0237288,72.3067
0.0248588,72.0955
0.0259887,71.8993
0.0271186,71.7168
0.0282486,71.5468
0.0293785,71.3881
0.0305085,71.2403
0.0316384,71.1031
0.0327684,70.9761
0.0338983,70.8589
0.0350282,70.7513
0.0361582,70.6525
0.0372881,70.5622
0.0384181,70.4796
0.039548,70.4043
0.040678,70.3356
0.0418079,70.2735
0.0429379,70.2178
0.0440678,70.1684
0.0451977,70.1253
0.0463277,70.0882
0.0474576,70.057
0.0485876,70.0312
0.0497175,70.0107
0.0508475,69.995
0.0519774,69.9839
0.0531073,69.9773
0.0542373,69.975
0.0553672,69.977
0.0564972,69.9832
0.0576271,69.9934
0.0587571,70.0076
0.059887,70.0256
0.0610169,70.0473
0.0621469,70.0726
0.0632768,70.1015
0.0644068,70.1338
0.0655367,70.1695
0.0666667,70.2088
0.0677966,70.2515
0.0689266,70.2976
0.0700565,70.347
0.0711864,70.3996
0.0723164,70.4553
0.0734463,70.5139
0.0745763,70.5754
0.0757062,70.6399
0.0768362,70.7075
0.0779661,70.7785
0.079096,70.853
0.080226,70.9312
0.0813559,71.013
0.0824859,71.0985
0.0836158,71.1877
0.0847458,71.2804
0.0858757,71.3771
0.0870056,71.4794
0.0881356,71.5894
0.0892655,71.7091
0.0903955,71.8406
0.0915254,71.9852
0.0926554,72.141
0.0937853,72.3055
0.0949153,72.4761
0.0960452,72.6504
0.0971751,72.8261
0.0983051,73.003
0.099435,73.1812
0.100565,73.3609
0.101695,73.5421
0.102825,73.725
0.103955,73.9096
0.105085,74.0956
0.106215,74.2831
0.107345,74.4719
0.108475,74.6619
0.109605,74.853
0.110734,75.045
0.111864,75.2379
0.112994,75.4315
0.114124,75.6257
0.115254,75.8203
0.116384,76.0151
0.117514,76.2101
0.118644,76.405
0.119774,76.5998
0.120904,76.7946
0.122034,76.9894
0.123164,77.1844
0.124294,77.3798
0.125424,77.5754
0.126554,77.7696
0.127684,77.9608
0.128814,78.1471
0.129944,78.3266
0.131073,78.4982
0.132203,78.6626
0.133333,78.821
0.134463,78.9749
0.135593,79.1255
0.136723,79.2738
0.137853,79.4203
0.138983,79.5649
0.140113,79.7077
0.141243,79.8488
0.142373,79.9883
0.143503,80.1263
0.144633,80.2627
0.145763,80.3976
0.146893,80.531
0.148023,80.663
0.149153,80.7935
0.150282,80.9226
0.151412,81.0502
0.152542,81.1763
0.153672,81.3008
0.154802,81.4238
0.155932,81.5451
0.157062,81.6648
0.158192,81.7828
0.159322,81.8992
0.160452,82.0139
0.161582,82.1271
0.162712,82.239
0.163842,82.3496
0.164972,82.4589
0.166102,82.5656
0.167232,82.6681
0.168362,82.7649
0.169492,82.8545
0.170621,82.936
0.171751,83.0105
0.172881,83.0798
0.174011,83.1455
0.175141,83.2094
0.176271,83.273
0.177401,83.3363
0.178531,83.3993
0.179661,83.4616
0.180791,83.5231
0.181921,83.5838
0.183051,83.6438
0.184181,83.7034
0.185311,83.7629
0.186441,83.8226
0.187571,83.8827
0.188701,83.9432
0.189831,84.0041
0.19096,84.0654
0.19209,84.1271
0.19322,84.1892
0.19435,84.2517
0.19548,84.3151
0.19661,84.3793
0.19774,84.4446
0.19887,84.5113
0.2,84.5799
0.20113,84.6513
0.20226,84.726
0.20339,84.8049
0.20452,84.8884
0.20565,84.9773
0.20678,85.0718
0.20791,85.1724
0.20904,85.2797
0.210169,85.3937
0.211299,85.5134
0.212429,85.6375
0.213559,85.7648
0.214689,85.8938
0.215819,86.0235
0.216949,86.1538
0.218079,86.2845
0.219209,86.4156
0.220339,86.5473
0.221469,86.6794
0.222599,86.812
0.223729,86.945
0.224859,87.0785
0.225989,87.2123
0.227119,87.3465
0.228249,87.4808
0.229379,87.6151
0.230508,87.749
0.231638,87.8824
0.232768,88.0151
0.233898,88.1473
0.235028,88.2792
0.236158,88.411
0.237288,88.543
0.238418,88.6751
0.239548,88.8057
0.240678,88.9329
0.241808,89.0549
0.242938,89.1698
0.244068,89.2763
0.245198,89.3757
0.246328,89.4699
0.247458,89.5608
0.248588,89.6502
0.249718,89.7399
0.250847,89.8298
0.251977,89.9196
0.253107,90.0092
0.254237,90.0983
0.255367,90.1865
0.256497,90.2742
0.257627,90.3614
0.258757,90.4484
0.259887,90.5354
0.261017,90.6224
0.262147,90.7097
0.263277,90.7972
0.264407,90.8849
0.265537,90.9729
0.266667,91.0612
0.267797,91.15
0.268927,91.2391
0.270056,91.3288
0.271186,91.4191
0.272316,91.51
0.273446,91.6022
0.274576,91.6962
0.275706,91.7925
0.276836,91.8919
0.277966,91.9946
0.279096,92.1003
0.280226,92.2086
0.281356,92.319
0.282486,92.4309
0.283616,92.544
0.284746,92.658
0.285876,92.773
0.287006,92.8888
0.288136,93.0053
0.289266,93.1226
0.290395,93.2404
0.291525,93.3589
0.292655,93.4777
0.293785,93.597
0.294915,93.7166
0.296045,93.8365
0.297175,93.9568
0.298305,94.0773
0.299435,94.1981
0.300565,94.3193
0.301695,94.4407
0.302825,94.5625
0.303955,94.6846
0.305085,94.8069
0.306215,94.9295
0.307345,95.0518
0.308475,95.1733
0.309605,95.2934
0.310734,95.4115
0.311864,95.5271
0.312994,95.6406
0.314124,95.7524
0.315254,95.8629
0.316384,95.9724
0.317514,96.0814
0.318644,96.1899
0.319774,96.298
0.320904,96.4057
0.322034,96.5131
0.323164,96.6202
0.324294,96.727
0.325424,96.8336
0.326554,96.94
0.327684,97.0462
0.328814,97.1524
0.329944,97.2585
0.331073,97.3644
0.332203,97.47
0.333333,97.5755
0.334463,97.6807
0.335593,97.7855
0.336723,97.89
0.337853,97.994
0.338983,98.0976
0.340113,98.2005
0.341243,98.3027
0.342373,98.4036
0.343503,98.5031
0.344633,98.6007
0.345763,98.6963
0.346893,98.7902
0.348023,98.8828
0.349153,98.9744
0.350282,99.0654
0.351412,99.1564
0.352542,99.2473
0.353672,99.3384
0.354802,99.4298
0.355932,99.5216
0.357062,99.6139
0.358192,99.7068
0.359322,99.8001
0.360452,99.894
0.361582,99.9884
0.362712,100.083
0.363842,100.179
0.364972,100.275
0.366102,100.372
0.367232,100.469
0.368362,100.568
0.369492,100.668
0.370621,100.77
0.371751,100.875
0.372881,100.982
0.374011,101.092
0.375141,101.206
0.376271,101.321
0.377401,101.439
0.378531,101.559
0.379661,101.68
0.380791,101.803
0.381921,101.926
0.383051,102.051
0.384181,102.176
0.385311,102.302
0.386441,102.428
0.387571,102.555
0.388701,102.682
0.389831,102.809
0.39096,102.936
0.39209,103.064
0.39322,103.191
0.39435,103.319
0.39548,103.446
0.39661,103.573
0.39774,103.699
0.39887,103.825
0.4,103.95
0.40113,104.074
0.40226,104.196
0.40339,104.316
0.40452,104.432
0.40565,104.543
0.40678,104.648
0.40791,104.746
0.40904,104.837
0.410169,104.924
0.411299,105.008
0.412429,105.091
0.413559,105.174
0.414689,105.257
0.415819,105.34
0.416949,105.423
0.418079,105.507
0.419209,105.591
0.420339,105.675
0.421469,105.759
0.422599,105.844
0.423729,105.929
0.424859,106.016
0.425989,106.103
0.427119,106.19
0.428249,106.279
0.429379,106.368
0.430508,106.458
0.431638,106.549
0.432768,106.643
0.433898,106.739
0.435028,106.84
0.436158,106.946
0.437288,107.055
0.438418,107.168
0.439548,107.283
0.440678,107.4
0.441808,107.518
0.442938,107.637
0.444068,107.757
0.445198,107.879
0.446328,108.002
0.447458,108.126
0.448588,108.251
0.449718,108.376
0.450847,108.502
0.451977,108.628
0.453107,108.754
0.454237,108.88
0.455367,109.007
0.456497,109.135
0.457627,109.264
0.458757,109.395
0.459887,109.525
0.461017,109.654
0.462147,109.779
0.463277,109.898
0.464407,110.01
0.465537,110.115
0.466667,110.216
0.467797,110.313
0.468927,110.409
0.470056,110.504
0.471186,110.598
0.472316,110.693
0.473446,110.787
0.474576,110.881
0.475706,110.975
0.476836,111.069
0.477966,111.162
0.479096,111.256
0.480226,111.35
0.481356,111.444
0.482486,111.539
0.483616,111.634
0.484746,111.731
0.485876,111.829
0.487006,111.929
0.488136,112.03
0.489266,112.132
0.490395,112.235
0.491525,112.337
0.492655,112.44
0.493785,112.542
0.494915,112.644
0.496045,112.747
0.497175,112.85
0.498305,112.954
0.499435,113.058
0.500565,113.163
0.501695,113.269
0.502825,113.376
0.503955,113.485
0.505085,113.595
0.506215,113.705
0.507345,113.816
0.508475,113.927
0.509605,114.039
0.510734,114.152
0.511864,114.265
0.512994,114.38
0.514124,114.497
0.515254,114.616
0.516384,114.736
0.517514,114.856
0.518644,114.975
0.519774,115.092
0.520904,115.205
0.522034,115.315
0.523164,115.423
0.524294,115.529
0.525424,115.635
0.526554,115.74
0.527684,115.846
0.528814,115.952
0.529944,116.059
0.531073,116.166
0.532203,116.274
0.533333,116.383
0.534463,116.493
0.535593,116.604
0.536723,116.714
0.537853,116.825
0.538983,116.937
0.540113,117.048
0.541243,117.161
0.542373,117.275
0.543503,117.389
0.544633,117.503
0.545763,117.615
0.546893,117.724
0.548023,117.828
0.549153,117.926
0.550282,118.02
0.551412,118.11
0.552542,118.199
0.553672,118.287
0.554802,118.377
0.555932,118.467
0.557062,118.558
0.558192,118.65
0.559322,118.742
0.560452,118.835
0.561582,118.928
0.562712,119.023
0.563842,119.12
0.564972,119.219
0.566102,119.32
0.567232,119.424
0.568362,119.53
0.569492,119.638
0.570621,119.746
0.571751,119.855
0.572881,119.965
0.574011,120.075
0.575141,120.186
0.576271,120.298
0.577401,120.41
0.578531,120.524
0.579661,120.638
0.580791,120.754
0.581921,120.873
0.583051,120.993
0.584181,121.115
0.585311,121.238
0.586441,121.361
0.587571,121.485
0.588701,121.609
0.589831,121.733
0.59096,121.858
0.59209,121.986
0.59322,122.118
0.59435,122.254
0.59548,122.391
0.59661,122.526
0.59774,122.655
0.59887,122.774
0.6,122.88
0.60113,122.976
0.60226,123.064
0.60339,123.147
0.60452,123.228
0.60565,123.309
0.60678,123.389
0.60791,123.471
0.60904,123.553
0.610169,123.635
0.611299,123.718
0.612429,123.801
0.613559,123.887
0.614689,123.973
0.615819,124.062
0.616949,124.154
0.618079,124.247
0.619209,124.343
0.620339,124.441
0.621469,124.542
0.622599,124.645
0.623729,124.749
0.624859,124.856
0.625989,124.963
0.627119,125.072
0.628249,125.181
0.629379,125.292
0.630508,125.404
0.631638,125.517
0.632768,125.633
0.633898,125.75
0.635028,125.87
0.636158,125.99
0.637288,126.112
0.638418,126.233
0.639548,126.355
0.640678,126.477
0.641808,126.602
0.642938,126.729
0.644068,126.861
0.645198,126.998
0.646328,127.136
0.647458,127.272
0.648588,127.402
0.649718,127.522
0.650847,127.63
0.651977,127.728
0.653107,127.82
0.654237,127.907
0.655367,127.995
0.656497,128.084
0.657627,128.176
0.658757,128.27
0.659887,128.364
0.661017,128.459
0.662147,128.554
0.663277,128.649
0.664407,128.746
0.665537,128.846
0.666667,128.949
0.667797,129.056
0.668927,129.166
0.670056,129.278
0.671186,129.391
0.672316,129.503
0.673446,129.614
0.674576,129.723
0.675706,129.829
0.676836,129.931
0.677966,130.031
0.679096,130.126
0.680226,130.219
0.681356,130.312
0.682486,130.406
0.683616,130.503
0.684746,130.604
0.685876,130.709
0.687006,130.818
0.688136,130.93
0.689266,131.044
0.690395,131.161
0.691525,131.278
0.692655,131.397
0.693785,131.517
0.694915,131.637
0.696045,131.758
0.697175,131.877
0.698305,131.994
0.699435,132.108
0.700565,132.216
0.701695,132.318
0.702825,132.415
0.703955,132.51
0.705085,132.605
0.706215,132.701
0.707345,132.8
0.708475,132.903
0.709605,133.007
0.710734,133.114
0.711864,133.222
0.712994,133.331
0.714124,133.442
0.715254,133.555
0.716384,133.671
0.717514,133.791
0.718644,133.914
0.719774,134.039
0.720904,134.161
0.722034,134.278
0.723164,134.386
0.724294,134.483
0.725424,134.572
0.726554,134.655
0.727684,134.737
0.728814,134.821
0.729944,134.91
0.731073,135.003
0.732203,135.101
0.733333,135.201
0.734463,135.304
0.735593,135.408
0.736723,135.515
0.737853,135.625
0.738983,135.74
0.740113,135.86
0.741243,135.987
0.742373,136.117
0.743503,136.246
0.744633,136.37
0.745763,136.485
0.746893,136.589
0.748023,136.685
0.749153,136.775
0.750282,136.864
0.751412,136.955
0.752542,137.052
0.753672,137.153
0.754802,137.259
0.755932,137.367
0.757062,137.478
0.758192,137.59
0.759322,137.704
0.760452,137.822
0.761582,137.944
0.762712,138.072
0.763842,138.207
0.764972,138.343
0.766102,138.477
0.767232,138.604
0.768362,138.718
0.769492,138.818
0.770621,138.904
0.771751,138.983
0.772881,139.058
0.774011,139.133
0.775141,139.212
0.776271,139.295
0.777401,139.382
0.778531,139.472
0.779661,139.564
0.780791,139.659
0.781921,139.757
0.783051,139.86
0.784181,139.97
0.785311,140.087
0.786441,140.213
0.787571,140.343
0.788701,140.474
0.789831,140.6
0.79096,140.718
0.79209,140.825
0.79322,140.923
0.79435,141.016
0.79548,141.107
0.79661,141.202
0.79774,141.302
0.79887,141.409
0.8,141.52
0.80113,141.636
0.80226,141.755
0.80339,141.876
0.80452,142.002
0.80565,142.131
0.80678,142.265
0.80791,142.405
0.80904,142.55
0.810169,142.697
0.811299,142.839
0.812429,142.971
0.813559,143.089
0.814689,143.187
0.815819,143.27
0.816949,143.342
0.818079,143.41
0.819209,143.478
0.820339,143.551
0.821469,143.629
0.822599,143.712
0.823729,143.8
0.824859,143.892
0.825989,143.988
0.827119,144.088
0.828249,144.194
0.829379,144.306
0.830508,144.424
0.831638,144.549
0.832768,144.677
0.833898,144.803
0.835028,144.921
0.836158,145.026
0.837288,145.116
0.838418,145.195
0.839548,145.266
0.840678,145.337
0.841808,145.413
0.842938,145.497
0.844068,145.591
0.845198,145.693
0.846328,145.803
0.847458,145.921
0.848588,146.046
0.849718,146.175
0.850847,146.308
0.851977,146.442
0.853107,146.575
0.854237,146.706
0.855367,146.832
0.856497,146.952
0.857627,147.064
0.858757,147.166
0.859887,147.257
0.861017,147.34
0.862147,147.418
0.863277,147.496
0.864407,147.578
0.865537,147.666
0.866667,147.762
0.867797,147.867
0.868927,147.981
0.870056,148.106
0.871186,148.24
0.872316,148.382
0.873446,148.527
0.874576,148.674
0.875706,148.817
0.876836,148.955
0.877966,149.086
0.879096,149.211
0.880226,149.329
0.881356,149.44
0.882486,149.544
0.883616,149.644
0.884746,149.742
0.885876,149.844
0.887006,149.95
0.888136,150.066
0.889266,150.191
0.890395,150.326
0.891525,150.472
0.892655,150.63
0.893785,150.799
0.894915,150.972
0.896045,151.14
0.897175,151.296
0.898305,151.431
0.899435,151.539
0.900565,151.625
0.901695,151.696
0.902825,151.758
0.903955,151.818
0.905085,151.883
0.906215,151.952
0.907345,152.028
0.908475,152.109
0.909605,152.195
0.910734,152.288
0.911864,152.385
0.912994,152.486
0.914124,152.589
0.915254,152.694
0.916384,152.798
0.917514,152.895
0.918644,152.977
0.919774,153.037
0.920904,153.066
0.922034,153.062
0.923164,153.031
0.924294,152.985
0.925424,152.933
0.926554,152.888
0.927684,152.857
0.928814,152.843
0.929944,152.843
0.931073,152.857
0.932203,152.884
0.933333,152.924
0.934463,152.974
0.935593,153.037
0.936723,153.111
0.937853,153.196
0.938983,153.292
0.940113,153.397
0.941243,153.509
0.942373,153.625
0.943503,153.742
0.944633,153.861
0.945763,153.985
0.946893,154.12
0.948023,154.271
0.949153,154.446
0.950282,154.647
0.951412,154.873
0.952542,155.119
0.953672,155.381
0.954802,155.655
0.955932,155.937
0.957062,156.23
0.958192,156.536
0.959322,156.859
0.960452,157.2
0.961582,157.562
0.962712,157.931
0.963842,158.296
0.964972,158.642
0.966102,158.956
0.967232,159.235
0.968362,159.518
0.969492,159.857
0.970621,160.302
0.971751,160.904
0.972881,161.686
0.974011,162.568
0.975141,163.44
0.976271,164.194
0.977401,164.721
0.978531,164.932
0.979661,164.807
0.980791,164.341
0.981921,163.533
0.983051,162.381
0.984181,160.903
0.985311,159.204
0.986441,157.41
0.987571,155.647
0.988701,154.042
0.989831,152.678
0.99096,151.469
0.99209,150.287
0.99322,149.004
0.99435,147.49
0.99548,145.739
0.99661,144.219
0.99774,143.523
0.99887,144.241
1,146.963


==> examples/emd.data/0-freq-1-analytic.csv <==
x,y
0,15.708
0.00112994,15.708
0.00225989,15.708
0.00338983,15.708
0.00451977,15.708
0.00564972,15.708
0.00677966,15.708
0.0079096,15.708
0.00903955,15.708
0.0101695,15.708
0.0112994,15.708
0.0124294,15.708
0.0135593,15.708
0.0146893,15.708
0.0158192,15.708
0.0169492,15.708
0.0180791,15.708
0.019209,15.708
0.020339,15.708
0.0214689,15.708
0.0225989,15.708
0.0237288,15.708
0.0248588,15.708
0.0259887,15.708
0.0271186,15.708
0.0282486,15.708
0.0293785,15.708
0.0305085,15.708
0.0316384,15.708
0.0327684,15.708
0.0338983,15.708
0.0350282,15.708
0.0361582,15.708
0.0372881,15.708
0.0384181,15.708
0.039548,15.708
0.040678,15.708
0.0418079,15.708
0.0429379,15.708
0.0440678,15.708
0.0451977,15.708
0.0463277,15.708
0.0474576,15.708
0.0485876,15.708
0.0497175,15.708
0.0508475,15.708
0.0519774,15.708
0.0531073,15.708
0.0542373,15.708
0.0553672,15.708
0.0564972,15.708
0.0576271,15.708
0.0587571,15.708
0.059887,15.708
0.0610169,15.708
0.0621469,15.708
0.0632768,15.708
0.0644068,15.708
0.0655367,15.708
0.0666667,15.708
0.0677966,15.708
0.0689266,15.708
0.0700565,15.708
0.0711864,15.708
0.0723164,15.708
0.0734463,15.708
0.0745763,15.708
0.0757062,15.708
0.0768362,15.708
0.0779661,15.708
0.079096,15.708
0.080226,15.708
0.0813559,15.708
0.0824859,15.708
0.0836158,15.708
0.0847458,15.708
0.0858757,15.708
0.0870056,15.708
0.0881356,15.708
0.0892655,15.708
0.0903955,15.708
0.0915254,15.708
0.0926554,15.708
0.0937853,15.708
0.0949153,15.708
0.0960452,15.708
0.0971751,15.708
0.0983051,15.708
0.099435,15.708
0.100565,15.708
0.101695,15.708
0.102825,15.708
0.103955,15.708
0.105085,15.708
0.106215,15.708
0.107345,15.708
0.108475,15.708
0.109605,15.708
0.110734,15.708
0.111864,15.708
0.112994,15.708
0.114124,15.708
0.115254,15.708
0.116384,15.708
0.117514,15.708
0.118644,15.708
0.119774,15.708
0.120904,15.708
0.122034,15.708
0.123164,15.708
0.124294,15.708
0.125424,15.708
0.126554,15.708
0.127684,15.708
0.128814,15.708
0.129944,15.708
0.131073,15.708
0.132203,15.708
0.133333,15.708
0.134463,15.708
0.135593,15.708
0.136723,15.708
0.137853,15.708
0.138983,15.708
0.140113,15.708
0.141243,15.708
0.142373,15.708
0.143503,15.708
0.144633,15.708
0.145763,15.708
0.146893,15.708
0.148023,15.708
0.149153,15.708
0.150282,15.708
0.151412,15.708
0.152542,15.708
0.153672,15.708
0.154802,15.708
0.155932,15.708
0.157062,15.708
0.158192,15.708
0.159322,15.708
0.160452,15.708
0.161582,15.708
0.162712,15.708
0.163842,15.708
0.164972,15.708
0.166102,15.708
0.167232,15.708
0.168362,15.708
0.169492,15.708
0.170621,15.708
0.171751,15.708
0.172881,15.708
0.174011,15.708
0.175141,15.708
0.176271,15.708
0.177401,15.708
0.178531,15.708
0.179661,15.708
0.180791,15.708
0.181921,15.708
0.183051,15.708
0.184181,15.708
0.185311,15.708
0.186441,15.708
0.187571,15.708
0.188701,15.708
0.189831,15.708
0.19096,15.708
0.19209,15.708
0.19322,15.708
0.19435,15.708
0.19548,15.708
0.19661,15.708
0.19774,15.708
0.19887,15.708
0.2,15.708
0.20113,15.708
0.20226,15.708
0.20339,15.708
0.20452,15.708
0.20565,15.708
0.20678,15.708
0.20791,15.708
0.20904,15.708
0.210169,15.708
0.211299,15.708
0.212429,15.708
0.213559,15.708
0.214689,15.708
0.215819,15.708
0.216949,15.708
0.218079,15.708
0.219209,15.708
0.220339,15.708
0.221469,15.708
0.222599,15.708
0.223729,15.708
0.224859,15.708
0.225989,15.708
0.227119,15.708
0.228249,15.708
0.229379,15.708
0.230508,15.708
0.231638,15.708
0.232768,15.708
0.233898,15.708
0.235028,15.708
0.236158,15.708
0.237288,15.708
0.238418,15.708
0.239548,15.708
0.240678,15.708
0.241808,15.708
0.242938,15.708
0.244068,15.708
0.245198,15.708
0.246328,15.708
0.247458,15.708
0.248588,15.708
0.249718,15.708
0.250847,15.708
0.251977,15.708
0.253107,15.708
0.254237,15.708
0.255367,15.708
0.256497,15.708
0.257627,15.708
0.258757,15.708
0.259887,15.708
0.261017,15.708
0.262147,15.708
0.263277,15.708
0.264407,15.708
0.265537,15.708
0.266667,15.708
0.267797,15.708
0.268927,15.708
0.270056,15.708
0.271186,15.708
0.272316,15.708
0.273446,15.708
0.274576,15.708
0.275706,15.708
0.276836,15.708
0.277966,15.708
0.279096,15.708
0.280226,15.708
0.281356,15.708
0.282486,15.708
0.283616,15.708
0.284746,15.708
0.285876,15.708
0.287006,15.708
0.288136,15.708
0.289266,15.708
0.290395,15.708
0.291525,15.708
0.292655,15.708
0.293785,15.708
0.294915,15.708
0.296045,15.708
0.297175,15.708
0.298305,15.708
0.299435,15.708
0.300565,15.708
0.301695,15.708
0.302825,15.708
0.303955,15.708
0.305085,15.708
0.306215,15.708
0.307345,15.708
0.308475,15.708
0.309605,15.708
0.310734,15.708
0.311864,15.708
0.312994,15.708
0.314124,15.708
0.315254,15.708
0.316384,15.708
0.317514,15.708
0.318644,15.708
0.319774,15.708
0.320904,15.708
0.322034,15.708
0.323164,15.708
0.324294,15.708
0.325424,15.708
0.326554,15.708
0.327684,15.708
0.328814,15.708
0.329944,15.708
0.331073,15.708
0.332203,15.708
0.333333,15.708
0.334463,15.708
0.335593,15.708
0.336723,15.708
0.337853,15.708
0.338983,15.708
0.340113,15.708
0.341243,15.708
0.342373,15.708
0.343503,15.708
0.344633,15.708
0.345763,15.708
0.346893,15.708
0.348023,15.708
0.349153,15.708
0.350282,15.708
0.351412,15.708
0.352542,15.708
0.353672,15.708
0.354802,15.708
0.355932,15.708
0.357062,15.708
0.358192,15.708
0.359322,15.708
0.360452,15.708
0.361582,15.708
0.362712,15.708
0.363842,15.708
0.364972,15.708
0.366102,15.708
0.367232,15.708
0.368362,15.708
0.369492,15.708
0.370621,15.708
0.371751,15.708
0.372881,15.708
0.374011,15.708
0.375141,15.708
0.376271,15.708
0.377401,15.708
0.378531,15.708
0.379661,15.708
0.380791,15.708
0.381921,15.708
0.383051,15.708
0.384181,15.708
0.385311,15.708
0.386441,15.708
0.387571,15.708
0.388701,15.708
0.389831,15.708
0.39096,15.708
0.39209,15.708
0.39322,15.708
0.39435,15.708
0.39548,15.708
0.39661,15.708
0.39774,15.708
0.39887,15.708
0.4,15.708
0.40113,15.708
0.40226,15.708
0.40339,15.708
0.40452,15.708
0.40565,15.708
0.40678,15.708
0.40791,15.708
0.40904,15.708
0.410169,15.708
0.411299,15.708
0.412429,15.708
0.413559,15.708
0.414689,15.708
0.415819,15.708
0.416949,15.708
0.418079,15.708
0.419209,15.708
0.420339,15.708
0.421469,15.708
0.422599,15.708
0.423729,15.708
0.424859,15.708
0.425989,15.708
0.427119,15.708
0.428249,15.708
0.429379,15.708
0.430508,15.708
0.431638,15.708
0.432768,15.708
0.433898,15.708
0.435028,15.708
0.436158,15.708
0.437288,15.708
0.438418,15.708
0.439548,15.708
0.440678,15.708
0.441808,15.708
0.442938,15.708
0.444068,15.708
0.445198,15.708
0.446328,15.708
0.447458,15.708
0.448588,15.708
0.449718,15.708
0.450847,15.708
0.451977,15.708
0.453107,15.708
0.454237,15.708
0.455367,15.708
0.456497,15.708
0.457627,15.708
0.458757,15.708
0.459887,15.708
0.461017,15.708
0.462147,15.708
0.463277,15.708
0.464407,15.708
0.465537,15.708
0.466667,15.708
0.467797,15.708
0.468927,15.708
0.470056,15.708
0.471186,15.708
0.472316,15.708
0.473446,15.708
0.474576,15.708
0.475706,15.708
0.476836,15.708
0.477966,15.708
0.479096,15.708
0.480226,15.708
0.481356,15.708
0.482486,15.708
0.483616,15.708
0.484746,15.708
0.485876,15.708
0.487006,15.708
0.488136,15.708
0.489266,15.708
0.490395,15.708
0.491525,15.708
0.492655,15.708
0.493785,15.708
0.494915,15.708
0.496045,15.708
0.497175,15.708
0.498305,15.708
0.499435,15.708
0.500565,15.708
0.501695,15.708
0.502825,15.708
0.503955,15.708
0.505085,15.708
0.506215,15.708
0.507345,15.708
0.508475,15.708
0.509605,15.708
0.510734,15.708
0.511864,15.708
0.512994,15.708
0.514124,15.708
0.515254,15.708
0.516384,15.708
0.517514,15.708
0.518644,15.708
0.519774,15.708
0.520904,15.708
0.522034,15.708
0.523164,15.708
0.524294,15.708
0.525424,15.708
0.526554,15.708
0.527684,15.708
0.528814,15.708
0.529944,15.708
0.531073,15.708
0.532203,15.708
0.533333,15.708
0.534463,15.708
0.535593,15.708
0.536723,15.708
0.537853,15.708
0.538983,15.708
0.540113,15.708
0.541243,15.708
0.542373,15.708
0.543503,15.708
0.544633,15.708
0.545763,15.708
0.546893,15.708
0.548023,15.708
0.549153,15.708
0.550282,15.708
0.551412,15.708
0.552542,15.708
0.553672,15.708
0.554802,15.708
0.555932,15.708
0.557062,15.708
0.558192,15.708
0.559322,15.708
0.560452,15.708
0.561582,15.708
0.562712,15.708
0.563842,15.708
0.564972,15.708
0.566102,15.708
0.567232,15.708
0.568362,15.708
0.569492,15.708
0.570621,15.708
0.571751,15.708
0.572881,15.708
0.574011,15.708
0.575141,15.708
0.576271,15.708
0.577401,15.708
0.578531,15.708
0.579661,15.708
0.580791,15.708
0.581921,15.708
0.583051,15.708
0.584181,15.708
0.585311,15.708
0.586441,15.708
0.587571,15.708
0.588701,15.708
0.589831,15.708
0.59096,15.708
0.59209,15.708
0.59322,15.708
0.59435,15.708
0.59548,15.708
0.59661,15.708
0.59774,15.708
0.59887,15.708
0.6,15.708
0.60113,15.708
0.60226,15.708
0.60339,15.708
0.60452,15.708
0.60565,15.708
0.60678,15.708
0.60791,15.708
0.60904,15.708
0.610169,15.708
0.611299,15.708
0.612429,15.708
0.613559,15.708
0.614689,15.708
0.615819,15.708
0.616949,15.708
0.618079,15.708
0.619209,15.708
0.620339,15.708
0.621469,15.708
0.622599,15.708
0.623729,15.708
0.624859,15.708
0.625989,15.708
0.627119,15.708
0.628249,15.708
0.629379,15.708
0.630508,15.708
0.631638,15.708
0.632768,15.708
0.633898,15.708
0.635028,15.708
0.636158,15.708
0.637288,15.708
0.638418,15.708
0.639548,15.708
0.640678,15.708
0.641808,15.708
0.642938,15.708
0.644068,15.708
0.645198,15.708
0.646328,15.708
0.647458,15.708
0.648588,15.708
0.649718,15.708
0.650847,15.708
0.651977,15.708
0.653107,15.708
0.654237,15.708
0.655367,15.708
0.656497,15.708
0.657627,15.708
0.658757,15.708
0.659887,15.708
0.661017,15.708
0.662147,15.708
0.663277,15.708
0.664407,15.708
0.665537,15.708
0.666667,15.708
0.667797,15.708
0.668927,15.708
0.670056,15.708
0.671186,15.708
0.672316,15.708
0.673446,15.708
0.674576,15.708
0.675706,15.708
0.676836,15.708
0.677966,15.708
0.679096,15.708
0.680226,15.708
0.681356,15.708
0.682486,15.708
0.683616,15.708
0.684746,15.708
0.685876,15.708
0.687006,15.708
0.688136,15.708
0.689266,15.708
0.690395,15.708
0.691525,15.708
0.692655,15.708
0.693785,15.708
0.694915,15.708
0.696045,15.708
0.697175,15.708
0.698305,15.708
0.699435,15.708
0.700565,15.708
0.701695,15.708
0.702825,15.708
0.703955,15.708
0.705085,15.708
0.706215,15.708
0.707345,15.708
0.708475,15.708
0.709605,15.708
0.710734,15.708
0.711864,15.708
0.712994,15.708
0.714124,15.708
0.715254,15.708
0.716384,15.708
0.717514,15.708
0.718644,15.708
0.719774,15.708
0.720904,15.708
0.722034,15.708
0.723164,15.708
0.724294,15.708
0.725424,15.708
0.726554,15.708
0.727684,15.708
0.728814,15.708
0.729944,15.708
0.731073,15.708
0.732203,15.708
0.733333,15.708
0.734463,15.708
0.735593,15.708
0.736723,15.708
0.737853,15.708
0.738983,15.708
0.740113,15.708
0.741243,15.708
0.742373,15.708
0.743503,15.708
0.744633,15.708
0.745763,15.708
0.746893,15.708
0.748023,15.708
0.749153,15.708
0.750282,15.708
0.751412,15.708
0.752542,15.708
0.753672,15.708
0.754802,15.708
0.755932,15.708
0.757062,15.708
0.758192,15.708
0.759322,15.708
0.760452,15.708
0.761582,15.708
0.762712,15.708
0.763842,15.708
0.764972,15.708
0.766102,15.708
0.767232,15.708
0.768362,15.708
0.769492,15.708
0.770621,15.708
0.771751,15.708
0.772881,15.708
0.774011,15.708
0.775141,15.708
0.776271,15.708
0.777401,15.708
0.778531,15.708
0.779661,15.708
0.780791,15.708
0.781921,15.708
0.783051,15.708
0.784181,15.708
0.785311,15.708
0.786441,15.708
0.787571,15.708
0.788701,15.708
0.789831,15.708
0.79096,15.708
0.79209,15.708
0.79322,15.708
0.79435,15.708
0.79548,15.708
0.79661,15.708
0.79774,15.708
0.79887,15.708
0.8,15.708
0.80113,15.708
0.80226,15.708
0.80339,15.708
0.80452,15.708
0.80565,15.708
0.80678,15.708
0.80791,15.708
0.80904,15.708
0.810169,15.708
0.811299,15.708
0.812429,15.708
0.813559,15.708
0.814689,15.708
0.815819,15.708
0.816949,15.708
0.818079,15.708
0.819209,15.708
0.820339,15.708
0.821469,15.708
0.822599,15.708
0.823729,15.708
0.824859,15.708
0.825989,15.708
0.827119,15.708
0.828249,15.708
0.829379,15.708
0.830508,15.708
0.831638,15.708
0.832768,15.708
0.833898,15.708
0.835028,15.708
0.836158,15.708
0.837288,15.708
0.838418,15.708
0.839548,15.708
0.840678,15.708
0.841808,15.708
0.842938,15.708
0.844068,15.708
0.845198,15.708
0.846328,15.708
0.847458,15.708
0.848588,15.708
0.849718,15.708
0.850847,15.708
0.851977,15.708
0.853107,15.708
0.854237,15.708
0.855367,15.708
0.856497,15.708
0.857627,15.708
0.858757,15.708
0.859887,15.708
0.861017,15.708
0.862147,15.708
0.863277,15.708
0.864407,15.708
0.865537,15.708
0.866667,15.708
0.867797,15.708
0.868927,15.708
0.870056,15.708
0.871186,15.708
0.872316,15.708
0.873446,15.708
0.874576,15.708
0.875706,15.708
0.876836,15.708
0.877966,15.708
0.879096,15.708
0.880226,15.708
0.881356,15.708
0.882486,15.708
0.883616,15.708
0.884746,15.708
0.885876,15.708
0.887006,15.708
0.888136,15.708
0.889266,15.708
0.890395,15.708
0.891525,15.708
0.892655,15.708
0.893785,15.708
0.894915,15.708
0.896045,15.708
0.897175,15.708
0.898305,15.708
0.899435,15.708
0.900565,15.708
0.901695,15.708
0.902825,15.708
0.903955,15.708
0.905085,15.708
0.906215,15.708
0.907345,15.708
0.908475,15.708
0.909605,15.708
0.910734,15.708
0.911864,15.708
0.912994,15.708
0.914124,15.708
0.915254,15.708
0.916384,15.708
0.917514,15.708
0.918644,15.708
0.919774,15.708
0.920904,15.708
0.922034,15.708
0.923164,15.708
0.924294,15.708
0.925424,15.708
0.926554,15.708
0.927684,15.708
0.928814,15.708
0.929944,15.708
0.931073,15.708
0.932203,15.708
0.933333,15.708
0.934463,15.708
0.935593,15.708
0.936723,15.708
0.937853,15.708
0.938983,15.708
0.940113,15.708
0.941243,15.708
0.942373,15.708
0.943503,15.708
0.944633,15.708
0.945763,15.708
0.946893,15.708
0.948023,15.708
0.949153,15.708
0.950282,15.708
0.951412,15.708
0.952542,15.708
0.953672,15.708
0.954802,15.708
0.955932,15.708
0.957062,15.708
0.958192,15.708
0.959322,15.708
0.960452,15.708
0.961582,15.708
0.962712,15.708
0.963842,15.708
0.964972,15.708
0.966102,15.708
0.967232,15.708
0.968362,15.708
0.969492,15.708
0.970621,15.708
0.971751,15.708
0.972881,15.708
0.974011,15.708
0.975141,15.708
0.976271,15.708
0.977401,15.708
0.978531,15.708
0.979661,15.708
0.980791,15.708
0.981921,15.708
0.983051,15.708
0.984181,15.708
0.985311,15.708
0.986441,15.708
0.987571,15.708
0.988701,15.708
0.989831,15.708
0.99096,15.708
0.99209,15.708
0.99322,15.708
0.99435,15.708
0.99548,15.708
0.99661,15.708
0.99774,15.708
0.99887,15.708
1,15.708


==> examples/emd.data/0-freq-1-relerr.csv <==
x,y
0,0.0273714
0.00112994,0.241306
0.00225989,0.266635
0.00338983,0.189753
0.00451977,0.0970573
0.00564972,0.0749417
0.00677966,0.183815
0.0079096,0.380142
0.00903955,0.594397
0.0101695,0.757059
0.0112994,0.798604
0.0124294,0.681359
0.0135593,0.495049
0.0146893,0.361253
0.0158192,0.401545
0.0169492,0.737503
0.0180791,1.43706
0.019209,2.35358
0.020339,3.2868
0.0214689,4.03643
0.0225989,4.40221
0.0237288,4.247
0.0248588,3.68633
0.0259887,2.89886
0.0271186,2.06325
0.0282486,1.35817
0.0293785,0.919667
0.0305085,0.71335
0.0316384,0.6622
0.0327684,0.689203
0.0338983,0.717347
0.0350282,0.686462
0.0361582,0.603758
0.0372881,0.49329
0.0384181,0.379114
0.039548,0.285284
0.040678,0.229788
0.0418079,0.20634
0.0429379,0.202585
0.0440678,0.206171
0.0451977,0.204742
0.0463277,0.188892
0.0474576,0.161004
0.0485876,0.126405
0.0497175,0.0904239
0.0508475,0.0583903
0.0519774,0.0345479
0.0531073,0.0188018
0.0542373,0.00997242
0.0553672,0.00688016
0.0564972,0.00834541
0.0576271,0.0132279
0.0587571,0.0205444
0.059887,0.0293514
0.0610169,0.0387051
0.0621469,0.0476617
0.0632768,0.0554769
0.0644068,0.0622048
0.0655367,0.0680986
0.0666667,0.0734119
0.0677966,0.0783979
0.0689266,0.0832507
0.0700565,0.0879261
0.0711864,0.0923207
0.0723164,0.0963308
0.0734463,0.099853
0.0745763,0.102814
0.0757062,0.105259
0.0768362,0.107265
0.0779661,0.108909
0.079096,0.110266
0.080226,0.111394
0.0813559,0.112274
0.0824859,0.11287
0.0836158,0.113143
0.0847458,0.113058
0.0858757,0.112595
0.0870056,0.111809
0.0881356,0.110773
0.0892655,0.10956
0.0903955,0.108243
0.0915254,0.106886
0.0926554,0.105515
0.0937853,0.104148
0.0949153,0.102802
0.0960452,0.101494
0.0971751,0.100236
0.0983051,0.0990173
0.099435,0.0978235
0.100565,0.0966391
0.101695,0.0954488
0.102825,0.0942402
0.103955,0.093012
0.105085,0.0917657
0.106215,0.0905028
0.107345,0.0892249
0.108475,0.0879319
0.109605,0.0866178
0.110734,0.0852751
0.111864,0.0838962
0.112994,0.0824735
0.114124,0.0810008
0.115254,0.0794763
0.116384,0.0778997
0.117514,0.0762703
0.118644,0.0745878
0.119774,0.0728496
0.120904,0.0710448
0.122034,0.0691601
0.123164,0.0671825
0.124294,0.0650989
0.125424,0.0628998
0.126554,0.0605894
0.127684,0.0581759
0.128814,0.0556672
0.129944,0.0530711
0.131073,0.050401
0.132203,0.0476917
0.133333,0.0449831
0.134463,0.0423153
0.135593,0.0397285
0.136723,0.0372519
0.137853,0.0348725
0.138983,0.0325665
0.140113,0.0303101
0.141243,0.0280796
0.142373,0.0258603
0.143503,0.0236732
0.144633,0.0215486
0.145763,0.0195168
0.146893,0.0176078
0.148023,0.0158371
0.149153,0.0141605
0.150282,0.0125189
0.151412,0.0108534
0.152542,0.00910491
0.153672,0.00725013
0.154802,0.00540821
0.155932,0.00373398
0.157062,0.00238224
0.158192,0.00150781
0.159322,0.00121434
0.160452,0.00140082
0.161582,0.00191506
0.162712,0.00260488
0.163842,0.0033181
0.164972,0.00392668
0.166102,0.00439918
0.167232,0.0047283
0.168362,0.00490674
0.169492,0.00492721
0.170621,0.00479449
0.171751,0.00456174
0.172881,0.00429419
0.174011,0.00405705
0.175141,0.00391558
0.176271,0.00391923
0.177401,0.00405442
0.178531,0.00429182
0.179661,0.00460207
0.180791,0.00495585
0.181921,0.00533129
0.183051,0.00573655
0.184181,0.00618726
0.185311,0.00669906
0.186441,0.00728759
0.187571,0.00796403
0.188701,0.00872178
0.189831,0.0095498
0.19096,0.010437
0.19209,0.0113724
0.19322,0.0123519
0.19435,0.0134001
0.19548,0.0145481
0.19661,0.0158277
0.19774,0.0172701
0.19887,0.0188889
0.2,0.0206254
0.20113,0.0224033
0.20226,0.024146
0.20339,0.0257769
0.20452,0.0272215
0.20565,0.0284132
0.20678,0.029287
0.20791,0.0297783
0.20904,0.0298222
0.210169,0.0293819
0.211299,0.0285314
0.212429,0.0273727
0.213559,0.0260079
0.214689,0.0245388
0.215819,0.0230535
0.216949,0.0215836
0.218079,0.0201469
0.219209,0.0187611
0.220339,0.0174439
0.221469,0.0162098
0.222599,0.0150613
0.223729,0.0139973
0.224859,0.0130173
0.225989,0.0121202
0.227119,0.011305
0.228249,0.0105686
0.229379,0.00990773
0.230508,0.00931902
0.231638,0.00879913
0.232768,0.00834768
0.233898,0.00797626
0.235028,0.00769939
0.236158,0.00753163
0.237288,0.00748753
0.238418,0.00757298
0.239548,0.00775926
0.240678,0.00800899
0.241808,0.00828479
0.242938,0.00854931
0.244068,0.00876925
0.245198,0.00892775
0.246328,0.00901201
0.247458,0.00900927
0.248588,0.00890675
0.249718,0.00869718
0.250847,0.00839544
0.251977,0.00802188
0.253107,0.00759691
0.254237,0.00714089
0.255367,0.00667155
0.256497,0.00619596
0.257627,0.00571854
0.258757,0.00524371
0.259887,0.00477589
0.261017,0.0043191
0.262147,0.00387577
0.263277,0.00344796
0.264407,0.0030377
0.265537,0.00264703
0.266667,0.00227932
0.267797,0.0019431
0.268927,0.00164826
0.270056,0.00140466
0.271186,0.00122216
0.272316,0.00110706
0.273446,0.00105141
0.274576,0.00104368
0.275706,0.00107234
0.276836,0.00112588
0.277966,0.00119317
0.279096,0.0012648
0.280226,0.00133172
0.281356,0.00138493
0.282486,0.0014154
0.283616,0.00141528
0.284746,0.00138139
0.285876,0.00131174
0.287006,0.00120433
0.288136,0.00105714
0.289266,0.000872585
0.290395,0.000670666
0.291525,0.000475789
0.292655,0.00031236
0.293785,0.000204784
0.294915,0.000170845
0.296045,0.00020184
0.297175,0.000282446
0.298305,0.000397336
0.299435,0.000531187
0.300565,0.000669948
0.301695,0.00080466
0.302825,0.000927638
0.303955,0.0010312
0.305085,0.00110766
0.306215,0.0011514
0.307345,0.00116506
0.308475,0.00115337
0.309605,0.00112103
0.310734,0.00107276
0.311864,0.00101308
0.312994,0.000945659
0.314124,0.000873996
0.315254,0.000801573
0.316384,0.000731877
0.317514,0.00066772
0.318644,0.000609235
0.319774,0.000555881
0.320904,0.000507119
0.322034,0.000462409
0.323164,0.000421245
0.324294,0.000383256
0.325424,0.000348108
0.326554,0.000315464
0.327684,0.000284988
0.328814,0.000256602
0.329944,0.000231253
0.331073,0.000210144
0.332203,0.000194481
0.333333,0.000185467
0.334463,0.000184548
0.335593,0.000194133
0.336723,0.000216872
0.337853,0.000255416
0.338983,0.000312415
0.340113,0.000389133
0.341243,0.000481294
0.342373,0.000583231
0.343503,0.000689283
0.344633,0.000793785
0.345763,0.000890568
0.346893,0.00097144
0.348023,0.0010277
0.349153,0.00105066
0.350282,0.00103161
0.351412,0.000965314
0.352542,0.000860391
0.353672,0.00072891
0.354802,0.000582944
0.355932,0.000434563
0.357062,0.00029794
0.358192,0.00019564
0.359322,0.000152328
0.360452,0.000192668
0.361582,0.000341324
0.362712,0.000607224
0.363842,0.000936343
0.364972,0.00125892
0.366102,0.00150519
0.367232,0.00160539
0.368362,0.00151467
0.369492,0.00128783
0.370621,0.00100458
0.371751,0.000744632
0.372881,0.000587691
0.374011,0.000595261
0.375141,0.000756007
0.376271,0.00104039
0.377401,0.00141886
0.378531,0.00186189
0.379661,0.00233973
0.380791,0.00282183
0.381921,0.00327745
0.383051,0.00367585
0.384181,0.00398628
0.385311,0.00418355
0.386441,0.00426468
0.387571,0.00423224
0.388701,0.00408881
0.389831,0.00383695
0.39096,0.0034842
0.39209,0.00305794
0.39322,0.00259055
0.39435,0.00211436
0.39548,0.00166173
0.39661,0.00127137
0.39774,0.00100737
0.39887,0.000940166
0.4,0.0011402
0.40113,0.00167792
0.40226,0.00257914
0.40339,0.00369126
0.40452,0.00481705
0.40565,0.00575929
0.40678,0.00632076
0.40791,0.00635918
0.40904,0.00595216
0.410169,0.00523225
0.411299,0.00433201
0.412429,0.00338398
0.413559,0.00250541
0.414689,0.00175222
0.415819,0.00116504
0.416949,0.000784474
0.418079,0.000651137
0.419209,0.000785285
0.420339,0.00112574
0.421469,0.00159097
0.422599,0.00209944
0.423729,0.00256961
0.424859,0.00293226
0.425989,0.00316734
0.427119,0.00326712
0.428249,0.00322386
0.429379,0.00302983
0.430508,0.00268865
0.431638,0.00224937
0.432768,0.0017724
0.433898,0.00131814
0.435028,0.000946999
0.436158,0.000704685
0.437288,0.000578098
0.438418,0.000539434
0.439548,0.000560891
0.440678,0.000614667
0.441808,0.000675185
0.442938,0.000725762
0.444068,0.000751943
0.445198,0.000739271
0.446328,0.00067329
0.447458,0.000548
0.448588,0.000391236
0.449718,0.00023929
0.450847,0.000128454
0.451977,9.50187e-05
0.453107,0.000161365
0.454237,0.000294227
0.455367,0.000446426
0.456497,0.000570783
0.457627,0.000620121
0.458757,0.000563767
0.459887,0.000437075
0.461017,0.000291902
0.462147,0.000180106
0.463277,0.000153548
0.464407,0.000247615
0.465537,0.000431824
0.466667,0.000659218
0.467797,0.000882844
0.468927,0.00105575
0.470056,0.00114237
0.471186,0.00115273
0.472316,0.00110824
0.473446,0.00103032
0.474576,0.000940388
0.475706,0.000855618
0.476836,0.00077626
0.477966,0.000698327
0.479096,0.000617832
0.480226,0.000530787
0.481356,0.000435327
0.482486,0.000338061
0.483616,0.000247723
0.484746,0.000173042
0.485876,0.000122751
0.487006,0.000103319
0.488136,0.000112167
0.489266,0.000144454
0.490395,0.000195337
0.491525,0.000259977
0.492655,0.000333411
0.493785,0.000410196
0.494915,0.000484767
0.496045,0.000551562
0.497175,0.000605015
0.498305,0.000640939
0.499435,0.000660647
0.500565,0.000666827
0.501695,0.000662168
0.502825,0.000649358
0.503955,0.000630837
0.505085,0.000608042
0.506215,0.000582162
0.507345,0.000554387
0.508475,0.000525904
0.509605,0.000497786
0.510734,0.000470636
0.511864,0.00044494
0.512994,0.000421185
0.514124,0.000399858
0.515254,0.00038142
0.516384,0.000366242
0.517514,0.000354666
0.518644,0.000347039
0.519774,0.000343704
0.520904,0.000345067
0.522034,0.000351775
0.523164,0.000364535
0.524294,0.000384057
0.525424,0.000411046
0.526554,0.000445785
0.527684,0.000486854
0.528814,0.000532405
0.529944,0.000580593
0.531073,0.000629571
0.532203,0.000677907
0.533333,0.000725827
0.534463,0.000773971
0.535593,0.000822982
0.536723,0.000873499
0.537853,0.000924727
0.538983,0.000970122
0.540113,0.0010017
0.541243,0.0010115
0.542373,0.000991516
0.543503,0.000936594
0.544633,0.000852794
0.545763,0.000748989
0.546893,0.000634051
0.548023,0.000516854
0.549153,0.000405374
0.550282,0.000304
0.551412,0.000216224
0.552542,0.00014554
0.553672,9.54384e-05
0.554802,6.96283e-05
0.555932,7.26791e-05
0.557062,0.000109376
0.558192,0.000184504
0.559322,0.000302849
0.560452,0.000463789
0.561582,0.000645076
0.562712,0.000819055
0.563842,0.000958071
0.564972,0.00103447
0.566102,0.00102954
0.567232,0.000960369
0.568362,0.000852976
0.569492,0.00073339
0.570621,0.000627635
0.571751,0.000559683
0.572881,0.000545273
0.574011,0.000598088
0.575141,0.000731811
0.576271,0.000960125
0.577401,0.00128603
0.578531,0.00166977
0.579661,0.00206093
0.580791,0.00240906
0.581921,0.00266373
0.583051,0.00278386
0.584181,0.00276581
0.585311,0.00261526
0.586441,0.00233793
0.587571,0.00193951
0.588701,0.00144444
0.589831,0.000952195
0.59096,0.000580965
0.59209,0.000448958
0.59322,0.000674377
0.59435,0.00131892
0.59548,0.00221828
0.59661,0.00315164
0.59774,0.00389818
0.59887,0.00423709
0.6,0.004019
0.60113,0.00338037
0.60226,0.0025291
0.60339,0.0016731
0.60452,0.00102027
0.60565,0.000729847
0.60678,0.000766331
0.60791,0.00104555
0.60904,0.00148334
0.610169,0.00199552
0.611299,0.00250736
0.612429,0.00298184
0.613559,0.0033914
0.614689,0.00370844
0.615819,0.0039054
0.616949,0.00396278
0.618079,0.00389345
0.619209,0.00371835
0.620339,0.00345843
0.621469,0.00313463
0.622599,0.00276937
0.623729,0.00239091
0.624859,0.00202898
0.625989,0.00171332
0.627119,0.00147365
0.628249,0.00133248
0.629379,0.00128329
0.630508,0.00131238
0.631638,0.00140601
0.632768,0.00155045
0.633898,0.0017323
0.635028,0.00193941
0.636158,0.00215998
0.637288,0.00238219
0.638418,0.00259424
0.639548,0.0027845
0.640678,0.00294208
0.641808,0.00305626
0.642938,0.00311636
0.644068,0.00311165
0.645198,0.00303553
0.646328,0.00289779
0.647458,0.0027123
0.648588,0.00249294
0.649718,0.00225358
0.650847,0.00200739
0.651977,0.0017647
0.653107,0.00153513
0.654237,0.00132829
0.655367,0.00115379
0.656497,0.00101917
0.657627,0.000923565
0.658757,0.000864042
0.659887,0.000837657
0.661017,0.000841468
0.662147,0.000869782
0.663277,0.000905895
0.664407,0.00093035
0.665537,0.000923694
0.666667,0.00086647
0.667797,0.000747736
0.668927,0.000590601
0.670056,0.000426689
0.671186,0.000287621
0.672316,0.000205021
0.673446,0.000201874
0.674576,0.00026662
0.675706,0.000379058
0.676836,0.000518992
0.677966,0.000666222
0.679096,0.000803398
0.680226,0.000924564
0.681356,0.00102661
0.682486,0.00110644
0.683616,0.00116093
0.684746,0.00118887
0.685876,0.00119657
0.687006,0.00119225
0.688136,0.00118409
0.689266,0.00118031
0.690395,0.00118756
0.691525,0.00120624
0.692655,0.00123523
0.693785,0.00127338
0.694915,0.00131955
0.696045,0.00137238
0.697175,0.00142961
0.698305,0.00148874
0.699435,0.00154729
0.700565,0.00160278
0.701695,0.00165288
0.702825,0.00169601
0.703955,0.00173076
0.705085,0.0017557
0.706215,0.00176944
0.707345,0.00177116
0.708475,0.00176253
0.709605,0.00174582
0.710734,0.00172332
0.711864,0.0016973
0.712994,0.00166938
0.714124,0.0016386
0.715254,0.00160334
0.716384,0.00156198
0.717514,0.0015129
0.718644,0.0014553
0.719774,0.00139167
0.720904,0.00132528
0.722034,0.00125945
0.723164,0.00119748
0.724294,0.00114209
0.725424,0.00109382
0.726554,0.0010526
0.727684,0.0010184
0.728814,0.000991181
0.729944,0.000970826
0.731073,0.00095698
0.732203,0.000949222
0.733333,0.000947132
0.734463,0.000950287
0.735593,0.000957171
0.736723,0.000961885
0.737853,0.000957432
0.738983,0.000936819
0.740113,0.000893048
0.741243,0.000821626
0.742373,0.000728061
0.743503,0.000620362
0.744633,0.000506537
0.745763,0.000394596
0.746893,0.000291565
0.748023,0.000200549
0.749153,0.00012367
0.750282,6.3048e-05
0.751412,2.08066e-05
0.752542,-9.18667e-07
0.753672,6.46209e-08
0.754802,2.59628e-05
0.755932,7.89824e-05
0.757062,0.00016133
0.758192,0.000271067
0.759322,0.000389678
0.760452,0.000494504
0.761582,0.000562884
0.762712,0.00057216
0.763842,0.000509284
0.764972,0.000399666
0.766102,0.000278331
0.767232,0.000180302
0.768362,0.000140603
0.769492,0.000181767
0.770621,0.000276371
0.771751,0.000384504
0.772881,0.000466251
0.774011,0.0004817
0.775141,0.000408133
0.776271,0.000291606
0.777401,0.000195371
0.778531,0.000182678
0.779661,0.000316778
0.780791,0.000636712
0.781921,0.00108468
0.783051,0.00157866
0.784181,0.00203665
0.785311,0.00237664
0.786441,0.00253627
0.787571,0.00253186
0.788701,0.00239939
0.789831,0.00217483
0.79096,0.00189417
0.79209,0.00159459
0.79322,0.0013182
0.79435,0.00110828
0.79548,0.00100814
0.79661,0.0010611
0.79774,0.00128952
0.79887,0.00163203
0.8,0.00200634
0.80113,0.00233015
0.80226,0.00252116
0.80339,0.00252027
0.80452,0.00236108
0.80565,0.00210041
0.80678,0.00179507
0.80791,0.00150186
0.80904,0.00126736
0.810169,0.00109728
0.811299,0.000987115
0.812429,0.000932352
0.813559,0.000928478
0.814689,0.000967265
0.815819,0.00102561
0.816949,0.00107669
0.818079,0.00109369
0.819209,0.00104979
0.820339,0.000932005
0.821469,0.000782707
0.822599,0.000658112
0.823729,0.000614433
0.824859,0.000707882
0.825989,0.000972837
0.827119,0.00135633
0.828249,0.00178356
0.829379,0.00217973
0.830508,0.00247003
0.831638,0.00260094
0.832768,0.00260405
0.833898,0.00253219
0.835028,0.00243825
0.836158,0.00237506
0.837288,0.00238369
0.838418,0.00245794
0.839548,0.00257983
0.840678,0.00273136
0.841808,0.00289454
0.842938,0.00305397
0.844068,0.00320462
0.845198,0.00334405
0.846328,0.00346982
0.847458,0.00357951
0.848588,0.00366974
0.849718,0.0037335
0.850847,0.00376282
0.851977,0.00374976
0.853107,0.00368635
0.854237,0.00356838
0.855367,0.00340648
0.856497,0.00321502
0.857627,0.00300837
0.858757,0.0028009
0.859887,0.00260182
0.861017,0.00239976
0.862147,0.00217819
0.863277,0.00192059
0.864407,0.00161044
0.865537,0.00124464
0.866667,0.000873853
0.867797,0.000562166
0.868927,0.000373672
0.870056,0.000372461
0.871186,0.000603407
0.872316,0.00103452
0.873446,0.00161457
0.874576,0.00229237
0.875706,0.00301668
0.876836,0.00374315
0.877966,0.00445474
0.879096,0.00514128
0.880226,0.00579258
0.881356,0.00639846
0.882486,0.00695071
0.883616,0.00744902
0.884746,0.00789505
0.885876,0.00829047
0.887006,0.00863694
0.888136,0.00893627
0.889266,0.00919091
0.890395,0.00940343
0.891525,0.00957642
0.892655,0.00971248
0.893785,0.00981511
0.894915,0.00989157
0.896045,0.00995002
0.897175,0.00999864
0.898305,0.0100456
0.899435,0.0100873
0.900565,0.0100732
0.901695,0.0099408
0.902825,0.00962789
0.903955,0.00907204
0.905085,0.00823784
0.906215,0.00719757
0.907345,0.00605046
0.908475,0.00489572
0.909605,0.00383257
0.910734,0.00296673
0.911864,0.00242987
0.912994,0.00236017
0.914124,0.00289581
0.915254,0.00417496
0.916384,0.00627199
0.917514,0.00900596
0.918644,0.0121322
0.919774,0.0154059
0.920904,0.0185823
0.922034,0.0214707
0.923164,0.0240954
0.924294,0.026535
0.925424,0.0288678
0.926554,0.0311722
0.927684,0.0335037
0.928814,0.0358264
0.929944,0.0380816
0.931073,0.0402106
0.932203,0.0421546
0.933333,0.0438793
0.934463,0.0454475
0.935593,0.0469466
0.936723,0.048464
0.937853,0.0500869
0.938983,0.0518306
0.940113,0.0534213
0.941243,0.0545133
0.942373,0.0547608
0.943503,0.053818
0.944633,0.0515312
0.945763,0.048515
0.946893,0.0455762
0.948023,0.0435215
0.949153,0.0431578
0.950282,0.044763
0.951412,0.0465
0.952542,0.0460032
0.953672,0.0409066
0.954802,0.0288446
0.955932,0.00944077
0.957062,-0.00972389
0.958192,-0.0190789
0.959322,-0.00905365
0.960452,0.0299222
0.961582,0.102136
0.962712,0.190746
0.963842,0.273625
0.964972,0.328648
0.966102,0.333689
0.967232,0.277605
0.968362,0.193182
0.969492,0.124189
0.970621,0.114395
0.971751,0.207568
0.972881,0.435194
0.974011,0.779622
0.975141,1.21091
0.976271,1.69914
0.977401,2.21436
0.978531,2.72006
0.979661,3.15344
0.980791,3.44513
0.981921,3.52575
0.983051,3.32592
0.984181,2.81156
0.985311,2.08976
0.986441,1.30292
0.987571,0.593427
0.988701,0.103669
0.989831,-0.0671634
0.99096,0.00731593
0.99209,0.210291
0.99322,0.424947
0.99435,0.534467
0.99548,0.460506
0.99661,0.278601
0.99774,0.102758
0.99887,0.0469848
1,0.225287


==> examples/emd.data/0-freq-1.csv <==
x,y
0,16.1376
0.00112994,19.4988
0.00225989,19.8966
0.00338983,18.6886
0.00451977,17.2321
0.00564972,16.8845
0.00677966,18.5949
0.0079096,21.6793
0.00903955,25.0454
0.0101695,27.6009
0.0112994,28.2534
0.0124294,26.4111
0.0135593,23.4836
0.0146893,21.381
0.0158192,22.0135
0.0169492,27.2909
0.0180791,38.2808
0.019209,52.6792
0.020339,67.3397
0.0214689,79.1157
0.0225989,84.8607
0.0237288,82.4205
0.0248588,73.6103
0.0259887,61.2378
0.0271186,48.1106
0.0282486,37.0363
0.0293785,30.1527
0.0305085,26.9178
0.0316384,26.1198
0.0327684,26.5466
0.0338983,26.9865
0.0350282,26.4933
0.0361582,25.1831
0.0372881,23.4378
0.0384181,21.6394
0.039548,20.1697
0.040678,19.3132
0.0418079,18.9657
0.0429379,18.9254
0.0440678,18.9906
0.0451977,18.9596
0.0463277,18.681
0.0474576,18.2034
0.0485876,17.6258
0.0497175,17.0471
0.0508475,16.5661
0.0519774,16.2561
0.0531073,16.0872
0.0542373,16.004
0.0553672,15.9509
0.0564972,15.8725
0.0576271,15.7271
0.0587571,15.529
0.059887,15.3063
0.0610169,15.0873
0.0621469,14.9
0.0632768,14.7653
0.0644068,14.6747
0.0655367,14.6122
0.0666667,14.5618
0.0677966,14.5077
0.0689266,14.438
0.0700565,14.3566
0.0711864,14.2716
0.0723164,14.191
0.0734463,14.1227
0.0745763,14.0728
0.0757062,14.0386
0.0768362,14.0157
0.0779661,13.9993
0.079096,13.9849
0.080226,13.969
0.0813559,13.9529
0.0824859,13.939
0.0836158,13.9296
0.0847458,13.9272
0.0858757,13.9335
0.0870056,13.9471
0.0881356,13.9658
0.0892655,13.9876
0.0903955,14.0103
0.0915254,14.0321
0.0926554,14.053
0.0937853,14.0731
0.0949153,14.0928
0.0960452,14.1123
0.0971751,14.1318
0.0983051,14.1513
0.099435,14.1707
0.100565,14.1901
0.101695,14.2094
0.102825,14.2285
0.103955,14.2476
0.105085,14.2669
0.106215,14.2863
0.107345,14.3061
0.108475,14.3263
0.109605,14.347
0.110734,14.3682
0.111864,14.3901
0.112994,14.4126
0.114124,14.4358
0.115254,14.4598
0.116384,14.4845
0.117514,14.51
0.118644,14.5363
0.119774,14.5635
0.120904,14.5918
0.122034,14.6214
0.123164,14.6524
0.124294,14.6853
0.125424,14.72
0.126554,14.7564
0.127684,14.7945
0.128814,14.834
0.129944,14.8746
0.131073,14.9163
0.132203,14.9585
0.133333,15.0007
0.134463,15.0425
0.135593,15.0833
0.136723,15.1227
0.137853,15.1608
0.138983,15.1976
0.140113,15.2333
0.141243,15.2681
0.142373,15.302
0.143503,15.335
0.144633,15.3672
0.145763,15.3986
0.146893,15.4291
0.148023,15.4588
0.149153,15.4877
0.150282,15.5156
0.151412,15.5426
0.152542,15.5686
0.153672,15.5936
0.154802,15.6175
0.155932,15.6404
0.157062,15.6622
0.158192,15.683
0.159322,15.7027
0.160452,15.7209
0.161582,15.7374
0.162712,15.7517
0.163842,15.7635
0.164972,15.7726
0.166102,15.779
0.167232,15.7829
0.168362,15.7845
0.169492,15.7841
0.170621,15.7818
0.171751,15.7785
0.172881,15.7749
0.174011,15.7719
0.175141,15.7701
0.176271,15.7703
0.177401,15.7722
0.178531,15.7757
0.179661,15.7802
0.180791,15.7855
0.181921,15.7913
0.183051,15.7978
0.184181,15.805
0.185311,15.8132
0.186441,15.8226
0.187571,15.8333
0.188701,15.8451
0.189831,15.8581
0.19096,15.8719
0.19209,15.8865
0.19322,15.9019
0.19435,15.9184
0.19548,15.9364
0.19661,15.9566
0.19774,15.9793
0.19887,16.0047
0.2,16.032
0.20113,16.0599
0.20226,16.0872
0.20339,16.1128
0.20452,16.1355
0.20565,16.1542
0.20678,16.168
0.20791,16.1757
0.20904,16.1764
0.210169,16.1695
0.211299,16.1561
0.212429,16.1379
0.213559,16.1165
0.214689,16.0934
0.215819,16.0701
0.216949,16.047
0.218079,16.0244
0.219209,16.0027
0.220339,15.982
0.221469,15.9626
0.222599,15.9445
0.223729,15.9278
0.224859,15.9124
0.225989,15.8983
0.227119,15.8855
0.228249,15.874
0.229379,15.8636
0.230508,15.8543
0.231638,15.8462
0.232768,15.8391
0.233898,15.8333
0.235028,15.8289
0.236158,15.8263
0.237288,15.8256
0.238418,15.8269
0.239548,15.8298
0.240678,15.8338
0.241808,15.8381
0.242938,15.8423
0.244068,15.8457
0.245198,15.8482
0.246328,15.8495
0.247458,15.8495
0.248588,15.8479
0.249718,15.8446
0.250847,15.8398
0.251977,15.834
0.253107,15.8273
0.254237,15.8201
0.255367,15.8128
0.256497,15.8053
0.257627,15.7978
0.258757,15.7904
0.259887,15.783
0.261017,15.7758
0.262147,15.7688
0.263277,15.7621
0.264407,15.7556
0.265537,15.7495
0.266667,15.7438
0.267797,15.7385
0.268927,15.7339
0.270056,15.7301
0.271186,15.7273
0.272316,15.7254
0.273446,15.7244
0.274576,15.7242
0.275706,15.7246
0.276836,15.7255
0.277966,15.7267
0.279096,15.728
0.280226,15.7292
0.281356,15.7301
0.282486,15.7305
0.283616,15.7302
0.284746,15.7294
0.285876,15.728
0.287006,15.7261
0.288136,15.724
0.289266,15.7217
0.290395,15.7193
0.291525,15.7167
0.292655,15.7141
0.293785,15.7115
0.294915,15.7088
0.296045,15.7063
0.297175,15.7038
0.298305,15.7014
0.299435,15.6991
0.300565,15.6969
0.301695,15.695
0.302825,15.6933
0.303955,15.6918
0.305085,15.6908
0.306215,15.6901
0.307345,15.6899
0.308475,15.6899
0.309605,15.6903
0.310734,15.691
0.311864,15.6919
0.312994,15.693
0.314124,15.6942
0.315254,15.6954
0.316384,15.6965
0.317514,15.6975
0.318644,15.6984
0.319774,15.6993
0.320904,15.7
0.322034,15.7007
0.323164,15.7013
0.324294,15.7019
0.325424,15.7025
0.326554,15.703
0.327684,15.7035
0.328814,15.704
0.329944,15.7043
0.331073,15.7046
0.332203,15.7049
0.333333,15.705
0.334463,15.705
0.335593,15.7049
0.336723,15.7046
0.337853,15.704
0.338983,15.7031
0.340113,15.7019
0.341243,15.7004
0.342373,15.6987
0.343503,15.697
0.344633,15.6954
0.345763,15.694
0.346893,15.6928
0.348023,15.692
0.349153,15.6916
0.350282,15.6919
0.351412,15.6928
0.352542,15.6943
0.353672,15.6962
0.354802,15.6985
0.355932,15.701
0.357062,15.7036
0.358192,15.7063
0.359322,15.7093
0.360452,15.7124
0.361582,15.7157
0.362712,15.7191
0.363842,15.7226
0.364972,15.7257
0.366102,15.7283
0.367232,15.7302
0.368362,15.731
0.369492,15.7306
0.370621,15.7288
0.371751,15.7253
0.372881,15.7202
0.374011,15.7131
0.375141,15.7047
0.376271,15.6954
0.377401,15.6859
0.378531,15.6766
0.379661,15.6682
0.380791,15.6607
0.381921,15.6543
0.383051,15.6493
0.384181,15.6457
0.385311,15.6437
0.386441,15.6431
0.387571,15.6439
0.388701,15.6458
0.389831,15.6488
0.39096,15.6527
0.39209,15.6576
0.39322,15.6635
0.39435,15.6705
0.39548,15.6785
0.39661,15.6878
0.39774,15.6983
0.39887,15.7102
0.4,15.7236
0.40113,15.7385
0.40226,15.7549
0.40339,15.7714
0.40452,15.7861
0.40565,15.7976
0.40678,15.8039
0.40791,15.8041
0.40904,15.7989
0.410169,15.7896
0.411299,15.7776
0.412429,15.7642
0.413559,15.7506
0.414689,15.7372
0.415819,15.7244
0.416949,15.7125
0.418079,15.7019
0.419209,15.6928
0.420339,15.6851
0.421469,15.6786
0.422599,15.6731
0.423729,15.6684
0.424859,15.6643
0.425989,15.6612
0.427119,15.6594
0.428249,15.6591
0.429379,15.6607
0.430508,15.6644
0.431638,15.6699
0.432768,15.6765
0.433898,15.6839
0.435028,15.6916
0.436158,15.699
0.437288,15.7059
0.438418,15.7119
0.439548,15.7167
0.440678,15.7201
0.441808,15.7218
0.442938,15.722
0.444068,15.7212
0.445198,15.7196
0.446328,15.7175
0.447458,15.7152
0.448588,15.7129
0.449718,15.7105
0.450847,15.7081
0.451977,15.7058
0.453107,15.7035
0.454237,15.7015
0.455367,15.7
0.456497,15.6991
0.457627,15.699
0.458757,15.6998
0.459887,15.7015
0.461017,15.7038
0.462147,15.7066
0.463277,15.7098
0.464407,15.7131
0.465537,15.7164
0.466667,15.7194
0.467797,15.722
0.468927,15.7239
0.470056,15.7249
0.471186,15.7252
0.472316,15.7249
0.473446,15.7242
0.474576,15.7232
0.475706,15.7219
0.476836,15.7206
0.477966,15.7191
0.479096,15.7176
0.480226,15.7161
0.481356,15.7145
0.482486,15.713
0.483616,15.7117
0.484746,15.7107
0.485876,15.71
0.487006,15.7097
0.488136,15.7098
0.489266,15.7103
0.490395,15.711
0.491525,15.712
0.492655,15.7131
0.493785,15.7143
0.494915,15.7155
0.496045,15.7166
0.497175,15.7175
0.498305,15.7181
0.499435,15.7184
0.500565,15.7185
0.501695,15.7184
0.502825,15.7181
0.503955,15.7178
0.505085,15.7175
0.506215,15.7171
0.507345,15.7167
0.508475,15.7162
0.509605,15.7158
0.510734,15.7154
0.511864,15.715
0.512994,15.7146
0.514124,15.7142
0.515254,15.7139
0.516384,15.7137
0.517514,15.7135
0.518644,15.7134
0.519774,15.7134
0.520904,15.7134
0.522034,15.7135
0.523164,15.7137
0.524294,15.714
0.525424,15.7144
0.526554,15.715
0.527684,15.7156
0.528814,15.7163
0.529944,15.717
0.531073,15.7178
0.532203,15.7186
0.533333,15.7194
0.534463,15.7202
0.535593,15.721
0.536723,15.7218
0.537853,15.7225
0.538983,15.7231
0.540113,15.7236
0.541243,15.7237
0.542373,15.7234
0.543503,15.7226
0.544633,15.7215
0.545763,15.72
0.546893,15.7182
0.548023,15.7163
0.549153,15.7144
0.550282,15.7125
0.551412,15.7109
0.552542,15.7097
0.553672,15.709
0.554802,15.709
0.555932,15.7095
0.557062,15.7105
0.558192,15.7119
0.559322,15.7136
0.560452,15.7154
0.561582,15.7174
0.562712,15.7193
0.563842,15.7211
0.564972,15.7227
0.566102,15.7239
0.567232,15.7245
0.568362,15.7243
0.569492,15.723
0.570621,15.7204
0.571751,15.7163
0.572881,15.711
0.574011,15.7048
0.575141,15.6981
0.576271,15.6912
0.577401,15.6845
0.578531,15.6783
0.579661,15.673
0.580791,15.669
0.581921,15.6666
0.583051,15.6661
0.584181,15.6672
0.585311,15.6697
0.586441,15.6733
0.587571,15.6776
0.588701,15.6825
0.589831,15.6883
0.59096,15.6954
0.59209,15.7044
0.59322,15.7157
0.59435,15.7294
0.59548,15.7438
0.59661,15.7571
0.59774,15.7671
0.59887,15.7719
0.6,15.7702
0.60113,15.763
0.60226,15.7521
0.60339,15.7391
0.60452,15.7257
0.60565,15.7134
0.60678,15.7023
0.60791,15.6922
0.60904,15.683
0.610169,15.6746
0.611299,15.6669
0.612429,15.6601
0.613559,15.6543
0.614689,15.65
0.615819,15.6473
0.616949,15.6465
0.618079,15.6474
0.619209,15.6498
0.620339,15.6535
0.621469,15.6584
0.622599,15.664
0.623729,15.6701
0.624859,15.6759
0.625989,15.6811
0.627119,15.685
0.628249,15.6873
0.629379,15.688
0.630508,15.6874
0.631638,15.6859
0.632768,15.6835
0.633898,15.6806
0.635028,15.6774
0.636158,15.674
0.637288,15.6705
0.638418,15.6672
0.639548,15.6643
0.640678,15.6618
0.641808,15.66
0.642938,15.6591
0.644068,15.6591
0.645198,15.6603
0.646328,15.6624
0.647458,15.6652
0.648588,15.6687
0.649718,15.6725
0.650847,15.6764
0.651977,15.6804
0.653107,15.6841
0.654237,15.6874
0.655367,15.6901
0.656497,15.692
0.657627,15.6932
0.658757,15.694
0.659887,15.6943
0.661017,15.6943
0.662147,15.6942
0.663277,15.6942
0.664407,15.6942
0.665537,15.6944
0.666667,15.6951
0.667797,15.6961
0.668927,15.6976
0.670056,15.6995
0.671186,15.7018
0.672316,15.7045
0.673446,15.7074
0.674576,15.7105
0.675706,15.7136
0.676836,15.7165
0.677966,15.7191
0.679096,15.7213
0.680226,15.723
0.681356,15.7243
0.682486,15.7252
0.683616,15.7259
0.684746,15.7263
0.685876,15.7265
0.687006,15.7266
0.688136,15.7266
0.689266,15.7267
0.690395,15.7268
0.691525,15.7271
0.692655,15.7274
0.693785,15.7279
0.694915,15.7286
0.696045,15.7294
0.697175,15.7303
0.698305,15.7313
0.699435,15.7323
0.700565,15.7332
0.701695,15.734
0.702825,15.7346
0.703955,15.7352
0.705085,15.7355
0.706215,15.7357
0.707345,15.7358
0.708475,15.7356
0.709605,15.7354
0.710734,15.735
0.711864,15.7346
0.712994,15.7342
0.714124,15.7337
0.715254,15.7331
0.716384,15.7325
0.717514,15.7317
0.718644,15.7308
0.719774,15.7298
0.720904,15.7288
0.722034,15.7278
0.723164,15.7268
0.724294,15.7259
0.725424,15.7251
0.726554,15.7245
0.727684,15.7239
0.728814,15.7235
0.729944,15.7232
0.731073,15.723
0.732203,15.7229
0.733333,15.7229
0.734463,15.723
0.735593,15.723
0.736723,15.723
0.737853,15.7229
0.738983,15.7225
0.740113,15.7219
0.741243,15.7208
0.742373,15.7195
0.743503,15.7179
0.744633,15.7162
0.745763,15.7144
0.746893,15.7126
0.748023,15.7109
0.749153,15.7094
0.750282,15.7082
0.751412,15.7075
0.752542,15.7074
0.753672,15.7077
0.754802,15.7084
0.755932,15.7095
0.757062,15.7108
0.758192,15.7123
0.759322,15.7138
0.760452,15.715
0.761582,15.7159
0.762712,15.7164
0.763842,15.7161
0.764972,15.7153
0.766102,15.7139
0.767232,15.712
0.768362,15.7097
0.769492,15.707
0.770621,15.7044
0.771751,15.7021
0.772881,15.7005
0.774011,15.7
0.775141,15.7008
0.776271,15.7029
0.777401,15.7061
0.778531,15.7101
0.779661,15.7148
0.780791,15.72
0.781921,15.7255
0.783051,15.7312
0.784181,15.7366
0.785311,15.7418
0.786441,15.7463
0.787571,15.7495
0.788701,15.7505
0.789831,15.7486
0.79096,15.743
0.79209,15.7333
0.79322,15.7208
0.79435,15.7074
0.79548,15.6947
0.79661,15.6847
0.79774,15.6784
0.79887,15.6755
0.8,15.6746
0.80113,15.6747
0.80226,15.6747
0.80339,15.6738
0.80452,15.6726
0.80565,15.6722
0.80678,15.6735
0.80791,15.6776
0.80904,15.6849
0.810169,15.6946
0.811299,15.7052
0.812429,15.7152
0.813559,15.7234
0.814689,15.7286
0.815819,15.7309
0.816949,15.7307
0.818079,15.7285
0.819209,15.7245
0.820339,15.7192
0.821469,15.713
0.822599,15.7063
0.823729,15.6995
0.824859,15.693
0.825989,15.6871
0.827119,15.6819
0.828249,15.6775
0.829379,15.6741
0.830508,15.6716
0.831638,15.6702
0.832768,15.6695
0.833898,15.6693
0.835028,15.6693
0.836158,15.6693
0.837288,15.6689
0.838418,15.6681
0.839548,15.6669
0.840678,15.6653
0.841808,15.6633
0.842938,15.6609
0.844068,15.6582
0.845198,15.6556
0.846328,15.6532
0.847458,15.6512
0.848588,15.6498
0.849718,15.6491
0.850847,15.649
0.851977,15.6495
0.853107,15.6505
0.854237,15.6522
0.855367,15.6544
0.856497,15.657
0.857627,15.66
0.858757,15.6634
0.859887,15.667
0.861017,15.6708
0.862147,15.6748
0.863277,15.6789
0.864407,15.6832
0.865537,15.6875
0.866667,15.6921
0.867797,15.6972
0.868927,15.703
0.870056,15.7096
0.871186,15.7171
0.872316,15.7257
0.873446,15.735
0.874576,15.7449
0.875706,15.7553
0.876836,15.7662
0.877966,15.7771
0.879096,15.7879
0.880226,15.7984
0.881356,15.8083
0.882486,15.8174
0.883616,15.8256
0.884746,15.8329
0.885876,15.8391
0.887006,15.8442
0.888136,15.8483
0.889266,15.8515
0.890395,15.8542
0.891525,15.8567
0.892655,15.8592
0.893785,15.8619
0.894915,15.8646
0.896045,15.8669
0.897175,15.8683
0.898305,15.8684
0.899435,15.8669
0.900565,15.8638
0.901695,15.8592
0.902825,15.8531
0.903955,15.8458
0.905085,15.837
0.906215,15.8263
0.907345,15.813
0.908475,15.7962
0.909605,15.7753
0.910734,15.75
0.911864,15.721
0.912994,15.6895
0.914124,15.6568
0.915254,15.6241
0.916384,15.592
0.917514,15.5592
0.918644,15.5236
0.919774,15.4833
0.920904,15.4365
0.922034,15.3823
0.923164,15.325
0.924294,15.2701
0.925424,15.2229
0.926554,15.189
0.927684,15.1713
0.928814,15.1626
0.929944,15.1535
0.931073,15.1343
0.932203,15.0955
0.933333,15.0319
0.934463,14.9564
0.935593,14.8863
0.936723,14.839
0.937853,14.8318
0.938983,14.8742
0.940113,14.9441
0.941243,15.0119
0.942373,15.0477
0.943503,15.0217
0.944633,14.9191
0.945763,14.7845
0.946893,14.6776
0.948023,14.658
0.949153,14.7854
0.950282,15.0913
0.951412,15.4955
0.952542,15.8895
0.953672,16.1649
0.954802,16.2133
0.955932,15.9789
0.957062,15.616
0.958192,15.3314
0.959322,15.332
0.960452,15.8247
0.961582,16.9206
0.962712,18.3486
0.963842,19.7419
0.964972,20.7338
0.966102,20.9575
0.967232,20.2177
0.968362,19.0054
0.969492,17.9832
0.970621,17.8135
0.971751,19.1589
0.972881,22.5077
0.974011,27.6518
0.975141,34.2088
0.976271,41.7964
0.977401,50.0322
0.978531,58.3843
0.979661,65.7217
0.980791,70.7638
0.981921,72.2299
0.983051,68.8394
0.984181,59.9516
0.985311,47.4854
0.986441,33.9998
0.987571,22.0536
0.988701,14.2058
0.989831,12.2001
0.99096,14.5205
0.99209,18.8358
0.99322,22.815
0.99435,24.1268
0.99548,21.3057
0.99661,16.3485
0.99774,12.1174
0.99887,11.4746
1,17.2824


==> examples/emd.data/0-r-1-analytic.csv <==
x,y
0,21
0.00112994,21.0258
0.00225989,21.0513
0.00338983,21.0765
0.00451977,21.1014
0.00564972,21.1259
0.00677966,21.1502
0.0079096,21.174
0.00903955,21.1976
0.0101695,21.2208
0.0112994,21.2436
0.0124294,21.2662
0.0135593,21.2883
0.0146893,21.3102
0.0158192,21.3317
0.0169492,21.3528
0.0180791,21.3736
0.019209,21.394
0.020339,21.4141
0.0214689,21.4338
0.0225989,21.4532
0.0237288,21.4722
0.0248588,21.4909
0.0259887,21.5092
0.0271186,21.5271
0.0282486,21.5447
0.0293785,21.5619
0.0305085,21.5787
0.0316384,21.5952
0.0327684,21.6114
0.0338983,21.6271
0.0350282,21.6425
0.0361582,21.6576
0.0372881,21.6723
0.0384181,21.6866
0.039548,21.7006
0.040678,21.7142
0.0418079,21.7275
0.0429379,21.7404
0.0440678,21.753
0.0451977,21.7652
0.0463277,21.777
0.0474576,21.7885
0.0485876,21.7997
0.0497175,21.8105
0.0508475,21.821
0.0519774,21.8311
0.0531073,21.8409
0.0542373,21.8504
0.0553672,21.8595
0.0564972,21.8683
0.0576271,21.8768
0.0587571,21.885
0.059887,21.8928
0.0610169,21.9003
0.0621469,21.9076
0.0632768,21.9145
0.0644068,21.921
0.0655367,21.9273
0.0666667,21.9333
0.0677966,21.939
0.0689266,21.9444
0.0700565,21.9496
0.0711864,21.9544
0.0723164,21.959
0.0734463,21.9633
0.0745763,21.9673
0.0757062,21.9711
0.0768362,21.9746
0.0779661,21.9779
0.079096,21.9809
0.080226,21.9837
0.0813559,21.9863
0.0824859,21.9886
0.0836158,21.9907
0.0847458,21.9926
0.0858757,21.9943
0.0870056,21.9957
0.0881356,21.997
0.0892655,21.9981
0.0903955,21.999
0.0915254,21.9997
0.0926554,22.0002
0.0937853,22.0006
0.0949153,22.0008
0.0960452,22.0009
0.0971751,22.0008
0.0983051,22.0006
0.099435,22.0002
0.100565,21.9997
0.101695,21.9992
0.102825,21.9985
0.103955,21.9977
0.105085,21.9968
0.106215,21.9958
0.107345,21.9947
0.108475,21.9936
0.109605,21.9924
0.110734,21.9911
0.111864,21.9898
0.112994,21.9885
0.114124,21.9871
0.115254,21.9857
0.116384,21.9843
0.117514,21.9829
0.118644,21.9814
0.119774,21.98
0.120904,21.9786
0.122034,21.9772
0.123164,21.9759
0.124294,21.9746
0.125424,21.9733
0.126554,21.9722
0.127684,21.971
0.128814,21.97
0.129944,21.969
0.131073,21.9681
0.132203,21.9673
0.133333,21.9667
0.134463,21.9661
0.135593,21.9657
0.136723,21.9654
0.137853,21.9652
0.138983,21.9652
0.140113,21.9654
0.141243,21.9657
0.142373,21.9662
0.143503,21.9669
0.144633,21.9677
0.145763,21.9688
0.146893,21.9701
0.148023,21.9715
0.149153,21.9733
0.150282,21.9752
0.151412,21.9774
0.152542,21.9798
0.153672,21.9825
0.154802,21.9855
0.155932,21.9887
0.157062,21.9922
0.158192,21.996
0.159322,22.0001
0.160452,22.0044
0.161582,22.0091
0.162712,22.0142
0.163842,22.0195
0.164972,22.0252
0.166102,22.0312
0.167232,22.0375
0.168362,22.0442
0.169492,22.0513
0.170621,22.0587
0.171751,22.0665
0.172881,22.0747
0.174011,22.0833
0.175141,22.0922
0.176271,22.1016
0.177401,22.1113
0.178531,22.1215
0.179661,22.1321
0.180791,22.1431
0.181921,22.1546
0.183051,22.1664
0.184181,22.1788
0.185311,22.1915
0.186441,22.2047
0.187571,22.2184
0.188701,22.2325
0.189831,22.2471
0.19096,22.2622
0.19209,22.2777
0.19322,22.2937
0.19435,22.3102
0.19548,22.3272
0.19661,22.3446
0.19774,22.3626
0.19887,22.381
0.2,22.4
0.20113,22.4195
0.20226,22.4394
0.20339,22.4599
0.20452,22.4809
0.20565,22.5024
0.20678,22.5244
0.20791,22.547
0.20904,22.57
0.210169,22.5936
0.211299,22.6178
0.212429,22.6424
0.213559,22.6676
0.214689,22.6933
0.215819,22.7195
0.216949,22.7463
0.218079,22.7736
0.219209,22.8014
0.220339,22.8298
0.221469,22.8587
0.222599,22.8882
0.223729,22.9181
0.224859,22.9487
0.225989,22.9797
0.227119,23.0113
0.228249,23.0434
0.229379,23.076
0.230508,23.1092
0.231638,23.1429
0.232768,23.1771
0.233898,23.2119
0.235028,23.2471
0.236158,23.2829
0.237288,23.3192
0.238418,23.3561
0.239548,23.3934
0.240678,23.4313
0.241808,23.4696
0.242938,23.5085
0.244068,23.5478
0.245198,23.5877
0.246328,23.6281
0.247458,23.6689
0.248588,23.7102
0.249718,23.752
0.250847,23.7943
0.251977,23.8371
0.253107,23.8803
0.254237,23.924
0.255367,23.9681
0.256497,24.0127
0.257627,24.0577
0.258757,24.1032
0.259887,24.1491
0.261017,24.1955
0.262147,24.2422
0.263277,24.2894
0.264407,24.337
0.265537,24.385
0.266667,24.4333
0.267797,24.4821
0.268927,24.5312
0.270056,24.5808
0.271186,24.6306
0.272316,24.6809
0.273446,24.7315
0.274576,24.7824
0.275706,24.8337
0.276836,24.8853
0.277966,24.9372
0.279096,24.9894
0.280226,25.0419
0.281356,25.0948
0.282486,25.1478
0.283616,25.2012
0.284746,25.2549
0.285876,25.3087
0.287006,25.3629
0.288136,25.4173
0.289266,25.4719
0.290395,25.5267
0.291525,25.5817
0.292655,25.6369
0.293785,25.6923
0.294915,25.7479
0.296045,25.8037
0.297175,25.8596
0.298305,25.9157
0.299435,25.9719
0.300565,26.0282
0.301695,26.0846
0.302825,26.1412
0.303955,26.1978
0.305085,26.2545
0.306215,26.3113
0.307345,26.3681
0.308475,26.425
0.309605,26.482
0.310734,26.5389
0.311864,26.5959
0.312994,26.6529
0.314124,26.7099
0.315254,26.7669
0.316384,26.8238
0.317514,26.8807
0.318644,26.9375
0.319774,26.9943
0.320904,27.051
0.322034,27.1077
0.323164,27.1642
0.324294,27.2206
0.325424,27.2769
0.326554,27.3331
0.327684,27.3891
0.328814,27.445
0.329944,27.5007
0.331073,27.5562
0.332203,27.6115
0.333333,27.6667
0.334463,27.7216
0.335593,27.7763
0.336723,27.8308
0.337853,27.885
0.338983,27.939
0.340113,27.9927
0.341243,28.0461
0.342373,28.0993
0.343503,28.1521
0.344633,28.2046
0.345763,28.2568
0.346893,28.3087
0.348023,28.3602
0.349153,28.4114
0.350282,28.4622
0.351412,28.5127
0.352542,28.5627
0.353672,28.6124
0.354802,28.6617
0.355932,28.7105
0.357062,28.7589
0.358192,28.8069
0.359322,28.8544
0.360452,28.9015
0.361582,28.9482
0.362712,28.9943
0.363842,29.04
0.364972,29.0852
0.366102,29.1298
0.367232,29.174
0.368362,29.2177
0.369492,29.2608
0.370621,29.3034
0.371751,29.3454
0.372881,29.3869
0.374011,29.4279
0.375141,29.4683
0.376271,29.5081
0.377401,29.5473
0.378531,29.5859
0.379661,29.624
0.380791,29.6614
0.381921,29.6982
0.383051,29.7345
0.384181,29.77
0.385311,29.805
0.386441,29.8393
0.387571,29.873
0.388701,29.9061
0.389831,29.9385
0.39096,29.9702
0.39209,30.0013
0.39322,30.0317
0.39435,30.0615
0.39548,30.0905
0.39661,30.1189
0.39774,30.1466
0.39887,30.1737
0.4,30.2
0.40113,30.2256
0.40226,30.2506
0.40339,30.2748
0.40452,30.2984
0.40565,30.3212
0.40678,30.3434
0.40791,30.3648
0.40904,30.3855
0.410169,30.4055
0.411299,30.4248
0.412429,30.4434
0.413559,30.4612
0.414689,30.4784
0.415819,30.4948
0.416949,30.5105
0.418079,30.5255
0.419209,30.5398
0.420339,30.5534
0.421469,30.5662
0.422599,30.5784
0.423729,30.5898
0.424859,30.6005
0.425989,30.6105
0.427119,30.6199
0.428249,30.6285
0.429379,30.6364
0.430508,30.6436
0.431638,30.6501
0.432768,30.6559
0.433898,30.661
0.435028,30.6654
0.436158,30.6692
0.437288,30.6723
0.438418,30.6747
0.439548,30.6764
0.440678,30.6775
0.441808,30.6779
0.442938,30.6777
0.444068,30.6768
0.445198,30.6752
0.446328,30.6731
0.447458,30.6703
0.448588,30.6668
0.449718,30.6628
0.450847,30.6582
0.451977,30.6529
0.453107,30.6471
0.454237,30.6406
0.455367,30.6336
0.456497,30.626
0.457627,30.6179
0.458757,30.6091
0.459887,30.5999
0.461017,30.5901
0.462147,30.5798
0.463277,30.5689
0.464407,30.5575
0.465537,30.5457
0.466667,30.5333
0.467797,30.5205
0.468927,30.5072
0.470056,30.4934
0.471186,30.4792
0.472316,30.4645
0.473446,30.4494
0.474576,30.4339
0.475706,30.418
0.476836,30.4017
0.477966,30.385
0.479096,30.3679
0.480226,30.3505
0.481356,30.3327
0.482486,30.3146
0.483616,30.2961
0.484746,30.2774
0.485876,30.2583
0.487006,30.239
0.488136,30.2193
0.489266,30.1995
0.490395,30.1793
0.491525,30.1589
0.492655,30.1384
0.493785,30.1176
0.494915,30.0966
0.496045,30.0754
0.497175,30.054
0.498305,30.0325
0.499435,30.0109
0.500565,29.9891
0.501695,29.9672
0.502825,29.9452
0.503955,29.9232
0.505085,29.901
0.506215,29.8788
0.507345,29.8566
0.508475,29.8343
0.509605,29.812
0.510734,29.7897
0.511864,29.7675
0.512994,29.7452
0.514124,29.723
0.515254,29.7009
0.516384,29.6788
0.517514,29.6569
0.518644,29.635
0.519774,29.6133
0.520904,29.5916
0.522034,29.5702
0.523164,29.5488
0.524294,29.5277
0.525424,29.5068
0.526554,29.486
0.527684,29.4655
0.528814,29.4452
0.529944,29.4252
0.531073,29.4054
0.532203,29.3859
0.533333,29.3667
0.534463,29.3478
0.535593,29.3292
0.536723,29.3109
0.537853,29.293
0.538983,29.2755
0.540113,29.2583
0.541243,29.2415
0.542373,29.2251
0.543503,29.2092
0.544633,29.1937
0.545763,29.1786
0.546893,29.1639
0.548023,29.1498
0.549153,29.1361
0.550282,29.1229
0.551412,29.1102
0.552542,29.0981
0.553672,29.0865
0.554802,29.0754
0.555932,29.0649
0.557062,29.0549
0.558192,29.0456
0.559322,29.0368
0.560452,29.0286
0.561582,29.0211
0.562712,29.0142
0.563842,29.0079
0.564972,29.0023
0.566102,28.9973
0.567232,28.993
0.568362,28.9894
0.569492,28.9865
0.570621,28.9842
0.571751,28.9827
0.572881,28.9819
0.574011,28.9819
0.575141,28.9826
0.576271,28.984
0.577401,28.9862
0.578531,28.9891
0.579661,28.9928
0.580791,28.9973
0.581921,29.0026
0.583051,29.0087
0.584181,29.0156
0.585311,29.0233
0.586441,29.0318
0.587571,29.0412
0.588701,29.0514
0.589831,29.0624
0.59096,29.0742
0.59209,29.0869
0.59322,29.1005
0.59435,29.1149
0.59548,29.1302
0.59661,29.1463
0.59774,29.1633
0.59887,29.1812
0.6,29.2
0.60113,29.2197
0.60226,29.2402
0.60339,29.2616
0.60452,29.2839
0.60565,29.3071
0.60678,29.3312
0.60791,29.3562
0.60904,29.3821
0.610169,29.4089
0.611299,29.4366
0.612429,29.4652
0.613559,29.4947
0.614689,29.5251
0.615819,29.5564
0.616949,29.5886
0.618079,29.6217
0.619209,29.6557
0.620339,29.6905
0.621469,29.7263
0.622599,29.763
0.623729,29.8005
0.624859,29.839
0.625989,29.8783
0.627119,29.9185
0.628249,29.9596
0.629379,30.0015
0.630508,30.0444
0.631638,30.0881
0.632768,30.1326
0.633898,30.178
0.635028,30.2242
0.636158,30.2713
0.637288,30.3193
0.638418,30.368
0.639548,30.4176
0.640678,30.468
0.641808,30.5192
0.642938,30.5712
0.644068,30.624
0.645198,30.6776
0.646328,30.732
0.647458,30.7872
0.648588,30.8431
0.649718,30.8998
0.650847,30.9572
0.651977,31.0153
0.653107,31.0742
0.654237,31.1338
0.655367,31.1941
0.656497,31.255
0.657627,31.3167
0.658757,31.3791
0.659887,31.4421
0.661017,31.5057
0.662147,31.57
0.663277,31.6349
0.664407,31.7005
0.665537,31.7666
0.666667,31.8333
0.667797,31.9006
0.668927,31.9685
0.670056,32.0369
0.671186,32.1059
0.672316,32.1754
0.673446,32.2453
0.674576,32.3158
0.675706,32.3868
0.676836,32.4582
0.677966,32.5301
0.679096,32.6024
0.680226,32.6752
0.681356,32.7483
0.682486,32.8219
0.683616,32.8958
0.684746,32.9701
0.685876,33.0447
0.687006,33.1196
0.688136,33.1949
0.689266,33.2705
0.690395,33.3463
0.691525,33.4224
0.692655,33.4988
0.693785,33.5754
0.694915,33.6522
0.696045,33.7292
0.697175,33.8064
0.698305,33.8837
0.699435,33.9612
0.700565,34.0388
0.701695,34.1166
0.702825,34.1944
0.703955,34.2723
0.705085,34.3502
0.706215,34.4283
0.707345,34.5063
0.708475,34.5843
0.709605,34.6623
0.710734,34.7403
0.711864,34.8183
0.712994,34.8962
0.714124,34.974
0.715254,35.0517
0.716384,35.1292
0.717514,35.2067
0.718644,35.284
0.719774,35.3611
0.720904,35.438
0.722034,35.5147
0.723164,35.5912
0.724294,35.6675
0.725424,35.7435
0.726554,35.8192
0.727684,35.8946
0.728814,35.9697
0.729944,36.0445
0.731073,36.1189
0.732203,36.193
0.733333,36.2667
0.734463,36.3399
0.735593,36.4128
0.736723,36.4852
0.737853,36.5572
0.738983,36.6287
0.740113,36.6997
0.741243,36.7703
0.742373,36.8403
0.743503,36.9098
0.744633,36.9787
0.745763,37.047
0.746893,37.1148
0.748023,37.182
0.749153,37.2486
0.750282,37.3145
0.751412,37.3798
0.752542,37.4445
0.753672,37.5084
0.754802,37.5717
0.755932,37.6343
0.757062,37.6962
0.758192,37.7573
0.759322,37.8177
0.760452,37.8773
0.761582,37.9362
0.762712,37.9943
0.763842,38.0516
0.764972,38.108
0.766102,38.1637
0.767232,38.2185
0.768362,38.2725
0.769492,38.3256
0.770621,38.3779
0.771751,38.4292
0.772881,38.4797
0.774011,38.5293
0.775141,38.5779
0.776271,38.6257
0.777401,38.6725
0.778531,38.7183
0.779661,38.7632
0.780791,38.8072
0.781921,38.8502
0.783051,38.8922
0.784181,38.9332
0.785311,38.9732
0.786441,39.0122
0.787571,39.0502
0.788701,39.0872
0.789831,39.1232
0.79096,39.1581
0.79209,39.1921
0.79322,39.2249
0.79435,39.2567
0.79548,39.2875
0.79661,39.3172
0.79774,39.3459
0.79887,39.3735
0.8,39.4
0.80113,39.4255
0.80226,39.4498
0.80339,39.4731
0.80452,39.4954
0.80565,39.5165
0.80678,39.5366
0.80791,39.5555
0.80904,39.5734
0.810169,39.5902
0.811299,39.6059
0.812429,39.6206
0.813559,39.6341
0.814689,39.6466
0.815819,39.658
0.816949,39.6682
0.818079,39.6775
0.819209,39.6856
0.820339,39.6927
0.821469,39.6986
0.822599,39.7036
0.823729,39.7074
0.824859,39.7102
0.825989,39.7119
0.827119,39.7126
0.828249,39.7122
0.829379,39.7108
0.830508,39.7084
0.831638,39.7049
0.832768,39.7004
0.833898,39.6949
0.835028,39.6883
0.836158,39.6808
0.837288,39.6722
0.838418,39.6627
0.839548,39.6522
0.840678,39.6407
0.841808,39.6283
0.842938,39.6149
0.844068,39.6006
0.845198,39.5853
0.846328,39.5691
0.847458,39.552
0.848588,39.534
0.849718,39.5151
0.850847,39.4953
0.851977,39.4747
0.853107,39.4532
0.854237,39.4308
0.855367,39.4077
0.856497,39.3837
0.857627,39.3589
0.858757,39.3333
0.859887,39.3069
0.861017,39.2798
0.862147,39.252
0.863277,39.2234
0.864407,39.1941
0.865537,39.164
0.866667,39.1333
0.867797,39.102
0.868927,39.0699
0.870056,39.0373
0.871186,39.004
0.872316,38.9701
0.873446,38.9356
0.874576,38.9005
0.875706,38.8649
0.876836,38.8288
0.877966,38.7921
0.879096,38.7549
0.880226,38.7173
0.881356,38.6791
0.882486,38.6406
0.883616,38.6016
0.884746,38.5622
0.885876,38.5224
0.887006,38.4822
0.888136,38.4417
0.889266,38.4008
0.890395,38.3597
0.891525,38.3182
0.892655,38.2765
0.893785,38.2345
0.894915,38.1923
0.896045,38.1499
0.897175,38.1073
0.898305,38.0645
0.899435,38.0215
0.900565,37.9784
0.901695,37.9353
0.902825,37.892
0.903955,37.8487
0.905085,37.8053
0.906215,37.7619
0.907345,37.7184
0.908475,37.675
0.909605,37.6317
0.910734,37.5884
0.911864,37.5451
0.912994,37.502
0.914124,37.459
0.915254,37.4161
0.916384,37.3734
0.917514,37.3309
0.918644,37.2886
0.919774,37.2465
0.920904,37.2046
0.922034,37.1631
0.923164,37.1218
0.924294,37.0808
0.925424,37.0402
0.926554,36.9999
0.927684,36.96
0.928814,36.9204
0.929944,36.8813
0.931073,36.8426
0.932203,36.8044
0.933333,36.7667
0.934463,36.7294
0.935593,36.6927
0.936723,36.6565
0.937853,36.6208
0.938983,36.5857
0.940113,36.5512
0.941243,36.5174
0.942373,36.4841
0.943503,36.4515
0.944633,36.4196
0.945763,36.3884
0.946893,36.3578
0.948023,36.328
0.949153,36.2989
0.950282,36.2706
0.951412,36.2431
0.952542,36.2164
0.953672,36.1904
0.954802,36.1653
0.955932,36.1411
0.957062,36.1177
0.958192,36.0952
0.959322,36.0736
0.960452,36.0528
0.961582,36.033
0.962712,36.0142
0.963842,35.9963
0.964972,35.9794
0.966102,35.9634
0.967232,35.9485
0.968362,35.9346
0.969492,35.9216
0.970621,35.9098
0.971751,35.8989
0.972881,35.8892
0.974011,35.8805
0.975141,35.8729
0.976271,35.8664
0.977401,35.861
0.978531,35.8567
0.979661,35.8536
0.980791,35.8516
0.981921,35.8507
0.983051,35.851
0.984181,35.8525
0.985311,35.8551
0.986441,35.859
0.987571,35.864
0.988701,35.8702
0.989831,35.8777
0.99096,35.8863
0.99209,35.8962
0.99322,35.9073
0.99435,35.9196
0.99548,35.9332
0.99661,35.948
0.99774,35.9641
0.99887,35.9814
1,36


==> examples/emd.data/0-r-1-relerr.csv <==
x,y
0,0.0155595
0.00112994,0.0147925
0.00225989,0.0140329
0.00338983,0.0132852
0.00451977,0.0125537
0.00564972,0.0118427
0.00677966,0.0111553
0.0079096,0.0104891
0.00903955,0.00984071
0.0101695,0.00920641
0.0112994,0.00858264
0.0124294,0.00796726
0.0135593,0.00736391
0.0146893,0.00677769
0.0158192,0.00621369
0.0169492,0.00567699
0.0180791,0.00517033
0.019209,0.00468692
0.020339,0.00421763
0.0214689,0.00375331
0.0225989,0.00328483
0.0237288,0.00280719
0.0248588,0.00233204
0.0259887,0.00187518
0.0271186,0.00145242
0.0282486,0.00107956
0.0293785,0.000771856
0.0305085,0.000542453
0.0316384,0.000403948
0.0327684,0.000368944
0.0338983,0.00045004
0.0350282,0.000651039
0.0361582,0.000940556
0.0372881,0.00127841
0.0384181,0.00162441
0.039548,0.00193837
0.040678,0.0021898
0.0418079,0.00238687
0.0429379,0.00254745
0.0440678,0.00268941
0.0451977,0.00283061
0.0463277,0.00298448
0.0474576,0.00314669
0.0485876,0.00330848
0.0497175,0.00346109
0.0508475,0.00359576
0.0519774,0.00370601
0.0531073,0.00379455
0.0542373,0.00386638
0.0553672,0.00392651
0.0564972,0.00397994
0.0576271,0.00403045
0.0587571,0.004077
0.059887,0.00411735
0.0610169,0.00414923
0.0621469,0.0041704
0.0632768,0.00417925
0.0644068,0.00417676
0.0655367,0.00416457
0.0666667,0.00414431
0.0677966,0.0041176
0.0689266,0.00408575
0.0700565,0.00404873
0.0711864,0.00400617
0.0723164,0.00395774
0.0734463,0.00390305
0.0745763,0.00384193
0.0757062,0.00377485
0.0768362,0.00370246
0.0779661,0.00362539
0.079096,0.0035443
0.080226,0.00345977
0.0813559,0.0033722
0.0824859,0.00328192
0.0836158,0.00318927
0.0847458,0.00309458
0.0858757,0.00299815
0.0870056,0.00290017
0.0881356,0.00280077
0.0892655,0.00270009
0.0903955,0.00259827
0.0915254,0.00249552
0.0926554,0.00239231
0.0937853,0.00228919
0.0949153,0.0021867
0.0960452,0.00208538
0.0971751,0.00198553
0.0983051,0.00188646
0.099435,0.00178725
0.100565,0.00168695
0.101695,0.00158463
0.102825,0.00147986
0.103955,0.00137421
0.105085,0.00126975
0.106215,0.00116854
0.107345,0.00107266
0.108475,0.000983208
0.109605,0.00089744
0.110734,0.000811647
0.111864,0.00072212
0.112994,0.00062515
0.114124,0.000519017
0.115254,0.000409969
0.116384,0.000306241
0.117514,0.00021607
0.118644,0.000147691
0.119774,0.000107449
0.120904,9.4117e-05
0.122034,0.000104576
0.123164,0.000135707
0.124294,0.00018439
0.125424,0.000247124
0.126554,0.00031888
0.127684,0.000394245
0.128814,0.000467806
0.129944,0.000534152
0.131073,0.000589241
0.132203,0.000634509
0.133333,0.000672766
0.134463,0.000706818
0.135593,0.000739474
0.136723,0.000772844
0.137853,0.000806252
0.138983,0.000838326
0.140113,0.000867691
0.141243,0.000892976
0.142373,0.000913181
0.143503,0.000928806
0.144633,0.000940724
0.145763,0.000949808
0.146893,0.000956931
0.148023,0.000962769
0.149153,0.000967201
0.150282,0.000969911
0.151412,0.000970581
0.152542,0.000968893
0.153672,0.000964639
0.154802,0.000958048
0.155932,0.000949458
0.157062,0.000939208
0.158192,0.000927636
0.159322,0.000915025
0.160452,0.00090144
0.161582,0.000886894
0.162712,0.000871396
0.163842,0.000854958
0.164972,0.000837623
0.166102,0.000819568
0.167232,0.000801005
0.168362,0.000782143
0.169492,0.000763192
0.170621,0.000744318
0.171751,0.000725499
0.172881,0.000706669
0.174011,0.000687763
0.175141,0.000668713
0.176271,0.000649466
0.177401,0.000630017
0.178531,0.000610377
0.179661,0.000590552
0.180791,0.000570552
0.181921,0.000550385
0.183051,0.000530061
0.184181,0.000509588
0.185311,0.000488975
0.186441,0.00046823
0.187571,0.000447371
0.188701,0.000426445
0.189831,0.000405509
0.19096,0.000384618
0.19209,0.000363828
0.19322,0.000343197
0.19435,0.000322796
0.19548,0.000302695
0.19661,0.000282968
0.19774,0.000263685
0.19887,0.00024493
0.2,0.000226832
0.20113,0.00020953
0.20226,0.000193164
0.20339,0.000177874
0.20452,0.000163782
0.20565,0.000150933
0.20678,0.000139355
0.20791,0.000129077
0.20904,0.000120126
0.210169,0.000112501
0.211299,0.00010608
0.212429,0.000100716
0.213559,9.62562e-05
0.214689,9.25524e-05
0.215819,8.94672e-05
0.216949,8.69152e-05
0.218079,8.4824e-05
0.219209,8.31211e-05
0.220339,8.17339e-05
0.221469,8.05954e-05
0.222599,7.96597e-05
0.223729,7.8886e-05
0.224859,7.82338e-05
0.225989,7.76625e-05
0.227119,7.71384e-05
0.228249,7.6656e-05
0.229379,7.62169e-05
0.230508,7.58225e-05
0.231638,7.54743e-05
0.232768,7.51805e-05
0.233898,7.49757e-05
0.235028,7.49013e-05
0.236158,7.49986e-05
0.237288,7.53089e-05
0.238418,7.58791e-05
0.239548,7.67778e-05
0.240678,7.80792e-05
0.241808,7.98576e-05
0.242938,8.2187e-05
0.244068,8.51116e-05
0.245198,8.8555e-05
0.246328,9.24106e-05
0.247458,9.65721e-05
0.248588,0.000100933
0.249718,0.000105392
0.250847,0.000109875
0.251977,0.000114312
0.253107,0.000118634
0.254237,0.000122771
0.255367,0.000126659
0.256497,0.000130263
0.257627,0.000133552
0.258757,0.000136494
0.259887,0.000139059
0.261017,0.000141222
0.262147,0.000142983
0.263277,0.000144345
0.264407,0.000145313
0.265537,0.000145892
0.266667,0.00014609
0.267797,0.000145937
0.268927,0.000145467
0.270056,0.000144713
0.271186,0.000143708
0.272316,0.000142494
0.273446,0.000141135
0.274576,0.000139707
0.275706,0.000138281
0.276836,0.000136932
0.277966,0.000135714
0.279096,0.000134615
0.280226,0.000133603
0.281356,0.000132649
0.282486,0.000131722
0.283616,0.000130788
0.284746,0.00012981
0.285876,0.000128746
0.287006,0.000127556
0.288136,0.000126199
0.289266,0.00012464
0.290395,0.000122871
0.291525,0.000120891
0.292655,0.000118697
0.293785,0.000116286
0.294915,0.000113659
0.296045,0.000110811
0.297175,0.000107741
0.298305,0.000104447
0.299435,0.000100926
0.300565,9.71847e-05
0.301695,9.32577e-05
0.302825,8.91878e-05
0.303955,8.5018e-05
0.305085,8.0791e-05
0.306215,7.65423e-05
0.307345,7.2278e-05
0.308475,6.79966e-05
0.309605,6.36969e-05
0.310734,5.93774e-05
0.311864,5.50489e-05
0.312994,5.07712e-05
0.314124,4.66158e-05
0.315254,4.26545e-05
0.316384,3.89591e-05
0.317514,3.55653e-05
0.318644,3.23642e-05
0.319774,2.92109e-05
0.320904,2.59607e-05
0.322034,2.24686e-05
0.323164,1.86622e-05
0.324294,1.47594e-05
0.325424,1.10502e-05
0.326554,7.82503e-06
0.327684,5.37401e-06
0.328814,3.9238e-06
0.329944,3.44653e-06
0.331073,3.85075e-06
0.332203,5.04498e-06
0.333333,6.93776e-06
0.334463,9.42265e-06
0.335593,1.23334e-05
0.336723,1.54886e-05
0.337853,1.87072e-05
0.338983,2.18077e-05
0.340113,2.46577e-05
0.341243,2.73189e-05
0.342373,2.9902e-05
0.343503,3.25175e-05
0.344633,3.52759e-05
0.345763,3.82541e-05
0.346893,4.13936e-05
0.348023,4.46022e-05
0.349153,4.77877e-05
0.350282,5.08581e-05
0.351412,5.37388e-05
0.352542,5.64259e-05
0.353672,5.89333e-05
0.354802,6.1275e-05
0.355932,6.34647e-05
0.357062,6.5512e-05
0.358192,6.74095e-05
0.359322,6.91454e-05
0.360452,7.07078e-05
0.361582,7.20849e-05
0.362712,7.32718e-05
0.363842,7.42909e-05
0.364972,7.51714e-05
0.366102,7.59424e-05
0.367232,7.66331e-05
0.368362,7.72777e-05
0.369492,7.79302e-05
0.370621,7.86493e-05
0.371751,7.94941e-05
0.372881,8.05235e-05
0.374011,8.17832e-05
0.375141,8.32666e-05
0.376271,8.49542e-05
0.377401,8.68263e-05
0.378531,8.88631e-05
0.379661,9.10374e-05
0.380791,9.32915e-05
0.381921,9.55601e-05
0.383051,9.77778e-05
0.384181,9.98794e-05
0.385311,0.000101808
0.386441,0.00010354
0.387571,0.000105062
0.388701,0.000106358
0.389831,0.000107414
0.39096,0.00010822
0.39209,0.000108782
0.39322,0.000109111
0.39435,0.000109219
0.39548,0.000109117
0.39661,0.000108824
0.39774,0.000108389
0.39887,0.000107869
0.4,0.000107323
0.40113,0.000106808
0.40226,0.000106379
0.40339,0.000106088
0.40452,0.000105983
0.40565,0.000106113
0.40678,0.000106527
0.40791,0.000107251
0.40904,0.000108218
0.410169,0.000109337
0.411299,0.000110516
0.412429,0.000111665
0.413559,0.000112702
0.414689,0.000113585
0.415819,0.000114278
0.416949,0.000114748
0.418079,0.00011496
0.419209,0.000114886
0.420339,0.000114522
0.421469,0.000113868
0.422599,0.000112925
0.423729,0.000111695
0.424859,0.000110184
0.425989,0.000108422
0.427119,0.000106447
0.428249,0.000104293
0.429379,0.000101998
0.430508,9.96064e-05
0.431638,9.72013e-05
0.432768,9.48751e-05
0.433898,9.27201e-05
0.435028,9.08285e-05
0.436158,8.92694e-05
0.437288,8.80185e-05
0.438418,8.70283e-05
0.439548,8.62513e-05
0.440678,8.564e-05
0.441808,8.5146e-05
0.442938,8.4717e-05
0.444068,8.42999e-05
0.445198,8.38418e-05
0.446328,8.32894e-05
0.447458,8.25976e-05
0.448588,8.1753e-05
0.449718,8.07499e-05
0.450847,7.9583e-05
0.451977,7.82466e-05
0.453107,7.674e-05
0.454237,7.50819e-05
0.455367,7.32955e-05
0.456497,7.14045e-05
0.457627,6.9432e-05
0.458757,6.74098e-05
0.459887,6.54016e-05
0.461017,6.34796e-05
0.462147,6.17159e-05
0.463277,6.01824e-05
0.464407,5.8933e-05
0.465537,5.79483e-05
0.466667,5.71908e-05
0.467797,5.66229e-05
0.468927,5.62071e-05
0.470056,5.59047e-05
0.471186,5.56733e-05
0.472316,5.54691e-05
0.473446,5.52487e-05
0.474576,5.49684e-05
0.475706,5.45907e-05
0.476836,5.41024e-05
0.477966,5.34963e-05
0.479096,5.27652e-05
0.480226,5.1902e-05
0.481356,5.09025e-05
0.482486,4.97746e-05
0.483616,4.8529e-05
0.484746,4.71768e-05
0.485876,4.57286e-05
0.487006,4.42009e-05
0.488136,4.26325e-05
0.489266,4.10674e-05
0.490395,3.95501e-05
0.491525,3.81247e-05
0.492655,3.6825e-05
0.493785,3.56421e-05
0.494915,3.4557e-05
0.496045,3.35503e-05
0.497175,3.26029e-05
0.498305,3.16972e-05
0.499435,3.08219e-05
0.500565,2.99675e-05
0.501695,2.91244e-05
0.502825,2.82832e-05
0.503955,2.74326e-05
0.505085,2.65544e-05
0.506215,2.56287e-05
0.507345,2.46359e-05
0.508475,2.35559e-05
0.509605,2.23778e-05
0.510734,2.11265e-05
0.511864,1.98355e-05
0.512994,1.85384e-05
0.514124,1.7269e-05
0.515254,1.60463e-05
0.516384,1.48311e-05
0.517514,1.35698e-05
0.518644,1.22084e-05
0.519774,1.06934e-05
0.520904,9.0018e-06
0.522034,7.23476e-06
0.523164,5.52418e-06
0.524294,4.00203e-06
0.525424,2.80026e-06
0.526554,2.02335e-06
0.527684,1.66582e-06
0.528814,1.69471e-06
0.529944,2.07708e-06
0.531073,2.77995e-06
0.532203,3.75916e-06
0.533333,4.92569e-06
0.534463,6.1793e-06
0.535593,7.41975e-06
0.536723,8.5468e-06
0.537853,9.48864e-06
0.538983,1.02871e-05
0.540113,1.10124e-05
0.541243,1.17348e-05
0.542373,1.25246e-05
0.543503,1.34412e-05
0.544633,1.45016e-05
0.545763,1.57116e-05
0.546893,1.70773e-05
0.548023,1.86049e-05
0.549153,2.02944e-05
0.550282,2.21227e-05
0.551412,2.40605e-05
0.552542,2.60787e-05
0.553672,2.81481e-05
0.554802,3.024e-05
0.555932,3.23264e-05
0.557062,3.43799e-05
0.558192,3.6373e-05
0.559322,3.82781e-05
0.560452,4.00738e-05
0.561582,4.17637e-05
0.562712,4.33571e-05
0.563842,4.48636e-05
0.564972,4.62927e-05
0.566102,4.76613e-05
0.567232,4.90154e-05
0.568362,5.04086e-05
0.569492,5.18941e-05
0.570621,5.35254e-05
0.571751,5.53485e-05
0.572881,5.73799e-05
0.574011,5.96287e-05
0.575141,6.21039e-05
0.576271,6.48146e-05
0.577401,6.77547e-05
0.578531,7.08574e-05
0.579661,7.40408e-05
0.580791,7.7223e-05
0.581921,8.0322e-05
0.583051,8.32669e-05
0.584181,8.60303e-05
0.585311,8.8596e-05
0.586441,9.09477e-05
0.587571,9.30691e-05
0.588701,9.49494e-05
0.589831,9.66001e-05
0.59096,9.80382e-05
0.59209,9.92806e-05
0.59322,0.000100344
0.59435,0.000101258
0.59548,0.000102092
0.59661,0.000102932
0.59774,0.000103859
0.59887,0.000104958
0.6,0.000106286
0.60113,0.000107808
0.60226,0.000109462
0.60339,0.000111186
0.60452,0.00011292
0.60565,0.000114603
0.60678,0.000116177
0.60791,0.000117587
0.60904,0.000118777
0.610169,0.000119689
0.611299,0.000120276
0.612429,0.00012053
0.613559,0.00012045
0.614689,0.000120037
0.615819,0.00011929
0.616949,0.000118222
0.618079,0.000116885
0.619209,0.000115347
0.620339,0.000113673
0.621469,0.000111929
0.622599,0.000110173
0.623729,0.000108432
0.624859,0.000106728
0.625989,0.000105081
0.627119,0.00010351
0.628249,0.00010202
0.629379,0.000100544
0.630508,9.90002e-05
0.631638,9.73046e-05
0.632768,9.53747e-05
0.633898,9.31419e-05
0.635028,9.05949e-05
0.636158,8.77369e-05
0.637288,8.45708e-05
0.638418,8.10998e-05
0.639548,7.73294e-05
0.640678,7.32757e-05
0.641808,6.89573e-05
0.642938,6.43926e-05
0.644068,5.96003e-05
0.645198,5.46156e-05
0.646328,4.95415e-05
0.647458,4.44976e-05
0.648588,3.96035e-05
0.649718,3.49789e-05
0.650847,3.07059e-05
0.651977,2.6717e-05
0.653107,2.2907e-05
0.654237,1.91707e-05
0.655367,1.5403e-05
0.656497,1.15807e-05
0.657627,8.00762e-06
0.658757,5.06956e-06
0.659887,3.15226e-06
0.661017,2.64148e-06
0.662147,3.7829e-06
0.663277,6.26197e-06
0.664407,9.62406e-06
0.665537,1.34146e-05
0.666667,1.71788e-05
0.667797,2.05493e-05
0.668927,2.35069e-05
0.670056,2.61193e-05
0.671186,2.84545e-05
0.672316,3.05804e-05
0.673446,3.25452e-05
0.674576,3.43189e-05
0.675706,3.58518e-05
0.676836,3.70944e-05
0.677966,3.79969e-05
0.679096,3.85305e-05
0.680226,3.87495e-05
0.681356,3.87288e-05
0.682486,3.85434e-05
0.683616,3.82683e-05
0.684746,3.79639e-05
0.685876,3.76318e-05
0.687006,3.7259e-05
0.688136,3.68326e-05
0.689266,3.63396e-05
0.690395,3.57697e-05
0.691525,3.51235e-05
0.692655,3.44042e-05
0.693785,3.36152e-05
0.694915,3.27598e-05
0.696045,3.18366e-05
0.697175,3.08262e-05
0.698305,2.97047e-05
0.699435,2.84481e-05
0.700565,2.70325e-05
0.701695,2.54474e-05
0.702825,2.37361e-05
0.703955,2.19555e-05
0.705085,2.01625e-05
0.706215,1.8414e-05
0.707345,1.67487e-05
0.708475,1.51334e-05
0.709605,1.35168e-05
0.710734,1.18473e-05
0.711864,1.00738e-05
0.712994,8.17755e-06
0.714124,6.27109e-06
0.715254,4.49967e-06
0.716384,3.00857e-06
0.717514,1.94305e-06
0.718644,1.40607e-06
0.719774,1.33148e-06
0.720904,1.61079e-06
0.722034,2.13555e-06
0.723164,2.79729e-06
0.724294,3.50097e-06
0.725424,4.20521e-06
0.726554,4.88206e-06
0.727684,5.50359e-06
0.728814,6.04182e-06
0.729944,6.47723e-06
0.731073,6.82391e-06
0.732203,7.10435e-06
0.733333,7.34108e-06
0.734463,7.55658e-06
0.735593,7.7684e-06
0.736723,7.97423e-06
0.737853,8.1668e-06
0.738983,8.33884e-06
0.740113,8.48309e-06
0.741243,8.58513e-06
0.742373,8.60207e-06
0.743503,8.4839e-06
0.744633,8.18059e-06
0.745763,7.64211e-06
0.746893,6.84313e-06
0.748023,5.85712e-06
0.749153,4.78221e-06
0.750282,3.71658e-06
0.751412,2.75835e-06
0.752542,1.9926e-06
0.753672,1.452e-06
0.754802,1.15612e-06
0.755932,1.12456e-06
0.757062,1.37688e-06
0.758192,1.91272e-06
0.759322,2.65188e-06
0.760452,3.49423e-06
0.761582,4.33963e-06
0.762712,5.08793e-06
0.763842,5.67097e-06
0.764972,6.14849e-06
0.766102,6.61222e-06
0.767232,7.15387e-06
0.768362,7.86517e-06
0.769492,8.80987e-06
0.770621,9.93988e-06
0.771751,1.11791e-05
0.772881,1.24516e-05
0.774011,1.36812e-05
0.775141,1.48043e-05
0.776271,1.58077e-05
0.777401,1.66903e-05
0.778531,1.74514e-05
0.779661,1.80899e-05
0.780791,1.8608e-05
0.781921,1.90187e-05
0.783051,1.93381e-05
0.784181,1.95824e-05
0.785311,1.97675e-05
0.786441,1.99173e-05
0.787571,2.00865e-05
0.788701,2.03374e-05
0.789831,2.07325e-05
0.79096,2.13341e-05
0.79209,2.21837e-05
0.79322,2.32381e-05
0.79435,2.44329e-05
0.79548,2.57039e-05
0.79661,2.69869e-05
0.79774,2.82244e-05
0.79887,2.93863e-05
0.8,3.04492e-05
0.80113,3.13899e-05
0.80226,3.21849e-05
0.80339,3.28188e-05
0.80452,3.33076e-05
0.80565,3.36751e-05
0.80678,3.39451e-05
0.80791,3.41416e-05
0.80904,3.42937e-05
0.810169,3.44524e-05
0.811299,3.46741e-05
0.812429,3.50151e-05
0.813559,3.55319e-05
0.814689,3.62604e-05
0.815819,3.71552e-05
0.816949,3.81505e-05
0.818079,3.91805e-05
0.819209,4.01793e-05
0.820339,4.1083e-05
0.821469,4.1835e-05
0.822599,4.23802e-05
0.823729,4.2664e-05
0.824859,4.26314e-05
0.825989,4.2245e-05
0.827119,4.15369e-05
0.828249,4.05566e-05
0.829379,3.93535e-05
0.830508,3.79772e-05
0.831638,3.64634e-05
0.832768,3.47931e-05
0.833898,3.29336e-05
0.835028,3.08519e-05
0.836158,2.85155e-05
0.837288,2.59046e-05
0.838418,2.30518e-05
0.839548,2.00028e-05
0.840678,1.68032e-05
0.841808,1.34987e-05
0.842938,1.02064e-05
0.844068,7.32882e-06
0.845198,5.34012e-06
0.846328,4.7143e-06
0.847458,5.92542e-06
0.848588,9.27016e-06
0.849718,1.43357e-05
0.850847,2.0532e-05
0.851977,2.72689e-05
0.853107,3.39562e-05
0.854237,4.0124e-05
0.855367,4.57826e-05
0.856497,5.10625e-05
0.857627,5.60944e-05
0.858757,6.10087e-05
0.859887,6.59063e-05
0.861017,7.07699e-05
0.862147,7.55524e-05
0.863277,8.02069e-05
0.864407,8.46862e-05
0.865537,8.89218e-05
0.866667,9.27583e-05
0.867797,9.6019e-05
0.868927,9.8527e-05
0.870056,0.000100105
0.871186,0.000100638
0.872316,0.000100248
0.873446,9.91206e-05
0.874576,9.74405e-05
0.875706,9.5392e-05
0.876836,9.30174e-05
0.877966,8.97893e-05
0.879096,8.5038e-05
0.880226,7.80939e-05
0.881356,6.82873e-05
0.882486,5.54244e-05
0.883616,4.12147e-05
0.884746,2.78435e-05
0.885876,1.74963e-05
0.887006,1.23583e-05
0.888136,1.40064e-05
0.889266,2.1583e-05
0.890395,3.36219e-05
0.891525,4.86569e-05
0.892655,6.52218e-05
0.893785,8.20954e-05
0.894915,9.90356e-05
0.896045,0.000116045
0.897175,0.000133128
0.898305,0.000150285
0.899435,0.000167485
0.900565,0.000184555
0.901695,0.000201284
0.902825,0.000217464
0.903955,0.000232887
0.905085,0.000247324
0.906215,0.000260477
0.907345,0.000272027
0.908475,0.000281659
0.909605,0.000289054
0.910734,0.000293912
0.911864,0.000295996
0.912994,0.000295088
0.914124,0.000290967
0.915254,0.000283415
0.916384,0.000272132
0.917514,0.000256497
0.918644,0.000235809
0.919774,0.000209368
0.920904,0.000176471
0.922034,0.000137691
0.923164,9.86931e-05
0.924294,6.64139e-05
0.925424,4.77911e-05
0.926554,4.97621e-05
0.927684,7.70643e-05
0.928814,0.000125635
0.929944,0.000189211
0.931073,0.000261529
0.932203,0.000336328
0.933333,0.000408537
0.934463,0.000477865
0.935593,0.000545213
0.936723,0.000611484
0.937853,0.000677578
0.938983,0.000744278
0.940113,0.000811883
0.941243,0.000880572
0.942373,0.000950524
0.943503,0.00102192
0.944633,0.00109419
0.945763,0.00116374
0.946893,0.00122625
0.948023,0.00127738
0.949153,0.0013128
0.950282,0.00132984
0.951412,0.00133256
0.952542,0.00132667
0.953672,0.0013179
0.954802,0.00131197
0.955932,0.00131114
0.957062,0.0013038
0.958192,0.00127488
0.959322,0.00120932
0.960452,0.00109206
0.961582,0.000916285
0.962712,0.000708283
0.963842,0.000502593
0.964972,0.000333757
0.966102,0.00023632
0.967232,0.000237083
0.968362,0.000331883
0.969492,0.000508814
0.970621,0.000755973
0.971751,0.00106145
0.972881,0.00141438
0.974011,0.00180799
0.975141,0.00223653
0.976271,0.00269428
0.977401,0.00317549
0.978531,0.00367613
0.979661,0.00419894
0.980791,0.00474838
0.981921,0.00532889
0.983051,0.00594492
0.984181,0.0065998
0.985311,0.00729237
0.986441,0.00802034
0.987571,0.00878142
0.988701,0.00957334
0.989831,0.0103944
0.99096,0.0112458
0.99209,0.012129
0.99322,0.0130459
0.99435,0.013998
0.99548,0.0149865
0.99661,0.0160098
0.99774,0.017066
0.99887,0.0181529
1,0.0192685


==> examples/emd.data/0-r-1.csv <==
x,y
0,21.3268
0.00112994,21.3367
0.00225989,21.3466
0.00338983,21.3565
0.00451977,21.3664
0.00564972,21.3763
0.00677966,21.3862
0.0079096,21.3961
0.00903955,21.406
0.0101695,21.4158
0.0112994,21.4257
0.0124294,21.4355
0.0135593,21.4453
0.0146893,21.4551
0.0158192,21.4648
0.0169492,21.4745
0.0180791,21.4842
0.019209,21.4939
0.020339,21.5036
0.0214689,21.5132
0.0225989,21.5227
0.0237288,21.5322
0.0248588,21.5417
0.0259887,21.5512
0.0271186,21.5605
0.0282486,21.5699
0.0293785,21.5792
0.0305085,21.5884
0.0316384,21.5976
0.0327684,21.6067
0.0338983,21.6158
0.0350282,21.6248
0.0361582,21.6337
0.0372881,21.6426
0.0384181,21.6514
0.039548,21.6601
0.040678,21.6688
0.0418079,21.6774
0.0429379,21.6859
0.0440678,21.6943
0.0451977,21.7026
0.0463277,21.7109
0.0474576,21.7191
0.0485876,21.7272
0.0497175,21.7351
0.0508475,21.743
0.0519774,21.7508
0.0531073,21.7585
0.0542373,21.7661
0.0553672,21.7736
0.0564972,21.781
0.0576271,21.7883
0.0587571,21.7955
0.059887,21.8026
0.0610169,21.8095
0.0621469,21.8163
0.0632768,21.823
0.0644068,21.8296
0.0655367,21.8361
0.0666667,21.8424
0.0677966,21.8486
0.0689266,21.8547
0.0700565,21.8606
0.0711864,21.8664
0.0723164,21.8721
0.0734463,21.8776
0.0745763,21.883
0.0757062,21.8882
0.0768362,21.8933
0.0779661,21.8982
0.079096,21.903
0.080226,21.9076
0.0813559,21.9121
0.0824859,21.9164
0.0836158,21.9205
0.0847458,21.9245
0.0858757,21.9283
0.0870056,21.932
0.0881356,21.9354
0.0892655,21.9387
0.0903955,21.9418
0.0915254,21.9448
0.0926554,21.9476
0.0937853,21.9502
0.0949153,21.9526
0.0960452,21.9549
0.0971751,21.9571
0.0983051,21.9591
0.099435,21.961
0.100565,21.9628
0.101695,21.9644
0.102825,21.9659
0.103955,21.9673
0.105085,21.9686
0.106215,21.9698
0.107345,21.9709
0.108475,21.9719
0.109605,21.9728
0.110734,21.9737
0.111864,21.9744
0.112994,21.9751
0.114124,21.9757
0.115254,21.9763
0.116384,21.9768
0.117514,21.9772
0.118644,21.9776
0.119774,21.978
0.120904,21.9783
0.122034,21.9787
0.123164,21.9789
0.124294,21.9792
0.125424,21.9795
0.126554,21.9797
0.127684,21.9799
0.128814,21.9802
0.129944,21.9804
0.131073,21.9807
0.132203,21.981
0.133333,21.9813
0.134463,21.9817
0.135593,21.9821
0.136723,21.9825
0.137853,21.9831
0.138983,21.9837
0.140113,21.9844
0.141243,21.9852
0.142373,21.9861
0.143503,21.9872
0.144633,21.9883
0.145763,21.9897
0.146893,21.9911
0.148023,21.9928
0.149153,21.9946
0.150282,21.9965
0.151412,21.9987
0.152542,22.0011
0.153672,22.0037
0.154802,22.0065
0.155932,22.0096
0.157062,22.0128
0.158192,22.0164
0.159322,22.0202
0.160452,22.0243
0.161582,22.0287
0.162712,22.0333
0.163842,22.0383
0.164972,22.0436
0.166102,22.0492
0.167232,22.0552
0.168362,22.0615
0.169492,22.0681
0.170621,22.0751
0.171751,22.0825
0.172881,22.0903
0.174011,22.0985
0.175141,22.107
0.176271,22.1159
0.177401,22.1253
0.178531,22.135
0.179661,22.1452
0.180791,22.1558
0.181921,22.1668
0.183051,22.1782
0.184181,22.1901
0.185311,22.2024
0.186441,22.2151
0.187571,22.2283
0.188701,22.242
0.189831,22.2561
0.19096,22.2707
0.19209,22.2858
0.19322,22.3013
0.19435,22.3174
0.19548,22.3339
0.19661,22.3509
0.19774,22.3685
0.19887,22.3865
0.2,22.4051
0.20113,22.4242
0.20226,22.4438
0.20339,22.4639
0.20452,22.4846
0.20565,22.5058
0.20678,22.5276
0.20791,22.5499
0.20904,22.5728
0.210169,22.5962
0.211299,22.6202
0.212429,22.6447
0.213559,22.6698
0.214689,22.6954
0.215819,22.7216
0.216949,22.7483
0.218079,22.7755
0.219209,22.8033
0.220339,22.8317
0.221469,22.8606
0.222599,22.89
0.223729,22.9199
0.224859,22.9504
0.225989,22.9815
0.227119,23.013
0.228249,23.0451
0.229379,23.0778
0.230508,23.1109
0.231638,23.1446
0.232768,23.1789
0.233898,23.2136
0.235028,23.2489
0.236158,23.2847
0.237288,23.321
0.238418,23.3578
0.239548,23.3952
0.240678,23.4331
0.241808,23.4715
0.242938,23.5104
0.244068,23.5499
0.245198,23.5898
0.246328,23.6302
0.247458,23.6712
0.248588,23.7126
0.249718,23.7545
0.250847,23.7969
0.251977,23.8398
0.253107,23.8831
0.254237,23.9269
0.255367,23.9712
0.256497,24.0158
0.257627,24.061
0.258757,24.1065
0.259887,24.1525
0.261017,24.1989
0.262147,24.2457
0.263277,24.2929
0.264407,24.3405
0.265537,24.3885
0.266667,24.4369
0.267797,24.4857
0.268927,24.5348
0.270056,24.5843
0.271186,24.6342
0.272316,24.6844
0.273446,24.735
0.274576,24.7859
0.275706,24.8371
0.276836,24.8887
0.277966,24.9406
0.279096,24.9928
0.280226,25.0453
0.281356,25.0981
0.282486,25.1512
0.283616,25.2045
0.284746,25.2581
0.285876,25.312
0.287006,25.3661
0.288136,25.4205
0.289266,25.475
0.290395,25.5298
0.291525,25.5848
0.292655,25.64
0.293785,25.6953
0.294915,25.7509
0.296045,25.8065
0.297175,25.8624
0.298305,25.9184
0.299435,25.9745
0.300565,26.0307
0.301695,26.087
0.302825,26.1435
0.303955,26.2
0.305085,26.2566
0.306215,26.3133
0.307345,26.37
0.308475,26.4268
0.309605,26.4837
0.310734,26.5405
0.311864,26.5974
0.312994,26.6543
0.314124,26.7112
0.315254,26.768
0.316384,26.8249
0.317514,26.8817
0.318644,26.9384
0.319774,26.9951
0.320904,27.0517
0.322034,27.1082
0.323164,27.1647
0.324294,27.221
0.325424,27.2772
0.326554,27.3333
0.327684,27.3893
0.328814,27.445
0.329944,27.5007
0.331073,27.5561
0.332203,27.6114
0.333333,27.6664
0.334463,27.7213
0.335593,27.7759
0.336723,27.8303
0.337853,27.8845
0.338983,27.9384
0.340113,27.992
0.341243,28.0454
0.342373,28.0984
0.343503,28.1512
0.344633,28.2036
0.345763,28.2557
0.346893,28.3075
0.348023,28.359
0.349153,28.4101
0.350282,28.4608
0.351412,28.5112
0.352542,28.5611
0.353672,28.6107
0.354802,28.6599
0.355932,28.7087
0.357062,28.757
0.358192,28.805
0.359322,28.8525
0.360452,28.8995
0.361582,28.9461
0.362712,28.9922
0.363842,29.0378
0.364972,29.083
0.366102,29.1276
0.367232,29.1718
0.368362,29.2154
0.369492,29.2585
0.370621,29.3011
0.371751,29.3431
0.372881,29.3846
0.374011,29.4255
0.375141,29.4658
0.376271,29.5056
0.377401,29.5447
0.378531,29.5833
0.379661,29.6213
0.380791,29.6586
0.381921,29.6954
0.383051,29.7315
0.384181,29.7671
0.385311,29.802
0.386441,29.8363
0.387571,29.8699
0.388701,29.9029
0.389831,29.9353
0.39096,29.967
0.39209,29.998
0.39322,30.0284
0.39435,30.0582
0.39548,30.0873
0.39661,30.1157
0.39774,30.1434
0.39887,30.1704
0.4,30.1968
0.40113,30.2224
0.40226,30.2474
0.40339,30.2716
0.40452,30.2952
0.40565,30.318
0.40678,30.3401
0.40791,30.3615
0.40904,30.3822
0.410169,30.4022
0.411299,30.4214
0.412429,30.44
0.413559,30.4578
0.414689,30.4749
0.415819,30.4913
0.416949,30.507
0.418079,30.522
0.419209,30.5363
0.420339,30.5499
0.421469,30.5628
0.422599,30.5749
0.423729,30.5864
0.424859,30.5972
0.425989,30.6072
0.427119,30.6166
0.428249,30.6253
0.429379,30.6332
0.430508,30.6405
0.431638,30.6471
0.432768,30.653
0.433898,30.6582
0.435028,30.6627
0.436158,30.6665
0.437288,30.6696
0.438418,30.672
0.439548,30.6738
0.440678,30.6749
0.441808,30.6753
0.442938,30.6751
0.444068,30.6742
0.445198,30.6727
0.446328,30.6705
0.447458,30.6677
0.448588,30.6643
0.449718,30.6603
0.450847,30.6557
0.451977,30.6505
0.453107,30.6447
0.454237,30.6383
0.455367,30.6314
0.456497,30.6238
0.457627,30.6157
0.458757,30.6071
0.459887,30.5979
0.461017,30.5881
0.462147,30.5779
0.463277,30.5671
0.464407,30.5557
0.465537,30.5439
0.466667,30.5316
0.467797,30.5188
0.468927,30.5055
0.470056,30.4917
0.471186,30.4775
0.472316,30.4628
0.473446,30.4478
0.474576,30.4323
0.475706,30.4164
0.476836,30.4001
0.477966,30.3834
0.479096,30.3663
0.480226,30.3489
0.481356,30.3312
0.482486,30.3131
0.483616,30.2947
0.484746,30.2759
0.485876,30.2569
0.487006,30.2376
0.488136,30.2181
0.489266,30.1982
0.490395,30.1781
0.491525,30.1578
0.492655,30.1372
0.493785,30.1165
0.494915,30.0955
0.496045,30.0744
0.497175,30.053
0.498305,30.0316
0.499435,30.0099
0.500565,29.9882
0.501695,29.9663
0.502825,29.9444
0.503955,29.9223
0.505085,29.9002
0.506215,29.8781
0.507345,29.8558
0.508475,29.8336
0.509605,29.8114
0.510734,29.7891
0.511864,29.7669
0.512994,29.7447
0.514124,29.7225
0.515254,29.7004
0.516384,29.6784
0.517514,29.6565
0.518644,29.6347
0.519774,29.6129
0.520904,29.5914
0.522034,29.5699
0.523164,29.5487
0.524294,29.5276
0.525424,29.5067
0.526554,29.486
0.527684,29.4655
0.528814,29.4452
0.529944,29.4252
0.531073,29.4055
0.532203,29.386
0.533333,29.3668
0.534463,29.3479
0.535593,29.3294
0.536723,29.3112
0.537853,29.2933
0.538983,29.2758
0.540113,29.2586
0.541243,29.2419
0.542373,29.2255
0.543503,29.2096
0.544633,29.1941
0.545763,29.179
0.546893,29.1644
0.548023,29.1503
0.549153,29.1367
0.550282,29.1236
0.551412,29.1109
0.552542,29.0989
0.553672,29.0873
0.554802,29.0763
0.555932,29.0658
0.557062,29.0559
0.558192,29.0466
0.559322,29.0379
0.560452,29.0298
0.561582,29.0223
0.562712,29.0154
0.563842,29.0092
0.564972,29.0036
0.566102,28.9987
0.567232,28.9944
0.568362,28.9908
0.569492,28.988
0.570621,28.9858
0.571751,28.9843
0.572881,28.9836
0.574011,28.9836
0.575141,28.9844
0.576271,28.9859
0.577401,28.9881
0.578531,28.9912
0.579661,28.995
0.580791,28.9996
0.581921,29.005
0.583051,29.0111
0.584181,29.0181
0.585311,29.0259
0.586441,29.0345
0.587571,29.0439
0.588701,29.0541
0.589831,29.0652
0.59096,29.0771
0.59209,29.0898
0.59322,29.1034
0.59435,29.1179
0.59548,29.1332
0.59661,29.1493
0.59774,29.1664
0.59887,29.1843
0.6,29.2031
0.60113,29.2228
0.60226,29.2434
0.60339,29.2649
0.60452,29.2872
0.60565,29.3105
0.60678,29.3346
0.60791,29.3597
0.60904,29.3856
0.610169,29.4124
0.611299,29.4402
0.612429,29.4688
0.613559,29.4983
0.614689,29.5286
0.615819,29.5599
0.616949,29.5921
0.618079,29.6251
0.619209,29.6591
0.620339,29.6939
0.621469,29.7296
0.622599,29.7663
0.623729,29.8038
0.624859,29.8422
0.625989,29.8814
0.627119,29.9216
0.628249,29.9626
0.629379,30.0046
0.630508,30.0473
0.631638,30.091
0.632768,30.1355
0.633898,30.1808
0.635028,30.227
0.636158,30.274
0.637288,30.3218
0.638418,30.3705
0.639548,30.42
0.640678,30.4702
0.641808,30.5213
0.642938,30.5732
0.644068,30.6259
0.645198,30.6793
0.646328,30.7335
0.647458,30.7885
0.648588,30.8443
0.649718,30.9008
0.650847,30.9581
0.651977,31.0161
0.653107,31.0749
0.654237,31.1344
0.655367,31.1945
0.656497,31.2554
0.657627,31.317
0.658757,31.3792
0.659887,31.4421
0.661017,31.5057
0.662147,31.5699
0.663277,31.6347
0.664407,31.7001
0.665537,31.7662
0.666667,31.8328
0.667797,31.9
0.668927,31.9678
0.670056,32.0361
0.671186,32.105
0.672316,32.1744
0.673446,32.2443
0.674576,32.3147
0.675706,32.3856
0.676836,32.457
0.677966,32.5289
0.679096,32.6012
0.680226,32.6739
0.681356,32.7471
0.682486,32.8206
0.683616,32.8945
0.684746,32.9688
0.685876,33.0434
0.687006,33.1184
0.688136,33.1937
0.689266,33.2693
0.690395,33.3451
0.691525,33.4213
0.692655,33.4976
0.693785,33.5743
0.694915,33.6511
0.696045,33.7281
0.697175,33.8053
0.698305,33.8827
0.699435,33.9602
0.700565,34.0379
0.701695,34.1157
0.702825,34.1936
0.703955,34.2715
0.705085,34.3496
0.706215,34.4276
0.707345,34.5057
0.708475,34.5838
0.709605,34.6619
0.710734,34.7399
0.711864,34.8179
0.712994,34.8959
0.714124,34.9737
0.715254,35.0515
0.716384,35.1291
0.717514,35.2066
0.718644,35.2839
0.719774,35.3611
0.720904,35.4381
0.722034,35.5148
0.723164,35.5913
0.724294,35.6676
0.725424,35.7436
0.726554,35.8194
0.727684,35.8948
0.728814,35.9699
0.729944,36.0447
0.731073,36.1192
0.732203,36.1932
0.733333,36.2669
0.734463,36.3402
0.735593,36.4131
0.736723,36.4855
0.737853,36.5575
0.738983,36.629
0.740113,36.7001
0.741243,36.7706
0.742373,36.8406
0.743503,36.9101
0.744633,36.979
0.745763,37.0473
0.746893,37.1151
0.748023,37.1822
0.749153,37.2488
0.750282,37.3147
0.751412,37.3799
0.752542,37.4445
0.753672,37.5085
0.754802,37.5717
0.755932,37.6343
0.757062,37.6961
0.758192,37.7572
0.759322,37.8176
0.760452,37.8772
0.761582,37.936
0.762712,37.9941
0.763842,38.0514
0.764972,38.1078
0.766102,38.1635
0.767232,38.2182
0.768362,38.2722
0.769492,38.3253
0.770621,38.3775
0.771751,38.4288
0.772881,38.4792
0.774011,38.5287
0.775141,38.5774
0.776271,38.6251
0.777401,38.6718
0.778531,38.7177
0.779661,38.7625
0.780791,38.8065
0.781921,38.8494
0.783051,38.8914
0.784181,38.9324
0.785311,38.9724
0.786441,39.0115
0.787571,39.0495
0.788701,39.0864
0.789831,39.1224
0.79096,39.1573
0.79209,39.1912
0.79322,39.224
0.79435,39.2558
0.79548,39.2865
0.79661,39.3162
0.79774,39.3448
0.79887,39.3723
0.8,39.3988
0.80113,39.4242
0.80226,39.4486
0.80339,39.4718
0.80452,39.494
0.80565,39.5152
0.80678,39.5352
0.80791,39.5542
0.80904,39.5721
0.810169,39.5889
0.811299,39.6046
0.812429,39.6192
0.813559,39.6327
0.814689,39.6451
0.815819,39.6565
0.816949,39.6667
0.818079,39.6759
0.819209,39.684
0.820339,39.691
0.821469,39.697
0.822599,39.7019
0.823729,39.7057
0.824859,39.7085
0.825989,39.7103
0.827119,39.711
0.828249,39.7106
0.829379,39.7093
0.830508,39.7069
0.831638,39.7034
0.832768,39.699
0.833898,39.6936
0.835028,39.6871
0.836158,39.6797
0.837288,39.6712
0.838418,39.6618
0.839548,39.6514
0.840678,39.64
0.841808,39.6277
0.842938,39.6145
0.844068,39.6003
0.845198,39.5852
0.846328,39.5692
0.847458,39.5522
0.848588,39.5344
0.849718,39.5157
0.850847,39.4962
0.851977,39.4758
0.853107,39.4545
0.854237,39.4324
0.855367,39.4094
0.856497,39.3857
0.857627,39.3611
0.858757,39.3357
0.859887,39.3096
0.861017,39.2826
0.862147,39.255
0.863277,39.2265
0.864407,39.1974
0.865537,39.1675
0.866667,39.1369
0.867797,39.1057
0.868927,39.0737
0.870056,39.0411
0.871186,39.0079
0.872316,38.974
0.873446,38.9395
0.874576,38.9044
0.875706,38.8687
0.876836,38.8324
0.877966,38.7955
0.879096,38.7581
0.880226,38.7201
0.881356,38.6817
0.882486,38.6427
0.883616,38.6033
0.884746,38.5635
0.885876,38.5232
0.887006,38.4825
0.888136,38.4415
0.889266,38.4001
0.890395,38.3583
0.891525,38.3163
0.892655,38.2739
0.893785,38.2313
0.894915,38.1885
0.896045,38.1454
0.897175,38.1022
0.898305,38.0588
0.899435,38.0152
0.900565,37.9714
0.901695,37.9276
0.902825,37.8838
0.903955,37.8398
0.905085,37.7959
0.906215,37.752
0.907345,37.7082
0.908475,37.6644
0.909605,37.6208
0.910734,37.5773
0.911864,37.534
0.912994,37.4909
0.914124,37.4481
0.915254,37.4055
0.916384,37.3633
0.917514,37.3214
0.918644,37.2798
0.919774,37.2387
0.920904,37.1979
0.922034,37.1577
0.923164,37.1178
0.924294,37.0785
0.925424,37.0396
0.926554,37.0012
0.927684,36.9632
0.928814,36.9258
0.929944,36.8889
0.931073,36.8525
0.932203,36.8167
0.933333,36.7813
0.934463,36.7465
0.935593,36.7123
0.936723,36.6787
0.937853,36.6456
0.938983,36.6131
0.940113,36.5812
0.941243,36.5499
0.942373,36.5192
0.943503,36.489
0.944633,36.4594
0.945763,36.4303
0.946893,36.4017
0.948023,36.3736
0.949153,36.346
0.950282,36.3188
0.951412,36.292
0.952542,36.2656
0.953672,36.2396
0.954802,36.2139
0.955932,36.1886
0.957062,36.1636
0.958192,36.1389
0.959322,36.1145
0.960452,36.0903
0.961582,36.0664
0.962712,36.0426
0.963842,36.0191
0.964972,35.9958
0.966102,35.9726
0.967232,35.9496
0.968362,35.9268
0.969492,35.9041
0.970621,35.8815
0.971751,35.8591
0.972881,35.8367
0.974011,35.8144
0.975141,35.7922
0.976271,35.77
0.977401,35.7479
0.978531,35.7258
0.979661,35.7037
0.980791,35.6816
0.981921,35.6595
0.983051,35.6375
0.984181,35.6154
0.985311,35.5933
0.986441,35.5712
0.987571,35.5491
0.988701,35.5271
0.989831,35.505
0.99096,35.4829
0.99209,35.4608
0.99322,35.4387
0.99435,35.4167
0.99548,35.3946
0.99661,35.3725
0.99774,35.3504
0.99887,35.3283
1,35.3063


==> examples/emd.data/0-r-2-analytic.csv <==
x,y
0,20
0.00112994,20.0226
0.00225989,20.0452
0.00338983,20.0678
0.00451977,20.0904
0.00564972,20.113
0.00677966,20.1356
0.0079096,20.1582
0.00903955,20.1808
0.0101695,20.2034
0.0112994,20.226
0.0124294,20.2486
0.0135593,20.2712
0.0146893,20.2938
0.0158192,20.3164
0.0169492,20.339
0.0180791,20.3616
0.019209,20.3842
0.020339,20.4068
0.0214689,20.4294
0.0225989,20.452
0.0237288,20.4746
0.0248588,20.4972
0.0259887,20.5198
0.0271186,20.5424
0.0282486,20.565
0.0293785,20.5876
0.0305085,20.6102
0.0316384,20.6328
0.0327684,20.6554
0.0338983,20.678
0.0350282,20.7006
0.0361582,20.7232
0.0372881,20.7458
0.0384181,20.7684
0.039548,20.791
0.040678,20.8136
0.0418079,20.8362
0.0429379,20.8588
0.0440678,20.8814
0.0451977,20.904
0.0463277,20.9266
0.0474576,20.9492
0.0485876,20.9718
0.0497175,20.9944
0.0508475,21.0169
0.0519774,21.0395
0.0531073,21.0621
0.0542373,21.0847
0.0553672,21.1073
0.0564972,21.1299
0.0576271,21.1525
0.0587571,21.1751
0.059887,21.1977
0.0610169,21.2203
0.0621469,21.2429
0.0632768,21.2655
0.0644068,21.2881
0.0655367,21.3107
0.0666667,21.3333
0.0677966,21.3559
0.0689266,21.3785
0.0700565,21.4011
0.0711864,21.4237
0.0723164,21.4463
0.0734463,21.4689
0.0745763,21.4915
0.0757062,21.5141
0.0768362,21.5367
0.0779661,21.5593
0.079096,21.5819
0.080226,21.6045
0.0813559,21.6271
0.0824859,21.6497
0.0836158,21.6723
0.0847458,21.6949
0.0858757,21.7175
0.0870056,21.7401
0.0881356,21.7627
0.0892655,21.7853
0.0903955,21.8079
0.0915254,21.8305
0.0926554,21.8531
0.0937853,21.8757
0.0949153,21.8983
0.0960452,21.9209
0.0971751,21.9435
0.0983051,21.9661
0.099435,21.9887
0.100565,22.0113
0.101695,22.0339
0.102825,22.0565
0.103955,22.0791
0.105085,22.1017
0.106215,22.1243
0.107345,22.1469
0.108475,22.1695
0.109605,22.1921
0.110734,22.2147
0.111864,22.2373
0.112994,22.2599
0.114124,22.2825
0.115254,22.3051
0.116384,22.3277
0.117514,22.3503
0.118644,22.3729
0.119774,22.3955
0.120904,22.4181
0.122034,22.4407
0.123164,22.4633
0.124294,22.4859
0.125424,22.5085
0.126554,22.5311
0.127684,22.5537
0.128814,22.5763
0.129944,22.5989
0.131073,22.6215
0.132203,22.6441
0.133333,22.6667
0.134463,22.6893
0.135593,22.7119
0.136723,22.7345
0.137853,22.7571
0.138983,22.7797
0.140113,22.8023
0.141243,22.8249
0.142373,22.8475
0.143503,22.8701
0.144633,22.8927
0.145763,22.9153
0.146893,22.9379
0.148023,22.9605
0.149153,22.9831
0.150282,23.0056
0.151412,23.0282
0.152542,23.0508
0.153672,23.0734
0.154802,23.096
0.155932,23.1186
0.157062,23.1412
0.158192,23.1638
0.159322,23.1864
0.160452,23.209
0.161582,23.2316
0.162712,23.2542
0.163842,23.2768
0.164972,23.2994
0.166102,23.322
0.167232,23.3446
0.168362,23.3672
0.169492,23.3898
0.170621,23.4124
0.171751,23.435
0.172881,23.4576
0.174011,23.4802
0.175141,23.5028
0.176271,23.5254
0.177401,23.548
0.178531,23.5706
0.179661,23.5932
0.180791,23.6158
0.181921,23.6384
0.183051,23.661
0.184181,23.6836
0.185311,23.7062
0.186441,23.7288
0.187571,23.7514
0.188701,23.774
0.189831,23.7966
0.19096,23.8192
0.19209,23.8418
0.19322,23.8644
0.19435,23.887
0.19548,23.9096
0.19661,23.9322
0.19774,23.9548
0.19887,23.9774
0.2,24
0.20113,24.0226
0.20226,24.0452
0.20339,24.0678
0.20452,24.0904
0.20565,24.113
0.20678,24.1356
0.20791,24.1582
0.20904,24.1808
0.210169,24.2034
0.211299,24.226
0.212429,24.2486
0.213559,24.2712
0.214689,24.2938
0.215819,24.3164
0.216949,24.339
0.218079,24.3616
0.219209,24.3842
0.220339,24.4068
0.221469,24.4294
0.222599,24.452
0.223729,24.4746
0.224859,24.4972
0.225989,24.5198
0.227119,24.5424
0.228249,24.565
0.229379,24.5876
0.230508,24.6102
0.231638,24.6328
0.232768,24.6554
0.233898,24.678
0.235028,24.7006
0.236158,24.7232
0.237288,24.7458
0.238418,24.7684
0.239548,24.791
0.240678,24.8136
0.241808,24.8362
0.242938,24.8588
0.244068,24.8814
0.245198,24.904
0.246328,24.9266
0.247458,24.9492
0.248588,24.9718
0.249718,24.9944
0.250847,25.0169
0.251977,25.0395
0.253107,25.0621
0.254237,25.0847
0.255367,25.1073
0.256497,25.1299
0.257627,25.1525
0.258757,25.1751
0.259887,25.1977
0.261017,25.2203
0.262147,25.2429
0.263277,25.2655
0.264407,25.2881
0.265537,25.3107
0.266667,25.3333
0.267797,25.3559
0.268927,25.3785
0.270056,25.4011
0.271186,25.4237
0.272316,25.4463
0.273446,25.4689
0.274576,25.4915
0.275706,25.5141
0.276836,25.5367
0.277966,25.5593
0.279096,25.5819
0.280226,25.6045
0.281356,25.6271
0.282486,25.6497
0.283616,25.6723
0.284746,25.6949
0.285876,25.7175
0.287006,25.7401
0.288136,25.7627
0.289266,25.7853
0.290395,25.8079
0.291525,25.8305
0.292655,25.8531
0.293785,25.8757
0.294915,25.8983
0.296045,25.9209
0.297175,25.9435
0.298305,25.9661
0.299435,25.9887
0.300565,26.0113
0.301695,26.0339
0.302825,26.0565
0.303955,26.0791
0.305085,26.1017
0.306215,26.1243
0.307345,26.1469
0.308475,26.1695
0.309605,26.1921
0.310734,26.2147
0.311864,26.2373
0.312994,26.2599
0.314124,26.2825
0.315254,26.3051
0.316384,26.3277
0.317514,26.3503
0.318644,26.3729
0.319774,26.3955
0.320904,26.4181
0.322034,26.4407
0.323164,26.4633
0.324294,26.4859
0.325424,26.5085
0.326554,26.5311
0.327684,26.5537
0.328814,26.5763
0.329944,26.5989
0.331073,26.6215
0.332203,26.6441
0.333333,26.6667
0.334463,26.6893
0.335593,26.7119
0.336723,26.7345
0.337853,26.7571
0.338983,26.7797
0.340113,26.8023
0.341243,26.8249
0.342373,26.8475
0.343503,26.8701
0.344633,26.8927
0.345763,26.9153
0.346893,26.9379
0.348023,26.9605
0.349153,26.9831
0.350282,27.0056
0.351412,27.0282
0.352542,27.0508
0.353672,27.0734
0.354802,27.096
0.355932,27.1186
0.357062,27.1412
0.358192,27.1638
0.359322,27.1864
0.360452,27.209
0.361582,27.2316
0.362712,27.2542
0.363842,27.2768
0.364972,27.2994
0.366102,27.322
0.367232,27.3446
0.368362,27.3672
0.369492,27.3898
0.370621,27.4124
0.371751,27.435
0.372881,27.4576
0.374011,27.4802
0.375141,27.5028
0.376271,27.5254
0.377401,27.548
0.378531,27.5706
0.379661,27.5932
0.380791,27.6158
0.381921,27.6384
0.383051,27.661
0.384181,27.6836
0.385311,27.7062
0.386441,27.7288
0.387571,27.7514
0.388701,27.774
0.389831,27.7966
0.39096,27.8192
0.39209,27.8418
0.39322,27.8644
0.39435,27.887
0.39548,27.9096
0.39661,27.9322
0.39774,27.9548
0.39887,27.9774
0.4,28
0.40113,28.0226
0.40226,28.0452
0.40339,28.0678
0.40452,28.0904
0.40565,28.113
0.40678,28.1356
0.40791,28.1582
0.40904,28.1808
0.410169,28.2034
0.411299,28.226
0.412429,28.2486
0.413559,28.2712
0.414689,28.2938
0.415819,28.3164
0.416949,28.339
0.418079,28.3616
0.419209,28.3842
0.420339,28.4068
0.421469,28.4294
0.422599,28.452
0.423729,28.4746
0.424859,28.4972
0.425989,28.5198
0.427119,28.5424
0.428249,28.565
0.429379,28.5876
0.430508,28.6102
0.431638,28.6328
0.432768,28.6554
0.433898,28.678
0.435028,28.7006
0.436158,28.7232
0.437288,28.7458
0.438418,28.7684
0.439548,28.791
0.440678,28.8136
0.441808,28.8362
0.442938,28.8588
0.444068,28.8814
0.445198,28.904
0.446328,28.9266
0.447458,28.9492
0.448588,28.9718
0.449718,28.9944
0.450847,29.0169
0.451977,29.0395
0.453107,29.0621
0.454237,29.0847
0.455367,29.1073
0.456497,29.1299
0.457627,29.1525
0.458757,29.1751
0.459887,29.1977
0.461017,29.2203
0.462147,29.2429
0.463277,29.2655
0.464407,29.2881
0.465537,29.3107
0.466667,29.3333
0.467797,29.3559
0.468927,29.3785
0.470056,29.4011
0.471186,29.4237
0.472316,29.4463
0.473446,29.4689
0.474576,29.4915
0.475706,29.5141
0.476836,29.5367
0.477966,29.5593
0.479096,29.5819
0.480226,29.6045
0.481356,29.6271
0.482486,29.6497
0.483616,29.6723
0.484746,29.6949
0.485876,29.7175
0.487006,29.7401
0.488136,29.7627
0.489266,29.7853
0.490395,29.8079
0.491525,29.8305
0.492655,29.8531
0.493785,29.8757
0.494915,29.8983
0.496045,29.9209
0.497175,29.9435
0.498305,29.9661
0.499435,29.9887
0.500565,30.0113
0.501695,30.0339
0.502825,30.0565
0.503955,30.0791
0.505085,30.1017
0.506215,30.1243
0.507345,30.1469
0.508475,30.1695
0.509605,30.1921
0.510734,30.2147
0.511864,30.2373
0.512994,30.2599
0.514124,30.2825
0.515254,30.3051
0.516384,30.3277
0.517514,30.3503
0.518644,30.3729
0.519774,30.3955
0.520904,30.4181
0.522034,30.4407
0.523164,30.4633
0.524294,30.4859
0.525424,30.5085
0.526554,30.5311
0.527684,30.5537
0.528814,30.5763
0.529944,30.5989
0.531073,30.6215
0.532203,30.6441
0.533333,30.6667
0.534463,30.6893
0.535593,30.7119
0.536723,30.7345
0.537853,30.7571
0.538983,30.7797
0.540113,30.8023
0.541243,30.8249
0.542373,30.8475
0.543503,30.8701
0.544633,30.8927
0.545763,30.9153
0.546893,30.9379
0.548023,30.9605
0.549153,30.9831
0.550282,31.0056
0.551412,31.0282
0.552542,31.0508
0.553672,31.0734
0.554802,31.096
0.555932,31.1186
0.557062,31.1412
0.558192,31.1638
0.559322,31.1864
0.560452,31.209
0.561582,31.2316
0.562712,31.2542
0.563842,31.2768
0.564972,31.2994
0.566102,31.322
0.567232,31.3446
0.568362,31.3672
0.569492,31.3898
0.570621,31.4124
0.571751,31.435
0.572881,31.4576
0.574011,31.4802
0.575141,31.5028
0.576271,31.5254
0.577401,31.548
0.578531,31.5706
0.579661,31.5932
0.580791,31.6158
0.581921,31.6384
0.583051,31.661
0.584181,31.6836
0.585311,31.7062
0.586441,31.7288
0.587571,31.7514
0.588701,31.774
0.589831,31.7966
0.59096,31.8192
0.59209,31.8418
0.59322,31.8644
0.59435,31.887
0.59548,31.9096
0.59661,31.9322
0.59774,31.9548
0.59887,31.9774
0.6,32
0.60113,32.0226
0.60226,32.0452
0.60339,32.0678
0.60452,32.0904
0.60565,32.113
0.60678,32.1356
0.60791,32.1582
0.60904,32.1808
0.610169,32.2034
0.611299,32.226
0.612429,32.2486
0.613559,32.2712
0.614689,32.2938
0.615819,32.3164
0.616949,32.339
0.618079,32.3616
0.619209,32.3842
0.620339,32.4068
0.621469,32.4294
0.622599,32.452
0.623729,32.4746
0.624859,32.4972
0.625989,32.5198
0.627119,32.5424
0.628249,32.565
0.629379,32.5876
0.630508,32.6102
0.631638,32.6328
0.632768,32.6554
0.633898,32.678
0.635028,32.7006
0.636158,32.7232
0.637288,32.7458
0.638418,32.7684
0.639548,32.791
0.640678,32.8136
0.641808,32.8362
0.642938,32.8588
0.644068,32.8814
0.645198,32.904
0.646328,32.9266
0.647458,32.9492
0.648588,32.9718
0.649718,32.9944
0.650847,33.0169
0.651977,33.0395
0.653107,33.0621
0.654237,33.0847
0.655367,33.1073
0.656497,33.1299
0.657627,33.1525
0.658757,33.1751
0.659887,33.1977
0.661017,33.2203
0.662147,33.2429
0.663277,33.2655
0.664407,33.2881
0.665537,33.3107
0.666667,33.3333
0.667797,33.3559
0.668927,33.3785
0.670056,33.4011
0.671186,33.4237
0.672316,33.4463
0.673446,33.4689
0.674576,33.4915
0.675706,33.5141
0.676836,33.5367
0.677966,33.5593
0.679096,33.5819
0.680226,33.6045
0.681356,33.6271
0.682486,33.6497
0.683616,33.6723
0.684746,33.6949
0.685876,33.7175
0.687006,33.7401
0.688136,33.7627
0.689266,33.7853
0.690395,33.8079
0.691525,33.8305
0.692655,33.8531
0.693785,33.8757
0.694915,33.8983
0.696045,33.9209
0.697175,33.9435
0.698305,33.9661
0.699435,33.9887
0.700565,34.0113
0.701695,34.0339
0.702825,34.0565
0.703955,34.0791
0.705085,34.1017
0.706215,34.1243
0.707345,34.1469
0.708475,34.1695
0.709605,34.1921
0.710734,34.2147
0.711864,34.2373
0.712994,34.2599
0.714124,34.2825
0.715254,34.3051
0.716384,34.3277
0.717514,34.3503
0.718644,34.3729
0.719774,34.3955
0.720904,34.4181
0.722034,34.4407
0.723164,34.4633
0.724294,34.4859
0.725424,34.5085
0.726554,34.5311
0.727684,34.5537
0.728814,34.5763
0.729944,34.5989
0.731073,34.6215
0.732203,34.6441
0.733333,34.6667
0.734463,34.6893
0.735593,34.7119
0.736723,34.7345
0.737853,34.7571
0.738983,34.7797
0.740113,34.8023
0.741243,34.8249
0.742373,34.8475
0.743503,34.8701
0.744633,34.8927
0.745763,34.9153
0.746893,34.9379
0.748023,34.9605
0.749153,34.9831
0.750282,35.0056
0.751412,35.0282
0.752542,35.0508
0.753672,35.0734
0.754802,35.096
0.755932,35.1186
0.757062,35.1412
0.758192,35.1638
0.759322,35.1864
0.760452,35.209
0.761582,35.2316
0.762712,35.2542
0.763842,35.2768
0.764972,35.2994
0.766102,35.322
0.767232,35.3446
0.768362,35.3672
0.769492,35.3898
0.770621,35.4124
0.771751,35.435
0.772881,35.4576
0.774011,35.4802
0.775141,35.5028
0.776271,35.5254
0.777401,35.548
0.778531,35.5706
0.779661,35.5932
0.780791,35.6158
0.781921,35.6384
0.783051,35.661
0.784181,35.6836
0.785311,35.7062
0.786441,35.7288
0.787571,35.7514
0.788701,35.774
0.789831,35.7966
0.79096,35.8192
0.79209,35.8418
0.79322,35.8644
0.79435,35.887
0.79548,35.9096
0.79661,35.9322
0.79774,35.9548
0.79887,35.9774
0.8,36
0.80113,36.0226
0.80226,36.0452
0.80339,36.0678
0.80452,36.0904
0.80565,36.113
0.80678,36.1356
0.80791,36.1582
0.80904,36.1808
0.810169,36.2034
0.811299,36.226
0.812429,36.2486
0.813559,36.2712
0.814689,36.2938
0.815819,36.3164
0.816949,36.339
0.818079,36.3616
0.819209,36.3842
0.820339,36.4068
0.821469,36.4294
0.822599,36.452
0.823729,36.4746
0.824859,36.4972
0.825989,36.5198
0.827119,36.5424
0.828249,36.565
0.829379,36.5876
0.830508,36.6102
0.831638,36.6328
0.832768,36.6554
0.833898,36.678
0.835028,36.7006
0.836158,36.7232
0.837288,36.7458
0.838418,36.7684
0.839548,36.791
0.840678,36.8136
0.841808,36.8362
0.842938,36.8588
0.844068,36.8814
0.845198,36.904
0.846328,36.9266
0.847458,36.9492
0.848588,36.9718
0.849718,36.9944
0.850847,37.0169
0.851977,37.0395
0.853107,37.0621
0.854237,37.0847
0.855367,37.1073
0.856497,37.1299
0.857627,37.1525
0.858757,37.1751
0.859887,37.1977
0.861017,37.2203
0.862147,37.2429
0.863277,37.2655
0.864407,37.2881
0.865537,37.3107
0.866667,37.3333
0.867797,37.3559
0.868927,37.3785
0.870056,37.4011
0.871186,37.4237
0.872316,37.4463
0.873446,37.4689
0.874576,37.4915
0.875706,37.5141
0.876836,37.5367
0.877966,37.5593
0.879096,37.5819
0.880226,37.6045
0.881356,37.6271
0.882486,37.6497
0.883616,37.6723
0.884746,37.6949
0.885876,37.7175
0.887006,37.7401
0.888136,37.7627
0.889266,37.7853
0.890395,37.8079
0.891525,37.8305
0.892655,37.8531
0.893785,37.8757
0.894915,37.8983
0.896045,37.9209
0.897175,37.9435
0.898305,37.9661
0.899435,37.9887
0.900565,38.0113
0.901695,38.0339
0.902825,38.0565
0.903955,38.0791
0.905085,38.1017
0.906215,38.1243
0.907345,38.1469
0.908475,38.1695
0.909605,38.1921
0.910734,38.2147
0.911864,38.2373
0.912994,38.2599
0.914124,38.2825
0.915254,38.3051
0.916384,38.3277
0.917514,38.3503
0.918644,38.3729
0.919774,38.3955
0.920904,38.4181
0.922034,38.4407
0.923164,38.4633
0.924294,38.4859
0.925424,38.5085
0.926554,38.5311
0.927684,38.5537
0.928814,38.5763
0.929944,38.5989
0.931073,38.6215
0.932203,38.6441
0.933333,38.6667
0.934463,38.6893
0.935593,38.7119
0.936723,38.7345
0.937853,38.7571
0.938983,38.7797
0.940113,38.8023
0.941243,38.8249
0.942373,38.8475
0.943503,38.8701
0.944633,38.8927
0.945763,38.9153
0.946893,38.9379
0.948023,38.9605
0.949153,38.9831
0.950282,39.0056
0.951412,39.0282
0.952542,39.0508
0.953672,39.0734
0.954802,39.096
0.955932,39.1186
0.957062,39.1412
0.958192,39.1638
0.959322,39.1864
0.960452,39.209
0.961582,39.2316
0.962712,39.2542
0.963842,39.2768
0.964972,39.2994
0.966102,39.322
0.967232,39.3446
0.968362,39.3672
0.969492,39.3898
0.970621,39.4124
0.971751,39.435
0.972881,39.4576
0.974011,39.4802
0.975141,39.5028
0.976271,39.5254
0.977401,39.548
0.978531,39.5706
0.979661,39.5932
0.980791,39.6158
0.981921,39.6384
0.983051,39.661
0.984181,39.6836
0.985311,39.7062
0.986441,39.7288
0.987571,39.7514
0.988701,39.774
0.989831,39.7966
0.99096,39.8192
0.99209,39.8418
0.99322,39.8644
0.99435,39.887
0.99548,39.9096
0.99661,39.9322
0.99774,39.9548
0.99887,39.9774
1,40


==> examples/emd.data/0-r-2-relerr.csv <==
x,y
0,1.49632e-05
0.00112994,1.49597e-05
0.00225989,1.49562e-05
0.00338983,1.49527e-05
0.00451977,1.49492e-05
0.00564972,1.49457e-05
0.00677966,1.49423e-05
0.0079096,1.49388e-05
0.00903955,1.49354e-05
0.0101695,1.49319e-05
0.0112994,1.49285e-05
0.0124294,1.49251e-05
0.0135593,1.49217e-05
0.0146893,1.49183e-05
0.0158192,1.49149e-05
0.0169492,1.49115e-05
0.0180791,1.49081e-05
0.019209,1.49047e-05
0.020339,1.49013e-05
0.0214689,1.4898e-05
0.0225989,1.48946e-05
0.0237288,1.48913e-05
0.0248588,1.48879e-05
0.0259887,1.48846e-05
0.0271186,1.48813e-05
0.0282486,1.4878e-05
0.0293785,1.48746e-05
0.0305085,1.48713e-05
0.0316384,1.4868e-05
0.0327684,1.48648e-05
0.0338983,1.48615e-05
0.0350282,1.48582e-05
0.0361582,1.48549e-05
0.0372881,1.48517e-05
0.0384181,1.48484e-05
0.039548,1.48452e-05
0.040678,1.48419e-05
0.0418079,1.48387e-05
0.0429379,1.48355e-05
0.0440678,1.48322e-05
0.0451977,1.4829e-05
0.0463277,1.48258e-05
0.0474576,1.48226e-05
0.0485876,1.48194e-05
0.0497175,1.48163e-05
0.0508475,1.48131e-05
0.0519774,1.48099e-05
0.0531073,1.48067e-05
0.0542373,1.48036e-05
0.0553672,1.48004e-05
0.0564972,1.47973e-05
0.0576271,1.47942e-05
0.0587571,1.4791e-05
0.059887,1.47879e-05
0.0610169,1.47848e-05
0.0621469,1.47817e-05
0.0632768,1.47786e-05
0.0644068,1.47755e-05
0.0655367,1.47724e-05
0.0666667,1.47693e-05
0.0677966,1.47662e-05
0.0689266,1.47632e-05
0.0700565,1.47601e-05
0.0711864,1.4757e-05
0.0723164,1.4754e-05
0.0734463,1.47509e-05
0.0745763,1.47479e-05
0.0757062,1.47449e-05
0.0768362,1.47418e-05
0.0779661,1.47388e-05
0.079096,1.47358e-05
0.080226,1.47328e-05
0.0813559,1.47298e-05
0.0824859,1.47268e-05
0.0836158,1.47238e-05
0.0847458,1.47208e-05
0.0858757,1.47179e-05
0.0870056,1.47149e-05
0.0881356,1.47119e-05
0.0892655,1.4709e-05
0.0903955,1.4706e-05
0.0915254,1.47031e-05
0.0926554,1.47001e-05
0.0937853,1.46972e-05
0.0949153,1.46943e-05
0.0960452,1.46914e-05
0.0971751,1.46884e-05
0.0983051,1.46855e-05
0.099435,1.46826e-05
0.100565,1.46797e-05
0.101695,1.46769e-05
0.102825,1.4674e-05
0.103955,1.46711e-05
0.105085,1.46682e-05
0.106215,1.46653e-05
0.107345,1.46625e-05
0.108475,1.46596e-05
0.109605,1.46568e-05
0.110734,1.46539e-05
0.111864,1.46511e-05
0.112994,1.46483e-05
0.114124,1.46454e-05
0.115254,1.46426e-05
0.116384,1.46398e-05
0.117514,1.4637e-05
0.118644,1.46342e-05
0.119774,1.46314e-05
0.120904,1.46286e-05
0.122034,1.46258e-05
0.123164,1.4623e-05
0.124294,1.46203e-05
0.125424,1.46175e-05
0.126554,1.46147e-05
0.127684,1.4612e-05
0.128814,1.46092e-05
0.129944,1.46065e-05
0.131073,1.46037e-05
0.132203,1.4601e-05
0.133333,1.45983e-05
0.134463,1.45955e-05
0.135593,1.45928e-05
0.136723,1.45901e-05
0.137853,1.45874e-05
0.138983,1.45847e-05
0.140113,1.4582e-05
0.141243,1.45793e-05
0.142373,1.45766e-05
0.143503,1.45739e-05
0.144633,1.45712e-05
0.145763,1.45686e-05
0.146893,1.45659e-05
0.148023,1.45632e-05
0.149153,1.45606e-05
0.150282,1.45579e-05
0.151412,1.45553e-05
0.152542,1.45526e-05
0.153672,1.455e-05
0.154802,1.45474e-05
0.155932,1.45447e-05
0.157062,1.45421e-05
0.158192,1.45395e-05
0.159322,1.45369e-05
0.160452,1.45343e-05
0.161582,1.45317e-05
0.162712,1.45291e-05
0.163842,1.45265e-05
0.164972,1.45239e-05
0.166102,1.45213e-05
0.167232,1.45188e-05
0.168362,1.45162e-05
0.169492,1.45136e-05
0.170621,1.45111e-05
0.171751,1.45085e-05
0.172881,1.4506e-05
0.174011,1.45034e-05
0.175141,1.45009e-05
0.176271,1.44984e-05
0.177401,1.44958e-05
0.178531,1.44933e-05
0.179661,1.44908e-05
0.180791,1.44883e-05
0.181921,1.44857e-05
0.183051,1.44832e-05
0.184181,1.44807e-05
0.185311,1.44782e-05
0.186441,1.44758e-05
0.187571,1.44733e-05
0.188701,1.44708e-05
0.189831,1.44683e-05
0.19096,1.44658e-05
0.19209,1.44634e-05
0.19322,1.44609e-05
0.19435,1.44584e-05
0.19548,1.4456e-05
0.19661,1.44535e-05
0.19774,1.44511e-05
0.19887,1.44486e-05
0.2,1.44462e-05
0.20113,1.44438e-05
0.20226,1.44414e-05
0.20339,1.44389e-05
0.20452,1.44365e-05
0.20565,1.44341e-05
0.20678,1.44317e-05
0.20791,1.44293e-05
0.20904,1.44269e-05
0.210169,1.44245e-05
0.211299,1.44221e-05
0.212429,1.44197e-05
0.213559,1.44173e-05
0.214689,1.4415e-05
0.215819,1.44126e-05
0.216949,1.44102e-05
0.218079,1.44078e-05
0.219209,1.44055e-05
0.220339,1.44031e-05
0.221469,1.44008e-05
0.222599,1.43984e-05
0.223729,1.43961e-05
0.224859,1.43938e-05
0.225989,1.43914e-05
0.227119,1.43891e-05
0.228249,1.43868e-05
0.229379,1.43844e-05
0.230508,1.43821e-05
0.231638,1.43798e-05
0.232768,1.43775e-05
0.233898,1.43752e-05
0.235028,1.43729e-05
0.236158,1.43706e-05
0.237288,1.43683e-05
0.238418,1.4366e-05
0.239548,1.43637e-05
0.240678,1.43615e-05
0.241808,1.43592e-05
0.242938,1.43569e-05
0.244068,1.43547e-05
0.245198,1.43524e-05
0.246328,1.43501e-05
0.247458,1.43479e-05
0.248588,1.43456e-05
0.249718,1.43434e-05
0.250847,1.43411e-05
0.251977,1.43389e-05
0.253107,1.43367e-05
0.254237,1.43344e-05
0.255367,1.43322e-05
0.256497,1.433e-05
0.257627,1.43278e-05
0.258757,1.43256e-05
0.259887,1.43233e-05
0.261017,1.43211e-05
0.262147,1.43189e-05
0.263277,1.43167e-05
0.264407,1.43145e-05
0.265537,1.43124e-05
0.266667,1.43102e-05
0.267797,1.4308e-05
0.268927,1.43058e-05
0.270056,1.43036e-05
0.271186,1.43015e-05
0.272316,1.42993e-05
0.273446,1.42971e-05
0.274576,1.4295e-05
0.275706,1.42928e-05
0.276836,1.42907e-05
0.277966,1.42885e-05
0.279096,1.42864e-05
0.280226,1.42842e-05
0.281356,1.42821e-05
0.282486,1.428e-05
0.283616,1.42778e-05
0.284746,1.42757e-05
0.285876,1.42736e-05
0.287006,1.42715e-05
0.288136,1.42694e-05
0.289266,1.42672e-05
0.290395,1.42651e-05
0.291525,1.4263e-05
0.292655,1.42609e-05
0.293785,1.42588e-05
0.294915,1.42568e-05
0.296045,1.42547e-05
0.297175,1.42526e-05
0.298305,1.42505e-05
0.299435,1.42484e-05
0.300565,1.42463e-05
0.301695,1.42443e-05
0.302825,1.42422e-05
0.303955,1.42401e-05
0.305085,1.42381e-05
0.306215,1.4236e-05
0.307345,1.4234e-05
0.308475,1.42319e-05
0.309605,1.42299e-05
0.310734,1.42278e-05
0.311864,1.42258e-05
0.312994,1.42238e-05
0.314124,1.42217e-05
0.315254,1.42197e-05
0.316384,1.42177e-05
0.317514,1.42157e-05
0.318644,1.42136e-05
0.319774,1.42116e-05
0.320904,1.42096e-05
0.322034,1.42076e-05
0.323164,1.42056e-05
0.324294,1.42036e-05
0.325424,1.42016e-05
0.326554,1.41996e-05
0.327684,1.41976e-05
0.328814,1.41956e-05
0.329944,1.41937e-05
0.331073,1.41917e-05
0.332203,1.41897e-05
0.333333,1.41877e-05
0.334463,1.41858e-05
0.335593,1.41838e-05
0.336723,1.41818e-05
0.337853,1.41799e-05
0.338983,1.41779e-05
0.340113,1.4176e-05
0.341243,1.4174e-05
0.342373,1.41721e-05
0.343503,1.41701e-05
0.344633,1.41682e-05
0.345763,1.41662e-05
0.346893,1.41643e-05
0.348023,1.41624e-05
0.349153,1.41605e-05
0.350282,1.41585e-05
0.351412,1.41566e-05
0.352542,1.41547e-05
0.353672,1.41528e-05
0.354802,1.41509e-05
0.355932,1.4149e-05
0.357062,1.41471e-05
0.358192,1.41452e-05
0.359322,1.41433e-05
0.360452,1.41414e-05
0.361582,1.41395e-05
0.362712,1.41376e-05
0.363842,1.41357e-05
0.364972,1.41338e-05
0.366102,1.41319e-05
0.367232,1.41301e-05
0.368362,1.41282e-05
0.369492,1.41263e-05
0.370621,1.41244e-05
0.371751,1.41226e-05
0.372881,1.41207e-05
0.374011,1.41189e-05
0.375141,1.4117e-05
0.376271,1.41152e-05
0.377401,1.41133e-05
0.378531,1.41115e-05
0.379661,1.41096e-05
0.380791,1.41078e-05
0.381921,1.41059e-05
0.383051,1.41041e-05
0.384181,1.41023e-05
0.385311,1.41004e-05
0.386441,1.40986e-05
0.387571,1.40968e-05
0.388701,1.4095e-05
0.389831,1.40932e-05
0.39096,1.40914e-05
0.39209,1.40895e-05
0.39322,1.40877e-05
0.39435,1.40859e-05
0.39548,1.40841e-05
0.39661,1.40823e-05
0.39774,1.40805e-05
0.39887,1.40787e-05
0.4,1.4077e-05
0.40113,1.40752e-05
0.40226,1.40734e-05
0.40339,1.40716e-05
0.40452,1.40698e-05
0.40565,1.40681e-05
0.40678,1.40663e-05
0.40791,1.40645e-05
0.40904,1.40627e-05
0.410169,1.4061e-05
0.411299,1.40592e-05
0.412429,1.40575e-05
0.413559,1.40557e-05
0.414689,1.4054e-05
0.415819,1.40522e-05
0.416949,1.40505e-05
0.418079,1.40487e-05
0.419209,1.4047e-05
0.420339,1.40452e-05
0.421469,1.40435e-05
0.422599,1.40418e-05
0.423729,1.404e-05
0.424859,1.40383e-05
0.425989,1.40366e-05
0.427119,1.40349e-05
0.428249,1.40331e-05
0.429379,1.40314e-05
0.430508,1.40297e-05
0.431638,1.4028e-05
0.432768,1.40263e-05
0.433898,1.40246e-05
0.435028,1.40229e-05
0.436158,1.40212e-05
0.437288,1.40195e-05
0.438418,1.40178e-05
0.439548,1.40161e-05
0.440678,1.40144e-05
0.441808,1.40127e-05
0.442938,1.4011e-05
0.444068,1.40093e-05
0.445198,1.40077e-05
0.446328,1.4006e-05
0.447458,1.40043e-05
0.448588,1.40026e-05
0.449718,1.4001e-05
0.450847,1.39993e-05
0.451977,1.39976e-05
0.453107,1.3996e-05
0.454237,1.39943e-05
0.455367,1.39927e-05
0.456497,1.3991e-05
0.457627,1.39894e-05
0.458757,1.39877e-05
0.459887,1.39861e-05
0.461017,1.39844e-05
0.462147,1.39828e-05
0.463277,1.39811e-05
0.464407,1.39795e-05
0.465537,1.39779e-05
0.466667,1.39763e-05
0.467797,1.39746e-05
0.468927,1.3973e-05
0.470056,1.39714e-05
0.471186,1.39698e-05
0.472316,1.39681e-05
0.473446,1.39665e-05
0.474576,1.39649e-05
0.475706,1.39633e-05
0.476836,1.39617e-05
0.477966,1.39601e-05
0.479096,1.39585e-05
0.480226,1.39569e-05
0.481356,1.39553e-05
0.482486,1.39537e-05
0.483616,1.39521e-05
0.484746,1.39505e-05
0.485876,1.39489e-05
0.487006,1.39473e-05
0.488136,1.39457e-05
0.489266,1.39442e-05
0.490395,1.39426e-05
0.491525,1.3941e-05
0.492655,1.39394e-05
0.493785,1.39379e-05
0.494915,1.39363e-05
0.496045,1.39347e-05
0.497175,1.39332e-05
0.498305,1.39316e-05
0.499435,1.393e-05
0.500565,1.39285e-05
0.501695,1.39269e-05
0.502825,1.39254e-05
0.503955,1.39238e-05
0.505085,1.39223e-05
0.506215,1.39207e-05
0.507345,1.39192e-05
0.508475,1.39176e-05
0.509605,1.39161e-05
0.510734,1.39146e-05
0.511864,1.3913e-05
0.512994,1.39115e-05
0.514124,1.391e-05
0.515254,1.39084e-05
0.516384,1.39069e-05
0.517514,1.39054e-05
0.518644,1.39039e-05
0.519774,1.39023e-05
0.520904,1.39008e-05
0.522034,1.38993e-05
0.523164,1.38978e-05
0.524294,1.38963e-05
0.525424,1.38948e-05
0.526554,1.38933e-05
0.527684,1.38918e-05
0.528814,1.38903e-05
0.529944,1.38888e-05
0.531073,1.38873e-05
0.532203,1.38858e-05
0.533333,1.38843e-05
0.534463,1.38828e-05
0.535593,1.38813e-05
0.536723,1.38798e-05
0.537853,1.38784e-05
0.538983,1.38769e-05
0.540113,1.38754e-05
0.541243,1.38739e-05
0.542373,1.38724e-05
0.543503,1.3871e-05
0.544633,1.38695e-05
0.545763,1.3868e-05
0.546893,1.38666e-05
0.548023,1.38651e-05
0.549153,1.38636e-05
0.550282,1.38622e-05
0.551412,1.38607e-05
0.552542,1.38593e-05
0.553672,1.38578e-05
0.554802,1.38564e-05
0.555932,1.38549e-05
0.557062,1.38535e-05
0.558192,1.3852e-05
0.559322,1.38506e-05
0.560452,1.38491e-05
0.561582,1.38477e-05
0.562712,1.38463e-05
0.563842,1.38448e-05
0.564972,1.38434e-05
0.566102,1.3842e-05
0.567232,1.38405e-05
0.568362,1.38391e-05
0.569492,1.38377e-05
0.570621,1.38363e-05
0.571751,1.38349e-05
0.572881,1.38334e-05
0.574011,1.3832e-05
0.575141,1.38306e-05
0.576271,1.38292e-05
0.577401,1.38278e-05
0.578531,1.38264e-05
0.579661,1.3825e-05
0.580791,1.38236e-05
0.581921,1.38222e-05
0.583051,1.38208e-05
0.584181,1.38194e-05
0.585311,1.3818e-05
0.586441,1.38166e-05
0.587571,1.38152e-05
0.588701,1.38138e-05
0.589831,1.38124e-05
0.59096,1.3811e-05
0.59209,1.38096e-05
0.59322,1.38083e-05
0.59435,1.38069e-05
0.59548,1.38055e-05
0.59661,1.38041e-05
0.59774,1.38028e-05
0.59887,1.38014e-05
0.6,1.38e-05
0.60113,1.37986e-05
0.60226,1.37973e-05
0.60339,1.37959e-05
0.60452,1.37946e-05
0.60565,1.37932e-05
0.60678,1.37918e-05
0.60791,1.37905e-05
0.60904,1.37891e-05
0.610169,1.37878e-05
0.611299,1.37864e-05
0.612429,1.37851e-05
0.613559,1.37837e-05
0.614689,1.37824e-05
0.615819,1.3781e-05
0.616949,1.37797e-05
0.618079,1.37784e-05
0.619209,1.3777e-05
0.620339,1.37757e-05
0.621469,1.37743e-05
0.622599,1.3773e-05
0.623729,1.37717e-05
0.624859,1.37704e-05
0.625989,1.3769e-05
0.627119,1.37677e-05
0.628249,1.37664e-05
0.629379,1.37651e-05
0.630508,1.37637e-05
0.631638,1.37624e-05
0.632768,1.37611e-05
0.633898,1.37598e-05
0.635028,1.37585e-05
0.636158,1.37572e-05
0.637288,1.37559e-05
0.638418,1.37546e-05
0.639548,1.37533e-05
0.640678,1.3752e-05
0.641808,1.37507e-05
0.642938,1.37494e-05
0.644068,1.37481e-05
0.645198,1.37468e-05
0.646328,1.37455e-05
0.647458,1.37442e-05
0.648588,1.37429e-05
0.649718,1.37416e-05
0.650847,1.37403e-05
0.651977,1.3739e-05
0.653107,1.37377e-05
0.654237,1.37365e-05
0.655367,1.37352e-05
0.656497,1.37339e-05
0.657627,1.37326e-05
0.658757,1.37313e-05
0.659887,1.37301e-05
0.661017,1.37288e-05
0.662147,1.37275e-05
0.663277,1.37263e-05
0.664407,1.3725e-05
0.665537,1.37237e-05
0.666667,1.37225e-05
0.667797,1.37212e-05
0.668927,1.372e-05
0.670056,1.37187e-05
0.671186,1.37174e-05
0.672316,1.37162e-05
0.673446,1.37149e-05
0.674576,1.37137e-05
0.675706,1.37124e-05
0.676836,1.37112e-05
0.677966,1.37099e-05
0.679096,1.37087e-05
0.680226,1.37075e-05
0.681356,1.37062e-05
0.682486,1.3705e-05
0.683616,1.37037e-05
0.684746,1.37025e-05
0.685876,1.37013e-05
0.687006,1.37e-05
0.688136,1.36988e-05
0.689266,1.36976e-05
0.690395,1.36963e-05
0.691525,1.36951e-05
0.692655,1.36939e-05
0.693785,1.36927e-05
0.694915,1.36915e-05
0.696045,1.36902e-05
0.697175,1.3689e-05
0.698305,1.36878e-05
0.699435,1.36866e-05
0.700565,1.36854e-05
0.701695,1.36842e-05
0.702825,1.3683e-05
0.703955,1.36817e-05
0.705085,1.36805e-05
0.706215,1.36793e-05
0.707345,1.36781e-05
0.708475,1.36769e-05
0.709605,1.36757e-05
0.710734,1.36745e-05
0.711864,1.36733e-05
0.712994,1.36721e-05
0.714124,1.36709e-05
0.715254,1.36698e-05
0.716384,1.36686e-05
0.717514,1.36674e-05
0.718644,1.36662e-05
0.719774,1.3665e-05
0.720904,1.36638e-05
0.722034,1.36626e-05
0.723164,1.36615e-05
0.724294,1.36603e-05
0.725424,1.36591e-05
0.726554,1.36579e-05
0.727684,1.36567e-05
0.728814,1.36556e-05
0.729944,1.36544e-05
0.731073,1.36532e-05
0.732203,1.36521e-05
0.733333,1.36509e-05
0.734463,1.36497e-05
0.735593,1.36486e-05
0.736723,1.36474e-05
0.737853,1.36462e-05
0.738983,1.36451e-05
0.740113,1.36439e-05
0.741243,1.36428e-05
0.742373,1.36416e-05
0.743503,1.36405e-05
0.744633,1.36393e-05
0.745763,1.36382e-05
0.746893,1.3637e-05
0.748023,1.36359e-05
0.749153,1.36347e-05
0.750282,1.36336e-05
0.751412,1.36324e-05
0.752542,1.36313e-05
0.753672,1.36301e-05
0.754802,1.3629e-05
0.755932,1.36279e-05
0.757062,1.36267e-05
0.758192,1.36256e-05
0.759322,1.36245e-05
0.760452,1.36233e-05
0.761582,1.36222e-05
0.762712,1.36211e-05
0.763842,1.36199e-05
0.764972,1.36188e-05
0.766102,1.36177e-05
0.767232,1.36166e-05
0.768362,1.36154e-05
0.769492,1.36143e-05
0.770621,1.36132e-05
0.771751,1.36121e-05
0.772881,1.3611e-05
0.774011,1.36099e-05
0.775141,1.36087e-05
0.776271,1.36076e-05
0.777401,1.36065e-05
0.778531,1.36054e-05
0.779661,1.36043e-05
0.780791,1.36032e-05
0.781921,1.36021e-05
0.783051,1.3601e-05
0.784181,1.35999e-05
0.785311,1.35988e-05
0.786441,1.35977e-05
0.787571,1.35966e-05
0.788701,1.35955e-05
0.789831,1.35944e-05
0.79096,1.35933e-05
0.79209,1.35922e-05
0.79322,1.35911e-05
0.79435,1.359e-05
0.79548,1.3589e-05
0.79661,1.35879e-05
0.79774,1.35868e-05
0.79887,1.35857e-05
0.8,1.35846e-05
0.80113,1.35835e-05
0.80226,1.35825e-05
0.80339,1.35814e-05
0.80452,1.35803e-05
0.80565,1.35792e-05
0.80678,1.35782e-05
0.80791,1.35771e-05
0.80904,1.3576e-05
0.810169,1.35749e-05
0.811299,1.35739e-05
0.812429,1.35728e-05
0.813559,1.35717e-05
0.814689,1.35707e-05
0.815819,1.35696e-05
0.816949,1.35685e-05
0.818079,1.35675e-05
0.819209,1.35664e-05
0.820339,1.35654e-05
0.821469,1.35643e-05
0.822599,1.35633e-05
0.823729,1.35622e-05
0.824859,1.35611e-05
0.825989,1.35601e-05
0.827119,1.3559e-05
0.828249,1.3558e-05
0.829379,1.35569e-05
0.830508,1.35559e-05
0.831638,1.35549e-05
0.832768,1.35538e-05
0.833898,1.35528e-05
0.835028,1.35517e-05
0.836158,1.35507e-05
0.837288,1.35496e-05
0.838418,1.35486e-05
0.839548,1.35476e-05
0.840678,1.35465e-05
0.841808,1.35455e-05
0.842938,1.35445e-05
0.844068,1.35434e-05
0.845198,1.35424e-05
0.846328,1.35414e-05
0.847458,1.35404e-05
0.848588,1.35393e-05
0.849718,1.35383e-05
0.850847,1.35373e-05
0.851977,1.35363e-05
0.853107,1.35352e-05
0.854237,1.35342e-05
0.855367,1.35332e-05
0.856497,1.35322e-05
0.857627,1.35312e-05
0.858757,1.35301e-05
0.859887,1.35291e-05
0.861017,1.35281e-05
0.862147,1.35271e-05
0.863277,1.35261e-05
0.864407,1.35251e-05
0.865537,1.35241e-05
0.866667,1.35231e-05
0.867797,1.35221e-05
0.868927,1.35211e-05
0.870056,1.35201e-05
0.871186,1.35191e-05
0.872316,1.35181e-05
0.873446,1.35171e-05
0.874576,1.35161e-05
0.875706,1.35151e-05
0.876836,1.35141e-05
0.877966,1.35131e-05
0.879096,1.35121e-05
0.880226,1.35111e-05
0.881356,1.35101e-05
0.882486,1.35091e-05
0.883616,1.35081e-05
0.884746,1.35071e-05
0.885876,1.35061e-05
0.887006,1.35052e-05
0.888136,1.35042e-05
0.889266,1.35032e-05
0.890395,1.35022e-05
0.891525,1.35012e-05
0.892655,1.35003e-05
0.893785,1.34993e-05
0.894915,1.34983e-05
0.896045,1.34973e-05
0.897175,1.34964e-05
0.898305,1.34954e-05
0.899435,1.34944e-05
0.900565,1.34934e-05
0.901695,1.34925e-05
0.902825,1.34915e-05
0.903955,1.34905e-05
0.905085,1.34896e-05
0.906215,1.34886e-05
0.907345,1.34876e-05
0.908475,1.34867e-05
0.909605,1.34857e-05
0.910734,1.34848e-05
0.911864,1.34838e-05
0.912994,1.34828e-05
0.914124,1.34819e-05
0.915254,1.34809e-05
0.916384,1.348e-05
0.917514,1.3479e-05
0.918644,1.34781e-05
0.919774,1.34771e-05
0.920904,1.34762e-05
0.922034,1.34752e-05
0.923164,1.34743e-05
0.924294,1.34733e-05
0.925424,1.34724e-05
0.926554,1.34714e-05
0.927684,1.34705e-05
0.928814,1.34695e-05
0.929944,1.34686e-05
0.931073,1.34677e-05
0.932203,1.34667e-05
0.933333,1.34658e-05
0.934463,1.34648e-05
0.935593,1.34639e-05
0.936723,1.3463e-05
0.937853,1.3462e-05
0.938983,1.34611e-05
0.940113,1.34602e-05
0.941243,1.34592e-05
0.942373,1.34583e-05
0.943503,1.34574e-05
0.944633,1.34565e-05
0.945763,1.34555e-05
0.946893,1.34546e-05
0.948023,1.34537e-05
0.949153,1.34528e-05
0.950282,1.34518e-05
0.951412,1.34509e-05
0.952542,1.345e-05
0.953672,1.34491e-05
0.954802,1.34482e-05
0.955932,1.34472e-05
0.957062,1.34463e-05
0.958192,1.34454e-05
0.959322,1.34445e-05
0.960452,1.34436e-05
0.961582,1.34427e-05
0.962712,1.34418e-05
0.963842,1.34409e-05
0.964972,1.34399e-05
0.966102,1.3439e-05
0.967232,1.34381e-05
0.968362,1.34372e-05
0.969492,1.34363e-05
0.970621,1.34354e-05
0.971751,1.34345e-05
0.972881,1.34336e-05
0.974011,1.34327e-05
0.975141,1.34318e-05
0.976271,1.34309e-05
0.977401,1.343e-05
0.978531,1.34291e-05
0.979661,1.34282e-05
0.980791,1.34273e-05
0.981921,1.34264e-05
0.983051,1.34256e-05
0.984181,1.34247e-05
0.985311,1.34238e-05
0.986441,1.34229e-05
0.987571,1.3422e-05
0.988701,1.34211e-05
0.989831,1.34202e-05
0.99096,1.34193e-05
0.99209,1.34185e-05
0.99322,1.34176e-05
0.99435,1.34167e-05
0.99548,1.34158e-05
0.99661,1.34149e-05
0.99774,1.34141e-05
0.99887,1.34132e-05
1,1.34123e-05


==> examples/emd.data/0-r-2.csv <==
x,y
0,20.0003
0.00112994,20.0229
0.00225989,20.0455
0.00338983,20.0681
0.00451977,20.0907
0.00564972,20.1133
0.00677966,20.1359
0.0079096,20.1585
0.00903955,20.1811
0.0101695,20.2037
0.0112994,20.2263
0.0124294,20.2489
0.0135593,20.2715
0.0146893,20.2941
0.0158192,20.3167
0.0169492,20.3393
0.0180791,20.3619
0.019209,20.3845
0.020339,20.4071
0.0214689,20.4297
0.0225989,20.4523
0.0237288,20.4749
0.0248588,20.4975
0.0259887,20.5201
0.0271186,20.5427
0.0282486,20.5653
0.0293785,20.5879
0.0305085,20.6105
0.0316384,20.6331
0.0327684,20.6557
0.0338983,20.6783
0.0350282,20.7009
0.0361582,20.7235
0.0372881,20.7461
0.0384181,20.7687
0.039548,20.7913
0.040678,20.8139
0.0418079,20.8365
0.0429379,20.8591
0.0440678,20.8817
0.0451977,20.9043
0.0463277,20.9269
0.0474576,20.9495
0.0485876,20.9721
0.0497175,20.9947
0.0508475,21.0173
0.0519774,21.0399
0.0531073,21.0625
0.0542373,21.0851
0.0553672,21.1077
0.0564972,21.1303
0.0576271,21.1529
0.0587571,21.1755
0.059887,21.1981
0.0610169,21.2207
0.0621469,21.2433
0.0632768,21.2659
0.0644068,21.2885
0.0655367,21.311
0.0666667,21.3336
0.0677966,21.3562
0.0689266,21.3788
0.0700565,21.4014
0.0711864,21.424
0.0723164,21.4466
0.0734463,21.4692
0.0745763,21.4918
0.0757062,21.5144
0.0768362,21.537
0.0779661,21.5596
0.079096,21.5822
0.080226,21.6048
0.0813559,21.6274
0.0824859,21.65
0.0836158,21.6726
0.0847458,21.6952
0.0858757,21.7178
0.0870056,21.7404
0.0881356,21.763
0.0892655,21.7856
0.0903955,21.8082
0.0915254,21.8308
0.0926554,21.8534
0.0937853,21.876
0.0949153,21.8986
0.0960452,21.9212
0.0971751,21.9438
0.0983051,21.9664
0.099435,21.989
0.100565,22.0116
0.101695,22.0342
0.102825,22.0568
0.103955,22.0794
0.105085,22.102
0.106215,22.1246
0.107345,22.1472
0.108475,22.1698
0.109605,22.1924
0.110734,22.215
0.111864,22.2376
0.112994,22.2602
0.114124,22.2828
0.115254,22.3054
0.116384,22.328
0.117514,22.3506
0.118644,22.3732
0.119774,22.3958
0.120904,22.4184
0.122034,22.441
0.123164,22.4636
0.124294,22.4862
0.125424,22.5088
0.126554,22.5314
0.127684,22.554
0.128814,22.5766
0.129944,22.5992
0.131073,22.6218
0.132203,22.6444
0.133333,22.667
0.134463,22.6896
0.135593,22.7122
0.136723,22.7348
0.137853,22.7574
0.138983,22.78
0.140113,22.8026
0.141243,22.8252
0.142373,22.8478
0.143503,22.8704
0.144633,22.893
0.145763,22.9156
0.146893,22.9382
0.148023,22.9608
0.149153,22.9834
0.150282,23.006
0.151412,23.0286
0.152542,23.0512
0.153672,23.0738
0.154802,23.0964
0.155932,23.119
0.157062,23.1416
0.158192,23.1642
0.159322,23.1868
0.160452,23.2094
0.161582,23.232
0.162712,23.2546
0.163842,23.2772
0.164972,23.2998
0.166102,23.3224
0.167232,23.345
0.168362,23.3676
0.169492,23.3902
0.170621,23.4128
0.171751,23.4354
0.172881,23.458
0.174011,23.4806
0.175141,23.5032
0.176271,23.5258
0.177401,23.5484
0.178531,23.571
0.179661,23.5936
0.180791,23.6162
0.181921,23.6388
0.183051,23.6614
0.184181,23.684
0.185311,23.7066
0.186441,23.7292
0.187571,23.7518
0.188701,23.7744
0.189831,23.797
0.19096,23.8196
0.19209,23.8422
0.19322,23.8648
0.19435,23.8874
0.19548,23.91
0.19661,23.9325
0.19774,23.9551
0.19887,23.9777
0.2,24.0003
0.20113,24.0229
0.20226,24.0455
0.20339,24.0681
0.20452,24.0907
0.20565,24.1133
0.20678,24.1359
0.20791,24.1585
0.20904,24.1811
0.210169,24.2037
0.211299,24.2263
0.212429,24.2489
0.213559,24.2715
0.214689,24.2941
0.215819,24.3167
0.216949,24.3393
0.218079,24.3619
0.219209,24.3845
0.220339,24.4071
0.221469,24.4297
0.222599,24.4523
0.223729,24.4749
0.224859,24.4975
0.225989,24.5201
0.227119,24.5427
0.228249,24.5653
0.229379,24.5879
0.230508,24.6105
0.231638,24.6331
0.232768,24.6557
0.233898,24.6783
0.235028,24.7009
0.236158,24.7235
0.237288,24.7461
0.238418,24.7687
0.239548,24.7913
0.240678,24.8139
0.241808,24.8365
0.242938,24.8591
0.244068,24.8817
0.245198,24.9043
0.246328,24.9269
0.247458,24.9495
0.248588,24.9721
0.249718,24.9947
0.250847,25.0173
0.251977,25.0399
0.253107,25.0625
0.254237,25.0851
0.255367,25.1077
0.256497,25.1303
0.257627,25.1529
0.258757,25.1755
0.259887,25.1981
0.261017,25.2207
0.262147,25.2433
0.263277,25.2659
0.264407,25.2885
0.265537,25.3111
0.266667,25.3337
0.267797,25.3563
0.268927,25.3789
0.270056,25.4015
0.271186,25.4241
0.272316,25.4467
0.273446,25.4693
0.274576,25.4919
0.275706,25.5145
0.276836,25.5371
0.277966,25.5597
0.279096,25.5823
0.280226,25.6049
0.281356,25.6275
0.282486,25.6501
0.283616,25.6727
0.284746,25.6953
0.285876,25.7179
0.287006,25.7405
0.288136,25.7631
0.289266,25.7857
0.290395,25.8083
0.291525,25.8309
0.292655,25.8535
0.293785,25.8761
0.294915,25.8987
0.296045,25.9213
0.297175,25.9439
0.298305,25.9665
0.299435,25.9891
0.300565,26.0117
0.301695,26.0343
0.302825,26.0569
0.303955,26.0795
0.305085,26.1021
0.306215,26.1247
0.307345,26.1473
0.308475,26.1699
0.309605,26.1925
0.310734,26.2151
0.311864,26.2377
0.312994,26.2603
0.314124,26.2829
0.315254,26.3055
0.316384,26.3281
0.317514,26.3507
0.318644,26.3733
0.319774,26.3959
0.320904,26.4185
0.322034,26.4411
0.323164,26.4637
0.324294,26.4863
0.325424,26.5089
0.326554,26.5315
0.327684,26.554
0.328814,26.5766
0.329944,26.5992
0.331073,26.6218
0.332203,26.6444
0.333333,26.667
0.334463,26.6896
0.335593,26.7122
0.336723,26.7348
0.337853,26.7574
0.338983,26.78
0.340113,26.8026
0.341243,26.8252
0.342373,26.8478
0.343503,26.8704
0.344633,26.893
0.345763,26.9156
0.346893,26.9382
0.348023,26.9608
0.349153,26.9834
0.350282,27.006
0.351412,27.0286
0.352542,27.0512
0.353672,27.0738
0.354802,27.0964
0.355932,27.119
0.357062,27.1416
0.358192,27.1642
0.359322,27.1868
0.360452,27.2094
0.361582,27.232
0.362712,27.2546
0.363842,27.2772
0.364972,27.2998
0.366102,27.3224
0.367232,27.345
0.368362,27.3676
0.369492,27.3902
0.370621,27.4128
0.371751,27.4354
0.372881,27.458
0.374011,27.4806
0.375141,27.5032
0.376271,27.5258
0.377401,27.5484
0.378531,27.571
0.379661,27.5936
0.380791,27.6162
0.381921,27.6388
0.383051,27.6614
0.384181,27.684
0.385311,27.7066
0.386441,27.7292
0.387571,27.7518
0.388701,27.7744
0.389831,27.797
0.39096,27.8196
0.39209,27.8422
0.39322,27.8648
0.39435,27.8874
0.39548,27.91
0.39661,27.9326
0.39774,27.9552
0.39887,27.9778
0.4,28.0004
0.40113,28.023
0.40226,28.0456
0.40339,28.0682
0.40452,28.0908
0.40565,28.1134
0.40678,28.136
0.40791,28.1586
0.40904,28.1812
0.410169,28.2038
0.411299,28.2264
0.412429,28.249
0.413559,28.2716
0.414689,28.2942
0.415819,28.3168
0.416949,28.3394
0.418079,28.362
0.419209,28.3846
0.420339,28.4072
0.421469,28.4298
0.422599,28.4524
0.423729,28.475
0.424859,28.4976
0.425989,28.5202
0.427119,28.5428
0.428249,28.5654
0.429379,28.588
0.430508,28.6106
0.431638,28.6332
0.432768,28.6558
0.433898,28.6784
0.435028,28.701
0.436158,28.7236
0.437288,28.7462
0.438418,28.7688
0.439548,28.7914
0.440678,28.814
0.441808,28.8366
0.442938,28.8592
0.444068,28.8818
0.445198,28.9044
0.446328,28.927
0.447458,28.9496
0.448588,28.9722
0.449718,28.9948
0.450847,29.0174
0.451977,29.04
0.453107,29.0626
0.454237,29.0852
0.455367,29.1078
0.456497,29.1304
0.457627,29.153
0.458757,29.1755
0.459887,29.1981
0.461017,29.2207
0.462147,29.2433
0.463277,29.2659
0.464407,29.2885
0.465537,29.3111
0.466667,29.3337
0.467797,29.3563
0.468927,29.3789
0.470056,29.4015
0.471186,29.4241
0.472316,29.4467
0.473446,29.4693
0.474576,29.4919
0.475706,29.5145
0.476836,29.5371
0.477966,29.5597
0.479096,29.5823
0.480226,29.6049
0.481356,29.6275
0.482486,29.6501
0.483616,29.6727
0.484746,29.6953
0.485876,29.7179
0.487006,29.7405
0.488136,29.7631
0.489266,29.7857
0.490395,29.8083
0.491525,29.8309
0.492655,29.8535
0.493785,29.8761
0.494915,29.8987
0.496045,29.9213
0.497175,29.9439
0.498305,29.9665
0.499435,29.9891
0.500565,30.0117
0.501695,30.0343
0.502825,30.0569
0.503955,30.0795
0.505085,30.1021
0.506215,30.1247
0.507345,30.1473
0.508475,30.1699
0.509605,30.1925
0.510734,30.2151
0.511864,30.2377
0.512994,30.2603
0.514124,30.2829
0.515254,30.3055
0.516384,30.3281
0.517514,30.3507
0.518644,30.3733
0.519774,30.3959
0.520904,30.4185
0.522034,30.4411
0.523164,30.4637
0.524294,30.4863
0.525424,30.5089
0.526554,30.5315
0.527684,30.5541
0.528814,30.5767
0.529944,30.5993
0.531073,30.6219
0.532203,30.6445
0.533333,30.6671
0.534463,30.6897
0.535593,30.7123
0.536723,30.7349
0.537853,30.7575
0.538983,30.7801
0.540113,30.8027
0.541243,30.8253
0.542373,30.8479
0.543503,30.8705
0.544633,30.8931
0.545763,30.9157
0.546893,30.9383
0.548023,30.9609
0.549153,30.9835
0.550282,31.0061
0.551412,31.0287
0.552542,31.0513
0.553672,31.0739
0.554802,31.0965
0.555932,31.1191
0.557062,31.1417
0.558192,31.1643
0.559322,31.1869
0.560452,31.2095
0.561582,31.2321
0.562712,31.2547
0.563842,31.2773
0.564972,31.2999
0.566102,31.3225
0.567232,31.3451
0.568362,31.3677
0.569492,31.3903
0.570621,31.4129
0.571751,31.4355
0.572881,31.4581
0.574011,31.4807
0.575141,31.5033
0.576271,31.5259
0.577401,31.5485
0.578531,31.5711
0.579661,31.5937
0.580791,31.6163
0.581921,31.6389
0.583051,31.6615
0.584181,31.6841
0.585311,31.7067
0.586441,31.7293
0.587571,31.7519
0.588701,31.7745
0.589831,31.797
0.59096,31.8196
0.59209,31.8422
0.59322,31.8648
0.59435,31.8874
0.59548,31.91
0.59661,31.9326
0.59774,31.9552
0.59887,31.9778
0.6,32.0004
0.60113,32.023
0.60226,32.0456
0.60339,32.0682
0.60452,32.0908
0.60565,32.1134
0.60678,32.136
0.60791,32.1586
0.60904,32.1812
0.610169,32.2038
0.611299,32.2264
0.612429,32.249
0.613559,32.2716
0.614689,32.2942
0.615819,32.3168
0.616949,32.3394
0.618079,32.362
0.619209,32.3846
0.620339,32.4072
0.621469,32.4298
0.622599,32.4524
0.623729,32.475
0.624859,32.4976
0.625989,32.5202
0.627119,32.5428
0.628249,32.5654
0.629379,32.588
0.630508,32.6106
0.631638,32.6332
0.632768,32.6558
0.633898,32.6784
0.635028,32.701
0.636158,32.7236
0.637288,32.7462
0.638418,32.7688
0.639548,32.7914
0.640678,32.814
0.641808,32.8366
0.642938,32.8592
0.644068,32.8818
0.645198,32.9044
0.646328,32.927
0.647458,32.9496
0.648588,32.9722
0.649718,32.9948
0.650847,33.0174
0.651977,33.04
0.653107,33.0626
0.654237,33.0852
0.655367,33.1078
0.656497,33.1304
0.657627,33.153
0.658757,33.1756
0.659887,33.1982
0.661017,33.2208
0.662147,33.2434
0.663277,33.266
0.664407,33.2886
0.665537,33.3112
0.666667,33.3338
0.667797,33.3564
0.668927,33.379
0.670056,33.4016
0.671186,33.4242
0.672316,33.4468
0.673446,33.4694
0.674576,33.492
0.675706,33.5146
0.676836,33.5372
0.677966,33.5598
0.679096,33.5824
0.680226,33.605
0.681356,33.6276
0.682486,33.6502
0.683616,33.6728
0.684746,33.6954
0.685876,33.718
0.687006,33.7406
0.688136,33.7632
0.689266,33.7858
0.690395,33.8084
0.691525,33.831
0.692655,33.8536
0.693785,33.8762
0.694915,33.8988
0.696045,33.9214
0.697175,33.944
0.698305,33.9666
0.699435,33.9892
0.700565,34.0118
0.701695,34.0344
0.702825,34.057
0.703955,34.0796
0.705085,34.1022
0.706215,34.1248
0.707345,34.1474
0.708475,34.17
0.709605,34.1926
0.710734,34.2152
0.711864,34.2378
0.712994,34.2604
0.714124,34.283
0.715254,34.3056
0.716384,34.3282
0.717514,34.3508
0.718644,34.3734
0.719774,34.396
0.720904,34.4185
0.722034,34.4411
0.723164,34.4637
0.724294,34.4863
0.725424,34.5089
0.726554,34.5315
0.727684,34.5541
0.728814,34.5767
0.729944,34.5993
0.731073,34.6219
0.732203,34.6445
0.733333,34.6671
0.734463,34.6897
0.735593,34.7123
0.736723,34.7349
0.737853,34.7575
0.738983,34.7801
0.740113,34.8027
0.741243,34.8253
0.742373,34.8479
0.743503,34.8705
0.744633,34.8931
0.745763,34.9157
0.746893,34.9383
0.748023,34.9609
0.749153,34.9835
0.750282,35.0061
0.751412,35.0287
0.752542,35.0513
0.753672,35.0739
0.754802,35.0965
0.755932,35.1191
0.757062,35.1417
0.758192,35.1643
0.759322,35.1869
0.760452,35.2095
0.761582,35.2321
0.762712,35.2547
0.763842,35.2773
0.764972,35.2999
0.766102,35.3225
0.767232,35.3451
0.768362,35.3677
0.769492,35.3903
0.770621,35.4129
0.771751,35.4355
0.772881,35.4581
0.774011,35.4807
0.775141,35.5033
0.776271,35.5259
0.777401,35.5485
0.778531,35.5711
0.779661,35.5937
0.780791,35.6163
0.781921,35.6389
0.783051,35.6615
0.784181,35.6841
0.785311,35.7067
0.786441,35.7293
0.787571,35.7519
0.788701,35.7745
0.789831,35.7971
0.79096,35.8197
0.79209,35.8423
0.79322,35.8649
0.79435,35.8875
0.79548,35.9101
0.79661,35.9327
0.79774,35.9553
0.79887,35.9779
0.8,36.0005
0.80113,36.0231
0.80226,36.0457
0.80339,36.0683
0.80452,36.0909
0.80565,36.1135
0.80678,36.1361
0.80791,36.1587
0.80904,36.1813
0.810169,36.2039
0.811299,36.2265
0.812429,36.2491
0.813559,36.2717
0.814689,36.2943
0.815819,36.3169
0.816949,36.3395
0.818079,36.3621
0.819209,36.3847
0.820339,36.4073
0.821469,36.4299
0.822599,36.4525
0.823729,36.4751
0.824859,36.4977
0.825989,36.5203
0.827119,36.5429
0.828249,36.5655
0.829379,36.5881
0.830508,36.6107
0.831638,36.6333
0.832768,36.6559
0.833898,36.6785
0.835028,36.7011
0.836158,36.7237
0.837288,36.7463
0.838418,36.7689
0.839548,36.7915
0.840678,36.8141
0.841808,36.8367
0.842938,36.8593
0.844068,36.8819
0.845198,36.9045
0.846328,36.9271
0.847458,36.9497
0.848588,36.9723
0.849718,36.9949
0.850847,37.0175
0.851977,37.04
0.853107,37.0626
0.854237,37.0852
0.855367,37.1078
0.856497,37.1304
0.857627,37.153
0.858757,37.1756
0.859887,37.1982
0.861017,37.2208
0.862147,37.2434
0.863277,37.266
0.864407,37.2886
0.865537,37.3112
0.866667,37.3338
0.867797,37.3564
0.868927,37.379
0.870056,37.4016
0.871186,37.4242
0.872316,37.4468
0.873446,37.4694
0.874576,37.492
0.875706,37.5146
0.876836,37.5372
0.877966,37.5598
0.879096,37.5824
0.880226,37.605
0.881356,37.6276
0.882486,37.6502
0.883616,37.6728
0.884746,37.6954
0.885876,37.718
0.887006,37.7406
0.888136,37.7632
0.889266,37.7858
0.890395,37.8084
0.891525,37.831
0.892655,37.8536
0.893785,37.8762
0.894915,37.8988
0.896045,37.9214
0.897175,37.944
0.898305,37.9666
0.899435,37.9892
0.900565,38.0118
0.901695,38.0344
0.902825,38.057
0.903955,38.0796
0.905085,38.1022
0.906215,38.1248
0.907345,38.1474
0.908475,38.17
0.909605,38.1926
0.910734,38.2152
0.911864,38.2378
0.912994,38.2604
0.914124,38.283
0.915254,38.3056
0.916384,38.3282
0.917514,38.3508
0.918644,38.3734
0.919774,38.396
0.920904,38.4186
0.922034,38.4412
0.923164,38.4638
0.924294,38.4864
0.925424,38.509
0.926554,38.5316
0.927684,38.5542
0.928814,38.5768
0.929944,38.5994
0.931073,38.622
0.932203,38.6446
0.933333,38.6672
0.934463,38.6898
0.935593,38.7124
0.936723,38.735
0.937853,38.7576
0.938983,38.7802
0.940113,38.8028
0.941243,38.8254
0.942373,38.848
0.943503,38.8706
0.944633,38.8932
0.945763,38.9158
0.946893,38.9384
0.948023,38.961
0.949153,38.9836
0.950282,39.0062
0.951412,39.0288
0.952542,39.0514
0.953672,39.074
0.954802,39.0966
0.955932,39.1192
0.957062,39.1418
0.958192,39.1644
0.959322,39.187
0.960452,39.2096
0.961582,39.2322
0.962712,39.2548
0.963842,39.2774
0.964972,39.3
0.966102,39.3226
0.967232,39.3452
0.968362,39.3678
0.969492,39.3904
0.970621,39.413
0.971751,39.4356
0.972881,39.4582
0.974011,39.4808
0.975141,39.5034
0.976271,39.526
0.977401,39.5486
0.978531,39.5712
0.979661,39.5938
0.980791,39.6164
0.981921,39.639
0.983051,39.6615
0.984181,39.6841
0.985311,39.7067
0.986441,39.7293
0.987571,39.7519
0.988701,39.7745
0.989831,39.7971
0.99096,39.8197
0.99209,39.8423
0.99322,39.8649
0.99435,39.8875
0.99548,39.9101
0.99661,39.9327
0.99774,39.9553
0.99887,39.9779
1,40.0005


==> examples/emd.data/0-s.csv <==
x,y
0,22
0.00112994,22.0242
0.00225989,22.0424
0.00338983,22.0548
0.00451977,22.0613
0.00564972,22.062
0.00677966,22.0569
0.0079096,22.0463
0.00903955,22.0302
0.0101695,22.0089
0.0112994,21.9826
0.0124294,21.9515
0.0135593,21.9158
0.0146893,21.876
0.0158192,21.8323
0.0169492,21.7851
0.0180791,21.7348
0.019209,21.6817
0.020339,21.6263
0.0214689,21.569
0.0225989,21.5102
0.0237288,21.4505
0.0248588,21.3902
0.0259887,21.3299
0.0271186,21.27
0.0282486,21.211
0.0293785,21.1534
0.0305085,21.0976
0.0316384,21.044
0.0327684,20.9932
0.0338983,20.9456
0.0350282,20.9015
0.0361582,20.8615
0.0372881,20.8257
0.0384181,20.7946
0.039548,20.7685
0.040678,20.7478
0.0418079,20.7326
0.0429379,20.7231
0.0440678,20.7195
0.0451977,20.722
0.0463277,20.7308
0.0474576,20.7459
0.0485876,20.7672
0.0497175,20.7947
0.0508475,20.8285
0.0519774,20.8684
0.0531073,20.9143
0.0542373,20.9659
0.0553672,21.023
0.0564972,21.0854
0.0576271,21.1528
0.0587571,21.2248
0.059887,21.301
0.0610169,21.381
0.0621469,21.4644
0.0632768,21.5507
0.0644068,21.6394
0.0655367,21.73
0.0666667,21.8218
0.0677966,21.9145
0.0689266,22.0073
0.0700565,22.0997
0.0711864,22.1911
0.0723164,22.281
0.0734463,22.3688
0.0745763,22.4538
0.0757062,22.5355
0.0768362,22.6134
0.0779661,22.6869
0.079096,22.7556
0.080226,22.8188
0.0813559,22.8763
0.0824859,22.9276
0.0836158,22.9724
0.0847458,23.0102
0.0858757,23.0408
0.0870056,23.0639
0.0881356,23.0794
0.0892655,23.0872
0.0903955,23.0871
0.0915254,23.079
0.0926554,23.063
0.0937853,23.0393
0.0949153,23.0079
0.0960452,22.9691
0.0971751,22.9229
0.0983051,22.8697
0.099435,22.81
0.100565,22.7441
0.101695,22.6725
0.102825,22.5955
0.103955,22.5137
0.105085,22.4279
0.106215,22.3385
0.107345,22.2462
0.108475,22.1516
0.109605,22.0555
0.110734,21.9585
0.111864,21.8613
0.112994,21.7648
0.114124,21.6696
0.115254,21.5765
0.116384,21.4861
0.117514,21.3991
0.118644,21.3163
0.119774,21.2383
0.120904,21.1658
0.122034,21.0992
0.123164,21.0391
0.124294,20.9861
0.125424,20.9407
0.126554,20.9031
0.127684,20.8738
0.128814,20.8529
0.129944,20.8408
0.131073,20.8376
0.132203,20.8434
0.133333,20.8581
0.134463,20.8817
0.135593,20.9141
0.136723,20.9551
0.137853,21.0045
0.138983,21.0618
0.140113,21.1266
0.141243,21.1985
0.142373,21.277
0.143503,21.3616
0.144633,21.4515
0.145763,21.5461
0.146893,21.6445
0.148023,21.7463
0.149153,21.8504
0.150282,21.9561
0.151412,22.0625
0.152542,22.1688
0.153672,22.2741
0.154802,22.3777
0.155932,22.4785
0.157062,22.576
0.158192,22.6691
0.159322,22.7572
0.160452,22.8394
0.161582,22.9153
0.162712,22.9841
0.163842,23.0453
0.164972,23.0981
0.166102,23.1424
0.167232,23.1777
0.168362,23.2037
0.169492,23.2203
0.170621,23.2271
0.171751,23.2242
0.172881,23.2117
0.174011,23.1898
0.175141,23.1586
0.176271,23.1182
0.177401,23.0693
0.178531,23.0122
0.179661,22.9476
0.180791,22.876
0.181921,22.798
0.183051,22.7145
0.184181,22.6263
0.185311,22.5342
0.186441,22.4393
0.187571,22.3423
0.188701,22.2444
0.189831,22.1464
0.19096,22.0494
0.19209,21.9545
0.19322,21.8627
0.19435,21.7749
0.19548,21.6921
0.19661,21.6152
0.19774,21.5452
0.19887,21.483
0.2,21.4292
0.20113,21.3846
0.20226,21.3498
0.20339,21.3254
0.20452,21.312
0.20565,21.3099
0.20678,21.3193
0.20791,21.3403
0.20904,21.3731
0.210169,21.4179
0.211299,21.4743
0.212429,21.5421
0.213559,21.6208
0.214689,21.7102
0.215819,21.8097
0.216949,21.9187
0.218079,22.0363
0.219209,22.1617
0.220339,22.2941
0.221469,22.4326
0.222599,22.5761
0.223729,22.7234
0.224859,22.8735
0.225989,23.0252
0.227119,23.1774
0.228249,23.3289
0.229379,23.4785
0.230508,23.6251
0.231638,23.7674
0.232768,23.9044
0.233898,24.035
0.235028,24.1584
0.236158,24.2736
0.237288,24.3796
0.238418,24.4757
0.239548,24.5612
0.240678,24.6359
0.241808,24.6991
0.242938,24.7505
0.244068,24.7897
0.245198,24.8169
0.246328,24.8321
0.247458,24.8357
0.248588,24.8277
0.249718,24.8084
0.250847,24.7786
0.251977,24.739
0.253107,24.6905
0.254237,24.6338
0.255367,24.5698
0.256497,24.4997
0.257627,24.4247
0.258757,24.3459
0.259887,24.2648
0.261017,24.1824
0.262147,24.1002
0.263277,24.0195
0.264407,23.9417
0.265537,23.8681
0.266667,23.8
0.267797,23.7387
0.268927,23.6853
0.270056,23.641
0.271186,23.6067
0.272316,23.5837
0.273446,23.5727
0.274576,23.5741
0.275706,23.5886
0.276836,23.6169
0.277966,23.6593
0.279096,23.7159
0.280226,23.7865
0.281356,23.8711
0.282486,23.9694
0.283616,24.0812
0.284746,24.2058
0.285876,24.3423
0.287006,24.4899
0.288136,24.6476
0.289266,24.8144
0.290395,24.9892
0.291525,25.1705
0.292655,25.3568
0.293785,25.5469
0.294915,25.7391
0.296045,25.9321
0.297175,26.1242
0.298305,26.3138
0.299435,26.4994
0.300565,26.6794
0.301695,26.8526
0.302825,27.0175
0.303955,27.1729
0.305085,27.3175
0.306215,27.45
0.307345,27.5697
0.308475,27.676
0.309605,27.7681
0.310734,27.8454
0.311864,27.9074
0.312994,27.9542
0.314124,27.9859
0.315254,28.0028
0.316384,28.0051
0.317514,27.9931
0.318644,27.9678
0.319774,27.9301
0.320904,27.8812
0.322034,27.8221
0.323164,27.7539
0.324294,27.6783
0.325424,27.5967
0.326554,27.5109
0.327684,27.4225
0.328814,27.333
0.329944,27.2443
0.331073,27.1581
0.332203,27.076
0.333333,26.9999
0.334463,26.9314
0.335593,26.872
0.336723,26.8228
0.337853,26.7853
0.338983,26.7609
0.340113,26.7505
0.341243,26.755
0.342373,26.7748
0.343503,26.8103
0.344633,26.8622
0.345763,26.9306
0.346893,27.0152
0.348023,27.1154
0.349153,27.2308
0.350282,27.3608
0.351412,27.5046
0.352542,27.661
0.353672,27.8285
0.354802,28.0057
0.355932,28.1911
0.357062,28.3831
0.358192,28.5799
0.359322,28.7796
0.360452,28.9801
0.361582,29.1795
0.362712,29.3759
0.363842,29.5673
0.364972,29.752
0.366102,29.928
0.367232,30.0935
0.368362,30.2468
0.369492,30.3865
0.370621,30.5115
0.371751,30.6206
0.372881,30.7126
0.374011,30.7867
0.375141,30.8424
0.376271,30.8798
0.377401,30.8988
0.378531,30.8993
0.379661,30.8814
0.380791,30.8461
0.381921,30.7945
0.383051,30.7277
0.384181,30.6467
0.385311,30.5529
0.386441,30.4481
0.387571,30.3341
0.388701,30.2131
0.389831,30.0869
0.39096,29.9575
0.39209,29.8272
0.39322,29.6981
0.39435,29.5725
0.39548,29.4524
0.39661,29.3401
0.39774,29.2374
0.39887,29.1458
0.4,29.0673
0.40113,29.0034
0.40226,28.9556
0.40339,28.9249
0.40452,28.9117
0.40565,28.9167
0.40678,28.9405
0.40791,28.9834
0.40904,29.045
0.410169,29.1244
0.411299,29.221
0.412429,29.3339
0.413559,29.4623
0.414689,29.6043
0.415819,29.7582
0.416949,29.9219
0.418079,30.0936
0.419209,30.2713
0.420339,30.4526
0.421469,30.635
0.422599,30.8161
0.423729,30.9935
0.424859,31.1647
0.425989,31.3276
0.427119,31.4801
0.428249,31.6198
0.429379,31.7449
0.430508,31.8532
0.431638,31.9435
0.432768,32.0148
0.433898,32.066
0.435028,32.0961
0.436158,32.1042
0.437288,32.0907
0.438418,32.0558
0.439548,32.0002
0.440678,31.9242
0.441808,31.8286
0.442938,31.715
0.444068,31.5852
0.445198,31.4412
0.446328,31.2849
0.447458,31.1182
0.448588,30.9436
0.449718,30.7639
0.450847,30.5818
0.451977,30.3997
0.453107,30.2205
0.454237,30.0467
0.455367,29.8806
0.456497,29.7249
0.457627,29.5821
0.458757,29.4544
0.459887,29.3434
0.461017,29.2505
0.462147,29.1771
0.463277,29.1246
0.464407,29.0942
0.465537,29.0857
0.466667,29.099
0.467797,29.1336
0.468927,29.1895
0.470056,29.2658
0.471186,29.3612
0.472316,29.4735
0.473446,29.6009
0.474576,29.7415
0.475706,29.8931
0.476836,30.0531
0.477966,30.2186
0.479096,30.3867
0.480226,30.5545
0.481356,30.7191
0.482486,30.8778
0.483616,31.0279
0.484746,31.1665
0.485876,31.291
0.487006,31.3987
0.488136,31.4879
0.489266,31.5571
0.490395,31.6048
0.491525,31.6294
0.492655,31.6297
0.493785,31.6058
0.494915,31.5579
0.496045,31.4864
0.497175,31.3917
0.498305,31.2744
0.499435,31.1365
0.500565,30.98
0.501695,30.8071
0.502825,30.62
0.503955,30.4212
0.505085,30.2134
0.506215,30.0001
0.507345,29.7844
0.508475,29.5695
0.509605,29.3585
0.510734,29.1546
0.511864,28.9605
0.512994,28.7794
0.514124,28.6143
0.515254,28.4677
0.516384,28.3416
0.517514,28.2374
0.518644,28.1566
0.519774,28.1009
0.520904,28.0713
0.522034,28.0675
0.523164,28.0891
0.524294,28.1353
0.525424,28.2056
0.526554,28.299
0.527684,28.4133
0.528814,28.5459
0.529944,28.6941
0.531073,28.8556
0.532203,29.0274
0.533333,29.2064
0.534463,29.3888
0.535593,29.5713
0.536723,29.7502
0.537853,29.9222
0.538983,30.0842
0.540113,30.2332
0.541243,30.3661
0.542373,30.48
0.543503,30.5721
0.544633,30.6411
0.545763,30.6856
0.546893,30.7046
0.548023,30.6969
0.549153,30.6617
0.550282,30.5998
0.551412,30.5126
0.552542,30.4012
0.553672,30.267
0.554802,30.1114
0.555932,29.9373
0.557062,29.7481
0.558192,29.5469
0.559322,29.3369
0.560452,29.1215
0.561582,28.9044
0.562712,28.6894
0.563842,28.4805
0.564972,28.2815
0.566102,28.0961
0.567232,27.9272
0.568362,27.7776
0.569492,27.6503
0.570621,27.5479
0.571751,27.473
0.572881,27.4263
0.574011,27.4083
0.575141,27.4196
0.576271,27.4605
0.577401,27.5312
0.578531,27.6298
0.579661,27.7542
0.580791,27.9022
0.581921,28.0717
0.583051,28.2602
0.584181,28.4641
0.585311,28.6794
0.586441,28.9023
0.587571,29.1288
0.588701,29.3549
0.589831,29.5769
0.59096,29.7906
0.59209,29.9922
0.59322,30.1778
0.59435,30.3438
0.59548,30.4876
0.59661,30.6072
0.59774,30.7005
0.59887,30.7654
0.6,30.8001
0.60113,30.805
0.60226,30.7809
0.60339,30.7284
0.60452,30.6483
0.60565,30.5419
0.60678,30.412
0.60791,30.2621
0.60904,30.0955
0.610169,29.9155
0.611299,29.7259
0.612429,29.5308
0.613559,29.3348
0.614689,29.1424
0.615819,28.9581
0.616949,28.7862
0.618079,28.6304
0.619209,28.4942
0.620339,28.3811
0.621469,28.2947
0.622599,28.238
0.623729,28.2122
0.624859,28.2182
0.625989,28.2567
0.627119,28.3285
0.628249,28.4338
0.629379,28.5709
0.630508,28.7372
0.631638,28.9304
0.632768,29.148
0.633898,29.3873
0.635028,29.644
0.636158,29.9136
0.637288,30.1915
0.638418,30.4732
0.639548,30.7541
0.640678,31.0296
0.641808,31.2953
0.642938,31.5465
0.644068,31.7789
0.645198,31.9881
0.646328,32.1716
0.647458,32.3272
0.648588,32.4526
0.649718,32.5455
0.650847,32.6043
0.651977,32.6296
0.653107,32.6228
0.654237,32.585
0.655367,32.5175
0.656497,32.422
0.657627,32.3023
0.658757,32.1626
0.659887,32.0071
0.661017,31.8402
0.662147,31.666
0.663277,31.4897
0.664407,31.3165
0.665537,31.1514
0.666667,30.9997
0.667797,30.8661
0.668927,30.7546
0.670056,30.6684
0.671186,30.6111
0.672316,30.5862
0.673446,30.5964
0.674576,30.6424
0.675706,30.7239
0.676836,30.8409
0.677966,30.9933
0.679096,31.1804
0.680226,31.3991
0.681356,31.6455
0.682486,31.9161
0.683616,32.2069
0.684746,32.514
0.685876,32.8321
0.687006,33.1557
0.688136,33.4792
0.689266,33.7971
0.690395,34.104
0.691525,34.3952
0.692655,34.6663
0.693785,34.9127
0.694915,35.1299
0.696045,35.3141
0.697175,35.4637
0.698305,35.5777
0.699435,35.655
0.700565,35.6948
0.701695,35.6966
0.702825,35.663
0.703955,35.597
0.705085,35.5019
0.706215,35.3807
0.707345,35.2371
0.708475,35.0763
0.709605,34.9041
0.710734,34.7261
0.711864,34.5482
0.712994,34.3758
0.714124,34.2144
0.715254,34.0692
0.716384,33.9454
0.717514,33.8483
0.718644,33.7825
0.719774,33.7504
0.720904,33.754
0.722034,33.795
0.723164,33.8753
0.724294,33.996
0.725424,34.1552
0.726554,34.3501
0.727684,34.5781
0.728814,34.8365
0.729944,35.1221
0.731073,35.4294
0.732203,35.7526
0.733333,36.0858
0.734463,36.4231
0.735593,36.7586
0.736723,37.0864
0.737853,37.4007
0.738983,37.6954
0.740113,37.9647
0.741243,38.2033
0.742373,38.4081
0.743503,38.5764
0.744633,38.7058
0.745763,38.7937
0.746893,38.8383
0.748023,38.8412
0.749153,38.8047
0.750282,38.7312
0.751412,38.623
0.752542,38.4831
0.753672,38.3169
0.754802,38.1305
0.755932,37.93
0.757062,37.7214
0.758192,37.5107
0.759322,37.3045
0.760452,37.1089
0.761582,36.9304
0.762712,36.7753
0.763842,36.6495
0.764972,36.5565
0.766102,36.4992
0.767232,36.4807
0.768362,36.5037
0.769492,36.5706
0.770621,36.6797
0.771751,36.8288
0.772881,37.0156
0.774011,37.2377
0.775141,37.4922
0.776271,37.7733
0.777401,38.0747
0.778531,38.3899
0.779661,38.7126
0.780791,39.0362
0.781921,39.3541
0.783051,39.6594
0.784181,39.9453
0.785311,40.2051
0.786441,40.4325
0.787571,40.6239
0.788701,40.776
0.789831,40.8857
0.79096,40.95
0.79209,40.9666
0.79322,40.9371
0.79435,40.8641
0.79548,40.7502
0.79661,40.5979
0.79774,40.4105
0.79887,40.1941
0.8,39.9556
0.80113,39.7019
0.80226,39.4399
0.80339,39.1763
0.80452,38.9184
0.80565,38.6731
0.80678,38.4476
0.80791,38.249
0.80904,38.0837
0.810169,37.9553
0.811299,37.8667
0.812429,37.8209
0.813559,37.8208
0.814689,37.8684
0.815819,37.9614
0.816949,38.0967
0.818079,38.2711
0.819209,38.4814
0.820339,38.7237
0.821469,38.9912
0.822599,39.2765
0.823729,39.5719
0.824859,39.8701
0.825989,40.1635
0.827119,40.4448
0.828249,40.7069
0.829379,40.9426
0.830508,41.1445
0.831638,41.3064
0.832768,41.4251
0.833898,41.4982
0.835028,41.5235
0.836158,41.4985
0.837288,41.4222
0.838418,41.2975
0.839548,41.1288
0.840678,40.9202
0.841808,40.6759
0.842938,40.401
0.844068,40.1029
0.845198,39.7899
0.846328,39.4703
0.847458,39.1523
0.848588,38.844
0.849718,38.5526
0.850847,38.2852
0.851977,38.0488
0.853107,37.8506
0.854237,37.6966
0.855367,37.589
0.856497,37.5291
0.857627,37.5179
0.858757,37.5568
0.859887,37.6458
0.861017,37.7805
0.862147,37.9552
0.863277,38.1643
0.864407,38.4023
0.865537,38.663
0.866667,38.938
0.867797,39.2184
0.868927,39.4953
0.870056,39.7597
0.871186,40.0032
0.872316,40.219
0.873446,40.4008
0.874576,40.542
0.875706,40.6365
0.876836,40.679
0.877966,40.6689
0.879096,40.6067
0.880226,40.493
0.881356,40.3283
0.882486,40.1144
0.883616,39.8574
0.884746,39.5646
0.885876,39.2434
0.887006,38.9012
0.888136,38.5455
0.889266,38.1853
0.890395,37.8301
0.891525,37.489
0.892655,37.1715
0.893785,36.8862
0.894915,36.6387
0.896045,36.4341
0.897175,36.2774
0.898305,36.1737
0.899435,36.1266
0.900565,36.1345
0.901695,36.1946
0.902825,36.304
0.903955,36.4597
0.905085,36.658
0.906215,36.8908
0.907345,37.149
0.908475,37.4238
0.909605,37.706
0.910734,37.9868
0.911864,38.257
0.912994,38.5078
0.914124,38.73
0.915254,38.9148
0.916384,39.0541
0.917514,39.1442
0.918644,39.1825
0.919774,39.1665
0.920904,39.0933
0.922034,38.9618
0.923164,38.7764
0.924294,38.5429
0.925424,38.267
0.926554,37.9546
0.927684,37.6121
0.928814,37.2492
0.929944,36.8763
0.931073,36.5037
0.932203,36.1418
0.933333,35.8005
0.934463,35.488
0.935593,35.2118
0.936723,34.9796
0.937853,34.7991
0.938983,34.6765
0.940113,34.6126
0.941243,34.6066
0.942373,34.6581
0.943503,34.7663
0.944633,34.9291
0.945763,35.1394
0.946893,35.3882
0.948023,35.6669
0.949153,35.9668
0.950282,36.2788
0.951412,36.5927
0.952542,36.8977
0.953672,37.1832
0.954802,37.4387
0.955932,37.6544
0.957062,37.8247
0.958192,37.9447
0.959322,38.0097
0.960452,38.0149
0.961582,37.9572
0.962712,37.8398
0.963842,37.6675
0.964972,37.4451
0.966102,37.1775
0.967232,36.8705
0.968362,36.5342
0.969492,36.1797
0.970621,35.8182
0.971751,35.4606
0.972881,35.1179
0.974011,34.7995
0.975141,34.5148
0.976271,34.2729
0.977401,34.0831
0.978531,33.9531
0.979661,33.8849
0.980791,33.8788
0.981921,33.9351
0.983051,34.0544
0.984181,34.2353
0.985311,34.4703
0.986441,34.7504
0.987571,35.0665
0.988701,35.4095
0.989831,35.7698
0.99096,36.1361
0.99209,36.4969
0.99322,36.8403
0.99435,37.1547
0.99548,37.4292
0.99661,37.6571
0.99774,37.8322
0.99887,37.9485
1,38


==> examples/emd.data/0-u-0-abserr.csv <==
x,y
0,0.326833
0.00112994,0.310906
0.00225989,0.295297
0.00338983,0.280007
0.00451977,0.265038
0.00564972,0.250391
0.00677966,0.236069
0.0079096,0.22207
0.00903955,0.208395
0.0101695,0.195045
0.0112994,0.182018
0.0124294,0.169316
0.0135593,0.156937
0.0146893,0.144883
0.0158192,0.133151
0.0169492,0.121742
0.0180791,0.110656
0.019209,0.0998907
0.020339,0.0894464
0.0214689,0.0793216
0.0225989,0.0695154
0.0237288,0.0600604
0.0248588,0.0511229
0.0259887,0.042903
0.0271186,0.0356007
0.0282486,0.0294161
0.0293785,0.0245256
0.0305085,0.0210123
0.0316384,0.0189359
0.0327684,0.018356
0.0338983,0.0193323
0.0350282,0.021851
0.0361582,0.0256056
0.0372881,0.0302161
0.0384181,0.0353027
0.039548,0.0404854
0.040678,0.0454482
0.0418079,0.0501309
0.0429379,0.054537
0.0440678,0.0586702
0.0451977,0.062534
0.0463277,0.0661324
0.0474576,0.0694694
0.0485876,0.0725496
0.0497175,0.0753775
0.0508475,0.0779574
0.0519774,0.0802938
0.0531073,0.0823919
0.0542373,0.0842567
0.0553672,0.0858932
0.0564972,0.0873065
0.0576271,0.0885019
0.0587571,0.0894851
0.059887,0.0902617
0.0610169,0.0908375
0.0621469,0.0912183
0.0632768,0.09141
0.0644068,0.0914188
0.0655367,0.0912511
0.0666667,0.0909134
0.0677966,0.0904119
0.0689266,0.0897533
0.0700565,0.0889445
0.0711864,0.0879924
0.0723164,0.0869042
0.0734463,0.0856869
0.0745763,0.0843476
0.0757062,0.0828937
0.0768362,0.0813329
0.0779661,0.0796725
0.079096,0.0779202
0.080226,0.0760837
0.0813559,0.0741712
0.0824859,0.0721913
0.0836158,0.0701524
0.0847458,0.0680631
0.0858757,0.0659317
0.0870056,0.0637656
0.0881356,0.0615722
0.0892655,0.0593589
0.0903955,0.057133
0.0915254,0.0549008
0.0926554,0.0526642
0.0937853,0.0504242
0.0949153,0.0481817
0.0960452,0.0459377
0.0971751,0.0436931
0.0983051,0.0414499
0.099435,0.0392101
0.100565,0.0369757
0.101695,0.0347488
0.102825,0.0325314
0.103955,0.0303257
0.105085,0.028134
0.106215,0.0259585
0.107345,0.0238013
0.108475,0.0216648
0.109605,0.0195515
0.110734,0.0174639
0.111864,0.0154046
0.112994,0.0133761
0.114124,0.0113941
0.115254,0.00952605
0.116384,0.00785268
0.117514,0.00645457
0.118644,0.00541233
0.119774,0.00478612
0.120904,0.00455423
0.122034,0.00467449
0.123164,0.00510473
0.124294,0.00580278
0.125424,0.00672336
0.126554,0.00780866
0.127684,0.00899776
0.128814,0.0102298
0.129944,0.0114437
0.131073,0.0125891
0.132203,0.0136564
0.133333,0.0146468
0.134463,0.0155613
0.135593,0.0164007
0.136723,0.0171662
0.137853,0.0178598
0.138983,0.0184837
0.140113,0.0190397
0.141243,0.0195302
0.142373,0.0199572
0.143503,0.0203226
0.144633,0.0206284
0.145763,0.0208766
0.146893,0.0210691
0.148023,0.0212081
0.149153,0.0212956
0.150282,0.0213339
0.151412,0.0213252
0.152542,0.0212718
0.153672,0.021176
0.154802,0.0210401
0.155932,0.0208667
0.157062,0.0206582
0.158192,0.0204172
0.159322,0.0201462
0.160452,0.019848
0.161582,0.0195255
0.162712,0.0191814
0.163842,0.0188188
0.164972,0.0184404
0.166102,0.0180494
0.167232,0.0176491
0.168362,0.0172426
0.169492,0.0168331
0.170621,0.0164232
0.171751,0.0160128
0.172881,0.0156012
0.174011,0.0151876
0.175141,0.0147714
0.176271,0.0143518
0.177401,0.0139286
0.178531,0.0135016
0.179661,0.0130704
0.180791,0.0126349
0.181921,0.0121948
0.183051,0.0117506
0.184181,0.0113025
0.185311,0.010851
0.186441,0.0103963
0.187571,0.00993916
0.188701,0.0094804
0.189831,0.00902114
0.19096,0.00856249
0.19209,0.00810555
0.19322,0.00765151
0.19435,0.00720193
0.19548,0.00675846
0.19661,0.00632277
0.19774,0.00589651
0.19887,0.00548158
0.2,0.00508086
0.20113,0.00469746
0.20226,0.00433452
0.20339,0.00399515
0.20452,0.00368208
0.20565,0.00339643
0.20678,0.00313891
0.20791,0.00291026
0.20904,0.00271119
0.210169,0.00254175
0.211299,0.00239928
0.212429,0.00228045
0.213559,0.00218191
0.214689,0.00210033
0.215819,0.00203267
0.216949,0.00197701
0.218079,0.00193175
0.219209,0.00189527
0.220339,0.00186595
0.221469,0.0018423
0.222599,0.00182326
0.223729,0.00180793
0.224859,0.00179537
0.225989,0.00178467
0.227119,0.00177505
0.228249,0.00176641
0.229379,0.00175878
0.230508,0.00175219
0.231638,0.00174668
0.232768,0.00174246
0.233898,0.00174033
0.235028,0.00174126
0.236158,0.00174622
0.237288,0.00175617
0.238418,0.00177224
0.239548,0.00179606
0.240678,0.00182945
0.241808,0.00187419
0.242938,0.00193209
0.244068,0.00200423
0.245198,0.00208886
0.246328,0.00218352
0.247458,0.00228576
0.248588,0.00239312
0.249718,0.00250326
0.250847,0.0026144
0.251977,0.00272486
0.253107,0.002833
0.254237,0.00293715
0.255367,0.00303579
0.256497,0.003128
0.257627,0.00321298
0.258757,0.00328997
0.259887,0.00335816
0.261017,0.00341694
0.262147,0.0034662
0.263277,0.00350601
0.264407,0.00353643
0.265537,0.00355752
0.266667,0.00356946
0.267797,0.00357289
0.268927,0.00356856
0.270056,0.00355725
0.271186,0.00353971
0.272316,0.00351688
0.273446,0.00349041
0.274576,0.00346213
0.275706,0.00343388
0.276836,0.00340748
0.277966,0.00338433
0.279096,0.00336406
0.280226,0.0033459
0.281356,0.00332904
0.282486,0.0033127
0.283616,0.00329606
0.284746,0.00327816
0.285876,0.00325804
0.287006,0.00323472
0.288136,0.00320723
0.289266,0.00317472
0.290395,0.00313682
0.291525,0.0030933
0.292655,0.00304391
0.293785,0.00298841
0.294915,0.00292664
0.296045,0.00285871
0.297175,0.00278481
0.298305,0.00270512
0.299435,0.00261984
0.300565,0.00252922
0.301695,0.00243374
0.302825,0.00233397
0.303955,0.00223046
0.305085,0.00212377
0.306215,0.00201453
0.307345,0.00190364
0.308475,0.00179208
0.309605,0.00168083
0.310734,0.00157085
0.311864,0.00146298
0.312994,0.00135737
0.314124,0.00125404
0.315254,0.00115301
0.316384,0.00105429
0.317514,0.00095787
0.318644,0.000863627
0.319774,0.000771413
0.320904,0.000681081
0.322034,0.000592482
0.323164,0.000506071
0.324294,0.000424708
0.325424,0.000351856
0.326554,0.000290977
0.327684,0.000245534
0.328814,0.000218204
0.329944,0.000208528
0.331073,0.000215261
0.332203,0.000237158
0.333333,0.000272975
0.334463,0.000321295
0.335593,0.000380006
0.336723,0.000446825
0.337853,0.000519468
0.338983,0.000595652
0.340113,0.000673515
0.341243,0.000752878
0.342373,0.000833986
0.343503,0.000917082
0.344633,0.00100241
0.345763,0.00108999
0.346893,0.00117897
0.348023,0.00126826
0.349153,0.00135679
0.350282,0.00144348
0.351412,0.00152734
0.352542,0.00160781
0.353672,0.00168444
0.354802,0.00175675
0.355932,0.0018243
0.357062,0.0018867
0.358192,0.00194394
0.359322,0.00199611
0.360452,0.00204329
0.361582,0.00208554
0.362712,0.00212304
0.363842,0.00215628
0.364972,0.00218586
0.366102,0.00221235
0.367232,0.00223634
0.368362,0.00225864
0.369492,0.00228088
0.370621,0.00230495
0.371751,0.0023327
0.372881,0.002366
0.374011,0.00240631
0.375141,0.00245341
0.376271,0.00250669
0.377401,0.00256551
0.378531,0.00262926
0.379661,0.0026971
0.380791,0.00276734
0.381921,0.00283806
0.383051,0.00290735
0.384181,0.00297331
0.385311,0.00303426
0.386441,0.00308947
0.387571,0.00313847
0.388701,0.00318077
0.389831,0.00321587
0.39096,0.00324343
0.39209,0.00326364
0.39322,0.00327682
0.39435,0.00328329
0.39548,0.00328337
0.39661,0.00327762
0.39774,0.00326752
0.39887,0.0032548
0.4,0.00324118
0.40113,0.00322837
0.40226,0.00321806
0.40339,0.0032118
0.40452,0.00321109
0.40565,0.00321745
0.40678,0.00323237
0.40791,0.00325666
0.40904,0.00328827
0.410169,0.00332445
0.411299,0.00336243
0.412429,0.00339945
0.413559,0.00343305
0.414689,0.00346188
0.415819,0.00348489
0.416949,0.00350102
0.418079,0.00350921
0.419209,0.0035086
0.420339,0.00349902
0.421469,0.0034805
0.422599,0.00345306
0.423729,0.00341672
0.424859,0.00337168
0.425989,0.00331887
0.427119,0.00325939
0.428249,0.00319435
0.429379,0.00312485
0.430508,0.0030523
0.431638,0.00297922
0.432768,0.00290848
0.433898,0.00284289
0.435028,0.00278529
0.436158,0.00273782
0.437288,0.00269973
0.438418,0.00266957
0.439548,0.00264588
0.440678,0.00262722
0.441808,0.0026121
0.442938,0.00259892
0.444068,0.00258605
0.445198,0.00257187
0.446328,0.00255474
0.447458,0.00253329
0.448588,0.0025071
0.449718,0.00247602
0.450847,0.00243986
0.451977,0.00239848
0.453107,0.00235185
0.454237,0.00230056
0.455367,0.00224531
0.456497,0.00218684
0.457627,0.00212587
0.458757,0.00206336
0.459887,0.00200128
0.461017,0.00194184
0.462147,0.00188724
0.463277,0.00183969
0.464407,0.00180084
0.465537,0.00177008
0.466667,0.00174625
0.467797,0.0017282
0.468927,0.00171476
0.470056,0.00170474
0.471186,0.00169685
0.472316,0.00168978
0.473446,0.00168222
0.474576,0.00167284
0.475706,0.00166053
0.476836,0.00164485
0.477966,0.00162559
0.479096,0.0016025
0.480226,0.00157536
0.481356,0.00154404
0.482486,0.00150881
0.483616,0.00147005
0.484746,0.00142814
0.485876,0.00138346
0.487006,0.00133655
0.488136,0.0012885
0.489266,0.00124058
0.490395,0.00119405
0.491525,0.00115017
0.492655,0.00110992
0.493785,0.00107314
0.494915,0.00103938
0.496045,0.0010082
0.497175,0.000979158
0.498305,0.000951789
0.499435,0.000925562
0.500565,0.000899928
0.501695,0.000874338
0.502825,0.000848242
0.503955,0.000821167
0.505085,0.000792938
0.506215,0.00076346
0.507345,0.000732635
0.508475,0.000700367
0.509605,0.000666587
0.510734,0.00063135
0.511864,0.000594737
0.512994,0.000556834
0.514124,0.000517722
0.515254,0.000477499
0.516384,0.000436322
0.517514,0.00039436
0.518644,0.000351784
0.519774,0.000308764
0.520904,0.000265758
0.522034,0.00022438
0.523164,0.000186529
0.524294,0.000154105
0.525424,0.00012901
0.526554,0.000112699
0.527684,0.000104853
0.528814,0.000104707
0.529944,0.000111498
0.531073,0.000124461
0.532203,0.000142738
0.533333,0.000165096
0.534463,0.000190205
0.535593,0.000216739
0.536723,0.000243367
0.537853,0.00026907
0.538983,0.000294061
0.540113,0.000318857
0.541243,0.00034398
0.542373,0.00036995
0.543503,0.000397361
0.544633,0.000427116
0.545763,0.000460192
0.546893,0.000497569
0.548023,0.000540223
0.549153,0.000588756
0.550282,0.000642266
0.551412,0.000699473
0.552542,0.000759098
0.553672,0.00081986
0.554802,0.000880601
0.555932,0.000940636
0.557062,0.000999402
0.558192,0.00105633
0.559322,0.00111087
0.560452,0.00116256
0.561582,0.00121145
0.562712,0.0012577
0.563842,0.00130147
0.564972,0.00134291
0.566102,0.00138244
0.567232,0.00142141
0.568362,0.00146146
0.569492,0.00150419
0.570621,0.00155122
0.571751,0.00160394
0.572881,0.00166281
0.574011,0.00172807
0.575141,0.00179995
0.576271,0.00187868
0.577401,0.00196406
0.578531,0.00205419
0.579661,0.0021467
0.580791,0.00223926
0.581921,0.0023295
0.583051,0.00241541
0.584181,0.00249617
0.585311,0.00257132
0.586441,0.00264038
0.587571,0.00270286
0.588701,0.00275844
0.589831,0.00280746
0.59096,0.00285041
0.59209,0.00288779
0.59322,0.00292007
0.59435,0.00294809
0.59548,0.00297393
0.59661,0.00300005
0.59774,0.00302886
0.59887,0.00306279
0.6,0.00310358
0.60113,0.00315015
0.60226,0.00320071
0.60339,0.0032535
0.60452,0.00330674
0.60565,0.00335867
0.60678,0.0034076
0.60791,0.00345189
0.60904,0.00348986
0.610169,0.00351987
0.611299,0.00354051
0.612429,0.00355148
0.613559,0.00355273
0.614689,0.00354421
0.615819,0.00352588
0.616949,0.00349802
0.618079,0.00346226
0.619209,0.00342055
0.620339,0.00337485
0.621469,0.00332711
0.622599,0.00327905
0.623729,0.00323147
0.624859,0.00318492
0.625989,0.00313996
0.627119,0.00309715
0.628249,0.00305656
0.629379,0.00301628
0.630508,0.00297392
0.631638,0.00292707
0.632768,0.00287333
0.633898,0.00281069
0.635028,0.0027386
0.636158,0.00265687
0.637288,0.00256535
0.638418,0.00246385
0.639548,0.00235239
0.640678,0.0022317
0.641808,0.00210269
0.642938,0.00196628
0.644068,0.00182338
0.645198,0.00167522
0.646328,0.00152434
0.647458,0.00137356
0.648588,0.00122575
0.649718,0.00108374
0.650847,0.000949814
0.651977,0.000823943
0.653107,0.000705541
0.654237,0.00059402
0.655367,0.000488789
0.656497,0.000390442
0.657627,0.000304301
0.658757,0.000236876
0.659887,0.000194672
0.661017,0.000184196
0.662147,0.000209568
0.663277,0.00026536
0.664407,0.000343753
0.665537,0.000436932
0.666667,0.000537079
0.667797,0.000637364
0.668927,0.000734894
0.670056,0.000827763
0.671186,0.000914064
0.672316,0.00099189
0.673446,0.00105969
0.674576,0.00111732
0.675706,0.00116499
0.676836,0.00120291
0.677966,0.0012313
0.679096,0.00125055
0.680226,0.00126185
0.681356,0.00126658
0.682486,0.00126609
0.683616,0.00126178
0.684746,0.00125481
0.685876,0.00124561
0.687006,0.00123441
0.688136,0.00122143
0.689266,0.00120692
0.690395,0.00119097
0.691525,0.00117324
0.692655,0.00115325
0.693785,0.00113052
0.694915,0.00110459
0.696045,0.00107503
0.697175,0.00104165
0.698305,0.00100429
0.699435,0.000962821
0.700565,0.000917084
0.701695,0.000867097
0.702825,0.000813505
0.703955,0.000757115
0.705085,0.000698731
0.706215,0.000639159
0.707345,0.000579127
0.708475,0.000519053
0.709605,0.000459275
0.710734,0.000400134
0.711864,0.000341971
0.712994,0.000285469
0.714124,0.000232689
0.715254,0.000186035
0.716384,0.000147913
0.717514,0.000120726
0.718644,0.000106074
0.719774,0.000102323
0.720904,0.000107035
0.722034,0.00011777
0.723164,0.000132089
0.724294,0.000147881
0.725424,0.000164344
0.726554,0.000181002
0.727684,0.000197381
0.728814,0.000213007
0.729944,0.000227504
0.731073,0.000240895
0.732203,0.000253306
0.733333,0.00026486
0.734463,0.00027568
0.735593,0.00028581
0.736723,0.00029497
0.737853,0.0003028
0.738983,0.000308939
0.740113,0.000313027
0.741243,0.000314607
0.742373,0.000312831
0.743503,0.000306754
0.744633,0.000295431
0.745763,0.000277918
0.746893,0.000253874
0.748023,0.000225377
0.749153,0.000195108
0.750282,0.000165749
0.751412,0.000139981
0.752542,0.000120029
0.753672,0.000106284
0.754802,9.86781e-05
0.755932,9.71458e-05
0.757062,0.00010162
0.758192,0.000111817
0.759322,0.000126591
0.760452,0.000144577
0.761582,0.00016441
0.762712,0.000184729
0.763842,0.000204649
0.764972,0.00022521
0.766102,0.000247933
0.767232,0.000274338
0.768362,0.000305946
0.769492,0.00034371
0.770621,0.000386319
0.771751,0.000431894
0.772881,0.000478556
0.774011,0.000524426
0.775141,0.000567838
0.776271,0.000607974
0.777401,0.000644227
0.778531,0.000675991
0.779661,0.00070266
0.780791,0.000723879
0.781921,0.000740293
0.783051,0.0007528
0.784181,0.000762296
0.785311,0.000769679
0.786441,0.000776079
0.787571,0.000783574
0.788701,0.000794475
0.789831,0.000811094
0.79096,0.000835742
0.79209,0.000869936
0.79322,0.000912013
0.79435,0.000959516
0.79548,0.00100999
0.79661,0.00106097
0.79774,0.00111026
0.79887,0.00115668
0.8,0.00119931
0.80113,0.00123723
0.80226,0.00126952
0.80339,0.00129554
0.80452,0.00131586
0.80565,0.00133131
0.80678,0.00134274
0.80791,0.00135099
0.80904,0.00135717
0.810169,0.00136345
0.811299,0.00137226
0.812429,0.00138606
0.813559,0.00140726
0.814689,0.00143741
0.815819,0.00147441
0.816949,0.00151525
0.818079,0.00155694
0.819209,0.00159648
0.820339,0.00163112
0.821469,0.00165916
0.822599,0.00167916
0.823729,0.00168967
0.824859,0.00168924
0.825989,0.00167677
0.827119,0.00165251
0.828249,0.00161706
0.829379,0.00157102
0.830508,0.00151498
0.831638,0.00144963
0.832768,0.00137606
0.833898,0.00129543
0.835028,0.00120891
0.836158,0.00111768
0.837288,0.00102295
0.838418,0.000926087
0.839548,0.000828498
0.840678,0.00073159
0.841808,0.000636771
0.842938,0.000547133
0.844068,0.000472516
0.845198,0.000424446
0.846328,0.000414448
0.847458,0.000454049
0.848588,0.000550862
0.849718,0.000696856
0.850847,0.000880089
0.851977,0.00108862
0.853107,0.0013105
0.854237,0.00153546
0.855367,0.00175991
0.856497,0.00198192
0.857627,0.00219958
0.858757,0.00241096
0.859887,0.00261428
0.861017,0.00280841
0.862147,0.00299233
0.863277,0.00316505
0.864407,0.00332558
0.865537,0.00347268
0.866667,0.00360419
0.867797,0.0037177
0.868927,0.00381082
0.870056,0.00388115
0.871186,0.00392594
0.872316,0.003941
0.873446,0.00392181
0.874576,0.00386382
0.875706,0.0037625
0.876836,0.0036142
0.877966,0.00341882
0.879096,0.00317712
0.880226,0.0028899
0.881356,0.00255792
0.882486,0.00218916
0.883616,0.0018204
0.884746,0.00149561
0.885876,0.00125876
0.887006,0.00115382
0.888136,0.00121306
0.889266,0.00142195
0.890395,0.00175425
0.891525,0.00218373
0.892655,0.00268416
0.893785,0.00323232
0.894915,0.00381708
0.896045,0.0044303
0.897175,0.00506388
0.898305,0.00570969
0.899435,0.00635945
0.900565,0.00700432
0.901695,0.00763526
0.902825,0.00824327
0.903955,0.00881933
0.905085,0.00935419
0.906215,0.00983767
0.907345,0.0102593
0.908475,0.0106088
0.909605,0.0108756
0.910734,0.0110492
0.911864,0.0111188
0.912994,0.0110734
0.914124,0.0109018
0.915254,0.0105933
0.916384,0.0101395
0.917514,0.00954416
0.918644,0.0088136
0.919774,0.00795427
0.920904,0.00697259
0.922034,0.00590158
0.923164,0.0048805
0.924294,0.00407521
0.925424,0.00365155
0.926554,0.00377537
0.927684,0.00456314
0.928814,0.00593377
0.929944,0.00775681
0.931073,0.0099018
0.932203,0.0122383
0.933333,0.0146563
0.934463,0.0171279
0.935593,0.0196457
0.936723,0.0222022
0.937853,0.0247902
0.938983,0.0273987
0.940113,0.0300031
0.941243,0.0325753
0.942373,0.0350873
0.943503,0.0375111
0.944633,0.0398164
0.945763,0.0419641
0.946893,0.0439129
0.948023,0.0456217
0.949153,0.0470491
0.950282,0.0481545
0.951412,0.0489002
0.952542,0.0492487
0.953672,0.049163
0.954802,0.0486059
0.955932,0.0475401
0.957062,0.0459291
0.958192,0.0437361
0.959322,0.0409246
0.960452,0.0374579
0.961582,0.0333965
0.962712,0.0291887
0.963842,0.0253799
0.964972,0.0225155
0.966102,0.0211408
0.967232,0.0217085
0.968362,0.0243001
0.969492,0.0289042
0.970621,0.0355096
0.971751,0.0441049
0.972881,0.0546515
0.974011,0.0670007
0.975141,0.0809764
0.976271,0.0964027
0.977401,0.113103
0.978531,0.130934
0.979661,0.149879
0.980791,0.169951
0.981921,0.191168
0.983051,0.213543
0.984181,0.23709
0.985311,0.261818
0.986441,0.287734
0.987571,0.314844
0.988701,0.343156
0.989831,0.372675
0.99096,0.403409
0.99209,0.435365
0.99322,0.468548
0.99435,0.502964
0.99548,0.538621
0.99661,0.575521
0.99774,0.613671
0.99887,0.653073
1,0.693732


==> examples/emd.data/0-u-0-analytic.csv <==
x,y
0,1
0.00112994,0.998351
0.00225989,0.991095
0.00338983,0.978272
0.00451977,0.959918
0.00564972,0.936072
0.00677966,0.906797
0.0079096,0.872259
0.00903955,0.832646
0.0101695,0.788151
0.0112994,0.738964
0.0124294,0.685299
0.0135593,0.627467
0.0146893,0.565803
0.0158192,0.500641
0.0169492,0.432315
0.0180791,0.361177
0.019209,0.287646
0.020339,0.212157
0.0214689,0.135145
0.0225989,0.0570446
0.0237288,-0.0217011
0.0248588,-0.100622
0.0259887,-0.179239
0.0271186,-0.257076
0.0282486,-0.333654
0.0293785,-0.408501
0.0305085,-0.481162
0.0316384,-0.551191
0.0327684,-0.618137
0.0338983,-0.681553
0.0350282,-0.741007
0.0361582,-0.796135
0.0372881,-0.846589
0.0384181,-0.892022
0.039548,-0.932087
0.040678,-0.966462
0.0418079,-0.994939
0.0429379,-1.01733
0.0440678,-1.03346
0.0451977,-1.04313
0.0463277,-1.0462
0.0474576,-1.04266
0.0485876,-1.03252
0.0497175,-1.0158
0.0508475,-0.99253
0.0519774,-0.962757
0.0531073,-0.926681
0.0542373,-0.884535
0.0553672,-0.836554
0.0564972,-0.782971
0.0576271,-0.72405
0.0587571,-0.660183
0.059887,-0.591793
0.0610169,-0.519301
0.0621469,-0.44313
0.0632768,-0.363725
0.0644068,-0.281615
0.0655367,-0.197353
0.0666667,-0.111491
0.0677966,-0.0245801
0.0689266,0.0628191
0.0700565,0.150119
0.0711864,0.236723
0.0723164,0.322036
0.0734463,0.405461
0.0745763,0.486414
0.0757062,0.564345
0.0768362,0.638717
0.0779661,0.708989
0.079096,0.774624
0.080226,0.835108
0.0813559,0.890032
0.0824859,0.939013
0.0836158,0.981667
0.0847458,1.01761
0.0858757,1.0465
0.0870056,1.06814
0.0881356,1.08239
0.0892655,1.08909
0.0903955,1.0881
0.0915254,1.07931
0.0926554,1.0628
0.0937853,1.03869
0.0949153,1.00711
0.0960452,0.968181
0.0971751,0.922076
0.0983051,0.869142
0.099435,0.809773
0.100565,0.744362
0.101695,0.673302
0.102825,0.597024
0.103955,0.516096
0.105085,0.431126
0.106215,0.342719
0.107345,0.251482
0.108475,0.158038
0.109605,0.0630874
0.110734,-0.0326541
0.111864,-0.128469
0.112994,-0.22364
0.114124,-0.317452
0.115254,-0.409206
0.116384,-0.498201
0.117514,-0.58374
0.118644,-0.665123
0.119774,-0.741679
0.120904,-0.812838
0.122034,-0.878056
0.123164,-0.93679
0.124294,-0.988496
0.125424,-1.03268
0.126554,-1.06901
0.127684,-1.09723
0.128814,-1.11706
0.129944,-1.12822
0.131073,-1.1305
0.132203,-1.12391
0.133333,-1.10852
0.134463,-1.08439
0.135593,-1.0516
0.136723,-1.01026
0.137853,-0.960743
0.138983,-0.903449
0.140113,-0.838799
0.141243,-0.767206
0.142373,-0.689133
0.143503,-0.605229
0.144633,-0.516192
0.145763,-0.422719
0.146893,-0.325508
0.148023,-0.225281
0.149153,-0.122867
0.150282,-0.019117
0.151412,0.0851147
0.152542,0.188975
0.153672,0.291614
0.154802,0.39219
0.155932,0.489862
0.157062,0.583792
0.158192,0.673141
0.159322,0.7571
0.160452,0.834991
0.161582,0.906165
0.162712,0.969975
0.163842,1.02577
0.164972,1.07297
0.166102,1.11119
0.167232,1.14015
0.168362,1.15953
0.169492,1.16902
0.170621,1.16839
0.171751,1.15769
0.172881,1.13704
0.174011,1.10656
0.175141,1.06637
0.176271,1.01666
0.177401,0.957915
0.178531,0.890667
0.179661,0.815465
0.180791,0.732855
0.181921,0.643436
0.183051,0.548027
0.184181,0.447499
0.185311,0.342724
0.186441,0.234575
0.187571,0.123948
0.188701,0.0118405
0.189831,-0.100727
0.19096,-0.212734
0.19209,-0.323159
0.19322,-0.430993
0.19435,-0.535278
0.19548,-0.635069
0.19661,-0.729418
0.19774,-0.817381
0.19887,-0.898061
0.2,-0.97076
0.20113,-1.03483
0.20226,-1.08962
0.20339,-1.13449
0.20452,-1.16886
0.20565,-1.19247
0.20678,-1.20514
0.20791,-1.20668
0.20904,-1.19692
0.210169,-1.17575
0.211299,-1.14344
0.212429,-1.10033
0.213559,-1.04678
0.214689,-0.983136
0.215819,-0.909826
0.216949,-0.8276
0.218079,-0.737284
0.219209,-0.639708
0.220339,-0.535699
0.221469,-0.426136
0.222599,-0.3121
0.223729,-0.194722
0.224859,-0.0751354
0.225989,0.0455295
0.227119,0.166133
0.228249,0.285508
0.229379,0.402478
0.230508,0.51587
0.231638,0.624507
0.232768,0.727256
0.233898,0.823146
0.235028,0.911248
0.236158,0.990632
0.237288,1.06037
0.238418,1.11961
0.239548,1.16783
0.240678,1.2046
0.241808,1.22947
0.242938,1.24201
0.244068,1.24189
0.245198,1.22917
0.246328,1.20407
0.247458,1.16675
0.248588,1.11742
0.249718,1.05636
0.250847,0.984276
0.251977,0.901961
0.253107,0.810217
0.254237,0.709844
0.255367,0.601716
0.256497,0.486997
0.257627,0.366922
0.258757,0.242728
0.259887,0.115652
0.261017,-0.0130486
0.262147,-0.142025
0.263277,-0.269906
0.264407,-0.395321
0.265537,-0.5169
0.266667,-0.63331
0.267797,-0.743364
0.268927,-0.845914
0.270056,-0.939811
0.271186,-1.02391
0.272316,-1.09714
0.273446,-1.15882
0.274576,-1.20833
0.275706,-1.24506
0.276836,-1.26842
0.277966,-1.2779
0.279096,-1.27353
0.280226,-1.25541
0.281356,-1.22368
0.282486,-1.17845
0.283616,-1.11999
0.284746,-1.04903
0.285876,-0.966415
0.287006,-0.87302
0.288136,-0.769702
0.289266,-0.65741
0.290395,-0.537447
0.291525,-0.41121
0.292655,-0.28009
0.293785,-0.145484
0.294915,-0.00881221
0.296045,0.128389
0.297175,0.264557
0.298305,0.398128
0.299435,0.527539
0.300565,0.65127
0.301695,0.767979
0.302825,0.876365
0.303955,0.97513
0.305085,1.06297
0.306215,1.13871
0.307345,1.20157
0.308475,1.25091
0.309605,1.28609
0.310734,1.30644
0.311864,1.31148
0.312994,1.30126
0.314124,1.27601
0.315254,1.23595
0.316384,1.1813
0.317514,1.11242
0.318644,1.03022
0.319774,0.935784
0.320904,0.83017
0.322034,0.714443
0.323164,0.589766
0.324294,0.457682
0.325424,0.319829
0.326554,0.177845
0.327684,0.0333688
0.328814,-0.111943
0.329944,-0.256359
0.331073,-0.39813
0.332203,-0.535507
0.333333,-0.666742
0.334463,-0.790153
0.335593,-0.904334
0.336723,-1.00795
0.337853,-1.09966
0.338983,-1.17812
0.340113,-1.24214
0.341243,-1.29109
0.342373,-1.32445
0.343503,-1.34175
0.344633,-1.34246
0.345763,-1.32628
0.346893,-1.29356
0.348023,-1.24483
0.349153,-1.18062
0.350282,-1.10148
0.351412,-1.00809
0.352542,-0.901735
0.353672,-0.783872
0.354802,-0.655948
0.355932,-0.519411
0.357062,-0.375793
0.358192,-0.226959
0.359322,-0.0748595
0.360452,0.0785567
0.361582,0.23134
0.362712,0.381557
0.363842,0.527337
0.364972,0.666825
0.366102,0.798165
0.367232,0.919502
0.368362,1.0291
0.369492,1.12567
0.370621,1.20807
0.371751,1.27513
0.372881,1.32569
0.374011,1.35877
0.375141,1.37414
0.376271,1.37173
0.377401,1.35149
0.378531,1.31335
0.379661,1.25747
0.380791,1.18474
0.381921,1.0963
0.383051,0.993245
0.384181,0.876698
0.385311,0.747915
0.386441,0.608723
0.387571,0.461092
0.388701,0.306994
0.389831,0.148399
0.39096,-0.012683
0.39209,-0.174084
0.39322,-0.333597
0.39435,-0.489014
0.39548,-0.638129
0.39661,-0.778818
0.39774,-0.909287
0.39887,-1.02783
0.4,-1.13273
0.40113,-1.22227
0.40226,-1.29495
0.40339,-1.34995
0.40452,-1.38668
0.40565,-1.40453
0.40678,-1.40289
0.40791,-1.38139
0.40904,-1.34054
0.410169,-1.2811
0.411299,-1.20382
0.412429,-1.10946
0.413559,-0.998964
0.414689,-0.874045
0.415819,-0.736619
0.416949,-0.588599
0.418079,-0.431898
0.419209,-0.268516
0.420339,-0.100816
0.421469,0.0687513
0.422599,0.237736
0.423729,0.403686
0.424859,0.564203
0.425989,0.717089
0.427119,0.860199
0.428249,0.991387
0.429379,1.10851
0.430508,1.2096
0.431638,1.29341
0.432768,1.3589
0.433898,1.405
0.435028,1.43065
0.436158,1.43505
0.437288,1.4184
0.438418,1.38116
0.439548,1.32379
0.440678,1.24674
0.441808,1.15071
0.442938,1.03733
0.444068,0.90847
0.445198,0.766013
0.446328,0.611824
0.447458,0.447908
0.448588,0.276792
0.449718,0.101135
0.450847,-0.0764038
0.451977,-0.253167
0.453107,-0.426522
0.454237,-0.593952
0.455367,-0.752965
0.456497,-0.901071
0.457627,-1.03578
0.458757,-1.15478
0.459887,-1.25651
0.461017,-1.33959
0.462147,-1.40264
0.463277,-1.44426
0.464407,-1.46337
0.465537,-1.45997
0.466667,-1.43437
0.467797,-1.38686
0.468927,-1.31774
0.470056,-1.22758
0.471186,-1.11804
0.472316,-0.991052
0.473446,-0.848553
0.474576,-0.692472
0.475706,-0.524904
0.476836,-0.34858
0.477966,-0.166395
0.479096,0.0187586
0.480226,0.203988
0.481356,0.38642
0.482486,0.563268
0.483616,0.731766
0.484746,0.889148
0.485876,1.03265
0.487006,1.15971
0.488136,1.26856
0.489266,1.35768
0.490395,1.4255
0.491525,1.47047
0.492655,1.49137
0.493785,1.4882
0.494915,1.46131
0.496045,1.41103
0.497175,1.33769
0.498305,1.24193
0.499435,1.1256
0.500565,0.99087
0.501695,0.839891
0.502825,0.674823
0.503955,0.497998
0.505085,0.312433
0.506215,0.121316
0.507345,-0.0721632
0.508475,-0.264815
0.509605,-0.453489
0.510734,-0.635185
0.511864,-0.806942
0.512994,-0.965797
0.514124,-1.10879
0.515254,-1.2332
0.516384,-1.33727
0.517514,-1.4195
0.518644,-1.47837
0.519774,-1.51238
0.520904,-1.52037
0.522034,-1.50262
0.523164,-1.45974
0.524294,-1.39238
0.525424,-1.30114
0.526554,-1.187
0.527684,-1.0522
0.528814,-0.899347
0.529944,-0.731014
0.531073,-0.549794
0.532203,-0.358433
0.533333,-0.160308
0.534463,0.0410469
0.535593,0.242097
0.536723,0.439307
0.537853,0.629229
0.538983,0.80876
0.540113,0.974882
0.541243,1.12458
0.542373,1.25483
0.543503,1.36294
0.544633,1.4474
0.545763,1.50703
0.546893,1.54066
0.548023,1.54711
0.549153,1.52559
0.550282,1.47693
0.551412,1.40237
0.552542,1.30315
0.553672,1.1805
0.554802,1.03597
0.555932,0.872463
0.557062,0.693175
0.558192,0.501319
0.559322,0.300104
0.560452,0.0928474
0.561582,-0.116712
0.562712,-0.324728
0.563842,-0.527355
0.564972,-0.720747
0.566102,-0.901232
0.567232,-1.06583
0.568362,-1.21175
0.569492,-1.33618
0.570621,-1.43633
0.571751,-1.50977
0.572881,-1.55567
0.574011,-1.57355
0.575141,-1.56297
0.576271,-1.52346
0.577401,-1.45501
0.578531,-1.35935
0.579661,-1.23866
0.580791,-1.09512
0.581921,-0.930905
0.583051,-0.748487
0.584181,-0.551501
0.585311,-0.343875
0.586441,-0.129536
0.587571,0.0875893
0.588701,0.303571
0.589831,0.514474
0.59096,0.716362
0.59209,0.905296
0.59322,1.07734
0.59435,1.22886
0.59548,1.35743
0.59661,1.46091
0.59774,1.53719
0.59887,1.58415
0.6,1.60012
0.60113,1.58539
0.60226,1.54069
0.60339,1.46679
0.60452,1.36442
0.60565,1.23478
0.60678,1.0808
0.60791,0.905862
0.60904,0.713346
0.610169,0.506627
0.611299,0.289273
0.612429,0.0655975
0.613559,-0.159896
0.614689,-0.382705
0.615819,-0.598328
0.616949,-0.802425
0.618079,-0.991317
0.619209,-1.16149
0.620339,-1.30943
0.621469,-1.43162
0.622599,-1.525
0.623729,-1.58833
0.624859,-1.6208
0.625989,-1.62164
0.627119,-1.59004
0.628249,-1.52574
0.629379,-1.43064
0.630508,-1.30713
0.631638,-1.15764
0.632768,-0.984575
0.633898,-0.790712
0.635028,-0.580248
0.636158,-0.357743
0.637288,-0.127753
0.638418,0.105163
0.639548,0.336454
0.640678,0.561588
0.641808,0.776042
0.642938,0.975292
0.644068,1.15481
0.645198,1.31046
0.646328,1.43962
0.647458,1.54004
0.648588,1.6095
0.649718,1.64575
0.650847,1.64713
0.651977,1.61433
0.653107,1.5486
0.654237,1.45121
0.655367,1.3234
0.656497,1.16694
0.657627,0.98557
0.658757,0.783535
0.659887,0.565076
0.661017,0.334434
0.662147,0.0960055
0.663277,-0.145191
0.664407,-0.383984
0.665537,-0.6152
0.666667,-0.833668
0.667797,-1.0345
0.668927,-1.21393
0.670056,-1.36851
0.671186,-1.49474
0.672316,-1.58917
0.673446,-1.64891
0.674576,-1.67346
0.675706,-1.66289
0.676836,-1.6173
0.677966,-1.53677
0.679096,-1.42199
0.680226,-1.27609
0.681356,-1.10278
0.682486,-0.905807
0.683616,-0.688892
0.684746,-0.456066
0.685876,-0.212564
0.687006,0.0360808
0.688136,0.284332
0.689266,0.526656
0.690395,0.757693
0.691525,0.972794
0.692655,1.16749
0.693785,1.3373
0.694915,1.47775
0.696045,1.58496
0.697175,1.65737
0.698305,1.69398
0.699435,1.69384
0.700565,1.65596
0.701695,1.58005
0.702825,1.46858
0.703955,1.32472
0.705085,1.15162
0.706215,0.952461
0.707345,0.730822
0.708475,0.492012
0.709605,0.241766
0.710734,-0.0141826
0.711864,-0.270098
0.712994,-0.520325
0.714124,-0.759526
0.715254,-0.982445
0.716384,-1.18382
0.717514,-1.35841
0.718644,-1.5015
0.719774,-1.61067
0.720904,-1.68404
0.722034,-1.71976
0.723164,-1.71594
0.724294,-1.67148
0.725424,-1.58831
0.726554,-1.46908
0.727684,-1.31649
0.728814,-1.13321
0.729944,-0.922438
0.731073,-0.689536
0.732203,-0.440378
0.733333,-0.180844
0.734463,0.0831852
0.735593,0.34583
0.736723,0.601209
0.737853,0.843444
0.738983,1.06665
0.740113,1.26496
0.741243,1.43303
0.742373,1.56778
0.743503,1.66666
0.744633,1.72713
0.745763,1.74664
0.746893,1.72348
0.748023,1.65919
0.749153,1.55613
0.750282,1.41667
0.751412,1.24317
0.752542,1.03862
0.753672,0.808476
0.754802,0.558804
0.755932,0.295681
0.757062,0.0251787
0.758192,-0.246576
0.759322,-0.513251
0.760452,-0.768462
0.761582,-1.00582
0.762712,-1.21895
0.763842,-1.40203
0.764972,-1.55152
0.766102,-1.66445
0.767232,-1.73785
0.768362,-1.76875
0.769492,-1.75505
0.770621,-1.69818
0.771751,-1.60045
0.772881,-1.46415
0.774011,-1.29159
0.775141,-1.08575
0.776271,-0.852355
0.777401,-0.59778
0.778531,-0.328422
0.779661,-0.0506715
0.780791,0.229012
0.781921,0.503904
0.783051,0.767211
0.784181,1.01214
0.785311,1.2319
0.786441,1.42031
0.787571,1.57364
0.788701,1.68875
0.789831,1.76252
0.79096,1.79184
0.79209,1.77452
0.79322,1.71218
0.79435,1.60739
0.79548,1.4627
0.79661,1.28068
0.79774,1.06461
0.79887,0.820644
0.8,0.555646
0.80113,0.276486
0.80226,-0.00997011
0.80339,-0.296815
0.80452,-0.57699
0.80565,-0.843398
0.80678,-1.08894
0.80791,-1.30652
0.80904,-1.48973
0.810169,-1.63495
0.811299,-1.73924
0.812429,-1.79966
0.813559,-1.81329
0.814689,-1.77819
0.815819,-1.69656
0.816949,-1.57156
0.818079,-1.40638
0.819209,-1.20421
0.820339,-0.968955
0.821469,-0.707408
0.822599,-0.427079
0.823729,-0.13548
0.824859,0.159876
0.825989,0.451527
0.827119,0.732203
0.828249,0.994681
0.829379,1.23174
0.830508,1.43616
0.831638,1.60153
0.832768,1.72471
0.833898,1.80336
0.835028,1.83515
0.836158,1.81775
0.837288,1.74992
0.838418,1.63477
0.839548,1.47654
0.840678,1.27942
0.841808,1.04764
0.842938,0.78609
0.844068,0.502334
0.845198,0.204621
0.846328,-0.0988069
0.847458,-0.399705
0.848588,-0.690027
0.849718,-0.962524
0.850847,-1.21014
0.851977,-1.42583
0.853107,-1.60254
0.854237,-1.73419
0.855367,-1.81862
0.856497,-1.8546
0.857627,-1.84096
0.858757,-1.77649
0.859887,-1.66112
0.861017,-1.49934
0.862147,-1.29677
0.863277,-1.05902
0.864407,-0.791719
0.865537,-0.501028
0.866667,-0.195331
0.867797,0.116438
0.868927,0.425345
0.870056,0.722457
0.871186,0.999266
0.872316,1.24897
0.873446,1.46518
0.874576,1.64153
0.875706,1.77163
0.876836,1.85026
0.877966,1.8768
0.879096,1.85178
0.880226,1.77574
0.881356,1.6492
0.882486,1.47384
0.883616,1.25582
0.884746,1.00247
0.885876,0.721078
0.887006,0.418968
0.888136,0.103777
0.889266,-0.21552
0.890395,-0.529618
0.891525,-0.829208
0.892655,-1.10498
0.893785,-1.34836
0.894915,-1.55362
0.896045,-1.71577
0.897175,-1.82982
0.898305,-1.89077
0.899435,-1.89495
0.900565,-1.84394
0.901695,-1.74066
0.902825,-1.58802
0.903955,-1.38891
0.905085,-1.14727
0.906215,-0.871104
0.907345,-0.569429
0.908475,-0.251269
0.909605,0.074355
0.910734,0.398421
0.911864,0.711905
0.912994,1.00579
0.914124,1.27104
0.915254,1.49865
0.916384,1.68064
0.917514,1.81331
0.918644,1.89397
0.919774,1.91998
0.920904,1.88866
0.922034,1.79877
0.923164,1.65466
0.924294,1.4621
0.925424,1.22685
0.926554,0.954693
0.927684,0.652144
0.928814,0.328793
0.929944,-0.00501324
0.931073,-0.338925
0.932203,-0.662595
0.933333,-0.966128
0.934463,-1.24144
0.935593,-1.4809
0.936723,-1.67688
0.937853,-1.82175
0.938983,-1.90925
0.940113,-1.93869
0.941243,-1.91072
0.942373,-1.82602
0.943503,-1.68526
0.944633,-1.49045
0.945763,-1.24899
0.946893,-0.969625
0.948023,-0.661091
0.949153,-0.332132
0.950282,0.00819221
0.951412,0.349551
0.952542,0.681295
0.953672,0.992776
0.954802,1.27334
0.955932,1.51333
0.957062,1.70697
0.958192,1.84949
0.959322,1.93611
0.960452,1.96205
0.961582,1.92413
0.962712,1.82556
0.963842,1.67115
0.964972,1.46571
0.966102,1.21405
0.967232,0.922013
0.968362,0.599663
0.969492,0.258092
0.970621,-0.0916032
0.971751,-0.438326
0.972881,-0.77129
0.974011,-1.08096
0.975141,-1.3581
0.976271,-1.59349
0.977401,-1.77789
0.978531,-1.90356
0.979661,-1.96865
0.980791,-1.97278
0.981921,-1.91557
0.983051,-1.79665
0.984181,-1.61722
0.985311,-1.38481
0.986441,-1.10853
0.987571,-0.79747
0.988701,-0.460743
0.989831,-0.107886
0.99096,0.249828
0.99209,0.600691
0.99322,0.932995
0.99435,1.23503
0.99548,1.49604
0.99661,1.70906
0.99774,1.86806
0.99887,1.96703
1,1.99995


==> examples/emd.data/0-u-0.csv <==
x,y
0,0.673168
0.00112994,0.687445
0.00225989,0.695799
0.00338983,0.698265
0.00451977,0.69488
0.00564972,0.685681
0.00677966,0.670729
0.0079096,0.650189
0.00903955,0.624251
0.0101695,0.593107
0.0112994,0.556946
0.0124294,0.515983
0.0135593,0.47053
0.0146893,0.42092
0.0158192,0.36749
0.0169492,0.310573
0.0180791,0.250522
0.019209,0.187756
0.020339,0.122711
0.0214689,0.0558232
0.0225989,-0.0124708
0.0237288,-0.0817278
0.0248588,-0.151476
0.0259887,-0.221235
0.0271186,-0.290526
0.0282486,-0.35887
0.0293785,-0.425792
0.0305085,-0.490836
0.0316384,-0.553552
0.0327684,-0.613489
0.0338983,-0.670196
0.0350282,-0.72324
0.0361582,-0.772252
0.0372881,-0.816883
0.0384181,-0.856783
0.039548,-0.891601
0.040678,-0.921014
0.0418079,-0.944808
0.0429379,-0.962794
0.0440678,-0.974786
0.0451977,-0.980595
0.0463277,-0.980069
0.0474576,-0.973188
0.0485876,-0.959968
0.0497175,-0.940424
0.0508475,-0.914572
0.0519774,-0.882463
0.0531073,-0.844289
0.0542373,-0.800279
0.0553672,-0.750661
0.0564972,-0.695664
0.0576271,-0.635548
0.0587571,-0.570698
0.059887,-0.501531
0.0610169,-0.428463
0.0621469,-0.351912
0.0632768,-0.272315
0.0644068,-0.190196
0.0655367,-0.106102
0.0666667,-0.0205772
0.0677966,0.0658318
0.0689266,0.152572
0.0700565,0.239063
0.0711864,0.324715
0.0723164,0.40894
0.0734463,0.491148
0.0745763,0.570762
0.0757062,0.647239
0.0768362,0.720049
0.0779661,0.788661
0.079096,0.852544
0.080226,0.911192
0.0813559,0.964203
0.0824859,1.0112
0.0836158,1.05182
0.0847458,1.08567
0.0858757,1.11243
0.0870056,1.13191
0.0881356,1.14396
0.0892655,1.14845
0.0903955,1.14523
0.0915254,1.13421
0.0926554,1.11546
0.0937853,1.08911
0.0949153,1.05529
0.0960452,1.01412
0.0971751,0.965769
0.0983051,0.910592
0.099435,0.848983
0.100565,0.781337
0.101695,0.708051
0.102825,0.629555
0.103955,0.546422
0.105085,0.45926
0.106215,0.368678
0.107345,0.275283
0.108475,0.179703
0.109605,0.0826389
0.110734,-0.0151902
0.111864,-0.113064
0.112994,-0.210263
0.114124,-0.306071
0.115254,-0.399783
0.116384,-0.490698
0.117514,-0.578115
0.118644,-0.661332
0.119774,-0.739673
0.120904,-0.812568
0.122034,-0.879468
0.123164,-0.939828
0.124294,-0.993101
0.125424,-1.03879
0.126554,-1.07656
0.127684,-1.10615
0.128814,-1.12728
0.129944,-1.13966
0.131073,-1.14309
0.132203,-1.13757
0.133333,-1.12317
0.134463,-1.09996
0.135593,-1.068
0.136723,-1.02743
0.137853,-0.978602
0.138983,-0.921933
0.140113,-0.857838
0.141243,-0.786736
0.142373,-0.70909
0.143503,-0.625552
0.144633,-0.53682
0.145763,-0.443596
0.146893,-0.346577
0.148023,-0.24649
0.149153,-0.144162
0.150282,-0.0404509
0.151412,0.0637895
0.152542,0.167704
0.153672,0.270438
0.154802,0.371149
0.155932,0.468995
0.157062,0.563134
0.158192,0.652723
0.159322,0.736954
0.160452,0.815143
0.161582,0.88664
0.162712,0.950793
0.163842,1.00695
0.164972,1.05453
0.166102,1.09315
0.167232,1.1225
0.168362,1.14228
0.169492,1.15219
0.170621,1.15197
0.171751,1.14168
0.172881,1.12144
0.174011,1.09137
0.175141,1.0516
0.176271,1.00231
0.177401,0.943986
0.178531,0.877165
0.179661,0.802394
0.180791,0.72022
0.181921,0.631242
0.183051,0.536276
0.184181,0.436196
0.185311,0.331873
0.186441,0.224178
0.187571,0.114009
0.188701,0.00236009
0.189831,-0.109748
0.19096,-0.221296
0.19209,-0.331264
0.19322,-0.438644
0.19435,-0.54248
0.19548,-0.641827
0.19661,-0.735741
0.19774,-0.823278
0.19887,-0.903543
0.2,-0.975841
0.20113,-1.03953
0.20226,-1.09396
0.20339,-1.13848
0.20452,-1.17254
0.20565,-1.19587
0.20678,-1.20828
0.20791,-1.20959
0.20904,-1.19963
0.210169,-1.17829
0.211299,-1.14584
0.212429,-1.10261
0.213559,-1.04896
0.214689,-0.985236
0.215819,-0.911859
0.216949,-0.829577
0.218079,-0.739216
0.219209,-0.641603
0.220339,-0.537565
0.221469,-0.427978
0.222599,-0.313923
0.223729,-0.19653
0.224859,-0.0769307
0.225989,0.0437448
0.227119,0.164358
0.228249,0.283741
0.229379,0.400719
0.230508,0.514117
0.231638,0.62276
0.232768,0.725513
0.233898,0.821406
0.235028,0.909507
0.236158,0.988885
0.237288,1.05861
0.238418,1.11784
0.239548,1.16604
0.240678,1.20277
0.241808,1.2276
0.242938,1.24008
0.244068,1.23988
0.245198,1.22709
0.246328,1.20188
0.247458,1.16447
0.248588,1.11503
0.249718,1.05386
0.250847,0.981662
0.251977,0.899236
0.253107,0.807384
0.254237,0.706907
0.255367,0.598681
0.256497,0.483869
0.257627,0.363709
0.258757,0.239438
0.259887,0.112294
0.261017,-0.0164655
0.262147,-0.145491
0.263277,-0.273412
0.264407,-0.398857
0.265537,-0.520458
0.266667,-0.63688
0.267797,-0.746937
0.268927,-0.849483
0.270056,-0.943369
0.271186,-1.02745
0.272316,-1.10066
0.273446,-1.16231
0.274576,-1.21179
0.275706,-1.2485
0.276836,-1.27183
0.277966,-1.28129
0.279096,-1.27689
0.280226,-1.25875
0.281356,-1.227
0.282486,-1.18177
0.283616,-1.12329
0.284746,-1.0523
0.285876,-0.969673
0.287006,-0.876255
0.288136,-0.77291
0.289266,-0.660584
0.290395,-0.540584
0.291525,-0.414303
0.292655,-0.283134
0.293785,-0.148472
0.294915,-0.0117389
0.296045,0.125531
0.297175,0.261772
0.298305,0.395423
0.299435,0.524919
0.300565,0.648741
0.301695,0.765545
0.302825,0.874031
0.303955,0.972899
0.305085,1.06085
0.306215,1.13669
0.307345,1.19967
0.308475,1.24912
0.309605,1.28441
0.310734,1.30487
0.311864,1.31001
0.312994,1.2999
0.314124,1.27476
0.315254,1.2348
0.316384,1.18025
0.317514,1.11146
0.318644,1.02936
0.319774,0.935013
0.320904,0.829489
0.322034,0.713851
0.323164,0.589261
0.324294,0.457262
0.325424,0.319493
0.326554,0.177591
0.327684,0.0331966
0.328814,-0.112035
0.329944,-0.256372
0.331073,-0.398065
0.332203,-0.535366
0.333333,-0.666525
0.334463,-0.78986
0.335593,-0.903966
0.336723,-1.0075
0.337853,-1.09914
0.338983,-1.17752
0.340113,-1.24147
0.341243,-1.29034
0.342373,-1.32362
0.343503,-1.34083
0.344633,-1.34146
0.345763,-1.32519
0.346893,-1.29238
0.348023,-1.24356
0.349153,-1.17927
0.350282,-1.10004
0.351412,-1.00656
0.352542,-0.900127
0.353672,-0.782188
0.354802,-0.654191
0.355932,-0.517587
0.357062,-0.373906
0.358192,-0.225015
0.359322,-0.0728634
0.360452,0.0806
0.361582,0.233426
0.362712,0.38368
0.363842,0.529494
0.364972,0.669011
0.366102,0.800377
0.367232,0.921738
0.368362,1.03136
0.369492,1.12795
0.370621,1.21038
0.371751,1.27746
0.372881,1.32806
0.374011,1.36118
0.375141,1.37659
0.376271,1.37424
0.377401,1.35405
0.378531,1.31598
0.379661,1.26016
0.380791,1.18751
0.381921,1.09914
0.383051,0.996152
0.384181,0.879672
0.385311,0.750949
0.386441,0.611812
0.387571,0.464231
0.388701,0.310175
0.389831,0.151615
0.39096,-0.00943961
0.39209,-0.17082
0.39322,-0.33032
0.39435,-0.485731
0.39548,-0.634846
0.39661,-0.77554
0.39774,-0.906019
0.39887,-1.02457
0.4,-1.12948
0.40113,-1.21905
0.40226,-1.29173
0.40339,-1.34674
0.40452,-1.38347
0.40565,-1.40132
0.40678,-1.39966
0.40791,-1.37813
0.40904,-1.33725
0.410169,-1.27778
0.411299,-1.20046
0.412429,-1.10606
0.413559,-0.995531
0.414689,-0.870583
0.415819,-0.733135
0.416949,-0.585098
0.418079,-0.428388
0.419209,-0.265008
0.420339,-0.0973172
0.421469,0.0722318
0.422599,0.241189
0.423729,0.407103
0.424859,0.567574
0.425989,0.720408
0.427119,0.863458
0.428249,0.994581
0.429379,1.11163
0.430508,1.21265
0.431638,1.29639
0.432768,1.36181
0.433898,1.40784
0.435028,1.43344
0.436158,1.43779
0.437288,1.4211
0.438418,1.38383
0.439548,1.32643
0.440678,1.24937
0.441808,1.15332
0.442938,1.03992
0.444068,0.911056
0.445198,0.768585
0.446328,0.614379
0.447458,0.450441
0.448588,0.279299
0.449718,0.103611
0.450847,-0.073964
0.451977,-0.250768
0.453107,-0.42417
0.454237,-0.591651
0.455367,-0.75072
0.456497,-0.898884
0.457627,-1.03365
0.458757,-1.15272
0.459887,-1.25451
0.461017,-1.33765
0.462147,-1.40075
0.463277,-1.44242
0.464407,-1.46157
0.465537,-1.4582
0.466667,-1.43262
0.467797,-1.38513
0.468927,-1.31602
0.470056,-1.22587
0.471186,-1.11634
0.472316,-0.989362
0.473446,-0.84687
0.474576,-0.6908
0.475706,-0.523243
0.476836,-0.346936
0.477966,-0.16477
0.479096,0.0203611
0.480226,0.205563
0.481356,0.387964
0.482486,0.564776
0.483616,0.733236
0.484746,0.890576
0.485876,1.03403
0.487006,1.16104
0.488136,1.26985
0.489266,1.35892
0.490395,1.42669
0.491525,1.47162
0.492655,1.49248
0.493785,1.48927
0.494915,1.46235
0.496045,1.41204
0.497175,1.33867
0.498305,1.24288
0.499435,1.12653
0.500565,0.99177
0.501695,0.840765
0.502825,0.675672
0.503955,0.498819
0.505085,0.313226
0.506215,0.122079
0.507345,-0.0714306
0.508475,-0.264115
0.509605,-0.452823
0.510734,-0.634554
0.511864,-0.806347
0.512994,-0.96524
0.514124,-1.10827
0.515254,-1.23272
0.516384,-1.33683
0.517514,-1.4191
0.518644,-1.47802
0.519774,-1.51207
0.520904,-1.52011
0.522034,-1.5024
0.523164,-1.45956
0.524294,-1.39224
0.525424,-1.30105
0.526554,-1.18695
0.527684,-1.05219
0.528814,-0.89937
0.529944,-0.731073
0.531073,-0.549888
0.532203,-0.35856
0.533333,-0.160467
0.534463,0.0408587
0.535593,0.24188
0.536723,0.439064
0.537853,0.62896
0.538983,0.808466
0.540113,0.974563
0.541243,1.12424
0.542373,1.25446
0.543503,1.36254
0.544633,1.44697
0.545763,1.50657
0.546893,1.54017
0.548023,1.54657
0.549153,1.525
0.550282,1.47629
0.551412,1.40167
0.552542,1.30239
0.553672,1.17968
0.554802,1.03509
0.555932,0.871522
0.557062,0.692175
0.558192,0.500262
0.559322,0.298993
0.560452,0.0916849
0.561582,-0.117923
0.562712,-0.325986
0.563842,-0.528657
0.564972,-0.72209
0.566102,-0.902615
0.567232,-1.06726
0.568362,-1.21321
0.569492,-1.33769
0.570621,-1.43788
0.571751,-1.51138
0.572881,-1.55733
0.574011,-1.57528
0.575141,-1.56477
0.576271,-1.52534
0.577401,-1.45698
0.578531,-1.3614
0.579661,-1.24081
0.580791,-1.09736
0.581921,-0.933234
0.583051,-0.750902
0.584181,-0.553997
0.585311,-0.346446
0.586441,-0.132176
0.587571,0.0848864
0.588701,0.300813
0.589831,0.511667
0.59096,0.713512
0.59209,0.902409
0.59322,1.07442
0.59435,1.22591
0.59548,1.35445
0.59661,1.45791
0.59774,1.53417
0.59887,1.58108
0.6,1.59702
0.60113,1.58224
0.60226,1.53749
0.60339,1.46353
0.60452,1.36111
0.60565,1.23142
0.60678,1.07739
0.60791,0.90241
0.60904,0.709856
0.610169,0.503107
0.611299,0.285732
0.612429,0.062046
0.613559,-0.163449
0.614689,-0.38625
0.615819,-0.601853
0.616949,-0.805923
0.618079,-0.994779
0.619209,-1.16491
0.620339,-1.3128
0.621469,-1.43495
0.622599,-1.52828
0.623729,-1.59156
0.624859,-1.62399
0.625989,-1.62478
0.627119,-1.59313
0.628249,-1.5288
0.629379,-1.43365
0.630508,-1.3101
0.631638,-1.16057
0.632768,-0.987449
0.633898,-0.793522
0.635028,-0.582987
0.636158,-0.3604
0.637288,-0.130318
0.638418,0.1027
0.639548,0.334101
0.640678,0.559356
0.641808,0.77394
0.642938,0.973326
0.644068,1.15299
0.645198,1.30879
0.646328,1.43809
0.647458,1.53867
0.648588,1.60827
0.649718,1.64466
0.650847,1.64618
0.651977,1.61351
0.653107,1.5479
0.654237,1.45062
0.655367,1.32292
0.656497,1.16656
0.657627,0.985298
0.658757,0.783364
0.659887,0.565005
0.661017,0.334463
0.662147,0.0961357
0.663277,-0.144959
0.664407,-0.38365
0.665537,-0.614765
0.666667,-0.833131
0.667797,-1.03386
0.668927,-1.2132
0.670056,-1.36768
0.671186,-1.49383
0.672316,-1.58818
0.673446,-1.64785
0.674576,-1.67234
0.675706,-1.66173
0.676836,-1.6161
0.677966,-1.53554
0.679096,-1.42074
0.680226,-1.27482
0.681356,-1.10151
0.682486,-0.904541
0.683616,-0.68763
0.684746,-0.454812
0.685876,-0.211318
0.687006,0.0373152
0.688136,0.285554
0.689266,0.527862
0.690395,0.758884
0.691525,0.973967
0.692655,1.16864
0.693785,1.33843
0.694915,1.47886
0.696045,1.58604
0.697175,1.65841
0.698305,1.69499
0.699435,1.6948
0.700565,1.65688
0.701695,1.58091
0.702825,1.46939
0.703955,1.32547
0.705085,1.15232
0.706215,0.9531
0.707345,0.731401
0.708475,0.492531
0.709605,0.242225
0.710734,-0.0137825
0.711864,-0.269756
0.712994,-0.52004
0.714124,-0.759296
0.715254,-0.982268
0.716384,-1.1837
0.717514,-1.35833
0.718644,-1.50146
0.719774,-1.61067
0.720904,-1.68409
0.722034,-1.71984
0.723164,-1.71605
0.724294,-1.67162
0.725424,-1.58847
0.726554,-1.46926
0.727684,-1.31669
0.728814,-1.13342
0.729944,-0.922666
0.731073,-0.689777
0.732203,-0.440631
0.733333,-0.181109
0.734463,0.0829095
0.735593,0.345544
0.736723,0.600914
0.737853,0.843141
0.738983,1.06634
0.740113,1.26464
0.741243,1.43272
0.742373,1.56747
0.743503,1.66635
0.744633,1.72683
0.745763,1.74636
0.746893,1.72322
0.748023,1.65896
0.749153,1.55594
0.750282,1.41652
0.751412,1.24306
0.752542,1.03855
0.753672,0.808438
0.754802,0.558802
0.755932,0.295713
0.757062,0.0252423
0.758192,-0.246484
0.759322,-0.513133
0.760452,-0.76832
0.761582,-1.00566
0.762712,-1.21877
0.763842,-1.40183
0.764972,-1.5513
0.766102,-1.6642
0.767232,-1.73758
0.768362,-1.76844
0.769492,-1.75471
0.770621,-1.6978
0.771751,-1.60002
0.772881,-1.46367
0.774011,-1.29107
0.775141,-1.08519
0.776271,-0.851747
0.777401,-0.597135
0.778531,-0.327746
0.779661,-0.0499689
0.780791,0.229736
0.781921,0.504644
0.783051,0.767964
0.784181,1.0129
0.785311,1.23267
0.786441,1.42109
0.787571,1.57442
0.788701,1.68954
0.789831,1.76334
0.79096,1.79268
0.79209,1.77539
0.79322,1.7131
0.79435,1.60835
0.79548,1.46371
0.79661,1.28174
0.79774,1.06572
0.79887,0.821801
0.8,0.556846
0.80113,0.277723
0.80226,-0.00870059
0.80339,-0.29552
0.80452,-0.575674
0.80565,-0.842066
0.80678,-1.0876
0.80791,-1.30517
0.80904,-1.48838
0.810169,-1.63359
0.811299,-1.73787
0.812429,-1.79828
0.813559,-1.81188
0.814689,-1.77676
0.815819,-1.69508
0.816949,-1.57004
0.818079,-1.40482
0.819209,-1.20261
0.820339,-0.967324
0.821469,-0.705749
0.822599,-0.4254
0.823729,-0.133791
0.824859,0.161566
0.825989,0.453204
0.827119,0.733855
0.828249,0.996298
0.829379,1.23331
0.830508,1.43768
0.831638,1.60298
0.832768,1.72609
0.833898,1.80466
0.835028,1.83636
0.836158,1.81887
0.837288,1.75094
0.838418,1.6357
0.839548,1.47735
0.840678,1.28012
0.841808,1.04821
0.842938,0.786521
0.844068,0.502614
0.845198,0.204737
0.846328,-0.0988665
0.847458,-0.399951
0.848588,-0.690472
0.849718,-0.963176
0.850847,-1.21101
0.851977,-1.42692
0.853107,-1.60385
0.854237,-1.73573
0.855367,-1.82037
0.856497,-1.85659
0.857627,-1.84316
0.858757,-1.7789
0.859887,-1.66374
0.861017,-1.50215
0.862147,-1.29976
0.863277,-1.06219
0.864407,-0.795044
0.865537,-0.5045
0.866667,-0.198935
0.867797,0.11272
0.868927,0.421534
0.870056,0.718576
0.871186,0.99534
0.872316,1.24503
0.873446,1.46126
0.874576,1.63767
0.875706,1.76787
0.876836,1.84665
0.877966,1.87338
0.879096,1.84861
0.880226,1.77285
0.881356,1.64664
0.882486,1.47165
0.883616,1.25405
0.884746,1.00115
0.885876,0.720245
0.887006,0.418646
0.888136,0.103991
0.889266,-0.214749
0.890395,-0.528271
0.891525,-0.827269
0.892655,-1.10244
0.893785,-1.3452
0.894915,-1.54983
0.896045,-1.71135
0.897175,-1.82475
0.898305,-1.88506
0.899435,-1.88859
0.900565,-1.83694
0.901695,-1.73303
0.902825,-1.57977
0.903955,-1.38009
0.905085,-1.13792
0.906215,-0.861266
0.907345,-0.55917
0.908475,-0.24066
0.909605,0.0852306
0.910734,0.40947
0.911864,0.723024
0.912994,1.01686
0.914124,1.28194
0.915254,1.50924
0.916384,1.69078
0.917514,1.82283
0.918644,1.90273
0.919774,1.92779
0.920904,1.89537
0.922034,1.80419
0.923164,1.65862
0.924294,1.46445
0.925424,1.22745
0.926554,0.953403
0.927684,0.648853
0.928814,0.323396
0.929944,-0.012611
0.931073,-0.348807
0.932203,-0.674834
0.933333,-0.980784
0.934463,-1.25857
0.935593,-1.50055
0.936723,-1.69908
0.937853,-1.84654
0.938983,-1.93665
0.940113,-1.96869
0.941243,-1.9433
0.942373,-1.86111
0.943503,-1.72277
0.944633,-1.53027
0.945763,-1.29096
0.946893,-1.01354
0.948023,-0.706713
0.949153,-0.379181
0.950282,-0.0399623
0.951412,0.300651
0.952542,0.632047
0.953672,0.943613
0.954802,1.22474
0.955932,1.46579
0.957062,1.66104
0.958192,1.80575
0.959322,1.89519
0.960452,1.92459
0.961582,1.89083
0.962712,1.79714
0.963842,1.64836
0.964972,1.44932
0.966102,1.20486
0.967232,0.920867
0.968362,0.607418
0.969492,0.275635
0.970621,-0.0633589
0.971751,-0.398441
0.972881,-0.718799
0.974011,-1.01487
0.975141,-1.27739
0.976271,-1.49712
0.977401,-1.66479
0.978531,-1.77263
0.979661,-1.81877
0.980791,-1.80282
0.981921,-1.7244
0.983051,-1.5831
0.984181,-1.38013
0.985311,-1.12299
0.986441,-0.820794
0.987571,-0.482626
0.988701,-0.117588
0.989831,0.264789
0.99096,0.653238
0.99209,1.03606
0.99322,1.40154
0.99435,1.738
0.99548,2.03466
0.99661,2.28458
0.99774,2.48173
0.99887,2.6201
1,2.69368


==> examples/emd.data/0-u-1-abserr.csv <==
x,y
0,0.326534
0.00112994,0.310606
0.00225989,0.294997
0.00338983,0.279707
0.00451977,0.264737
0.00564972,0.250091
0.00677966,0.235768
0.0079096,0.221769
0.00903955,0.208094
0.0101695,0.194743
0.0112994,0.181716
0.0124294,0.169014
0.0135593,0.156635
0.0146893,0.14458
0.0158192,0.132848
0.0169492,0.121439
0.0180791,0.110352
0.019209,0.0995869
0.020339,0.0891423
0.0214689,0.0790172
0.0225989,0.0692108
0.0237288,0.0597563
0.0248588,0.0508243
0.0259887,0.0426197
0.0271186,0.0353475
0.0282486,0.0292125
0.0293785,0.0243939
0.0305085,0.0209673
0.0316384,0.0189825
0.0327684,0.0184893
0.0338983,0.0195376
0.0350282,0.0221063
0.0361582,0.0258914
0.0372881,0.0305177
0.0384181,0.0356102
0.039548,0.040794
0.040678,0.0457571
0.0418079,0.05044
0.0429379,0.0548464
0.0440678,0.0589799
0.0451977,0.062844
0.0463277,0.0664426
0.0474576,0.0697799
0.0485876,0.0728604
0.0497175,0.0756885
0.0508475,0.0782687
0.0519774,0.0806054
0.0531073,0.0827038
0.0542373,0.0845688
0.0553672,0.0862056
0.0564972,0.0876192
0.0576271,0.0888149
0.0587571,0.0897983
0.059887,0.0905751
0.0610169,0.0911512
0.0621469,0.0915323
0.0632768,0.0917242
0.0644068,0.0917333
0.0655367,0.0915659
0.0666667,0.0912284
0.0677966,0.0907273
0.0689266,0.0900689
0.0700565,0.0892604
0.0711864,0.0883086
0.0723164,0.0872207
0.0734463,0.0860036
0.0745763,0.0846646
0.0757062,0.083211
0.0768362,0.0816504
0.0779661,0.0799903
0.079096,0.0782382
0.080226,0.076402
0.0813559,0.0744898
0.0824859,0.0725101
0.0836158,0.0704715
0.0847458,0.0683825
0.0858757,0.0662513
0.0870056,0.0640855
0.0881356,0.0618924
0.0892655,0.0596793
0.0903955,0.0574537
0.0915254,0.0552218
0.0926554,0.0529855
0.0937853,0.0507457
0.0949153,0.0485035
0.0960452,0.0462597
0.0971751,0.0440154
0.0983051,0.0417725
0.099435,0.0395329
0.100565,0.0372988
0.101695,0.0350722
0.102825,0.0328551
0.103955,0.0306497
0.105085,0.0284582
0.106215,0.0262829
0.107345,0.024126
0.108475,0.0219898
0.109605,0.0198767
0.110734,0.0177894
0.111864,0.0157304
0.112994,0.0137022
0.114124,0.0117195
0.115254,0.00984564
0.116384,0.00815588
0.117514,0.0067256
0.118644,0.00563016
0.119774,0.00492706
0.120904,0.00460249
0.122034,0.00462476
0.123164,0.00496221
0.124294,0.00558317
0.125424,0.00645022
0.126554,0.00750295
0.127684,0.0086752
0.128814,0.00990081
0.129944,0.0111136
0.131073,0.0122587
0.132203,0.0133258
0.133333,0.014316
0.134463,0.0152301
0.135593,0.0160692
0.136723,0.0168345
0.137853,0.0175279
0.138983,0.0181514
0.140113,0.0187072
0.141243,0.0191975
0.142373,0.0196241
0.143503,0.0199893
0.144633,0.0202948
0.145763,0.0205427
0.146893,0.020735
0.148023,0.0208737
0.149153,0.0209609
0.150282,0.020999
0.151412,0.02099
0.152542,0.0209364
0.153672,0.0208402
0.154802,0.0207041
0.155932,0.0205304
0.157062,0.0203217
0.158192,0.0200805
0.159322,0.0198092
0.160452,0.0195107
0.161582,0.0191879
0.162712,0.0188436
0.163842,0.0184806
0.164972,0.018102
0.166102,0.0177108
0.167232,0.0173102
0.168362,0.0169034
0.169492,0.0164936
0.170621,0.0160835
0.171751,0.0156728
0.172881,0.0152609
0.174011,0.014847
0.175141,0.0144305
0.176271,0.0140107
0.177401,0.0135873
0.178531,0.01316
0.179661,0.0127285
0.180791,0.0122927
0.181921,0.0118524
0.183051,0.0114079
0.184181,0.0109595
0.185311,0.0105077
0.186441,0.0100529
0.187571,0.0095954
0.188701,0.00913637
0.189831,0.00867684
0.19096,0.00821793
0.19209,0.00776072
0.19322,0.00730641
0.19435,0.00685656
0.19548,0.00641283
0.19661,0.00597687
0.19774,0.00555034
0.19887,0.00513514
0.2,0.00473415
0.20113,0.00435049
0.20226,0.00398728
0.20339,0.00364764
0.20452,0.0033343
0.20565,0.00304838
0.20678,0.0027906
0.20791,0.00256168
0.20904,0.00236234
0.210169,0.00219263
0.211299,0.00204989
0.212429,0.00193079
0.213559,0.00183198
0.214689,0.00175014
0.215819,0.00168221
0.216949,0.00162628
0.218079,0.00158076
0.219209,0.00154401
0.220339,0.00151442
0.221469,0.00149049
0.222599,0.00147119
0.223729,0.00145559
0.224859,0.00144276
0.225989,0.00143179
0.227119,0.00142191
0.228249,0.001413
0.229379,0.0014051
0.230508,0.00139824
0.231638,0.00139247
0.232768,0.00138798
0.233898,0.00138558
0.235028,0.00138624
0.236158,0.00139093
0.237288,0.00140062
0.238418,0.00141641
0.239548,0.00143997
0.240678,0.00147309
0.241808,0.00151756
0.242938,0.00157519
0.244068,0.00164706
0.245198,0.00173143
0.246328,0.00182582
0.247458,0.00192779
0.248588,0.00203488
0.249718,0.00214475
0.250847,0.00225562
0.251977,0.00236582
0.253107,0.0024737
0.254237,0.00257758
0.255367,0.00267595
0.256497,0.00276789
0.257627,0.0028526
0.258757,0.00292932
0.259887,0.00299725
0.261017,0.00305575
0.262147,0.00310475
0.263277,0.00314429
0.264407,0.00317444
0.265537,0.00319527
0.266667,0.00320694
0.267797,0.0032101
0.268927,0.0032055
0.270056,0.00319392
0.271186,0.00317611
0.272316,0.00315301
0.273446,0.00312628
0.274576,0.00309773
0.275706,0.00306921
0.276836,0.00304254
0.277966,0.00301912
0.279096,0.00299859
0.280226,0.00298016
0.281356,0.00296303
0.282486,0.00294643
0.283616,0.00292951
0.284746,0.00291135
0.285876,0.00289096
0.287006,0.00286737
0.288136,0.00283961
0.289266,0.00280683
0.290395,0.00276867
0.291525,0.00272487
0.292655,0.00267522
0.293785,0.00261945
0.294915,0.00255741
0.296045,0.00248922
0.297175,0.00241505
0.298305,0.00233509
0.299435,0.00224955
0.300565,0.00215865
0.301695,0.00206291
0.302825,0.00196287
0.303955,0.00185909
0.305085,0.00175213
0.306215,0.00164263
0.307345,0.00153147
0.308475,0.00141964
0.309605,0.00130812
0.310734,0.00119788
0.311864,0.00108973
0.312994,0.000983851
0.314124,0.000880256
0.315254,0.000778959
0.316384,0.000679972
0.317514,0.000583844
0.318644,0.000493257
0.319774,0.000411425
0.320904,0.000341565
0.322034,0.000286892
0.323164,0.00024999
0.324294,0.000230916
0.325424,0.000229097
0.326554,0.000243958
0.327684,0.000274925
0.328814,0.000320979
0.329944,0.000379326
0.331073,0.000446725
0.332203,0.000519935
0.333333,0.000595718
0.334463,0.000671437
0.335593,0.000746872
0.336723,0.00082241
0.337853,0.000898435
0.338983,0.000975332
0.340113,0.00105346
0.341243,0.00113309
0.342373,0.00121447
0.343503,0.00129783
0.344633,0.00138343
0.345763,0.00147128
0.346893,0.00156053
0.348023,0.00165009
0.349153,0.00173888
0.350282,0.00182584
0.351412,0.00190997
0.352542,0.00199071
0.353672,0.0020676
0.354802,0.00214018
0.355932,0.002208
0.357062,0.00227067
0.358192,0.00232818
0.359322,0.00238062
0.360452,0.00242806
0.361582,0.00247058
0.362712,0.00250835
0.363842,0.00254186
0.364972,0.0025717
0.366102,0.00259846
0.367232,0.00262273
0.368362,0.00264529
0.369492,0.0026678
0.370621,0.00269214
0.371751,0.00272016
0.372881,0.00275373
0.374011,0.0027943
0.375141,0.00284167
0.376271,0.00289521
0.377401,0.00295431
0.378531,0.00301832
0.379661,0.00308643
0.380791,0.00315694
0.381921,0.00322793
0.383051,0.00329749
0.384181,0.00336371
0.385311,0.00342493
0.386441,0.00348041
0.387571,0.00352968
0.388701,0.00357224
0.389831,0.00360761
0.39096,0.00363544
0.39209,0.00365592
0.39322,0.00366936
0.39435,0.0036761
0.39548,0.00367645
0.39661,0.00367097
0.39774,0.00366114
0.39887,0.00364869
0.4,0.00363533
0.40113,0.00362279
0.40226,0.00361275
0.40339,0.00360676
0.40452,0.00360632
0.40565,0.00361294
0.40678,0.00362813
0.40791,0.00365269
0.40904,0.00368457
0.410169,0.00372102
0.411299,0.00375926
0.412429,0.00379655
0.413559,0.00383042
0.414689,0.00385952
0.415819,0.00388279
0.416949,0.00389919
0.418079,0.00390766
0.419209,0.00390731
0.420339,0.003898
0.421469,0.00387975
0.422599,0.00385257
0.423729,0.0038165
0.424859,0.00377173
0.425989,0.00371919
0.427119,0.00365998
0.428249,0.00359521
0.429379,0.00352598
0.430508,0.00345369
0.431638,0.00338088
0.432768,0.0033104
0.433898,0.00324508
0.435028,0.00318776
0.436158,0.00314055
0.437288,0.00310273
0.438418,0.00307284
0.439548,0.00304942
0.440678,0.00303102
0.441808,0.00301617
0.442938,0.00300326
0.444068,0.00299066
0.445198,0.00297675
0.446328,0.00295989
0.447458,0.00293871
0.448588,0.00291279
0.449718,0.00288197
0.450847,0.00284608
0.451977,0.00280497
0.453107,0.00275861
0.454237,0.00270758
0.455367,0.0026526
0.456497,0.0025944
0.457627,0.00253369
0.458757,0.00247145
0.459887,0.00240964
0.461017,0.00235047
0.462147,0.00229614
0.463277,0.00224886
0.464407,0.00221027
0.465537,0.00217978
0.466667,0.00215622
0.467797,0.00213844
0.468927,0.00212526
0.470056,0.00211551
0.471186,0.00210789
0.472316,0.00210109
0.473446,0.0020938
0.474576,0.00208469
0.475706,0.00207264
0.476836,0.00205723
0.477966,0.00203824
0.479096,0.00201542
0.480226,0.00198855
0.481356,0.00195749
0.482486,0.00192253
0.483616,0.00188404
0.484746,0.0018424
0.485876,0.00179799
0.487006,0.00175134
0.488136,0.00170356
0.489266,0.00165591
0.490395,0.00160965
0.491525,0.00156604
0.492655,0.00152606
0.493785,0.00148954
0.494915,0.00145605
0.496045,0.00142514
0.497175,0.00139637
0.498305,0.00136926
0.499435,0.00134331
0.500565,0.00131794
0.501695,0.00129262
0.502825,0.00126679
0.503955,0.00123998
0.505085,0.00121202
0.506215,0.00118281
0.507345,0.00115226
0.508475,0.00112025
0.509605,0.00108674
0.510734,0.00105177
0.511864,0.00101543
0.512994,0.000977794
0.514124,0.00093895
0.515254,0.000898995
0.516384,0.000858086
0.517514,0.000816392
0.518644,0.000774084
0.519774,0.000731332
0.520904,0.000688323
0.522034,0.00064531
0.523164,0.000602563
0.524294,0.000560351
0.525424,0.000518943
0.526554,0.000478591
0.527684,0.000439466
0.528814,0.00040172
0.529944,0.000365505
0.531073,0.000330974
0.532203,0.000298234
0.533333,0.000267209
0.534463,0.00023778
0.535593,0.000209824
0.536723,0.000183223
0.537853,0.000158013
0.538983,0.000134876
0.540113,0.000114648
0.541243,9.81686e-05
0.542373,8.6276e-05
0.543503,7.98663e-05
0.544633,8.00667e-05
0.545763,8.80619e-05
0.546893,0.000105037
0.548023,0.000132176
0.549153,0.000170085
0.550282,0.000217044
0.551412,0.000270757
0.552542,0.000328925
0.553672,0.00038925
0.554802,0.000449723
0.555932,0.00050949
0.557062,0.000567988
0.558192,0.000624652
0.559322,0.000678919
0.560452,0.000730345
0.561582,0.000778968
0.562712,0.000824949
0.563842,0.000868448
0.564972,0.000909623
0.566102,0.000948878
0.567232,0.000987587
0.568362,0.00102736
0.569492,0.00106983
0.570621,0.00111659
0.571751,0.00116904
0.572881,0.00122765
0.574011,0.00129263
0.575141,0.00136424
0.576271,0.0014427
0.577401,0.00152782
0.578531,0.00161768
0.579661,0.00170992
0.580791,0.00180221
0.581921,0.00189219
0.583051,0.00197783
0.584181,0.00205832
0.585311,0.00213321
0.586441,0.00220199
0.587571,0.0022642
0.588701,0.00231952
0.589831,0.00236828
0.59096,0.00241096
0.59209,0.00244806
0.59322,0.00248008
0.59435,0.00250782
0.59548,0.00253341
0.59661,0.00255925
0.59774,0.00258779
0.59887,0.00262146
0.6,0.00266198
0.60113,0.00270828
0.60226,0.00275858
0.60339,0.0028111
0.60452,0.00286407
0.60565,0.00291572
0.60678,0.00296439
0.60791,0.00300841
0.60904,0.00304612
0.610169,0.00307585
0.611299,0.00309623
0.612429,0.00310693
0.613559,0.00310791
0.614689,0.00309912
0.615819,0.00308052
0.616949,0.0030524
0.618079,0.00301637
0.619209,0.00297439
0.620339,0.00292842
0.621469,0.00288041
0.622599,0.00283209
0.623729,0.00278424
0.624859,0.00273742
0.625989,0.00269219
0.627119,0.00264912
0.628249,0.00260826
0.629379,0.00256771
0.630508,0.00252508
0.631638,0.00247796
0.632768,0.00242396
0.633898,0.00236105
0.635028,0.00228869
0.636158,0.00220669
0.637288,0.0021149
0.638418,0.00201314
0.639548,0.00190141
0.640678,0.00178045
0.641808,0.00165117
0.642938,0.00151449
0.644068,0.00137132
0.645198,0.0012229
0.646328,0.00107174
0.647458,0.000920705
0.648588,0.000772625
0.649718,0.000630349
0.650847,0.000497367
0.651977,0.000379741
0.653107,0.00028418
0.654237,0.00021739
0.655367,0.000186079
0.656497,0.000194493
0.657627,0.000237027
0.658757,0.000305616
0.659887,0.000392193
0.661017,0.000488693
0.662147,0.000588304
0.663277,0.00068923
0.664407,0.000790932
0.665537,0.000892867
0.666667,0.000994495
0.667797,0.00109505
0.668927,0.00119285
0.670056,0.00128598
0.671186,0.00137255
0.672316,0.00145065
0.673446,0.00151871
0.674576,0.00157661
0.675706,0.00162455
0.676836,0.00166274
0.677966,0.00169139
0.679096,0.00171091
0.680226,0.00172249
0.681356,0.00172748
0.682486,0.00172726
0.683616,0.00172321
0.684746,0.00171651
0.685876,0.00170758
0.687006,0.00169665
0.688136,0.00168394
0.689266,0.0016697
0.690395,0.00165402
0.691525,0.00163655
0.692655,0.00161683
0.693785,0.00159437
0.694915,0.00156871
0.696045,0.00153942
0.697175,0.0015063
0.698305,0.00146921
0.699435,0.00142801
0.700565,0.00138254
0.701695,0.00133282
0.702825,0.0012795
0.703955,0.00122338
0.705085,0.00116526
0.706215,0.00110596
0.707345,0.00104619
0.708475,0.000986386
0.709605,0.000926877
0.710734,0.000868004
0.711864,0.000810109
0.712994,0.000753535
0.714124,0.000698647
0.715254,0.00064581
0.716384,0.000595394
0.717514,0.000547765
0.718644,0.000503261
0.719774,0.000462095
0.720904,0.000424448
0.722034,0.000390503
0.723164,0.000360442
0.724294,0.000334322
0.725424,0.000311701
0.726554,0.00029201
0.727684,0.000274683
0.728814,0.000259152
0.729944,0.000244923
0.731073,0.000231799
0.732203,0.000219657
0.733333,0.000208371
0.734463,0.000197819
0.735593,0.000187957
0.736723,0.000179065
0.737853,0.000171503
0.738983,0.000165632
0.740113,0.000161812
0.741243,0.0001605
0.742373,0.000162545
0.743503,0.00016889
0.744633,0.00018048
0.745763,0.000198262
0.746893,0.000222778
0.748023,0.000252979
0.749153,0.000287411
0.750282,0.000324623
0.751412,0.000363162
0.752542,0.000401719
0.753672,0.000439543
0.754802,0.000476026
0.755932,0.000510559
0.757062,0.000542533
0.758192,0.000571517
0.759322,0.000597791
0.760452,0.000621812
0.761582,0.000644039
0.762712,0.000664929
0.763842,0.000685117
0.764972,0.000705947
0.766102,0.000728938
0.767232,0.000755611
0.768362,0.000787487
0.769492,0.000825519
0.770621,0.000868396
0.771751,0.000914239
0.772881,0.000961169
0.774011,0.00100731
0.775141,0.00105099
0.776271,0.00109139
0.777401,0.00112791
0.778531,0.00115994
0.779661,0.00118688
0.780791,0.00120837
0.781921,0.00122505
0.783051,0.00123783
0.784181,0.00124759
0.785311,0.00125524
0.786441,0.00126191
0.787571,0.00126967
0.788701,0.00128084
0.789831,0.00129773
0.79096,0.00132264
0.79209,0.00135711
0.79322,0.00139945
0.79435,0.00144722
0.79548,0.00149796
0.79661,0.00154921
0.79774,0.00159877
0.79887,0.00164546
0.8,0.00168836
0.80113,0.00172654
0.80226,0.0017591
0.80339,0.00178539
0.80452,0.00180598
0.80565,0.0018217
0.80678,0.00183339
0.80791,0.00184191
0.80904,0.00184836
0.810169,0.0018549
0.811299,0.00186399
0.812429,0.00187805
0.813559,0.00189953
0.814689,0.00192994
0.815819,0.0019672
0.816949,0.00200832
0.818079,0.00205027
0.819209,0.00209008
0.820339,0.00212499
0.821469,0.0021533
0.822599,0.00217357
0.823729,0.00218434
0.824859,0.00218418
0.825989,0.00217198
0.827119,0.00214799
0.828249,0.00211281
0.829379,0.00206704
0.830508,0.00201126
0.831638,0.00194619
0.832768,0.00187288
0.833898,0.00179251
0.835028,0.00170627
0.836158,0.0016153
0.837288,0.00152031
0.838418,0.00141999
0.839548,0.00131257
0.840678,0.00119626
0.841808,0.00106928
0.842938,0.000932319
0.844068,0.000795974
0.845198,0.000673313
0.846328,0.000577404
0.847458,0.000521317
0.848588,0.00051503
0.849718,0.000556152
0.850847,0.000639203
0.851977,0.000758702
0.853107,0.000909167
0.854237,0.00108491
0.855367,0.0012794
0.856497,0.0014859
0.857627,0.00169767
0.858757,0.00190797
0.859887,0.00211103
0.861017,0.00230488
0.862147,0.00248854
0.863277,0.002661
0.864407,0.00282126
0.865537,0.00296809
0.866667,0.00309933
0.867797,0.00321257
0.868927,0.00330542
0.870056,0.00337549
0.871186,0.00342001
0.872316,0.0034348
0.873446,0.00341534
0.874576,0.00335708
0.875706,0.00325549
0.876836,0.00310716
0.877966,0.00291317
0.879096,0.0026757
0.880226,0.00239696
0.881356,0.00207914
0.882486,0.00173206
0.883616,0.00139599
0.884746,0.00111883
0.885876,0.000948451
0.887006,0.000932756
0.888136,0.00110527
0.889266,0.00144204
0.890395,0.00190477
0.891525,0.00245515
0.892655,0.00305487
0.893785,0.00367177
0.894915,0.00429833
0.896045,0.00493315
0.897175,0.00557485
0.898305,0.00622205
0.899435,0.00687209
0.900565,0.00751722
0.901695,0.00814843
0.902825,0.00875671
0.903955,0.00933304
0.905085,0.00986817
0.906215,0.0103519
0.907345,0.0107739
0.908475,0.0111236
0.909605,0.0113906
0.910734,0.0115646
0.911864,0.0116344
0.912994,0.0115892
0.914124,0.011418
0.915254,0.0111096
0.916384,0.0106548
0.917514,0.01005
0.918644,0.00929342
0.919774,0.00838314
0.920904,0.0073173
0.922034,0.00612474
0.923164,0.00495718
0.924294,0.00399706
0.925424,0.00342681
0.926554,0.00342888
0.927684,0.00413216
0.928814,0.00545144
0.929944,0.00724798
0.931073,0.00938304
0.932203,0.0117179
0.933333,0.0141356
0.934463,0.0166069
0.935593,0.0191245
0.936723,0.0216808
0.937853,0.0242685
0.938983,0.0268767
0.940113,0.0294808
0.941243,0.0320527
0.942373,0.0345645
0.943503,0.036988
0.944633,0.039293
0.945763,0.0414404
0.946893,0.043389
0.948023,0.0450975
0.949153,0.0465247
0.950282,0.0476298
0.951412,0.0483752
0.952542,0.0487235
0.953672,0.0486375
0.954802,0.0480801
0.955932,0.0470141
0.957062,0.0454027
0.958192,0.0432095
0.959322,0.0403977
0.960452,0.0369308
0.961582,0.0328705
0.962712,0.0286724
0.963842,0.0248901
0.964972,0.0220777
0.966102,0.020789
0.967232,0.0214807
0.968362,0.0242218
0.969492,0.0289839
0.970621,0.0357389
0.971751,0.0444586
0.972881,0.0550913
0.974011,0.0674929
0.975141,0.0814957
0.976271,0.0969321
0.977401,0.113634
0.978531,0.131466
0.979661,0.15041
0.980791,0.170483
0.981921,0.1917
0.983051,0.214075
0.984181,0.237623
0.985311,0.262351
0.986441,0.288267
0.987571,0.315378
0.988701,0.343689
0.989831,0.373209
0.99096,0.403944
0.99209,0.435899
0.99322,0.469082
0.99435,0.503499
0.99548,0.539156
0.99661,0.576057
0.99774,0.614207
0.99887,0.653609
1,0.694269


==> examples/emd.data/0-u-1-analytic.csv <==
x,y
0,1
0.00112994,1.00323
0.00225989,1.00615
0.00338983,1.00874
0.00451977,1.01101
0.00564972,1.01295
0.00677966,1.01456
0.0079096,1.01584
0.00903955,1.01678
0.0101695,1.01739
0.0112994,1.01766
0.0124294,1.01758
0.0135593,1.01716
0.0146893,1.0164
0.0158192,1.01529
0.0169492,1.01382
0.0180791,1.01201
0.019209,1.00985
0.020339,1.00733
0.0214689,1.00445
0.0225989,1.00122
0.0237288,0.997635
0.0248588,0.993689
0.0259887,0.989384
0.0271186,0.98472
0.0282486,0.979696
0.0293785,0.974312
0.0305085,0.968567
0.0316384,0.962462
0.0327684,0.955996
0.0338983,0.94917
0.0350282,0.941983
0.0361582,0.934437
0.0372881,0.926532
0.0384181,0.918269
0.039548,0.909648
0.040678,0.90067
0.0418079,0.891336
0.0429379,0.881649
0.0440678,0.871609
0.0451977,0.861217
0.0463277,0.850475
0.0474576,0.839386
0.0485876,0.827951
0.0497175,0.816171
0.0508475,0.80405
0.0519774,0.791589
0.0531073,0.778791
0.0542373,0.765659
0.0553672,0.752195
0.0564972,0.738402
0.0576271,0.724283
0.0587571,0.709841
0.059887,0.69508
0.0610169,0.680003
0.0621469,0.664613
0.0632768,0.648913
0.0644068,0.632909
0.0655367,0.616603
0.0666667,0.6
0.0677966,0.583104
0.0689266,0.565918
0.0700565,0.548448
0.0711864,0.530698
0.0723164,0.512673
0.0734463,0.494377
0.0745763,0.475815
0.0757062,0.456993
0.0768362,0.437915
0.0779661,0.418586
0.079096,0.399013
0.080226,0.3792
0.0813559,0.359152
0.0824859,0.338877
0.0836158,0.318379
0.0847458,0.297664
0.0858757,0.276739
0.0870056,0.255609
0.0881356,0.23428
0.0892655,0.21276
0.0903955,0.191054
0.0915254,0.169169
0.0926554,0.147111
0.0937853,0.124887
0.0949153,0.102505
0.0960452,0.07997
0.0971751,0.0572898
0.0983051,0.0344713
0.099435,0.0115217
0.100565,-0.0115518
0.101695,-0.034742
0.102825,-0.0580416
0.103955,-0.0814431
0.105085,-0.104939
0.106215,-0.128522
0.107345,-0.152184
0.108475,-0.175918
0.109605,-0.199715
0.110734,-0.223569
0.111864,-0.24747
0.112994,-0.271412
0.114124,-0.295387
0.115254,-0.319385
0.116384,-0.3434
0.117514,-0.367424
0.118644,-0.391447
0.119774,-0.415462
0.120904,-0.439461
0.122034,-0.463435
0.123164,-0.487376
0.124294,-0.511277
0.125424,-0.535127
0.126554,-0.558921
0.127684,-0.582648
0.128814,-0.606301
0.129944,-0.629871
0.131073,-0.653349
0.132203,-0.676729
0.133333,-0.7
0.134463,-0.723155
0.135593,-0.746185
0.136723,-0.769083
0.137853,-0.791838
0.138983,-0.814445
0.140113,-0.836893
0.141243,-0.859174
0.142373,-0.881281
0.143503,-0.903205
0.144633,-0.924937
0.145763,-0.946471
0.146893,-0.967796
0.148023,-0.988906
0.149153,-1.00979
0.150282,-1.03045
0.151412,-1.05086
0.152542,-1.07103
0.153672,-1.09094
0.154802,-1.11058
0.155932,-1.12996
0.157062,-1.14906
0.158192,-1.16787
0.159322,-1.18638
0.160452,-1.20459
0.161582,-1.2225
0.162712,-1.24008
0.163842,-1.25735
0.164972,-1.27428
0.166102,-1.29087
0.167232,-1.30712
0.168362,-1.32301
0.169492,-1.33855
0.170621,-1.35372
0.171751,-1.36851
0.172881,-1.38293
0.174011,-1.39696
0.175141,-1.4106
0.176271,-1.42384
0.177401,-1.43667
0.178531,-1.4491
0.179661,-1.46111
0.180791,-1.47269
0.181921,-1.48385
0.183051,-1.49457
0.184181,-1.50486
0.185311,-1.5147
0.186441,-1.52409
0.187571,-1.53302
0.188701,-1.5415
0.189831,-1.54951
0.19096,-1.55705
0.19209,-1.56412
0.19322,-1.57071
0.19435,-1.57682
0.19548,-1.58244
0.19661,-1.58758
0.19774,-1.59222
0.19887,-1.59636
0.2,-1.6
0.20113,-1.60314
0.20226,-1.60577
0.20339,-1.60789
0.20452,-1.60949
0.20565,-1.61059
0.20678,-1.61116
0.20791,-1.61121
0.20904,-1.61074
0.210169,-1.60975
0.211299,-1.60823
0.212429,-1.60618
0.213559,-1.6036
0.214689,-1.6005
0.215819,-1.59686
0.216949,-1.59268
0.218079,-1.58798
0.219209,-1.58274
0.220339,-1.57697
0.221469,-1.57066
0.222599,-1.56381
0.223729,-1.55644
0.224859,-1.54852
0.225989,-1.54008
0.227119,-1.5311
0.228249,-1.52159
0.229379,-1.51155
0.230508,-1.50098
0.231638,-1.48988
0.232768,-1.47825
0.233898,-1.4661
0.235028,-1.45343
0.236158,-1.44023
0.237288,-1.42652
0.238418,-1.41229
0.239548,-1.39755
0.240678,-1.3823
0.241808,-1.36654
0.242938,-1.35027
0.244068,-1.33351
0.245198,-1.31625
0.246328,-1.29849
0.247458,-1.28025
0.248588,-1.26152
0.249718,-1.24231
0.250847,-1.22263
0.251977,-1.20247
0.253107,-1.18185
0.254237,-1.16077
0.255367,-1.13923
0.256497,-1.11723
0.257627,-1.0948
0.258757,-1.07192
0.259887,-1.04861
0.261017,-1.02488
0.262147,-1.00072
0.263277,-0.976143
0.264407,-0.951162
0.265537,-0.925778
0.266667,-0.9
0.267797,-0.873834
0.268927,-0.847288
0.270056,-0.820368
0.271186,-0.793083
0.272316,-0.765439
0.273446,-0.737446
0.274576,-0.70911
0.275706,-0.68044
0.276836,-0.651444
0.277966,-0.62213
0.279096,-0.592506
0.280226,-0.562583
0.281356,-0.532368
0.282486,-0.501869
0.283616,-0.471097
0.284746,-0.44006
0.285876,-0.408767
0.287006,-0.377229
0.288136,-0.345454
0.289266,-0.313451
0.290395,-0.281231
0.291525,-0.248804
0.292655,-0.216179
0.293785,-0.183367
0.294915,-0.150377
0.296045,-0.117219
0.297175,-0.0839046
0.298305,-0.0504436
0.299435,-0.0168465
0.300565,0.0168765
0.301695,0.0507144
0.302825,0.0846566
0.303955,0.118692
0.305085,0.152811
0.306215,0.187001
0.307345,0.221252
0.308475,0.255553
0.309605,0.289893
0.310734,0.32426
0.311864,0.358644
0.312994,0.393033
0.314124,0.427416
0.315254,0.461781
0.316384,0.496119
0.317514,0.530416
0.318644,0.564662
0.319774,0.598845
0.320904,0.632954
0.322034,0.666978
0.323164,0.700905
0.324294,0.734723
0.325424,0.768422
0.326554,0.801989
0.327684,0.835414
0.328814,0.868685
0.329944,0.90179
0.331073,0.934719
0.332203,0.967459
0.333333,1
0.334463,1.03233
0.335593,1.06444
0.336723,1.09631
0.337853,1.12794
0.338983,1.15932
0.340113,1.19042
0.341243,1.22125
0.342373,1.2518
0.343503,1.28204
0.344633,1.31197
0.345763,1.34158
0.346893,1.37085
0.348023,1.39979
0.349153,1.42837
0.350282,1.45659
0.351412,1.48443
0.352542,1.51189
0.353672,1.53896
0.354802,1.56562
0.355932,1.59186
0.357062,1.61768
0.358192,1.64307
0.359322,1.66801
0.360452,1.6925
0.361582,1.71652
0.362712,1.74007
0.363842,1.76314
0.364972,1.78572
0.366102,1.8078
0.367232,1.82938
0.368362,1.85043
0.369492,1.87096
0.370621,1.89095
0.371751,1.91041
0.372881,1.92931
0.374011,1.94766
0.375141,1.96544
0.376271,1.98264
0.377401,1.99927
0.378531,2.0153
0.379661,2.03075
0.380791,2.04559
0.381921,2.05982
0.383051,2.07343
0.384181,2.08643
0.385311,2.0988
0.386441,2.11053
0.387571,2.12162
0.388701,2.13207
0.389831,2.14187
0.39096,2.15101
0.39209,2.1595
0.39322,2.16731
0.39435,2.17446
0.39548,2.18093
0.39661,2.18673
0.39774,2.19184
0.39887,2.19626
0.4,2.2
0.40113,2.20304
0.40226,2.20539
0.40339,2.20704
0.40452,2.20798
0.40565,2.20822
0.40678,2.20776
0.40791,2.20659
0.40904,2.2047
0.410169,2.20211
0.411299,2.1988
0.412429,2.19478
0.413559,2.19005
0.414689,2.18459
0.415819,2.17843
0.416949,2.17155
0.418079,2.16395
0.419209,2.15563
0.420339,2.1466
0.421469,2.13686
0.422599,2.12641
0.423729,2.11524
0.424859,2.10336
0.425989,2.09077
0.427119,2.07748
0.428249,2.06349
0.429379,2.04879
0.430508,2.03339
0.431638,2.0173
0.432768,2.00051
0.433898,1.98303
0.435028,1.96487
0.436158,1.94603
0.437288,1.92651
0.438418,1.90631
0.439548,1.88545
0.440678,1.86392
0.441808,1.84174
0.442938,1.8189
0.444068,1.79541
0.445198,1.77128
0.446328,1.74651
0.447458,1.72112
0.448588,1.69509
0.449718,1.66846
0.450847,1.64121
0.451977,1.61336
0.453107,1.58491
0.454237,1.55587
0.455367,1.52626
0.456497,1.49607
0.457627,1.46531
0.458757,1.434
0.459887,1.40214
0.461017,1.36975
0.462147,1.33682
0.463277,1.30337
0.464407,1.26941
0.465537,1.23495
0.466667,1.2
0.467797,1.16456
0.468927,1.12866
0.470056,1.09229
0.471186,1.05547
0.472316,1.01821
0.473446,0.980515
0.474576,0.942405
0.475706,0.903887
0.476836,0.864972
0.477966,0.825673
0.479096,0.786
0.480226,0.745966
0.481356,0.705583
0.482486,0.664862
0.483616,0.623815
0.484746,0.582456
0.485876,0.540797
0.487006,0.498849
0.488136,0.456627
0.489266,0.414142
0.490395,0.371409
0.491525,0.32844
0.492655,0.285247
0.493785,0.241846
0.494915,0.198248
0.496045,0.154468
0.497175,0.11052
0.498305,0.066416
0.499435,0.022171
0.500565,-0.0222012
0.501695,-0.0666867
0.502825,-0.111271
0.503955,-0.155941
0.505085,-0.200682
0.506215,-0.24548
0.507345,-0.29032
0.508475,-0.335188
0.509605,-0.38007
0.510734,-0.424951
0.511864,-0.469817
0.512994,-0.514653
0.514124,-0.559445
0.515254,-0.604177
0.516384,-0.648837
0.517514,-0.693408
0.518644,-0.737877
0.519774,-0.782229
0.520904,-0.826448
0.522034,-0.870521
0.523164,-0.914434
0.524294,-0.95817
0.525424,-1.00172
0.526554,-1.04506
0.527684,-1.08818
0.528814,-1.13107
0.529944,-1.17371
0.531073,-1.21609
0.532203,-1.25819
0.533333,-1.3
0.534463,-1.3415
0.535593,-1.38269
0.536723,-1.42354
0.537853,-1.46405
0.538983,-1.50419
0.540113,-1.54396
0.541243,-1.58334
0.542373,-1.62231
0.543503,-1.66087
0.544633,-1.699
0.545763,-1.73668
0.546893,-1.77391
0.548023,-1.81067
0.549153,-1.84695
0.550282,-1.88273
0.551412,-1.918
0.552542,-1.95276
0.553672,-1.98697
0.554802,-2.02065
0.555932,-2.05376
0.557062,-2.0863
0.558192,-2.11827
0.559322,-2.14963
0.560452,-2.1804
0.561582,-2.21054
0.562712,-2.24006
0.563842,-2.26894
0.564972,-2.29717
0.566102,-2.32474
0.567232,-2.35163
0.568362,-2.37785
0.569492,-2.40337
0.570621,-2.42819
0.571751,-2.4523
0.572881,-2.47569
0.574011,-2.49835
0.575141,-2.52027
0.576271,-2.54144
0.577401,-2.56186
0.578531,-2.58151
0.579661,-2.60038
0.580791,-2.61848
0.581921,-2.63579
0.583051,-2.65229
0.584181,-2.668
0.585311,-2.68289
0.586441,-2.69697
0.587571,-2.71022
0.588701,-2.72265
0.589831,-2.73423
0.59096,-2.74497
0.59209,-2.75487
0.59322,-2.76391
0.59435,-2.7721
0.59548,-2.77942
0.59661,-2.78588
0.59774,-2.79146
0.59887,-2.79617
0.6,-2.8
0.60113,-2.80295
0.60226,-2.80501
0.60339,-2.80619
0.60452,-2.80647
0.60565,-2.80586
0.60678,-2.80436
0.60791,-2.80196
0.60904,-2.79867
0.610169,-2.79447
0.611299,-2.78938
0.612429,-2.78338
0.613559,-2.77649
0.614689,-2.76869
0.615819,-2.76
0.616949,-2.75041
0.618079,-2.73991
0.619209,-2.72853
0.620339,-2.71624
0.621469,-2.70307
0.622599,-2.689
0.623729,-2.67404
0.624859,-2.6582
0.625989,-2.64147
0.627119,-2.62386
0.628249,-2.60538
0.629379,-2.58602
0.630508,-2.5658
0.631638,-2.54471
0.632768,-2.52277
0.633898,-2.49997
0.635028,-2.47632
0.636158,-2.45183
0.637288,-2.4265
0.638418,-2.40034
0.639548,-2.37335
0.640678,-2.34555
0.641808,-2.31694
0.642938,-2.28752
0.644068,-2.25731
0.645198,-2.22631
0.646328,-2.19453
0.647458,-2.16198
0.648588,-2.12867
0.649718,-2.0946
0.650847,-2.05979
0.651977,-2.02424
0.653107,-1.98797
0.654237,-1.95098
0.655367,-1.91329
0.656497,-1.8749
0.657627,-1.83583
0.658757,-1.79608
0.659887,-1.75568
0.661017,-1.71462
0.662147,-1.67292
0.663277,-1.6306
0.664407,-1.58767
0.665537,-1.54413
0.666667,-1.5
0.667797,-1.4553
0.668927,-1.41003
0.670056,-1.36421
0.671186,-1.31785
0.672316,-1.27097
0.673446,-1.22358
0.674576,-1.1757
0.675706,-1.12733
0.676836,-1.0785
0.677966,-1.02922
0.679096,-0.979494
0.680226,-0.92935
0.681356,-0.878798
0.682486,-0.827854
0.683616,-0.776534
0.684746,-0.724852
0.685876,-0.672825
0.687006,-0.620469
0.688136,-0.5678
0.689266,-0.514834
0.690395,-0.461586
0.691525,-0.408075
0.692655,-0.354315
0.693785,-0.300325
0.694915,-0.24612
0.696045,-0.191717
0.697175,-0.137135
0.698305,-0.0823882
0.699435,-0.0274957
0.700565,0.0275257
0.701695,0.0826589
0.702825,0.137886
0.703955,0.193191
0.705085,0.248554
0.706215,0.303959
0.707345,0.359388
0.708475,0.414824
0.709605,0.470247
0.710734,0.525642
0.711864,0.58099
0.712994,0.636273
0.714124,0.691474
0.715254,0.746573
0.716384,0.801555
0.717514,0.856401
0.718644,0.911092
0.719774,0.965612
0.720904,1.01994
0.722034,1.07406
0.723164,1.12796
0.724294,1.18162
0.725424,1.23501
0.726554,1.28813
0.727684,1.34095
0.728814,1.39345
0.729944,1.44563
0.731073,1.49746
0.732203,1.54892
0.733333,1.6
0.734463,1.65068
0.735593,1.70094
0.736723,1.75077
0.737853,1.80015
0.738983,1.84906
0.740113,1.89749
0.741243,1.94542
0.742373,1.99283
0.743503,2.0397
0.744633,2.08603
0.745763,2.13179
0.746893,2.17697
0.748023,2.22156
0.749153,2.26553
0.750282,2.30887
0.751412,2.35158
0.752542,2.39362
0.753672,2.43499
0.754802,2.47568
0.755932,2.51566
0.757062,2.55493
0.758192,2.59347
0.759322,2.63126
0.760452,2.6683
0.761582,2.70457
0.762712,2.74005
0.763842,2.77474
0.764972,2.80861
0.766102,2.84167
0.767232,2.87389
0.768362,2.90526
0.769492,2.93578
0.770621,2.96543
0.771751,2.9942
0.772881,3.02207
0.774011,3.04905
0.775141,3.07511
0.776271,3.10024
0.777401,3.12445
0.778531,3.14771
0.779661,3.17002
0.780791,3.19137
0.781921,3.21175
0.783051,3.23115
0.784181,3.24957
0.785311,3.26699
0.786441,3.28341
0.787571,3.29882
0.788701,3.31322
0.789831,3.32659
0.79096,3.33894
0.79209,3.35025
0.79322,3.36051
0.79435,3.36974
0.79548,3.37791
0.79661,3.38503
0.79774,3.39108
0.79887,3.39607
0.8,3.4
0.80113,3.40285
0.80226,3.40463
0.80339,3.40534
0.80452,3.40496
0.80565,3.4035
0.80678,3.40096
0.80791,3.39734
0.80904,3.39263
0.810169,3.38683
0.811299,3.37995
0.812429,3.37198
0.813559,3.36293
0.814689,3.35279
0.815819,3.34157
0.816949,3.32927
0.818079,3.31588
0.819209,3.30142
0.820339,3.28588
0.821469,3.26927
0.822599,3.25159
0.823729,3.23284
0.824859,3.21303
0.825989,3.19216
0.827119,3.17024
0.828249,3.14727
0.829379,3.12326
0.830508,3.09821
0.831638,3.07213
0.832768,3.04502
0.833898,3.0169
0.835028,2.98776
0.836158,2.95762
0.837288,2.92649
0.838418,2.89436
0.839548,2.86125
0.840678,2.82718
0.841808,2.79214
0.842938,2.75615
0.844068,2.71921
0.845198,2.68134
0.846328,2.64255
0.847458,2.60284
0.848588,2.56224
0.849718,2.52074
0.850847,2.47837
0.851977,2.43512
0.853107,2.39103
0.854237,2.34609
0.855367,2.30032
0.856497,2.25373
0.857627,2.20634
0.858757,2.15816
0.859887,2.10921
0.861017,2.05949
0.862147,2.00903
0.863277,1.95783
0.864407,1.90592
0.865537,1.8533
0.866667,1.8
0.867797,1.74603
0.868927,1.6914
0.870056,1.63613
0.871186,1.58024
0.872316,1.52374
0.873446,1.46665
0.874576,1.40899
0.875706,1.35078
0.876836,1.29203
0.877966,1.23276
0.879096,1.17299
0.880226,1.11273
0.881356,1.05201
0.882486,0.990846
0.883616,0.929252
0.884746,0.867248
0.885876,0.804854
0.887006,0.74209
0.888136,0.678973
0.889266,0.615525
0.890395,0.551764
0.891525,0.48771
0.892655,0.423384
0.893785,0.358804
0.894915,0.293991
0.896045,0.228967
0.897175,0.163749
0.898305,0.0983606
0.899435,0.0328204
0.900565,-0.0328505
0.901695,-0.0986313
0.902825,-0.164501
0.903955,-0.23044
0.905085,-0.296426
0.906215,-0.362438
0.907345,-0.428456
0.908475,-0.494459
0.909605,-0.560425
0.910734,-0.626333
0.911864,-0.692163
0.912994,-0.757893
0.914124,-0.823502
0.915254,-0.88897
0.916384,-0.954273
0.917514,-1.01939
0.918644,-1.08431
0.919774,-1.149
0.920904,-1.21344
0.922034,-1.27761
0.923164,-1.34149
0.924294,-1.40506
0.925424,-1.46831
0.926554,-1.5312
0.927684,-1.59371
0.928814,-1.65584
0.929944,-1.71755
0.931073,-1.77883
0.932203,-1.83965
0.933333,-1.9
0.934463,-1.95985
0.935593,-2.0192
0.936723,-2.078
0.937853,-2.13625
0.938983,-2.19393
0.940113,-2.25102
0.941243,-2.3075
0.942373,-2.36334
0.943503,-2.41853
0.944633,-2.47306
0.945763,-2.5269
0.946893,-2.58003
0.948023,-2.63244
0.949153,-2.68411
0.950282,-2.73502
0.951412,-2.78515
0.952542,-2.83448
0.953672,-2.88301
0.954802,-2.93071
0.955932,-2.97756
0.957062,-3.02355
0.958192,-3.06867
0.959322,-3.11289
0.960452,-3.1562
0.961582,-3.19859
0.962712,-3.24004
0.963842,-3.28053
0.964972,-3.32006
0.966102,-3.3586
0.967232,-3.39615
0.968362,-3.43268
0.969492,-3.46819
0.970621,-3.50267
0.971751,-3.53609
0.972881,-3.56845
0.974011,-3.59974
0.975141,-3.62994
0.976271,-3.65905
0.977401,-3.68704
0.978531,-3.71392
0.979661,-3.73966
0.980791,-3.76427
0.981921,-3.78772
0.983051,-3.81002
0.984181,-3.83114
0.985311,-3.85109
0.986441,-3.86985
0.987571,-3.88742
0.988701,-3.90379
0.989831,-3.91895
0.99096,-3.9329
0.99209,-3.94562
0.99322,-3.95712
0.99435,-3.96738
0.99548,-3.9764
0.99661,-3.98418
0.99774,-3.9907
0.99887,-3.99598
1,-4


==> examples/emd.data/0-u-1.csv <==
x,y
0,1.32653
0.00112994,1.31384
0.00225989,1.30114
0.00338983,1.28844
0.00451977,1.27574
0.00564972,1.26304
0.00677966,1.25033
0.0079096,1.23761
0.00903955,1.22488
0.0101695,1.21213
0.0112994,1.19937
0.0124294,1.18659
0.0135593,1.1738
0.0146893,1.16098
0.0158192,1.14813
0.0169492,1.13526
0.0180791,1.12236
0.019209,1.10943
0.020339,1.09647
0.0214689,1.08347
0.0225989,1.07043
0.0237288,1.05736
0.0248588,1.04424
0.0259887,1.03107
0.0271186,1.01786
0.0282486,1.00461
0.0293785,0.991297
0.0305085,0.977935
0.0316384,0.964517
0.0327684,0.951041
0.0338983,0.937506
0.0350282,0.923908
0.0361582,0.910246
0.0372881,0.896518
0.0384181,0.882721
0.039548,0.868853
0.040678,0.854913
0.0418079,0.840896
0.0429379,0.826802
0.0440678,0.812629
0.0451977,0.798373
0.0463277,0.784033
0.0474576,0.769606
0.0485876,0.75509
0.0497175,0.740483
0.0508475,0.725781
0.0519774,0.710984
0.0531073,0.696087
0.0542373,0.68109
0.0553672,0.665989
0.0564972,0.650783
0.0576271,0.635468
0.0587571,0.620043
0.059887,0.604505
0.0610169,0.588852
0.0621469,0.57308
0.0632768,0.557189
0.0644068,0.541176
0.0655367,0.525037
0.0666667,0.508772
0.0677966,0.492376
0.0689266,0.475849
0.0700565,0.459188
0.0711864,0.44239
0.0723164,0.425452
0.0734463,0.408374
0.0745763,0.391151
0.0757062,0.373782
0.0768362,0.356264
0.0779661,0.338596
0.079096,0.320775
0.080226,0.302798
0.0813559,0.284663
0.0824859,0.266367
0.0836158,0.247907
0.0847458,0.229282
0.0858757,0.210487
0.0870056,0.191523
0.0881356,0.172388
0.0892655,0.153081
0.0903955,0.1336
0.0915254,0.113947
0.0926554,0.0941256
0.0937853,0.0741417
0.0949153,0.0540014
0.0960452,0.0337103
0.0971751,0.0132744
0.0983051,-0.00730121
0.099435,-0.0280113
0.100565,-0.0488506
0.101695,-0.0698142
0.102825,-0.0908966
0.103955,-0.112093
0.105085,-0.133397
0.106215,-0.154805
0.107345,-0.17631
0.108475,-0.197907
0.109605,-0.219592
0.110734,-0.241358
0.111864,-0.263201
0.112994,-0.285115
0.114124,-0.307094
0.115254,-0.329134
0.116384,-0.35123
0.117514,-0.373375
0.118644,-0.395566
0.119774,-0.417795
0.120904,-0.440059
0.122034,-0.462351
0.123164,-0.484667
0.124294,-0.507
0.125424,-0.529346
0.126554,-0.5517
0.127684,-0.574056
0.128814,-0.59641
0.129944,-0.618757
0.131073,-0.641091
0.132203,-0.663403
0.133333,-0.685684
0.134463,-0.707925
0.135593,-0.730116
0.136723,-0.752248
0.137853,-0.774311
0.138983,-0.796293
0.140113,-0.818185
0.141243,-0.839977
0.142373,-0.861657
0.143503,-0.883215
0.144633,-0.904643
0.145763,-0.925928
0.146893,-0.947061
0.148023,-0.968032
0.149153,-0.988831
0.150282,-1.00945
0.151412,-1.02987
0.152542,-1.05009
0.153672,-1.0701
0.154802,-1.08988
0.155932,-1.10943
0.157062,-1.12873
0.158192,-1.14779
0.159322,-1.16657
0.160452,-1.18508
0.161582,-1.20331
0.162712,-1.22124
0.163842,-1.23887
0.164972,-1.25618
0.166102,-1.27316
0.167232,-1.28981
0.168362,-1.30611
0.169492,-1.32205
0.170621,-1.33763
0.171751,-1.35284
0.172881,-1.36767
0.174011,-1.38211
0.175141,-1.39617
0.176271,-1.40983
0.177401,-1.42309
0.178531,-1.43594
0.179661,-1.44838
0.180791,-1.4604
0.181921,-1.472
0.183051,-1.48316
0.184181,-1.4939
0.185311,-1.50419
0.186441,-1.51403
0.187571,-1.52343
0.188701,-1.53236
0.189831,-1.54083
0.19096,-1.54883
0.19209,-1.55636
0.19322,-1.56341
0.19435,-1.56996
0.19548,-1.57603
0.19661,-1.5816
0.19774,-1.58667
0.19887,-1.59122
0.2,-1.59527
0.20113,-1.59879
0.20226,-1.60178
0.20339,-1.60424
0.20452,-1.60616
0.20565,-1.60754
0.20678,-1.60837
0.20791,-1.60865
0.20904,-1.60838
0.210169,-1.60756
0.211299,-1.60618
0.212429,-1.60425
0.213559,-1.60177
0.214689,-1.59875
0.215819,-1.59517
0.216949,-1.59106
0.218079,-1.5864
0.219209,-1.5812
0.220339,-1.57545
0.221469,-1.56917
0.222599,-1.56234
0.223729,-1.55498
0.224859,-1.54708
0.225989,-1.53865
0.227119,-1.52968
0.228249,-1.52018
0.229379,-1.51014
0.230508,-1.49958
0.231638,-1.48849
0.232768,-1.47687
0.233898,-1.46472
0.235028,-1.45204
0.236158,-1.43884
0.237288,-1.42512
0.238418,-1.41088
0.239548,-1.39611
0.240678,-1.38082
0.241808,-1.36502
0.242938,-1.3487
0.244068,-1.33186
0.245198,-1.31452
0.246328,-1.29667
0.247458,-1.27832
0.248588,-1.25949
0.249718,-1.24017
0.250847,-1.22037
0.251977,-1.20011
0.253107,-1.17938
0.254237,-1.15819
0.255367,-1.13655
0.256497,-1.11447
0.257627,-1.09195
0.258757,-1.06899
0.259887,-1.04562
0.261017,-1.02182
0.262147,-0.997612
0.263277,-0.972999
0.264407,-0.947987
0.265537,-0.922583
0.266667,-0.896793
0.267797,-0.870624
0.268927,-0.844082
0.270056,-0.817174
0.271186,-0.789907
0.272316,-0.762286
0.273446,-0.734319
0.274576,-0.706012
0.275706,-0.67737
0.276836,-0.648401
0.277966,-0.61911
0.279096,-0.589508
0.280226,-0.559603
0.281356,-0.529405
0.282486,-0.498923
0.283616,-0.468168
0.284746,-0.437149
0.285876,-0.405876
0.287006,-0.374362
0.288136,-0.342614
0.289266,-0.310644
0.290395,-0.278463
0.291525,-0.246079
0.292655,-0.213504
0.293785,-0.180747
0.294915,-0.147819
0.296045,-0.11473
0.297175,-0.0814896
0.298305,-0.0481085
0.299435,-0.0145969
0.300565,0.0190351
0.301695,0.0527773
0.302825,0.0866194
0.303955,0.120551
0.305085,0.154563
0.306215,0.188644
0.307345,0.222783
0.308475,0.256973
0.309605,0.291201
0.310734,0.325458
0.311864,0.359733
0.312994,0.394016
0.314124,0.428296
0.315254,0.46256
0.316384,0.496799
0.317514,0.530999
0.318644,0.565151
0.319774,0.599241
0.320904,0.63326
0.322034,0.667195
0.323164,0.701034
0.324294,0.734767
0.325424,0.768382
0.326554,0.801866
0.327684,0.835209
0.328814,0.8684
0.329944,0.901426
0.331073,0.934277
0.332203,0.96694
0.333333,0.999404
0.334463,1.03166
0.335593,1.06369
0.336723,1.09549
0.337853,1.12704
0.338983,1.15834
0.340113,1.18937
0.341243,1.22012
0.342373,1.25058
0.343503,1.28074
0.344633,1.31058
0.345763,1.34011
0.346893,1.36929
0.348023,1.39814
0.349153,1.42663
0.350282,1.45476
0.351412,1.48252
0.352542,1.5099
0.353672,1.53689
0.354802,1.56348
0.355932,1.58965
0.357062,1.61541
0.358192,1.64074
0.359322,1.66563
0.360452,1.69007
0.361582,1.71405
0.362712,1.73756
0.363842,1.7606
0.364972,1.78315
0.366102,1.8052
0.367232,1.82675
0.368362,1.84778
0.369492,1.86829
0.370621,1.88826
0.371751,1.90769
0.372881,1.92656
0.374011,1.94486
0.375141,1.96259
0.376271,1.97975
0.377401,1.99631
0.378531,2.01229
0.379661,2.02766
0.380791,2.04243
0.381921,2.05659
0.383051,2.07014
0.384181,2.08306
0.385311,2.09537
0.386441,2.10705
0.387571,2.11809
0.388701,2.1285
0.389831,2.13826
0.39096,2.14738
0.39209,2.15584
0.39322,2.16364
0.39435,2.17078
0.39548,2.17726
0.39661,2.18306
0.39774,2.18818
0.39887,2.19262
0.4,2.19636
0.40113,2.19942
0.40226,2.20178
0.40339,2.20343
0.40452,2.20438
0.40565,2.20461
0.40678,2.20413
0.40791,2.20293
0.40904,2.20102
0.410169,2.19839
0.411299,2.19504
0.412429,2.19099
0.413559,2.18622
0.414689,2.18074
0.415819,2.17455
0.416949,2.16765
0.418079,2.16004
0.419209,2.15173
0.420339,2.14271
0.421469,2.13298
0.422599,2.12255
0.423729,2.11142
0.424859,2.09959
0.425989,2.08706
0.427119,2.07382
0.428249,2.05989
0.429379,2.04526
0.430508,2.02994
0.431638,2.01392
0.432768,1.9972
0.433898,1.97979
0.435028,1.96169
0.436158,1.94289
0.437288,1.92341
0.438418,1.90324
0.439548,1.8824
0.440678,1.86089
0.441808,1.83872
0.442938,1.81589
0.444068,1.79242
0.445198,1.7683
0.446328,1.74355
0.447458,1.71818
0.448588,1.69218
0.449718,1.66557
0.450847,1.63836
0.451977,1.61055
0.453107,1.58215
0.454237,1.55316
0.455367,1.5236
0.456497,1.49347
0.457627,1.46278
0.458757,1.43153
0.459887,1.39973
0.461017,1.3674
0.462147,1.33452
0.463277,1.30112
0.464407,1.2672
0.465537,1.23277
0.466667,1.19784
0.467797,1.16243
0.468927,1.12653
0.470056,1.09017
0.471186,1.05336
0.472316,1.0161
0.473446,0.978421
0.474576,0.94032
0.475706,0.901814
0.476836,0.862915
0.477966,0.823635
0.479096,0.783985
0.480226,0.743978
0.481356,0.703625
0.482486,0.662939
0.483616,0.621931
0.484746,0.580614
0.485876,0.538999
0.487006,0.497098
0.488136,0.454923
0.489266,0.412486
0.490395,0.369799
0.491525,0.326873
0.492655,0.283721
0.493785,0.240356
0.494915,0.196792
0.496045,0.153043
0.497175,0.109123
0.498305,0.0650467
0.499435,0.0208277
0.500565,-0.0235191
0.501695,-0.0679793
0.502825,-0.112538
0.503955,-0.157181
0.505085,-0.201894
0.506215,-0.246663
0.507345,-0.291472
0.508475,-0.336308
0.509605,-0.381157
0.510734,-0.426003
0.511864,-0.470832
0.512994,-0.515631
0.514124,-0.560384
0.515254,-0.605076
0.516384,-0.649695
0.517514,-0.694225
0.518644,-0.738651
0.519774,-0.78296
0.520904,-0.827137
0.522034,-0.871167
0.523164,-0.915036
0.524294,-0.958731
0.525424,-1.00224
0.526554,-1.04554
0.527684,-1.08862
0.528814,-1.13147
0.529944,-1.17408
0.531073,-1.21642
0.532203,-1.25849
0.533333,-1.30027
0.534463,-1.34174
0.535593,-1.3829
0.536723,-1.42373
0.537853,-1.4642
0.538983,-1.50432
0.540113,-1.54407
0.541243,-1.58342
0.542373,-1.62237
0.543503,-1.6609
0.544633,-1.699
0.545763,-1.73665
0.546893,-1.77384
0.548023,-1.81056
0.549153,-1.84679
0.550282,-1.88252
0.551412,-1.91773
0.552542,-1.95243
0.553672,-1.98658
0.554802,-2.0202
0.555932,-2.05325
0.557062,-2.08574
0.558192,-2.11764
0.559322,-2.14896
0.560452,-2.17967
0.561582,-2.20976
0.562712,-2.23924
0.563842,-2.26807
0.564972,-2.29626
0.566102,-2.32379
0.567232,-2.35064
0.568362,-2.37682
0.569492,-2.4023
0.570621,-2.42708
0.571751,-2.45113
0.572881,-2.47446
0.574011,-2.49706
0.575141,-2.51891
0.576271,-2.54
0.577401,-2.56033
0.578531,-2.57989
0.579661,-2.59867
0.580791,-2.61668
0.581921,-2.63389
0.583051,-2.65032
0.584181,-2.66594
0.585311,-2.68076
0.586441,-2.69477
0.587571,-2.70796
0.588701,-2.72033
0.589831,-2.73186
0.59096,-2.74256
0.59209,-2.75242
0.59322,-2.76143
0.59435,-2.76959
0.59548,-2.77689
0.59661,-2.78332
0.59774,-2.78887
0.59887,-2.79355
0.6,-2.79734
0.60113,-2.80024
0.60226,-2.80225
0.60339,-2.80338
0.60452,-2.80361
0.60565,-2.80295
0.60678,-2.8014
0.60791,-2.79895
0.60904,-2.79562
0.610169,-2.7914
0.611299,-2.78628
0.612429,-2.78028
0.613559,-2.77338
0.614689,-2.76559
0.615819,-2.75692
0.616949,-2.74735
0.618079,-2.7369
0.619209,-2.72555
0.620339,-2.71331
0.621469,-2.70019
0.622599,-2.68617
0.623729,-2.67126
0.624859,-2.65546
0.625989,-2.63878
0.627119,-2.62121
0.628249,-2.60277
0.629379,-2.58346
0.630508,-2.56328
0.631638,-2.54224
0.632768,-2.52034
0.633898,-2.49761
0.635028,-2.47403
0.636158,-2.44962
0.637288,-2.42438
0.638418,-2.39832
0.639548,-2.37145
0.640678,-2.34377
0.641808,-2.31529
0.642938,-2.28601
0.644068,-2.25594
0.645198,-2.22509
0.646328,-2.19346
0.647458,-2.16106
0.648588,-2.12789
0.649718,-2.09397
0.650847,-2.05929
0.651977,-2.02387
0.653107,-1.98772
0.654237,-1.95084
0.655367,-1.91326
0.656497,-1.87498
0.657627,-1.83601
0.658757,-1.79637
0.659887,-1.75606
0.661017,-1.71511
0.662147,-1.67351
0.663277,-1.63129
0.664407,-1.58846
0.665537,-1.54502
0.666667,-1.50099
0.667797,-1.45639
0.668927,-1.41122
0.670056,-1.36549
0.671186,-1.31922
0.672316,-1.27242
0.673446,-1.2251
0.674576,-1.17728
0.675706,-1.12896
0.676836,-1.08016
0.677966,-1.03091
0.679096,-0.981205
0.680226,-0.931072
0.681356,-0.880525
0.682486,-0.829581
0.683616,-0.778257
0.684746,-0.726569
0.685876,-0.674533
0.687006,-0.622166
0.688136,-0.569484
0.689266,-0.516503
0.690395,-0.46324
0.691525,-0.409711
0.692655,-0.355932
0.693785,-0.301919
0.694915,-0.247689
0.696045,-0.193257
0.697175,-0.138641
0.698305,-0.0838574
0.699435,-0.0289237
0.700565,0.0261432
0.701695,0.0813261
0.702825,0.136607
0.703955,0.191967
0.705085,0.247389
0.706215,0.302853
0.707345,0.358342
0.708475,0.413837
0.709605,0.469321
0.710734,0.524774
0.711864,0.58018
0.712994,0.63552
0.714124,0.690775
0.715254,0.745928
0.716384,0.80096
0.717514,0.855853
0.718644,0.910589
0.719774,0.96515
0.720904,1.01952
0.722034,1.07367
0.723164,1.1276
0.724294,1.18128
0.725424,1.2347
0.726554,1.28783
0.727684,1.34067
0.728814,1.39319
0.729944,1.44538
0.731073,1.49723
0.732203,1.5487
0.733333,1.59979
0.734463,1.65048
0.735593,1.70076
0.736723,1.75059
0.737853,1.79998
0.738983,1.8489
0.740113,1.89733
0.741243,1.94526
0.742373,1.99266
0.743503,2.03953
0.744633,2.08585
0.745763,2.13159
0.746893,2.17675
0.748023,2.2213
0.749153,2.26524
0.750282,2.30855
0.751412,2.35121
0.752542,2.39322
0.753672,2.43455
0.754802,2.4752
0.755932,2.51515
0.757062,2.55439
0.758192,2.5929
0.759322,2.63066
0.760452,2.66768
0.761582,2.70392
0.762712,2.73938
0.763842,2.77405
0.764972,2.80791
0.766102,2.84094
0.767232,2.87313
0.768362,2.90448
0.769492,2.93496
0.770621,2.96456
0.771751,2.99328
0.772881,3.02111
0.774011,3.04804
0.775141,3.07406
0.776271,3.09915
0.777401,3.12332
0.778531,3.14655
0.779661,3.16884
0.780791,3.19016
0.781921,3.21053
0.783051,3.22992
0.784181,3.24832
0.785311,3.26574
0.786441,3.28215
0.787571,3.29755
0.788701,3.31194
0.789831,3.32529
0.79096,3.33761
0.79209,3.34889
0.79322,3.35911
0.79435,3.36829
0.79548,3.37641
0.79661,3.38348
0.79774,3.38948
0.79887,3.39443
0.8,3.39831
0.80113,3.40113
0.80226,3.40287
0.80339,3.40355
0.80452,3.40315
0.80565,3.40168
0.80678,3.39913
0.80791,3.3955
0.80904,3.39078
0.810169,3.38498
0.811299,3.37809
0.812429,3.37011
0.813559,3.36103
0.814689,3.35086
0.815819,3.3396
0.816949,3.32726
0.818079,3.31383
0.819209,3.29933
0.820339,3.28376
0.821469,3.26712
0.822599,3.24941
0.823729,3.23066
0.824859,3.21085
0.825989,3.18999
0.827119,3.1681
0.828249,3.14516
0.829379,3.1212
0.830508,3.0962
0.831638,3.07018
0.832768,3.04315
0.833898,3.01511
0.835028,2.98606
0.836158,2.95601
0.837288,2.92497
0.838418,2.89294
0.839548,2.85994
0.840678,2.82598
0.841808,2.79107
0.842938,2.75522
0.844068,2.71843
0.845198,2.68073
0.846328,2.64211
0.847458,2.60259
0.848588,2.56218
0.849718,2.52089
0.850847,2.47873
0.851977,2.43571
0.853107,2.39184
0.854237,2.34712
0.855367,2.30157
0.856497,2.25521
0.857627,2.20804
0.858757,2.16007
0.859887,2.11132
0.861017,2.0618
0.862147,2.01152
0.863277,1.96049
0.864407,1.90874
0.865537,1.85627
0.866667,1.8031
0.867797,1.74924
0.868927,1.6947
0.870056,1.6395
0.871186,1.58366
0.872316,1.52717
0.873446,1.47007
0.874576,1.41235
0.875706,1.35404
0.876836,1.29514
0.877966,1.23567
0.879096,1.17566
0.880226,1.11511
0.881356,1.05406
0.882486,0.99252
0.883616,0.93051
0.884746,0.868055
0.885876,0.805177
0.887006,0.741901
0.888136,0.678249
0.889266,0.614243
0.890395,0.549907
0.891525,0.485261
0.892655,0.420329
0.893785,0.355132
0.894915,0.289693
0.896045,0.224033
0.897175,0.158175
0.898305,0.0921386
0.899435,0.0259483
0.900565,-0.0403677
0.901695,-0.10678
0.902825,-0.173258
0.903955,-0.239773
0.905085,-0.306294
0.906215,-0.37279
0.907345,-0.43923
0.908475,-0.505582
0.909605,-0.571816
0.910734,-0.637898
0.911864,-0.703798
0.912994,-0.769483
0.914124,-0.83492
0.915254,-0.900079
0.916384,-0.964927
0.917514,-1.02944
0.918644,-1.09358
0.919774,-1.15733
0.920904,-1.22066
0.922034,-1.28354
0.923164,-1.34597
0.924294,-1.40793
0.925424,-1.46942
0.926554,-1.53042
0.927684,-1.59094
0.928814,-1.65096
0.929944,-1.71047
0.931073,-1.76947
0.932203,-1.82793
0.933333,-1.88586
0.934463,-1.94325
0.935593,-2.00007
0.936723,-2.05632
0.937853,-2.11199
0.938983,-2.16706
0.940113,-2.22154
0.941243,-2.27544
0.942373,-2.32878
0.943503,-2.38155
0.944633,-2.43377
0.945763,-2.48546
0.946893,-2.53664
0.948023,-2.58734
0.949153,-2.63758
0.950282,-2.68739
0.951412,-2.73677
0.952542,-2.78576
0.953672,-2.83437
0.954802,-2.88263
0.955932,-2.93055
0.957062,-2.97815
0.958192,-3.02546
0.959322,-3.07249
0.960452,-3.11927
0.961582,-3.16582
0.962712,-3.21214
0.963842,-3.25826
0.964972,-3.30419
0.966102,-3.34994
0.967232,-3.39553
0.968362,-3.44097
0.969492,-3.48627
0.970621,-3.53144
0.971751,-3.57651
0.972881,-3.62147
0.974011,-3.66636
0.975141,-3.71118
0.976271,-3.75595
0.977401,-3.80068
0.978531,-3.84538
0.979661,-3.89007
0.980791,-3.93475
0.981921,-3.97942
0.983051,-4.02409
0.984181,-4.06877
0.985311,-4.11344
0.986441,-4.15812
0.987571,-4.2028
0.988701,-4.24748
0.989831,-4.29216
0.99096,-4.33684
0.99209,-4.38152
0.99322,-4.4262
0.99435,-4.47088
0.99548,-4.51555
0.99661,-4.56023
0.99774,-4.60491
0.99887,-4.64959
1,-4.69427


==> examples/emd.data/1-a-0-analytic.csv <==
x,y
0,1
0.00112994,1
0.00225989,1
0.00338983,1
0.00451977,1
0.00564972,1
0.00677966,1
0.0079096,1
0.00903955,1
0.0101695,1
0.0112994,1
0.0124294,1
0.0135593,1
0.0146893,1
0.0158192,1
0.0169492,1
0.0180791,1.00001
0.019209,1.00001
0.020339,1.00001
0.0214689,1.00001
0.0225989,1.00001
0.0237288,1.00001
0.0248588,1.00002
0.0259887,1.00002
0.0271186,1.00002
0.0282486,1.00002
0.0293785,1.00003
0.0305085,1.00003
0.0316384,1.00003
0.0327684,1.00004
0.0338983,1.00004
0.0350282,1.00004
0.0361582,1.00005
0.0372881,1.00005
0.0384181,1.00006
0.039548,1.00006
0.040678,1.00007
0.0418079,1.00007
0.0429379,1.00008
0.0440678,1.00009
0.0451977,1.00009
0.0463277,1.0001
0.0474576,1.00011
0.0485876,1.00011
0.0497175,1.00012
0.0508475,1.00013
0.0519774,1.00014
0.0531073,1.00015
0.0542373,1.00016
0.0553672,1.00017
0.0564972,1.00018
0.0576271,1.00019
0.0587571,1.0002
0.059887,1.00021
0.0610169,1.00023
0.0621469,1.00024
0.0632768,1.00025
0.0644068,1.00027
0.0655367,1.00028
0.0666667,1.0003
0.0677966,1.00031
0.0689266,1.00033
0.0700565,1.00034
0.0711864,1.00036
0.0723164,1.00038
0.0734463,1.0004
0.0745763,1.00041
0.0757062,1.00043
0.0768362,1.00045
0.0779661,1.00047
0.079096,1.00049
0.080226,1.00052
0.0813559,1.00054
0.0824859,1.00056
0.0836158,1.00058
0.0847458,1.00061
0.0858757,1.00063
0.0870056,1.00066
0.0881356,1.00068
0.0892655,1.00071
0.0903955,1.00074
0.0915254,1.00077
0.0926554,1.0008
0.0937853,1.00082
0.0949153,1.00086
0.0960452,1.00089
0.0971751,1.00092
0.0983051,1.00095
0.099435,1.00098
0.100565,1.00102
0.101695,1.00105
0.102825,1.00109
0.103955,1.00112
0.105085,1.00116
0.106215,1.0012
0.107345,1.00124
0.108475,1.00128
0.109605,1.00132
0.110734,1.00136
0.111864,1.0014
0.112994,1.00144
0.114124,1.00149
0.115254,1.00153
0.116384,1.00158
0.117514,1.00162
0.118644,1.00167
0.119774,1.00172
0.120904,1.00177
0.122034,1.00182
0.123164,1.00187
0.124294,1.00192
0.125424,1.00197
0.126554,1.00203
0.127684,1.00208
0.128814,1.00214
0.129944,1.00219
0.131073,1.00225
0.132203,1.00231
0.133333,1.00237
0.134463,1.00243
0.135593,1.00249
0.136723,1.00256
0.137853,1.00262
0.138983,1.00268
0.140113,1.00275
0.141243,1.00282
0.142373,1.00289
0.143503,1.00296
0.144633,1.00303
0.145763,1.0031
0.146893,1.00317
0.148023,1.00324
0.149153,1.00332
0.150282,1.00339
0.151412,1.00347
0.152542,1.00355
0.153672,1.00363
0.154802,1.00371
0.155932,1.00379
0.157062,1.00387
0.158192,1.00396
0.159322,1.00404
0.160452,1.00413
0.161582,1.00422
0.162712,1.00431
0.163842,1.0044
0.164972,1.00449
0.166102,1.00458
0.167232,1.00468
0.168362,1.00477
0.169492,1.00487
0.170621,1.00497
0.171751,1.00507
0.172881,1.00517
0.174011,1.00527
0.175141,1.00537
0.176271,1.00548
0.177401,1.00558
0.178531,1.00569
0.179661,1.0058
0.180791,1.00591
0.181921,1.00602
0.183051,1.00613
0.184181,1.00625
0.185311,1.00636
0.186441,1.00648
0.187571,1.0066
0.188701,1.00672
0.189831,1.00684
0.19096,1.00696
0.19209,1.00709
0.19322,1.00721
0.19435,1.00734
0.19548,1.00747
0.19661,1.0076
0.19774,1.00773
0.19887,1.00787
0.2,1.008
0.20113,1.00814
0.20226,1.00827
0.20339,1.00841
0.20452,1.00855
0.20565,1.0087
0.20678,1.00884
0.20791,1.00899
0.20904,1.00913
0.210169,1.00928
0.211299,1.00943
0.212429,1.00959
0.213559,1.00974
0.214689,1.0099
0.215819,1.01005
0.216949,1.01021
0.218079,1.01037
0.219209,1.01053
0.220339,1.0107
0.221469,1.01086
0.222599,1.01103
0.223729,1.0112
0.224859,1.01137
0.225989,1.01154
0.227119,1.01172
0.228249,1.01189
0.229379,1.01207
0.230508,1.01225
0.231638,1.01243
0.232768,1.01261
0.233898,1.0128
0.235028,1.01298
0.236158,1.01317
0.237288,1.01336
0.238418,1.01355
0.239548,1.01375
0.240678,1.01394
0.241808,1.01414
0.242938,1.01434
0.244068,1.01454
0.245198,1.01474
0.246328,1.01495
0.247458,1.01515
0.248588,1.01536
0.249718,1.01557
0.250847,1.01578
0.251977,1.016
0.253107,1.01621
0.254237,1.01643
0.255367,1.01665
0.256497,1.01688
0.257627,1.0171
0.258757,1.01733
0.259887,1.01755
0.261017,1.01778
0.262147,1.01801
0.263277,1.01825
0.264407,1.01848
0.265537,1.01872
0.266667,1.01896
0.267797,1.01921
0.268927,1.01945
0.270056,1.0197
0.271186,1.01994
0.272316,1.02019
0.273446,1.02045
0.274576,1.0207
0.275706,1.02096
0.276836,1.02122
0.277966,1.02148
0.279096,1.02174
0.280226,1.02201
0.281356,1.02227
0.282486,1.02254
0.283616,1.02281
0.284746,1.02309
0.285876,1.02336
0.287006,1.02364
0.288136,1.02392
0.289266,1.0242
0.290395,1.02449
0.291525,1.02478
0.292655,1.02507
0.293785,1.02536
0.294915,1.02565
0.296045,1.02595
0.297175,1.02624
0.298305,1.02654
0.299435,1.02685
0.300565,1.02715
0.301695,1.02746
0.302825,1.02777
0.303955,1.02808
0.305085,1.0284
0.306215,1.02871
0.307345,1.02903
0.308475,1.02935
0.309605,1.02968
0.310734,1.03
0.311864,1.03033
0.312994,1.03066
0.314124,1.031
0.315254,1.03133
0.316384,1.03167
0.317514,1.03201
0.318644,1.03235
0.319774,1.0327
0.320904,1.03305
0.322034,1.0334
0.323164,1.03375
0.324294,1.0341
0.325424,1.03446
0.326554,1.03482
0.327684,1.03519
0.328814,1.03555
0.329944,1.03592
0.331073,1.03629
0.332203,1.03666
0.333333,1.03704
0.334463,1.03741
0.335593,1.0378
0.336723,1.03818
0.337853,1.03856
0.338983,1.03895
0.340113,1.03934
0.341243,1.03974
0.342373,1.04013
0.343503,1.04053
0.344633,1.04093
0.345763,1.04134
0.346893,1.04174
0.348023,1.04215
0.349153,1.04256
0.350282,1.04298
0.351412,1.0434
0.352542,1.04382
0.353672,1.04424
0.354802,1.04466
0.355932,1.04509
0.357062,1.04552
0.358192,1.04596
0.359322,1.04639
0.360452,1.04683
0.361582,1.04727
0.362712,1.04772
0.363842,1.04817
0.364972,1.04862
0.366102,1.04907
0.367232,1.04952
0.368362,1.04998
0.369492,1.05044
0.370621,1.05091
0.371751,1.05138
0.372881,1.05185
0.374011,1.05232
0.375141,1.05279
0.376271,1.05327
0.377401,1.05375
0.378531,1.05424
0.379661,1.05473
0.380791,1.05522
0.381921,1.05571
0.383051,1.0562
0.384181,1.0567
0.385311,1.0572
0.386441,1.05771
0.387571,1.05822
0.388701,1.05873
0.389831,1.05924
0.39096,1.05976
0.39209,1.06028
0.39322,1.0608
0.39435,1.06133
0.39548,1.06185
0.39661,1.06239
0.39774,1.06292
0.39887,1.06346
0.4,1.064
0.40113,1.06454
0.40226,1.06509
0.40339,1.06564
0.40452,1.06619
0.40565,1.06675
0.40678,1.06731
0.40791,1.06787
0.40904,1.06844
0.410169,1.06901
0.411299,1.06958
0.412429,1.07015
0.413559,1.07073
0.414689,1.07131
0.415819,1.0719
0.416949,1.07249
0.418079,1.07308
0.419209,1.07367
0.420339,1.07427
0.421469,1.07487
0.422599,1.07547
0.423729,1.07608
0.424859,1.07669
0.425989,1.0773
0.427119,1.07792
0.428249,1.07854
0.429379,1.07916
0.430508,1.07979
0.431638,1.08042
0.432768,1.08105
0.433898,1.08169
0.435028,1.08233
0.436158,1.08297
0.437288,1.08362
0.438418,1.08427
0.439548,1.08492
0.440678,1.08558
0.441808,1.08624
0.442938,1.0869
0.444068,1.08757
0.445198,1.08824
0.446328,1.08891
0.447458,1.08959
0.448588,1.09027
0.449718,1.09095
0.450847,1.09164
0.451977,1.09233
0.453107,1.09303
0.454237,1.09372
0.455367,1.09442
0.456497,1.09513
0.457627,1.09584
0.458757,1.09655
0.459887,1.09726
0.461017,1.09798
0.462147,1.09871
0.463277,1.09943
0.464407,1.10016
0.465537,1.10089
0.466667,1.10163
0.467797,1.10237
0.468927,1.10311
0.470056,1.10386
0.471186,1.10461
0.472316,1.10537
0.473446,1.10612
0.474576,1.10689
0.475706,1.10765
0.476836,1.10842
0.477966,1.10919
0.479096,1.10997
0.480226,1.11075
0.481356,1.11153
0.482486,1.11232
0.483616,1.11311
0.484746,1.1139
0.485876,1.1147
0.487006,1.11551
0.488136,1.11631
0.489266,1.11712
0.490395,1.11793
0.491525,1.11875
0.492655,1.11957
0.493785,1.1204
0.494915,1.12123
0.496045,1.12206
0.497175,1.12289
0.498305,1.12373
0.499435,1.12458
0.500565,1.12542
0.501695,1.12628
0.502825,1.12713
0.503955,1.12799
0.505085,1.12885
0.506215,1.12972
0.507345,1.13059
0.508475,1.13146
0.509605,1.13234
0.510734,1.13322
0.511864,1.13411
0.512994,1.135
0.514124,1.1359
0.515254,1.13679
0.516384,1.1377
0.517514,1.1386
0.518644,1.13951
0.519774,1.14042
0.520904,1.14134
0.522034,1.14226
0.523164,1.14319
0.524294,1.14412
0.525424,1.14505
0.526554,1.14599
0.527684,1.14693
0.528814,1.14788
0.529944,1.14883
0.531073,1.14978
0.532203,1.15074
0.533333,1.1517
0.534463,1.15267
0.535593,1.15364
0.536723,1.15461
0.537853,1.15559
0.538983,1.15658
0.540113,1.15756
0.541243,1.15855
0.542373,1.15955
0.543503,1.16055
0.544633,1.16155
0.545763,1.16256
0.546893,1.16357
0.548023,1.16459
0.549153,1.16561
0.550282,1.16663
0.551412,1.16766
0.552542,1.16869
0.553672,1.16973
0.554802,1.17077
0.555932,1.17182
0.557062,1.17287
0.558192,1.17392
0.559322,1.17498
0.560452,1.17604
0.561582,1.17711
0.562712,1.17818
0.563842,1.17926
0.564972,1.18034
0.566102,1.18142
0.567232,1.18251
0.568362,1.1836
0.569492,1.1847
0.570621,1.1858
0.571751,1.18691
0.572881,1.18802
0.574011,1.18913
0.575141,1.19025
0.576271,1.19137
0.577401,1.1925
0.578531,1.19363
0.579661,1.19477
0.580791,1.19591
0.581921,1.19706
0.583051,1.19821
0.584181,1.19936
0.585311,1.20052
0.586441,1.20168
0.587571,1.20285
0.588701,1.20402
0.589831,1.2052
0.59096,1.20638
0.59209,1.20757
0.59322,1.20876
0.59435,1.20996
0.59548,1.21116
0.59661,1.21236
0.59774,1.21357
0.59887,1.21478
0.6,1.216
0.60113,1.21722
0.60226,1.21845
0.60339,1.21968
0.60452,1.22092
0.60565,1.22216
0.60678,1.22341
0.60791,1.22466
0.60904,1.22591
0.610169,1.22717
0.611299,1.22843
0.612429,1.2297
0.613559,1.23098
0.614689,1.23226
0.615819,1.23354
0.616949,1.23483
0.618079,1.23612
0.619209,1.23742
0.620339,1.23872
0.621469,1.24003
0.622599,1.24134
0.623729,1.24265
0.624859,1.24398
0.625989,1.2453
0.627119,1.24663
0.628249,1.24797
0.629379,1.24931
0.630508,1.25065
0.631638,1.252
0.632768,1.25336
0.633898,1.25472
0.635028,1.25608
0.636158,1.25745
0.637288,1.25883
0.638418,1.2602
0.639548,1.26159
0.640678,1.26298
0.641808,1.26437
0.642938,1.26577
0.644068,1.26717
0.645198,1.26858
0.646328,1.27
0.647458,1.27142
0.648588,1.27284
0.649718,1.27427
0.650847,1.2757
0.651977,1.27714
0.653107,1.27858
0.654237,1.28003
0.655367,1.28148
0.656497,1.28294
0.657627,1.28441
0.658757,1.28587
0.659887,1.28735
0.661017,1.28883
0.662147,1.29031
0.663277,1.2918
0.664407,1.29329
0.665537,1.29479
0.666667,1.2963
0.667797,1.29781
0.668927,1.29932
0.670056,1.30084
0.671186,1.30236
0.672316,1.30389
0.673446,1.30543
0.674576,1.30697
0.675706,1.30851
0.676836,1.31006
0.677966,1.31162
0.679096,1.31318
0.680226,1.31475
0.681356,1.31632
0.682486,1.31789
0.683616,1.31947
0.684746,1.32106
0.685876,1.32265
0.687006,1.32425
0.688136,1.32585
0.689266,1.32746
0.690395,1.32907
0.691525,1.33069
0.692655,1.33232
0.693785,1.33395
0.694915,1.33558
0.696045,1.33722
0.697175,1.33886
0.698305,1.34051
0.699435,1.34217
0.700565,1.34383
0.701695,1.3455
0.702825,1.34717
0.703955,1.34885
0.705085,1.35053
0.706215,1.35222
0.707345,1.35391
0.708475,1.35561
0.709605,1.35731
0.710734,1.35902
0.711864,1.36074
0.712994,1.36246
0.714124,1.36418
0.715254,1.36592
0.716384,1.36765
0.717514,1.3694
0.718644,1.37114
0.719774,1.3729
0.720904,1.37466
0.722034,1.37642
0.723164,1.37819
0.724294,1.37997
0.725424,1.38175
0.726554,1.38353
0.727684,1.38533
0.728814,1.38712
0.729944,1.38893
0.731073,1.39074
0.732203,1.39255
0.733333,1.39437
0.734463,1.3962
0.735593,1.39803
0.736723,1.39986
0.737853,1.40171
0.738983,1.40356
0.740113,1.40541
0.741243,1.40727
0.742373,1.40913
0.743503,1.41101
0.744633,1.41288
0.745763,1.41476
0.746893,1.41665
0.748023,1.41855
0.749153,1.42045
0.750282,1.42235
0.751412,1.42426
0.752542,1.42618
0.753672,1.4281
0.754802,1.43003
0.755932,1.43196
0.757062,1.4339
0.758192,1.43585
0.759322,1.4378
0.760452,1.43976
0.761582,1.44172
0.762712,1.44369
0.763842,1.44567
0.764972,1.44765
0.766102,1.44963
0.767232,1.45163
0.768362,1.45362
0.769492,1.45563
0.770621,1.45764
0.771751,1.45966
0.772881,1.46168
0.774011,1.46371
0.775141,1.46574
0.776271,1.46778
0.777401,1.46982
0.778531,1.47188
0.779661,1.47393
0.780791,1.476
0.781921,1.47807
0.783051,1.48014
0.784181,1.48222
0.785311,1.48431
0.786441,1.4864
0.787571,1.4885
0.788701,1.49061
0.789831,1.49272
0.79096,1.49484
0.79209,1.49696
0.79322,1.49909
0.79435,1.50123
0.79548,1.50337
0.79661,1.50552
0.79774,1.50767
0.79887,1.50983
0.8,1.512
0.80113,1.51417
0.80226,1.51635
0.80339,1.51854
0.80452,1.52073
0.80565,1.52292
0.80678,1.52513
0.80791,1.52734
0.80904,1.52955
0.810169,1.53177
0.811299,1.534
0.812429,1.53624
0.813559,1.53848
0.814689,1.54072
0.815819,1.54298
0.816949,1.54524
0.818079,1.5475
0.819209,1.54977
0.820339,1.55205
0.821469,1.55434
0.822599,1.55663
0.823729,1.55892
0.824859,1.56123
0.825989,1.56354
0.827119,1.56585
0.828249,1.56817
0.829379,1.5705
0.830508,1.57284
0.831638,1.57518
0.832768,1.57753
0.833898,1.57988
0.835028,1.58224
0.836158,1.58461
0.837288,1.58698
0.838418,1.58936
0.839548,1.59175
0.840678,1.59414
0.841808,1.59654
0.842938,1.59894
0.844068,1.60136
0.845198,1.60377
0.846328,1.6062
0.847458,1.60863
0.848588,1.61107
0.849718,1.61351
0.850847,1.61596
0.851977,1.61842
0.853107,1.62088
0.854237,1.62336
0.855367,1.62583
0.856497,1.62832
0.857627,1.63081
0.858757,1.6333
0.859887,1.63581
0.861017,1.63832
0.862147,1.64083
0.863277,1.64335
0.864407,1.64588
0.865537,1.64842
0.866667,1.65096
0.867797,1.65351
0.868927,1.65607
0.870056,1.65863
0.871186,1.6612
0.872316,1.66378
0.873446,1.66636
0.874576,1.66895
0.875706,1.67155
0.876836,1.67415
0.877966,1.67676
0.879096,1.67937
0.880226,1.682
0.881356,1.68463
0.882486,1.68726
0.883616,1.68991
0.884746,1.69256
0.885876,1.69521
0.887006,1.69788
0.888136,1.70055
0.889266,1.70323
0.890395,1.70591
0.891525,1.7086
0.892655,1.7113
0.893785,1.714
0.894915,1.71671
0.896045,1.71943
0.897175,1.72216
0.898305,1.72489
0.899435,1.72763
0.900565,1.73037
0.901695,1.73313
0.902825,1.73589
0.903955,1.73865
0.905085,1.74143
0.906215,1.74421
0.907345,1.74699
0.908475,1.74979
0.909605,1.75259
0.910734,1.7554
0.911864,1.75821
0.912994,1.76103
0.914124,1.76386
0.915254,1.7667
0.916384,1.76954
0.917514,1.77239
0.918644,1.77525
0.919774,1.77811
0.920904,1.78099
0.922034,1.78386
0.923164,1.78675
0.924294,1.78964
0.925424,1.79254
0.926554,1.79545
0.927684,1.79836
0.928814,1.80128
0.929944,1.80421
0.931073,1.80715
0.932203,1.81009
0.933333,1.81304
0.934463,1.81599
0.935593,1.81896
0.936723,1.82193
0.937853,1.82491
0.938983,1.82789
0.940113,1.83088
0.941243,1.83388
0.942373,1.83689
0.943503,1.8399
0.944633,1.84293
0.945763,1.84595
0.946893,1.84899
0.948023,1.85203
0.949153,1.85508
0.950282,1.85814
0.951412,1.8612
0.952542,1.86428
0.953672,1.86736
0.954802,1.87044
0.955932,1.87354
0.957062,1.87664
0.958192,1.87975
0.959322,1.88286
0.960452,1.88599
0.961582,1.88912
0.962712,1.89225
0.963842,1.8954
0.964972,1.89855
0.966102,1.90171
0.967232,1.90488
0.968362,1.90806
0.969492,1.91124
0.970621,1.91443
0.971751,1.91763
0.972881,1.92083
0.974011,1.92404
0.975141,1.92726
0.976271,1.93049
0.977401,1.93372
0.978531,1.93697
0.979661,1.94022
0.980791,1.94347
0.981921,1.94674
0.983051,1.95001
0.984181,1.95329
0.985311,1.95658
0.986441,1.95987
0.987571,1.96317
0.988701,1.96648
0.989831,1.9698
0.99096,1.97313
0.99209,1.97646
0.99322,1.9798
0.99435,1.98315
0.99548,1.9865
0.99661,1.98986
0.99774,1.99324
0.99887,1.99661
1,2


==> examples/emd.data/1-a-0-relerr.csv <==
x,y
0,0.16335
0.00112994,0.152119
0.00225989,0.139914
0.00338983,0.127247
0.00451977,0.11463
0.00564972,0.102575
0.00677966,0.0914484
0.0079096,0.0810391
0.00903955,0.0709896
0.0101695,0.0609426
0.0112994,0.0505411
0.0124294,0.0396368
0.0135593,0.0289169
0.0146893,0.0192775
0.0158192,0.0116146
0.0169492,0.00682415
0.0180791,0.00548997
0.019209,0.00694644
0.020339,0.0102156
0.0214689,0.0143197
0.0225989,0.0182806
0.0237288,0.0212965
0.0248588,0.0232689
0.0259887,0.0242756
0.0271186,0.0243942
0.0282486,0.0237022
0.0293785,0.0222881
0.0305085,0.0202836
0.0316384,0.0178315
0.0327684,0.0150742
0.0338983,0.0121543
0.0350282,0.0092308
0.0361582,0.00652745
0.0372881,0.00428437
0.0384181,0.00274171
0.039548,0.00213956
0.040678,0.0026179
0.0418079,0.00391605
0.0429379,0.00567321
0.0440678,0.00752854
0.0451977,0.00912124
0.0463277,0.0101585
0.0474576,0.0106194
0.0485876,0.010551
0.0497175,0.0100005
0.0508475,0.00901491
0.0519774,0.00766575
0.0531073,0.00612178
0.0542373,0.00457611
0.0553672,0.00322188
0.0564972,0.00225221
0.0576271,0.00179838
0.0587571,0.00174436
0.059887,0.00191227
0.0610169,0.00212423
0.0621469,0.00220237
0.0632768,0.00202235
0.0644068,0.00167393
0.0655367,0.00130042
0.0666667,0.00104511
0.0677966,0.00105131
0.0689266,0.00142094
0.0700565,0.00209033
0.0711864,0.00295445
0.0723164,0.00390825
0.0734463,0.0048467
0.0745763,0.00568106
0.0757062,0.00638787
0.0768362,0.00695999
0.0779661,0.00739025
0.079096,0.00767152
0.080226,0.00780505
0.0813559,0.00782571
0.0824859,0.00777677
0.0836158,0.00770151
0.0847458,0.0076432
0.0858757,0.00763717
0.0870056,0.00768692
0.0881356,0.00778801
0.0892655,0.00793598
0.0903955,0.0081264
0.0915254,0.00835232
0.0926554,0.00859692
0.0937853,0.00884085
0.0949153,0.00906481
0.0960452,0.00924946
0.0971751,0.00937818
0.0983051,0.00944509
0.099435,0.00944703
0.100565,0.00938082
0.101695,0.00924328
0.102825,0.00903056
0.103955,0.00873613
0.105085,0.00835277
0.106215,0.00787325
0.107345,0.00729037
0.108475,0.00660391
0.109605,0.00584172
0.110734,0.00503865
0.111864,0.00422954
0.112994,0.00344925
0.114124,0.00272853
0.115254,0.00208168
0.116384,0.00151893
0.117514,0.00105049
0.118644,0.000686589
0.119774,0.0004362
0.120904,0.000303397
0.122034,0.000291021
0.123164,0.000401912
0.124294,0.000638911
0.125424,0.00100944
0.126554,0.00153922
0.127684,0.00225856
0.128814,0.00319779
0.129944,0.00438719
0.131073,0.00582891
0.132203,0.00741234
0.133333,0.00899871
0.134463,0.0104493
0.135593,0.0116252
0.136723,0.0124181
0.137853,0.0128407
0.138983,0.0129361
0.140113,0.0127474
0.141243,0.0123178
0.142373,0.0116895
0.143503,0.0109019
0.144633,0.00999337
0.145763,0.00900246
0.146893,0.00796764
0.148023,0.00692878
0.149153,0.00593119
0.150282,0.00502158
0.151412,0.00424663
0.152542,0.00365302
0.153672,0.00326736
0.154802,0.00303579
0.155932,0.00288437
0.157062,0.00273914
0.158192,0.00252616
0.159322,0.00219467
0.160452,0.00178666
0.161582,0.00136734
0.162712,0.00100189
0.163842,0.000755513
0.164972,0.000680896
0.166102,0.000780738
0.167232,0.00104524
0.168362,0.0014646
0.169492,0.00202902
0.170621,0.00272185
0.171751,0.00349904
0.172881,0.00430969
0.174011,0.0051029
0.175141,0.00582778
0.176271,0.0064419
0.177401,0.00693668
0.178531,0.00731201
0.179661,0.0075678
0.180791,0.00770395
0.181921,0.00771329
0.183051,0.00756049
0.184181,0.00720314
0.185311,0.00659886
0.186441,0.00570526
0.187571,0.00452956
0.188701,0.0032775
0.189831,0.00220446
0.19096,0.00156578
0.19209,0.00161683
0.19322,0.00251693
0.19435,0.00404115
0.19548,0.00586853
0.19661,0.00767809
0.19774,0.00914887
0.19887,0.0100309
0.2,0.0103587
0.20113,0.0102374
0.20226,0.00977267
0.20339,0.00906976
0.20452,0.00822141
0.20565,0.00726949
0.20678,0.00624318
0.20791,0.00517163
0.20904,0.00408403
0.210169,0.00301587
0.211299,0.00202799
0.212429,0.00118756
0.213559,0.000561764
0.214689,0.000217773
0.215819,0.000192375
0.216949,0.000400809
0.218079,0.000727928
0.219209,0.00105859
0.220339,0.00127763
0.221469,0.00130204
0.222599,0.0011772
0.223729,0.000980636
0.224859,0.000789858
0.225989,0.000682381
0.227119,0.000720902
0.228249,0.000908846
0.229379,0.00123482
0.230508,0.00168744
0.231638,0.0022553
0.232768,0.00292288
0.233898,0.003658
0.235028,0.00442438
0.236158,0.0051857
0.237288,0.00590566
0.238418,0.0065415
0.239548,0.00702458
0.240678,0.00727981
0.241808,0.00723207
0.242938,0.00680628
0.244068,0.00597286
0.245198,0.00488431
0.246328,0.00373866
0.247458,0.00273394
0.248588,0.00206819
0.249718,0.00189841
0.250847,0.00221758
0.251977,0.00297768
0.253107,0.00413067
0.254237,0.00562851
0.255367,0.00740151
0.256497,0.00929331
0.257627,0.0111259
0.258757,0.0127212
0.259887,0.0139012
0.261017,0.0145302
0.262147,0.0146419
0.263277,0.0143125
0.264407,0.0136181
0.265537,0.0126345
0.266667,0.0114382
0.267797,0.0101059
0.268927,0.00871441
0.270056,0.00734073
0.271186,0.00606175
0.272316,0.00494807
0.273446,0.00404508
0.274576,0.00339185
0.275706,0.00302747
0.276836,0.00299102
0.277966,0.00330113
0.279096,0.00389475
0.280226,0.00468838
0.281356,0.00559852
0.282486,0.00654168
0.283616,0.00743989
0.284746,0.00823727
0.285876,0.00888349
0.287006,0.00932818
0.288136,0.00952102
0.289266,0.00942761
0.290395,0.00907731
0.291525,0.00851545
0.292655,0.00778736
0.293785,0.00693837
0.294915,0.00601587
0.296045,0.00507563
0.297175,0.00417549
0.298305,0.00337328
0.299435,0.00272685
0.300565,0.00228196
0.301695,0.00203611
0.302825,0.0019747
0.303955,0.00208314
0.305085,0.00234685
0.306215,0.00275605
0.307345,0.00332019
0.308475,0.00405354
0.309605,0.00497033
0.310734,0.00608485
0.311864,0.00739645
0.312994,0.00884496
0.314124,0.0103553
0.315254,0.0118525
0.316384,0.0132614
0.317514,0.0145173
0.318644,0.0155974
0.319774,0.0164891
0.320904,0.0171798
0.322034,0.0176571
0.323164,0.0178916
0.324294,0.0177878
0.325424,0.0172332
0.326554,0.0161154
0.327684,0.0143221
0.328814,0.0118283
0.329944,0.00895941
0.331073,0.00612817
0.332203,0.00374737
0.333333,0.00222979
0.334463,0.00185114
0.335593,0.00233875
0.336723,0.00328285
0.337853,0.00427368
0.338983,0.00490146
0.340113,0.00486484
0.341243,0.00429608
0.342373,0.00343583
0.343503,0.00252476
0.344633,0.00180352
0.345763,0.00144987
0.346893,0.00138989
0.348023,0.00148678
0.349153,0.0016037
0.350282,0.00160384
0.351412,0.00139647
0.352542,0.00107515
0.353672,0.000779549
0.354802,0.000649323
0.355932,0.000824128
0.357062,0.00139015
0.358192,0.0022197
0.359322,0.0031316
0.360452,0.00394471
0.361582,0.00447784
0.362712,0.00459834
0.363842,0.00436758
0.364972,0.00389541
0.366102,0.0032917
0.367232,0.00266631
0.368362,0.00212406
0.369492,0.00174959
0.370621,0.0016225
0.371751,0.00182239
0.372881,0.00242886
0.374011,0.00348496
0.375141,0.00488754
0.376271,0.00649689
0.377401,0.00817332
0.378531,0.00977712
0.379661,0.0111802
0.380791,0.0123005
0.381921,0.0130679
0.383051,0.0134119
0.384181,0.0132622
0.385311,0.0125818
0.386441,0.011467
0.387571,0.0100472
0.388701,0.00845203
0.389831,0.00681103
0.39096,0.00526165
0.39209,0.003973
0.39322,0.00312209
0.39435,0.00288593
0.39548,0.00344153
0.39661,0.00486066
0.39774,0.00679411
0.39887,0.00878741
0.4,0.0103861
0.40113,0.0111358
0.40226,0.010722
0.40339,0.00939131
0.40452,0.0075301
0.40565,0.00552494
0.40678,0.00376235
0.40791,0.00254021
0.40904,0.00180197
0.410169,0.00140239
0.411299,0.0011963
0.412429,0.00103847
0.413559,0.000828811
0.414689,0.000647687
0.415819,0.00062056
0.416949,0.000872897
0.418079,0.00153017
0.419209,0.00265264
0.420339,0.00403981
0.421469,0.005426
0.422599,0.00654549
0.423729,0.00713261
0.424859,0.00700512
0.425989,0.0063147
0.427119,0.00529648
0.428249,0.00418561
0.429379,0.00321723
0.430508,0.00259008
0.431638,0.00235728
0.432768,0.00253554
0.433898,0.0031416
0.435028,0.00419215
0.436158,0.00567277
0.437288,0.00744436
0.438418,0.00933665
0.439548,0.0111794
0.440678,0.0128024
0.441808,0.0140617
0.442938,0.0149195
0.444068,0.0153641
0.445198,0.0153841
0.446328,0.0149678
0.447458,0.0141199
0.448588,0.0129093
0.449718,0.0114208
0.450847,0.0097394
0.451977,0.0079501
0.453107,0.00615447
0.454237,0.00452071
0.455367,0.00323368
0.456497,0.00247821
0.457627,0.00243916
0.458757,0.00320065
0.459887,0.00444389
0.461017,0.00574939
0.462147,0.00669762
0.463277,0.00686907
0.464407,0.00600535
0.465537,0.00449238
0.466667,0.00287722
0.467797,0.0017069
0.468927,0.00152848
0.470056,0.00269504
0.471186,0.00478396
0.472316,0.00717865
0.473446,0.00926253
0.474576,0.010419
0.475706,0.0102134
0.476836,0.00893836
0.477966,0.00706845
0.479096,0.00507821
0.480226,0.0034422
0.481356,0.00251591
0.482486,0.00217865
0.483616,0.00219067
0.484746,0.00231222
0.485876,0.00230357
0.487006,0.00200257
0.488136,0.00155755
0.489266,0.00119445
0.490395,0.0011392
0.491525,0.00161773
0.492655,0.00278486
0.493785,0.00451096
0.494915,0.00659526
0.496045,0.00883701
0.497175,0.0110354
0.498305,0.0130229
0.499435,0.0147642
0.500565,0.0162574
0.501695,0.0175003
0.502825,0.0184908
0.503955,0.0192164
0.505085,0.019622
0.506215,0.0196423
0.507345,0.0192117
0.508475,0.0182647
0.509605,0.0167728
0.510734,0.0148556
0.511864,0.0126697
0.512994,0.0103717
0.514124,0.00811814
0.515254,0.00606909
0.516384,0.0043981
0.517514,0.00328216
0.518644,0.00289826
0.519774,0.00342338
0.520904,0.00491168
0.522034,0.00692603
0.523164,0.00890647
0.524294,0.010293
0.525424,0.0105258
0.526554,0.00926006
0.527684,0.00701245
0.528814,0.00451482
0.529944,0.00249908
0.531073,0.0016971
0.532203,0.00260753
0.533333,0.00479599
0.534463,0.00759482
0.535593,0.0103364
0.536723,0.0123531
0.537853,0.0131386
0.538983,0.0128318
0.540113,0.0117329
0.541243,0.0101423
0.542373,0.00836003
0.543503,0.00664244
0.544633,0.00506956
0.545763,0.00367746
0.546893,0.0025022
0.548023,0.00157982
0.549153,0.000940979
0.550282,0.000594728
0.551412,0.000544717
0.552542,0.000794595
0.553672,0.00134801
0.554802,0.00219998
0.555932,0.00331096
0.557062,0.00463279
0.558192,0.00611729
0.559322,0.00771631
0.560452,0.00936511
0.561582,0.0109328
0.562712,0.0122721
0.563842,0.0132354
0.564972,0.0136753
0.566102,0.0134876
0.567232,0.0127401
0.568362,0.011544
0.569492,0.0100102
0.570621,0.00824972
0.571751,0.0063957
0.572881,0.00466914
0.574011,0.00331313
0.575141,0.00257072
0.576271,0.00268499
0.577401,0.00380722
0.578531,0.00572154
0.579661,0.00812031
0.580791,0.0106959
0.581921,0.0131406
0.583051,0.0151701
0.584181,0.0165927
0.585311,0.0172401
0.586441,0.016944
0.587571,0.0155359
0.588701,0.0129816
0.589831,0.00978377
0.59096,0.00657897
0.59209,0.00400392
0.59322,0.00269528
0.59435,0.0030719
0.59548,0.00468118
0.59661,0.00685269
0.59774,0.00891599
0.59887,0.0102006
0.6,0.0102219
0.60113,0.00923737
0.60226,0.00769053
0.60339,0.00602473
0.60452,0.00468333
0.60565,0.00399969
0.60678,0.00386715
0.60791,0.00406903
0.60904,0.00438867
0.610169,0.00460939
0.611299,0.00456947
0.612429,0.00432699
0.613559,0.00399496
0.614689,0.00368641
0.615819,0.00351436
0.616949,0.00358127
0.618079,0.00394741
0.619209,0.00466247
0.620339,0.00577616
0.621469,0.00733817
0.622599,0.00933211
0.623729,0.0114772
0.624859,0.0134264
0.625989,0.014833
0.627119,0.0153499
0.628249,0.0147438
0.629379,0.0132349
0.630508,0.011157
0.631638,0.00884397
0.632768,0.00662956
0.633898,0.0048055
0.635028,0.00349528
0.636158,0.00278032
0.637288,0.00274207
0.638418,0.00346193
0.639548,0.00495175
0.640678,0.00694489
0.641808,0.00910513
0.642938,0.0110963
0.644068,0.012582
0.645198,0.0132961
0.646328,0.0132517
0.647458,0.012532
0.648588,0.0112201
0.649718,0.00939906
0.650847,0.00721337
0.651977,0.00505275
0.653107,0.00336826
0.654237,0.00261097
0.655367,0.00323193
0.656497,0.00547048
0.657627,0.00871904
0.658757,0.0121583
0.659887,0.014969
0.661017,0.0163319
0.662147,0.0156884
0.663277,0.0135232
0.664407,0.0105817
0.665537,0.00760947
0.666667,0.00535191
0.667797,0.00435543
0.668927,0.0043703
0.670056,0.00494772
0.671186,0.0056389
0.672316,0.00599507
0.673446,0.00569756
0.674576,0.00494822
0.675706,0.00407904
0.676836,0.003422
0.677966,0.00330907
0.679096,0.00399286
0.680226,0.00540836
0.681356,0.00741118
0.682486,0.00985694
0.683616,0.0126013
0.684746,0.0154843
0.685876,0.0182844
0.687006,0.0207644
0.688136,0.0226874
0.689266,0.0238161
0.690395,0.0239708
0.691525,0.0232006
0.692655,0.0216121
0.693785,0.0193117
0.694915,0.0164058
0.696045,0.0130471
0.697175,0.00957216
0.698305,0.00636375
0.699435,0.00380458
0.700565,0.00227739
0.701695,0.00202253
0.702825,0.00271081
0.703955,0.00387069
0.705085,0.00503059
0.706215,0.00571896
0.707345,0.00559965
0.708475,0.00487816
0.709605,0.00389544
0.710734,0.00299238
0.711864,0.00250992
0.712994,0.00272302
0.714124,0.00364277
0.715254,0.00521432
0.716384,0.00738281
0.717514,0.0100934
0.718644,0.013241
0.719774,0.0165198
0.720904,0.0195738
0.722034,0.0220471
0.723164,0.0235836
0.724294,0.0239191
0.725424,0.0231569
0.726554,0.0214916
0.727684,0.0191184
0.728814,0.0162322
0.729944,0.0130433
0.731073,0.0098242
0.732203,0.00686299
0.733333,0.00444763
0.734463,0.00286611
0.735593,0.00230129
0.736723,0.00251544
0.737853,0.00316569
0.738983,0.00390918
0.740113,0.00440303
0.741243,0.00441968
0.742373,0.00419276
0.743503,0.00407119
0.744633,0.00440392
0.745763,0.00553988
0.746893,0.00766302
0.748023,0.0102975
0.749153,0.0128024
0.750282,0.0145368
0.751412,0.0148601
0.752542,0.0133697
0.753672,0.0106172
0.754802,0.00739273
0.755932,0.00448632
0.757062,0.00268801
0.758192,0.00257457
0.759322,0.00386954
0.760452,0.0060832
0.761582,0.00872578
0.762712,0.0113076
0.763842,0.0134125
0.764972,0.0149198
0.766102,0.0157824
0.767232,0.015953
0.768362,0.0153846
0.769492,0.0140803
0.770621,0.0122442
0.771751,0.0101307
0.772881,0.00799398
0.774011,0.00608852
0.775141,0.00464821
0.776271,0.00382551
0.777401,0.00375248
0.778531,0.00456116
0.779661,0.00638363
0.780791,0.00922541
0.781921,0.0125859
0.783051,0.0158379
0.784181,0.0183543
0.785311,0.0195079
0.786441,0.0188747
0.787571,0.0168428
0.788701,0.0140034
0.789831,0.0109477
0.79096,0.00826699
0.79209,0.00643049
0.79322,0.00541998
0.79435,0.00509529
0.79548,0.00531626
0.79661,0.00594272
0.79774,0.00682029
0.79887,0.00773773
0.8,0.00846958
0.80113,0.00879038
0.80226,0.00847466
0.80339,0.00741623
0.80452,0.00598607
0.80565,0.00467442
0.80678,0.0039715
0.80791,0.00436757
0.80904,0.00614344
0.810169,0.0087423
0.811299,0.0113979
0.812429,0.0133439
0.813559,0.0138142
0.814689,0.0123245
0.815819,0.00951852
0.816949,0.00632207
0.818079,0.00366092
0.819209,0.00246085
0.820339,0.00336961
0.821469,0.00592295
0.822599,0.00937857
0.823729,0.0129942
0.824859,0.0160276
0.825989,0.017884
0.827119,0.018559
0.828249,0.0181958
0.829379,0.0169377
0.830508,0.0149278
0.831638,0.0123475
0.832768,0.00953188
0.833898,0.00685403
0.835028,0.00468718
0.836158,0.00340453
0.837288,0.00328023
0.838418,0.00419221
0.839548,0.00591934
0.840678,0.00824048
0.841808,0.0109345
0.842938,0.0137625
0.844068,0.0164143
0.845198,0.018562
0.846328,0.0198778
0.847458,0.0200336
0.848588,0.018834
0.849718,0.016612
0.850847,0.0138332
0.851977,0.0109631
0.853107,0.00846715
0.854237,0.00670417
0.855367,0.00560628
0.856497,0.00499893
0.857627,0.00470755
0.858757,0.0045576
0.859887,0.00441152
0.861017,0.00427985
0.862147,0.00421013
0.863277,0.00424989
0.864407,0.00444668
0.865537,0.00486154
0.866667,0.00560956
0.867797,0.0068193
0.868927,0.00861936
0.870056,0.0111383
0.871186,0.01437
0.872316,0.0177696
0.873446,0.0206574
0.874576,0.0223539
0.875706,0.0221793
0.876836,0.019732
0.877966,0.0157217
0.879096,0.0111357
0.880226,0.00696179
0.881356,0.00418738
0.882486,0.00351406
0.883616,0.00449957
0.884746,0.00641566
0.885876,0.00853411
0.887006,0.0101267
0.888136,0.0106374
0.889266,0.0101992
0.890395,0.00911743
0.891525,0.0076972
0.892655,0.0062438
0.893785,0.00503278
0.894915,0.00422111
0.896045,0.00393605
0.897175,0.00430489
0.898305,0.00545493
0.899435,0.00743493
0.900565,0.00997964
0.901695,0.0127453
0.902825,0.0153881
0.903955,0.0175643
0.905085,0.019003
0.906215,0.0197245
0.907345,0.0198222
0.908475,0.0193892
0.909605,0.0185188
0.910734,0.0172969
0.911864,0.0157801
0.912994,0.0140179
0.914124,0.0120595
0.915254,0.00995435
0.916384,0.00776646
0.917514,0.00561898
0.918644,0.00364982
0.919774,0.00199685
0.920904,0.000797974
0.922034,0.000175561
0.923164,0.000189956
0.924294,0.00088599
0.925424,0.0023085
0.926554,0.0045023
0.927684,0.00747943
0.928814,0.0111206
0.929944,0.0152738
0.931073,0.0197869
0.932203,0.0245079
0.933333,0.0291869
0.934463,0.0331834
0.935593,0.0357589
0.936723,0.0361751
0.937853,0.0336937
0.938983,0.0280128
0.940113,0.0205769
0.941243,0.0132673
0.942373,0.00796483
0.943503,0.00655074
0.944633,0.0103146
0.945763,0.0181802
0.946893,0.0284798
0.948023,0.0395456
0.949153,0.04971
0.950282,0.0576745
0.951412,0.0636183
0.952542,0.0680901
0.953672,0.0716382
0.954802,0.0748113
0.955932,0.0778807
0.957062,0.0800089
0.958192,0.0800812
0.959322,0.0769828
0.960452,0.0695991
0.961582,0.0574927
0.962712,0.0429368
0.963842,0.0288818
0.964972,0.0182782
0.966102,0.0140765
0.967232,0.0184134
0.968362,0.0301704
0.969492,0.0474148
0.970621,0.0682142
0.971751,0.0906362
0.972881,0.113071
0.974011,0.135203
0.975141,0.157036
0.976271,0.178577
0.977401,0.199833
0.978531,0.220813
0.979661,0.241546
0.980791,0.262063
0.981921,0.282397
0.983051,0.302579
0.984181,0.322639
0.985311,0.342593
0.986441,0.362452
0.987571,0.38223
0.988701,0.40194
0.989831,0.42159
0.99096,0.441182
0.99209,0.460713
0.99322,0.480182
0.99435,0.499585
0.99548,0.518922
0.99661,0.538194
0.99774,0.557403
0.99887,0.576549
1,0.595636


==> examples/emd.data/1-a-0.csv <==
x,y
0,0.836235
0.00112994,0.848467
0.00225989,0.860649
0.00338983,0.872735
0.00451977,0.884679
0.00564972,0.896435
0.00677966,0.907958
0.0079096,0.919198
0.00903955,0.930107
0.0101695,0.940636
0.0112994,0.950737
0.0124294,0.960361
0.0135593,0.969471
0.0146893,0.978028
0.0158192,0.985996
0.0169492,0.993336
0.0180791,1.00001
0.019209,1.00596
0.020339,1.01115
0.0214689,1.01551
0.0225989,1.01899
0.0237288,1.02156
0.0248588,1.02325
0.0259887,1.02411
0.0271186,1.02418
0.0282486,1.02352
0.0293785,1.02218
0.0305085,1.02029
0.0316384,1.01796
0.0327684,1.01532
0.0338983,1.01251
0.0350282,1.00963
0.0361582,1.00677
0.0372881,1.00398
0.0384181,1.00135
0.039548,0.998931
0.040678,0.996784
0.0418079,0.994926
0.0429379,0.993365
0.0440678,0.992108
0.0451977,0.991161
0.0463277,0.99053
0.0474576,0.990218
0.0485876,0.990225
0.0497175,0.99055
0.0508475,0.991195
0.0519774,0.992146
0.0531073,0.993341
0.0542373,0.994703
0.0553672,0.996157
0.0564972,0.997626
0.0576271,0.999036
0.0587571,1.00032
0.059887,1.00141
0.0610169,1.00225
0.0621469,1.00276
0.0632768,1.0029
0.0644068,1.00271
0.0655367,1.00223
0.0666667,1.00152
0.0677966,1.00062
0.0689266,0.999596
0.0700565,0.998495
0.0711864,0.997383
0.0723164,0.996321
0.0734463,0.995367
0.0745763,0.994572
0.0757062,0.993937
0.0768362,0.993451
0.0779661,0.993105
0.079096,0.992889
0.080226,0.992787
0.0813559,0.992773
0.0824859,0.992813
0.0836158,0.992877
0.0847458,0.992931
0.0858757,0.99295
0.0870056,0.992928
0.0881356,0.992864
0.0892655,0.992759
0.0903955,0.992613
0.0915254,0.992428
0.0926554,0.99222
0.0937853,0.992007
0.0949153,0.991809
0.0960452,0.991642
0.0971751,0.991524
0.0983051,0.991467
0.099435,0.991481
0.100565,0.991575
0.101695,0.99176
0.102825,0.992042
0.103955,0.992418
0.105085,0.992878
0.106215,0.993414
0.107345,0.99402
0.108475,0.994686
0.109605,0.995405
0.110734,0.996171
0.111864,0.996975
0.112994,0.997811
0.114124,0.998669
0.115254,0.999522
0.116384,1.00034
0.117514,1.0011
0.118644,1.00177
0.119774,1.00232
0.120904,1.00271
0.122034,1.00291
0.123164,1.00288
0.124294,1.00258
0.125424,1.00199
0.126554,1.00115
0.127684,1.00009
0.128814,0.998853
0.129944,0.997492
0.131073,0.996054
0.132203,0.994609
0.133333,0.993235
0.134463,0.992009
0.135593,0.991008
0.136723,0.990297
0.137853,0.989882
0.138983,0.989758
0.140113,0.989918
0.141243,0.990356
0.142373,0.991056
0.143503,0.991963
0.144633,0.99301
0.145763,0.994134
0.146893,0.995269
0.148023,0.996356
0.149153,0.99737
0.150282,0.99829
0.151412,0.999098
0.152542,0.999773
0.153672,1.0003
0.154802,1.00072
0.155932,1.00105
0.157062,1.00133
0.158192,1.00159
0.159322,1.00186
0.160452,1.00217
0.161582,1.00252
0.162712,1.00295
0.163842,1.00345
0.164972,1.00405
0.166102,1.00473
0.167232,1.00548
0.168362,1.00627
0.169492,1.00709
0.170621,1.00793
0.171751,1.00877
0.172881,1.0096
0.174011,1.01039
0.175141,1.01114
0.176271,1.01184
0.177401,1.01246
0.178531,1.01298
0.179661,1.0134
0.180791,1.01368
0.181921,1.01381
0.183051,1.01377
0.184181,1.01353
0.185311,1.01307
0.186441,1.01236
0.187571,1.01139
0.188701,1.01019
0.189831,1.00882
0.19096,1.00731
0.19209,1.00572
0.19322,1.00409
0.19435,1.00251
0.19548,1.00105
0.19661,0.99979
0.19774,0.998816
0.19887,0.998189
0.2,0.997913
0.20113,0.997973
0.20226,0.998355
0.20339,0.999046
0.20452,1.00002
0.20565,1.0012
0.20678,1.00251
0.20791,1.00387
0.20904,1.00518
0.210169,1.00638
0.211299,1.00743
0.212429,1.00832
0.213559,1.00901
0.214689,1.0095
0.215819,1.00977
0.216949,1.00986
0.218079,1.00983
0.219209,1.00974
0.220339,1.00965
0.221469,1.00961
0.222599,1.00964
0.223729,1.00979
0.224859,1.01007
0.225989,1.01051
0.227119,1.01114
0.228249,1.01192
0.229379,1.01282
0.230508,1.0138
0.231638,1.01482
0.232768,1.01586
0.233898,1.01687
0.235028,1.01782
0.236158,1.01869
0.237288,1.01945
0.238418,1.02006
0.239548,1.02052
0.240678,1.02082
0.241808,1.02095
0.242938,1.02091
0.244068,1.02069
0.245198,1.02029
0.246328,1.01968
0.247458,1.01887
0.248588,1.01783
0.249718,1.01657
0.250847,1.01512
0.251977,1.01355
0.253107,1.01189
0.254237,1.0102
0.255367,1.00852
0.256497,1.00695
0.257627,1.00557
0.258757,1.00444
0.259887,1.00367
0.261017,1.00331
0.262147,1.00336
0.263277,1.00379
0.264407,1.00458
0.265537,1.00571
0.266667,1.00714
0.267797,1.00877
0.268927,1.0105
0.270056,1.01223
0.271186,1.01384
0.272316,1.01524
0.273446,1.01639
0.274576,1.01727
0.275706,1.01786
0.276836,1.01812
0.277966,1.01806
0.279096,1.01772
0.280226,1.0172
0.281356,1.01656
0.282486,1.01588
0.283616,1.01523
0.284746,1.01468
0.285876,1.01428
0.287006,1.01408
0.288136,1.01415
0.289266,1.01453
0.290395,1.01518
0.291525,1.01606
0.292655,1.0171
0.293785,1.01826
0.294915,1.01949
0.296045,1.02073
0.297175,1.02194
0.298305,1.02305
0.299435,1.02402
0.300565,1.0248
0.301695,1.02538
0.302825,1.02578
0.303955,1.02599
0.305085,1.02603
0.306215,1.02589
0.307345,1.02558
0.308475,1.0251
0.309605,1.02446
0.310734,1.02365
0.311864,1.02269
0.312994,1.02161
0.314124,1.02047
0.315254,1.01929
0.316384,1.01814
0.317514,1.01706
0.318644,1.01612
0.319774,1.0154
0.320904,1.01495
0.322034,1.01487
0.323164,1.01521
0.324294,1.01598
0.325424,1.01717
0.326554,1.01878
0.327684,1.02081
0.328814,1.02324
0.329944,1.02596
0.331073,1.02884
0.332203,1.03175
0.333333,1.03457
0.334463,1.03717
0.335593,1.03949
0.336723,1.04144
0.337853,1.04298
0.338983,1.04403
0.340113,1.04455
0.341243,1.04461
0.342373,1.04434
0.343503,1.04381
0.344633,1.04315
0.345763,1.04245
0.346893,1.0418
0.348023,1.04128
0.349153,1.04098
0.350282,1.04099
0.351412,1.04135
0.352542,1.04204
0.353672,1.04299
0.354802,1.04415
0.355932,1.04545
0.357062,1.04684
0.358192,1.04823
0.359322,1.04956
0.360452,1.05076
0.361582,1.05175
0.362712,1.05247
0.363842,1.05293
0.364972,1.05313
0.366102,1.05309
0.367232,1.05283
0.368362,1.05235
0.369492,1.0517
0.370621,1.0509
0.371751,1.04998
0.372881,1.04899
0.374011,1.04794
0.375141,1.04689
0.376271,1.04586
0.377401,1.04489
0.378531,1.04402
0.379661,1.04329
0.380791,1.04275
0.381921,1.04247
0.383051,1.04251
0.384181,1.04293
0.385311,1.04377
0.386441,1.04505
0.387571,1.04674
0.388701,1.04883
0.389831,1.05131
0.39096,1.05415
0.39209,1.05723
0.39322,1.06041
0.39435,1.06356
0.39548,1.06654
0.39661,1.06921
0.39774,1.07151
0.39887,1.07336
0.4,1.07469
0.40113,1.07544
0.40226,1.07556
0.40339,1.07516
0.40452,1.07438
0.40565,1.07334
0.40678,1.07217
0.40791,1.07102
0.40904,1.06998
0.410169,1.06917
0.411299,1.06869
0.412429,1.06867
0.413559,1.06916
0.414689,1.07012
0.415819,1.07145
0.416949,1.07306
0.418079,1.07487
0.419209,1.07677
0.420339,1.07867
0.421469,1.08045
0.422599,1.08201
0.423729,1.08323
0.424859,1.08403
0.425989,1.08442
0.427119,1.08443
0.428249,1.08409
0.429379,1.08343
0.430508,1.08248
0.431638,1.08133
0.432768,1.08002
0.433898,1.07864
0.435028,1.07725
0.436158,1.07591
0.437288,1.07467
0.438418,1.07357
0.439548,1.07264
0.440678,1.07191
0.441808,1.07143
0.442938,1.07123
0.444068,1.07136
0.445198,1.07184
0.446328,1.07271
0.447458,1.07402
0.448588,1.07573
0.449718,1.07783
0.450847,1.08029
0.451977,1.08309
0.453107,1.08619
0.454237,1.08947
0.455367,1.09278
0.456497,1.09598
0.457627,1.09893
0.458757,1.10151
0.459887,1.10362
0.461017,1.10522
0.462147,1.10622
0.463277,1.10656
0.464407,1.10622
0.465537,1.10531
0.466667,1.10399
0.467797,1.10244
0.468927,1.10081
0.470056,1.09925
0.471186,1.09792
0.472316,1.09693
0.473446,1.09643
0.474576,1.09655
0.475706,1.09737
0.476836,1.09883
0.477966,1.10078
0.479096,1.10312
0.480226,1.10571
0.481356,1.10842
0.482486,1.11112
0.483616,1.11364
0.484746,1.11584
0.485876,1.11757
0.487006,1.11871
0.488136,1.11928
0.489266,1.11933
0.490395,1.1189
0.491525,1.11806
0.492655,1.11685
0.493785,1.11539
0.494915,1.11377
0.496045,1.11211
0.497175,1.11051
0.498305,1.10907
0.499435,1.10786
0.500565,1.10693
0.501695,1.10632
0.502825,1.10609
0.503955,1.10629
0.505085,1.1069
0.506215,1.10793
0.507345,1.10937
0.508475,1.1112
0.509605,1.11343
0.510734,1.11603
0.511864,1.11898
0.512994,1.12226
0.514124,1.12585
0.515254,1.12971
0.516384,1.13372
0.517514,1.13775
0.518644,1.14168
0.519774,1.14538
0.520904,1.14871
0.522034,1.15156
0.523164,1.15382
0.524294,1.15538
0.525424,1.15612
0.526554,1.15598
0.527684,1.15508
0.528814,1.15358
0.529944,1.15165
0.531073,1.14946
0.532203,1.14717
0.533333,1.14498
0.534463,1.1431
0.535593,1.14172
0.536723,1.14104
0.537853,1.14122
0.538983,1.14221
0.540113,1.1439
0.541243,1.1462
0.542373,1.14902
0.543503,1.15223
0.544633,1.15565
0.545763,1.15908
0.546893,1.1623
0.548023,1.16512
0.549153,1.16736
0.550282,1.169
0.551412,1.17005
0.552542,1.17054
0.553672,1.17046
0.554802,1.16987
0.555932,1.1689
0.557062,1.16771
0.558192,1.16647
0.559322,1.16532
0.560452,1.16442
0.561582,1.16385
0.562712,1.16365
0.563842,1.16389
0.564972,1.16462
0.566102,1.16587
0.567232,1.16763
0.568362,1.16984
0.569492,1.17244
0.570621,1.1754
0.571751,1.17866
0.572881,1.18217
0.574011,1.1859
0.575141,1.1898
0.576271,1.19381
0.577401,1.1979
0.578531,1.20196
0.579661,1.20589
0.580791,1.20957
0.581921,1.21291
0.583051,1.21579
0.584181,1.21813
0.585311,1.21982
0.586441,1.22079
0.587571,1.22093
0.588701,1.22019
0.589831,1.21872
0.59096,1.21669
0.59209,1.21429
0.59322,1.21169
0.59435,1.20907
0.59548,1.20667
0.59661,1.20468
0.59774,1.20334
0.59887,1.20285
0.6,1.20339
0.60113,1.20488
0.60226,1.2072
0.60339,1.21022
0.60452,1.21381
0.60565,1.21783
0.60678,1.22205
0.60791,1.2262
0.60904,1.23002
0.610169,1.23328
0.611299,1.23574
0.612429,1.23741
0.613559,1.23829
0.614689,1.23843
0.615819,1.23785
0.616949,1.23662
0.618079,1.23492
0.619209,1.23298
0.620339,1.23104
0.621469,1.22932
0.622599,1.22802
0.623729,1.22724
0.624859,1.22703
0.625989,1.22748
0.627119,1.22864
0.628249,1.23056
0.629379,1.23315
0.630508,1.2363
0.631638,1.23989
0.632768,1.24381
0.633898,1.24796
0.635028,1.25224
0.636158,1.25659
0.637288,1.26092
0.638418,1.26516
0.639548,1.26922
0.640678,1.27305
0.641808,1.27656
0.642938,1.2797
0.644068,1.2824
0.645198,1.28459
0.646328,1.28621
0.647458,1.2872
0.648588,1.28749
0.649718,1.28703
0.650847,1.2858
0.651977,1.28394
0.653107,1.28165
0.654237,1.2791
0.655367,1.27649
0.656497,1.274
0.657627,1.27187
0.658757,1.27031
0.659887,1.26957
0.661017,1.26986
0.662147,1.27136
0.663277,1.27396
0.664407,1.27751
0.665537,1.28183
0.666667,1.28677
0.667797,1.29213
0.668927,1.29763
0.670056,1.30295
0.671186,1.30777
0.672316,1.31177
0.673446,1.31469
0.674576,1.31652
0.675706,1.3173
0.676836,1.31707
0.677966,1.31586
0.679096,1.31376
0.680226,1.31101
0.681356,1.30789
0.682486,1.30467
0.683616,1.30162
0.684746,1.29901
0.685876,1.29701
0.687006,1.29577
0.688136,1.29543
0.689266,1.29614
0.690395,1.29801
0.691525,1.30091
0.692655,1.30465
0.693785,1.30908
0.694915,1.314
0.696045,1.31925
0.697175,1.32468
0.698305,1.33014
0.699435,1.33549
0.700565,1.34058
0.701695,1.3453
0.702825,1.34958
0.703955,1.35341
0.705085,1.35674
0.706215,1.35956
0.707345,1.36183
0.708475,1.36351
0.709605,1.36455
0.710734,1.36491
0.711864,1.36455
0.712994,1.36345
0.714124,1.36174
0.715254,1.35957
0.716384,1.35709
0.717514,1.35445
0.718644,1.35182
0.719774,1.34945
0.720904,1.3476
0.722034,1.34652
0.723164,1.34647
0.724294,1.34766
0.725424,1.35006
0.726554,1.35358
0.727684,1.35814
0.728814,1.36365
0.729944,1.36998
0.731073,1.37681
0.732203,1.38378
0.733333,1.39053
0.734463,1.39669
0.735593,1.40194
0.736723,1.40619
0.737853,1.40935
0.738983,1.41138
0.740113,1.4122
0.741243,1.41183
0.742373,1.41053
0.743503,1.40866
0.744633,1.40656
0.745763,1.40458
0.746893,1.40302
0.748023,1.40211
0.749153,1.40201
0.750282,1.4029
0.751412,1.40496
0.752542,1.4083
0.753672,1.41275
0.754802,1.41806
0.755932,1.42401
0.757062,1.43036
0.758192,1.43687
0.759322,1.44335
0.760452,1.44959
0.761582,1.45541
0.762712,1.46062
0.763842,1.46504
0.764972,1.46869
0.766102,1.47158
0.767232,1.47377
0.768362,1.47528
0.769492,1.47614
0.770621,1.47638
0.771751,1.47605
0.772881,1.47516
0.774011,1.47374
0.775141,1.47186
0.776271,1.46963
0.777401,1.46718
0.778531,1.46466
0.779661,1.46222
0.780791,1.45999
0.781921,1.4582
0.783051,1.45707
0.784181,1.45682
0.785311,1.45767
0.786441,1.4598
0.787571,1.46315
0.788701,1.46762
0.789831,1.4731
0.79096,1.47949
0.79209,1.48662
0.79322,1.49417
0.79435,1.50173
0.79548,1.50893
0.79661,1.51537
0.79774,1.52072
0.79887,1.52487
0.8,1.52778
0.80113,1.52937
0.80226,1.52961
0.80339,1.5285
0.80452,1.5264
0.80565,1.5237
0.80678,1.52084
0.80791,1.51821
0.80904,1.51621
0.810169,1.51507
0.811299,1.515
0.812429,1.51622
0.813559,1.51892
0.814689,1.52323
0.815819,1.52891
0.816949,1.53564
0.818079,1.54308
0.819209,1.55091
0.820339,1.55881
0.821469,1.56651
0.822599,1.57374
0.823729,1.58022
0.824859,1.58569
0.825989,1.58995
0.827119,1.59303
0.828249,1.59506
0.829379,1.59612
0.830508,1.59634
0.831638,1.59582
0.832768,1.59468
0.833898,1.59304
0.835028,1.59101
0.836158,1.58873
0.837288,1.5863
0.838418,1.58384
0.839548,1.58147
0.840678,1.57931
0.841808,1.57747
0.842938,1.57607
0.844068,1.57526
0.845198,1.57523
0.846328,1.57613
0.847458,1.57813
0.848588,1.58135
0.849718,1.58572
0.850847,1.5911
0.851977,1.59737
0.853107,1.60442
0.854237,1.61206
0.855367,1.61995
0.856497,1.62771
0.857627,1.63493
0.858757,1.64124
0.859887,1.64628
0.861017,1.64997
0.862147,1.65227
0.863277,1.65313
0.864407,1.65253
0.865537,1.65049
0.866667,1.64742
0.867797,1.64379
0.868927,1.64006
0.870056,1.63672
0.871186,1.6342
0.872316,1.63278
0.873446,1.63268
0.874576,1.63415
0.875706,1.63742
0.876836,1.64262
0.877966,1.64944
0.879096,1.65748
0.880226,1.66634
0.881356,1.67559
0.882486,1.68484
0.883616,1.69376
0.884746,1.702
0.885876,1.70922
0.887006,1.71509
0.888136,1.71937
0.889266,1.72215
0.890395,1.72362
0.891525,1.72397
0.892655,1.72339
0.893785,1.72206
0.894915,1.72021
0.896045,1.71804
0.897175,1.71579
0.898305,1.71367
0.899435,1.71186
0.900565,1.71045
0.901695,1.7095
0.902825,1.70906
0.903955,1.70917
0.905085,1.7099
0.906215,1.71128
0.907345,1.71336
0.908475,1.71619
0.909605,1.71981
0.910734,1.72425
0.911864,1.72944
0.912994,1.73531
0.914124,1.74177
0.915254,1.74875
0.916384,1.75612
0.917514,1.76359
0.918644,1.7708
0.919774,1.77741
0.920904,1.78308
0.922034,1.78749
0.923164,1.79049
0.924294,1.79195
0.925424,1.79174
0.926554,1.78973
0.927684,1.78592
0.928814,1.78081
0.929944,1.77502
0.931073,1.76916
0.932203,1.76386
0.933333,1.75972
0.934463,1.75729
0.935593,1.75708
0.936723,1.75962
0.937853,1.76544
0.938983,1.77489
0.940113,1.78763
0.941243,1.80314
0.942373,1.82091
0.943503,1.84041
0.944633,1.86113
0.945763,1.88249
0.946893,1.90393
0.948023,1.92487
0.949153,1.94474
0.950282,1.963
0.951412,1.97937
0.952542,1.99359
0.953672,2.00541
0.954802,2.01459
0.955932,2.02087
0.957062,2.024
0.958192,2.02373
0.959322,2.0198
0.960452,2.01197
0.961582,2.00005
0.962712,1.98415
0.963842,1.96443
0.964972,1.94108
0.966102,1.91428
0.967232,1.88425
0.968362,1.85147
0.969492,1.81647
0.970621,1.77977
0.971751,1.7419
0.972881,1.70334
0.974011,1.66439
0.975141,1.62526
0.976271,1.58622
0.977401,1.54749
0.978531,1.50926
0.979661,1.47148
0.980791,1.43407
0.981921,1.39693
0.983051,1.35997
0.984181,1.32309
0.985311,1.28629
0.986441,1.24953
0.987571,1.21279
0.988701,1.17607
0.989831,1.13934
0.99096,1.10261
0.99209,1.06588
0.99322,1.02914
0.99435,0.992401
0.99548,0.955665
0.99661,0.918931
0.99774,0.882197
0.99887,0.845464
1,0.80873


==> examples/emd.data/1-a-1-analytic.csv <==
x,y
0,1
0.00112994,1.00001
0.00225989,1.00005
0.00338983,1.00011
0.00451977,1.0002
0.00564972,1.00032
0.00677966,1.00046
0.0079096,1.00063
0.00903955,1.00082
0.0101695,1.00103
0.0112994,1.00128
0.0124294,1.00154
0.0135593,1.00184
0.0146893,1.00216
0.0158192,1.0025
0.0169492,1.00287
0.0180791,1.00327
0.019209,1.00369
0.020339,1.00414
0.0214689,1.00461
0.0225989,1.00511
0.0237288,1.00563
0.0248588,1.00618
0.0259887,1.00675
0.0271186,1.00735
0.0282486,1.00798
0.0293785,1.00863
0.0305085,1.00931
0.0316384,1.01001
0.0327684,1.01074
0.0338983,1.01149
0.0350282,1.01227
0.0361582,1.01307
0.0372881,1.0139
0.0384181,1.01476
0.039548,1.01564
0.040678,1.01655
0.0418079,1.01748
0.0429379,1.01844
0.0440678,1.01942
0.0451977,1.02043
0.0463277,1.02146
0.0474576,1.02252
0.0485876,1.02361
0.0497175,1.02472
0.0508475,1.02585
0.0519774,1.02702
0.0531073,1.0282
0.0542373,1.02942
0.0553672,1.03066
0.0564972,1.03192
0.0576271,1.03321
0.0587571,1.03452
0.059887,1.03586
0.0610169,1.03723
0.0621469,1.03862
0.0632768,1.04004
0.0644068,1.04148
0.0655367,1.04295
0.0666667,1.04444
0.0677966,1.04596
0.0689266,1.04751
0.0700565,1.04908
0.0711864,1.05068
0.0723164,1.0523
0.0734463,1.05394
0.0745763,1.05562
0.0757062,1.05731
0.0768362,1.05904
0.0779661,1.06079
0.079096,1.06256
0.080226,1.06436
0.0813559,1.06619
0.0824859,1.06804
0.0836158,1.06992
0.0847458,1.07182
0.0858757,1.07375
0.0870056,1.0757
0.0881356,1.07768
0.0892655,1.07968
0.0903955,1.08171
0.0915254,1.08377
0.0926554,1.08585
0.0937853,1.08796
0.0949153,1.09009
0.0960452,1.09225
0.0971751,1.09443
0.0983051,1.09664
0.099435,1.09887
0.100565,1.10113
0.101695,1.10342
0.102825,1.10573
0.103955,1.10807
0.105085,1.11043
0.106215,1.11282
0.107345,1.11523
0.108475,1.11767
0.109605,1.12013
0.110734,1.12262
0.111864,1.12514
0.112994,1.12768
0.114124,1.13024
0.115254,1.13284
0.116384,1.13545
0.117514,1.1381
0.118644,1.14076
0.119774,1.14346
0.120904,1.14618
0.122034,1.14892
0.123164,1.15169
0.124294,1.15449
0.125424,1.15731
0.126554,1.16016
0.127684,1.16303
0.128814,1.16593
0.129944,1.16885
0.131073,1.1718
0.132203,1.17478
0.133333,1.17778
0.134463,1.1808
0.135593,1.18386
0.136723,1.18693
0.137853,1.19003
0.138983,1.19316
0.140113,1.19632
0.141243,1.1995
0.142373,1.2027
0.143503,1.20593
0.144633,1.20919
0.145763,1.21247
0.146893,1.21577
0.148023,1.21911
0.149153,1.22246
0.150282,1.22585
0.151412,1.22926
0.152542,1.23269
0.153672,1.23615
0.154802,1.23964
0.155932,1.24315
0.157062,1.24669
0.158192,1.25025
0.159322,1.25384
0.160452,1.25745
0.161582,1.26109
0.162712,1.26475
0.163842,1.26844
0.164972,1.27216
0.166102,1.2759
0.167232,1.27966
0.168362,1.28346
0.169492,1.28727
0.170621,1.29112
0.171751,1.29499
0.172881,1.29888
0.174011,1.3028
0.175141,1.30674
0.176271,1.31072
0.177401,1.31471
0.178531,1.31873
0.179661,1.32278
0.180791,1.32685
0.181921,1.33095
0.183051,1.33508
0.184181,1.33923
0.185311,1.3434
0.186441,1.3476
0.187571,1.35183
0.188701,1.35608
0.189831,1.36036
0.19096,1.36466
0.19209,1.36899
0.19322,1.37334
0.19435,1.37772
0.19548,1.38213
0.19661,1.38656
0.19774,1.39101
0.19887,1.39549
0.2,1.4
0.20113,1.40453
0.20226,1.40909
0.20339,1.41367
0.20452,1.41828
0.20565,1.42292
0.20678,1.42758
0.20791,1.43226
0.20904,1.43698
0.210169,1.44171
0.211299,1.44647
0.212429,1.45126
0.213559,1.45608
0.214689,1.46091
0.215819,1.46578
0.216949,1.47067
0.218079,1.47558
0.219209,1.48053
0.220339,1.48549
0.221469,1.49048
0.222599,1.4955
0.223729,1.50055
0.224859,1.50561
0.225989,1.51071
0.227119,1.51583
0.228249,1.52097
0.229379,1.52615
0.230508,1.53134
0.231638,1.53656
0.232768,1.54181
0.233898,1.54708
0.235028,1.55238
0.236158,1.55771
0.237288,1.56306
0.238418,1.56843
0.239548,1.57383
0.240678,1.57926
0.241808,1.58471
0.242938,1.59019
0.244068,1.59569
0.245198,1.60122
0.246328,1.60677
0.247458,1.61235
0.248588,1.61796
0.249718,1.62359
0.250847,1.62924
0.251977,1.63493
0.253107,1.64063
0.254237,1.64637
0.255367,1.65212
0.256497,1.65791
0.257627,1.66372
0.258757,1.66955
0.259887,1.67541
0.261017,1.6813
0.262147,1.68721
0.263277,1.69315
0.264407,1.69911
0.265537,1.7051
0.266667,1.71111
0.267797,1.71715
0.268927,1.72321
0.270056,1.72931
0.271186,1.73542
0.272316,1.74156
0.273446,1.74773
0.274576,1.75392
0.275706,1.76014
0.276836,1.76638
0.277966,1.77265
0.279096,1.77895
0.280226,1.78527
0.281356,1.79161
0.282486,1.79798
0.283616,1.80438
0.284746,1.8108
0.285876,1.81725
0.287006,1.82372
0.288136,1.83022
0.289266,1.83675
0.290395,1.8433
0.291525,1.84987
0.292655,1.85647
0.293785,1.8631
0.294915,1.86975
0.296045,1.87643
0.297175,1.88313
0.298305,1.88986
0.299435,1.89661
0.300565,1.90339
0.301695,1.9102
0.302825,1.91703
0.303955,1.92389
0.305085,1.93077
0.306215,1.93767
0.307345,1.94461
0.308475,1.95157
0.309605,1.95855
0.310734,1.96556
0.311864,1.97259
0.312994,1.97965
0.314124,1.98674
0.315254,1.99385
0.316384,2.00099
0.317514,2.00815
0.318644,2.01534
0.319774,2.02255
0.320904,2.02979
0.322034,2.03706
0.323164,2.04435
0.324294,2.05166
0.325424,2.05901
0.326554,2.06637
0.327684,2.07377
0.328814,2.08118
0.329944,2.08863
0.331073,2.0961
0.332203,2.10359
0.333333,2.11111
0.334463,2.11866
0.335593,2.12623
0.336723,2.13382
0.337853,2.14145
0.338983,2.1491
0.340113,2.15677
0.341243,2.16447
0.342373,2.17219
0.343503,2.17994
0.344633,2.18772
0.345763,2.19552
0.346893,2.20335
0.348023,2.2112
0.349153,2.21907
0.350282,2.22698
0.351412,2.23491
0.352542,2.24286
0.353672,2.25084
0.354802,2.25885
0.355932,2.26688
0.357062,2.27493
0.358192,2.28302
0.359322,2.29112
0.360452,2.29926
0.361582,2.30741
0.362712,2.3156
0.363842,2.32381
0.364972,2.33204
0.366102,2.3403
0.367232,2.34859
0.368362,2.3569
0.369492,2.36524
0.370621,2.3736
0.371751,2.38199
0.372881,2.39041
0.374011,2.39884
0.375141,2.40731
0.376271,2.4158
0.377401,2.42432
0.378531,2.43286
0.379661,2.44142
0.380791,2.45002
0.381921,2.45864
0.383051,2.46728
0.384181,2.47595
0.385311,2.48464
0.386441,2.49336
0.387571,2.50211
0.388701,2.51088
0.389831,2.51968
0.39096,2.5285
0.39209,2.53735
0.39322,2.54622
0.39435,2.55512
0.39548,2.56405
0.39661,2.573
0.39774,2.58197
0.39887,2.59097
0.4,2.6
0.40113,2.60905
0.40226,2.61813
0.40339,2.62723
0.40452,2.63636
0.40565,2.64552
0.40678,2.6547
0.40791,2.6639
0.40904,2.67313
0.410169,2.68239
0.411299,2.69167
0.412429,2.70098
0.413559,2.71031
0.414689,2.71967
0.415819,2.72906
0.416949,2.73847
0.418079,2.7479
0.419209,2.75736
0.420339,2.76685
0.421469,2.77636
0.422599,2.7859
0.423729,2.79546
0.424859,2.80505
0.425989,2.81466
0.427119,2.8243
0.428249,2.83397
0.429379,2.84366
0.430508,2.85338
0.431638,2.86312
0.432768,2.87288
0.433898,2.88268
0.435028,2.8925
0.436158,2.90234
0.437288,2.91221
0.438418,2.9221
0.439548,2.93202
0.440678,2.94197
0.441808,2.95194
0.442938,2.96194
0.444068,2.97196
0.445198,2.98201
0.446328,2.99208
0.447458,3.00218
0.448588,3.01231
0.449718,3.02246
0.450847,3.03263
0.451977,3.04284
0.453107,3.05306
0.454237,3.06332
0.455367,3.07359
0.456497,3.0839
0.457627,3.09423
0.458757,3.10458
0.459887,3.11496
0.461017,3.12537
0.462147,3.1358
0.463277,3.14625
0.464407,3.15674
0.465537,3.16724
0.466667,3.17778
0.467797,3.18834
0.468927,3.19892
0.470056,3.20953
0.471186,3.22017
0.472316,3.23083
0.473446,3.24151
0.474576,3.25223
0.475706,3.26296
0.476836,3.27373
0.477966,3.28452
0.479096,3.29533
0.480226,3.30617
0.481356,3.31704
0.482486,3.32793
0.483616,3.33884
0.484746,3.34978
0.485876,3.36075
0.487006,3.37175
0.488136,3.38276
0.489266,3.39381
0.490395,3.40488
0.491525,3.41597
0.492655,3.42709
0.493785,3.43824
0.494915,3.44941
0.496045,3.46061
0.497175,3.47183
0.498305,3.48308
0.499435,3.49435
0.500565,3.50565
0.501695,3.51698
0.502825,3.52833
0.503955,3.5397
0.505085,3.55111
0.506215,3.56253
0.507345,3.57399
0.508475,3.58546
0.509605,3.59697
0.510734,3.6085
0.511864,3.62005
0.512994,3.63163
0.514124,3.64324
0.515254,3.65487
0.516384,3.66653
0.517514,3.67821
0.518644,3.68992
0.519774,3.70165
0.520904,3.71341
0.522034,3.72519
0.523164,3.737
0.524294,3.74884
0.525424,3.7607
0.526554,3.77259
0.527684,3.7845
0.528814,3.79644
0.529944,3.8084
0.531073,3.82039
0.532203,3.8324
0.533333,3.84444
0.534463,3.85651
0.535593,3.8686
0.536723,3.88072
0.537853,3.89286
0.538983,3.90503
0.540113,3.91722
0.541243,3.92944
0.542373,3.94168
0.543503,3.95395
0.544633,3.96625
0.545763,3.97857
0.546893,3.99092
0.548023,4.00329
0.549153,4.01569
0.550282,4.02811
0.551412,4.04056
0.552542,4.05303
0.553672,4.06553
0.554802,4.07806
0.555932,4.09061
0.557062,4.10318
0.558192,4.11578
0.559322,4.12841
0.560452,4.14106
0.561582,4.15374
0.562712,4.16645
0.563842,4.17918
0.564972,4.19193
0.566102,4.20471
0.567232,4.21752
0.568362,4.23035
0.569492,4.24321
0.570621,4.25609
0.571751,4.269
0.572881,4.28193
0.574011,4.29489
0.575141,4.30787
0.576271,4.32088
0.577401,4.33392
0.578531,4.34698
0.579661,4.36007
0.580791,4.37318
0.581921,4.38632
0.583051,4.39948
0.584181,4.41267
0.585311,4.42589
0.586441,4.43913
0.587571,4.45239
0.588701,4.46568
0.589831,4.479
0.59096,4.49234
0.59209,4.50571
0.59322,4.5191
0.59435,4.53252
0.59548,4.54597
0.59661,4.55944
0.59774,4.57293
0.59887,4.58645
0.6,4.6
0.60113,4.61357
0.60226,4.62717
0.60339,4.64079
0.60452,4.65444
0.60565,4.66812
0.60678,4.68182
0.60791,4.69554
0.60904,4.70929
0.610169,4.72307
0.611299,4.73687
0.612429,4.7507
0.613559,4.76455
0.614689,4.77843
0.615819,4.79233
0.616949,4.80626
0.618079,4.82022
0.619209,4.8342
0.620339,4.8482
0.621469,4.86224
0.622599,4.87629
0.623729,4.89038
0.624859,4.90448
0.625989,4.91862
0.627119,4.93278
0.628249,4.94696
0.629379,4.96117
0.630508,4.97541
0.631638,4.98967
0.632768,5.00396
0.633898,5.01827
0.635028,5.03261
0.636158,5.04697
0.637288,5.06136
0.638418,5.07578
0.639548,5.09022
0.640678,5.10468
0.641808,5.11917
0.642938,5.13369
0.644068,5.14823
0.645198,5.1628
0.646328,5.17739
0.647458,5.19201
0.648588,5.20666
0.649718,5.22133
0.650847,5.23602
0.651977,5.25075
0.653107,5.26549
0.654237,5.28026
0.655367,5.29506
0.656497,5.30989
0.657627,5.32473
0.658757,5.33961
0.659887,5.35451
0.661017,5.36943
0.662147,5.38439
0.663277,5.39936
0.664407,5.41436
0.665537,5.42939
0.666667,5.44444
0.667797,5.45952
0.668927,5.47463
0.670056,5.48976
0.671186,5.50491
0.672316,5.52009
0.673446,5.5353
0.674576,5.55053
0.675706,5.56579
0.676836,5.58107
0.677966,5.59638
0.679096,5.61171
0.680226,5.62707
0.681356,5.64246
0.682486,5.65787
0.683616,5.67331
0.684746,5.68877
0.685876,5.70425
0.687006,5.71977
0.688136,5.73531
0.689266,5.75087
0.690395,5.76646
0.691525,5.78207
0.692655,5.79771
0.693785,5.81338
0.694915,5.82907
0.696045,5.84479
0.697175,5.86053
0.698305,5.8763
0.699435,5.89209
0.700565,5.90791
0.701695,5.92376
0.702825,5.93963
0.703955,5.95552
0.705085,5.97144
0.706215,5.98739
0.707345,6.00336
0.708475,6.01936
0.709605,6.03539
0.710734,6.05143
0.711864,6.06751
0.712994,6.08361
0.714124,6.09974
0.715254,6.11589
0.716384,6.13206
0.717514,6.14827
0.718644,6.16449
0.719774,6.18075
0.720904,6.19703
0.722034,6.21333
0.723164,6.22966
0.724294,6.24601
0.725424,6.2624
0.726554,6.2788
0.727684,6.29523
0.728814,6.31169
0.729944,6.32818
0.731073,6.34468
0.732203,6.36122
0.733333,6.37778
0.734463,6.39436
0.735593,6.41097
0.736723,6.42761
0.737853,6.44427
0.738983,6.46096
0.740113,6.47767
0.741243,6.49441
0.742373,6.51117
0.743503,6.52796
0.744633,6.54478
0.745763,6.56162
0.746893,6.57849
0.748023,6.59538
0.749153,6.6123
0.750282,6.62924
0.751412,6.64621
0.752542,6.6632
0.753672,6.68022
0.754802,6.69726
0.755932,6.71433
0.757062,6.73143
0.758192,6.74855
0.759322,6.7657
0.760452,6.78287
0.761582,6.80007
0.762712,6.81729
0.763842,6.83454
0.764972,6.85182
0.766102,6.86912
0.767232,6.88644
0.768362,6.9038
0.769492,6.92117
0.770621,6.93857
0.771751,6.956
0.772881,6.97346
0.774011,6.99093
0.775141,7.00844
0.776271,7.02597
0.777401,7.04353
0.778531,7.06111
0.779661,7.07871
0.780791,7.09635
0.781921,7.114
0.783051,7.13169
0.784181,7.1494
0.785311,7.16713
0.786441,7.18489
0.787571,7.20267
0.788701,7.22049
0.789831,7.23832
0.79096,7.25618
0.79209,7.27407
0.79322,7.29199
0.79435,7.30992
0.79548,7.32789
0.79661,7.34588
0.79774,7.36389
0.79887,7.38193
0.8,7.4
0.80113,7.41809
0.80226,7.43621
0.80339,7.45435
0.80452,7.47252
0.80565,7.49071
0.80678,7.50893
0.80791,7.52718
0.80904,7.54545
0.810169,7.56375
0.811299,7.58207
0.812429,7.60041
0.813559,7.61879
0.814689,7.63719
0.815819,7.65561
0.816949,7.67406
0.818079,7.69253
0.819209,7.71103
0.820339,7.72956
0.821469,7.74811
0.822599,7.76669
0.823729,7.78529
0.824859,7.80392
0.825989,7.82257
0.827119,7.84125
0.828249,7.85996
0.829379,7.87869
0.830508,7.89744
0.831638,7.91622
0.832768,7.93503
0.833898,7.95386
0.835028,7.97272
0.836158,7.99161
0.837288,8.01051
0.838418,8.02945
0.839548,8.04841
0.840678,8.06739
0.841808,8.08641
0.842938,8.10544
0.844068,8.1245
0.845198,8.14359
0.846328,8.16271
0.847458,8.18184
0.848588,8.20101
0.849718,8.2202
0.850847,8.23941
0.851977,8.25865
0.853107,8.27792
0.854237,8.29721
0.855367,8.31653
0.856497,8.33587
0.857627,8.35524
0.858757,8.37464
0.859887,8.39406
0.861017,8.4135
0.862147,8.43297
0.863277,8.45247
0.864407,8.47199
0.865537,8.49154
0.866667,8.51111
0.867797,8.53071
0.868927,8.55033
0.870056,8.56998
0.871186,8.58966
0.872316,8.60936
0.873446,8.62908
0.874576,8.64884
0.875706,8.66861
0.876836,8.68842
0.877966,8.70824
0.879096,8.7281
0.880226,8.74798
0.881356,8.76788
0.882486,8.78781
0.883616,8.80777
0.884746,8.82775
0.885876,8.84776
0.887006,8.86779
0.888136,8.88785
0.889266,8.90793
0.890395,8.92804
0.891525,8.94818
0.892655,8.96834
0.893785,8.98852
0.894915,9.00873
0.896045,9.02897
0.897175,9.04923
0.898305,9.06952
0.899435,9.08983
0.900565,9.11017
0.901695,9.13054
0.902825,9.15093
0.903955,9.17134
0.905085,9.19178
0.906215,9.21225
0.907345,9.23274
0.908475,9.25326
0.909605,9.2738
0.910734,9.29437
0.911864,9.31497
0.912994,9.33559
0.914124,9.35623
0.915254,9.3769
0.916384,9.3976
0.917514,9.41832
0.918644,9.43907
0.919774,9.45984
0.920904,9.48064
0.922034,9.50147
0.923164,9.52231
0.924294,9.54319
0.925424,9.56409
0.926554,9.58502
0.927684,9.60597
0.928814,9.62695
0.929944,9.64795
0.931073,9.66898
0.932203,9.69003
0.933333,9.71111
0.934463,9.73222
0.935593,9.75335
0.936723,9.7745
0.937853,9.79568
0.938983,9.81689
0.940113,9.83812
0.941243,9.85938
0.942373,9.88067
0.943503,9.90198
0.944633,9.92331
0.945763,9.94467
0.946893,9.96606
0.948023,9.98747
0.949153,10.0089
0.950282,10.0304
0.951412,10.0519
0.952542,10.0734
0.953672,10.0949
0.954802,10.1165
0.955932,10.1381
0.957062,10.1597
0.958192,10.1813
0.959322,10.203
0.960452,10.2247
0.961582,10.2464
0.962712,10.2681
0.963842,10.2899
0.964972,10.3117
0.966102,10.3335
0.967232,10.3554
0.968362,10.3772
0.969492,10.3991
0.970621,10.4211
0.971751,10.443
0.972881,10.465
0.974011,10.487
0.975141,10.509
0.976271,10.5311
0.977401,10.5531
0.978531,10.5752
0.979661,10.5974
0.980791,10.6195
0.981921,10.6417
0.983051,10.6639
0.984181,10.6861
0.985311,10.7084
0.986441,10.7307
0.987571,10.753
0.988701,10.7753
0.989831,10.7976
0.99096,10.82
0.99209,10.8424
0.99322,10.8649
0.99435,10.8873
0.99548,10.9098
0.99661,10.9323
0.99774,10.9549
0.99887,10.9774
1,11


==> examples/emd.data/1-a-1-relerr.csv <==
x,y
0,0.256902
0.00112994,0.2532
0.00225989,0.249517
0.00338983,0.245853
0.00451977,0.24221
0.00564972,0.238586
0.00677966,0.234983
0.0079096,0.231401
0.00903955,0.227839
0.0101695,0.224299
0.0112994,0.22078
0.0124294,0.217282
0.0135593,0.213807
0.0146893,0.210353
0.0158192,0.206923
0.0169492,0.203514
0.0180791,0.200129
0.019209,0.196767
0.020339,0.193428
0.0214689,0.190112
0.0225989,0.186821
0.0237288,0.183553
0.0248588,0.18031
0.0259887,0.177091
0.0271186,0.173896
0.0282486,0.170727
0.0293785,0.167582
0.0305085,0.164463
0.0316384,0.161369
0.0327684,0.1583
0.0338983,0.155257
0.0350282,0.152241
0.0361582,0.14925
0.0372881,0.146285
0.0384181,0.143347
0.039548,0.140436
0.040678,0.137551
0.0418079,0.134693
0.0429379,0.131862
0.0440678,0.129058
0.0451977,0.126282
0.0463277,0.123533
0.0474576,0.120811
0.0485876,0.118117
0.0497175,0.115451
0.0508475,0.112813
0.0519774,0.110202
0.0531073,0.10762
0.0542373,0.105066
0.0553672,0.10254
0.0564972,0.100042
0.0576271,0.0975731
0.0587571,0.0951325
0.059887,0.0927204
0.0610169,0.0903369
0.0621469,0.0879821
0.0632768,0.085656
0.0644068,0.0833586
0.0655367,0.0810901
0.0666667,0.0788505
0.0677966,0.07664
0.0689266,0.0744586
0.0700565,0.0723063
0.0711864,0.070183
0.0723164,0.0680886
0.0734463,0.0660232
0.0745763,0.0639866
0.0757062,0.0619791
0.0768362,0.0600007
0.0779661,0.0580516
0.079096,0.056132
0.080226,0.0542419
0.0813559,0.0523812
0.0824859,0.0505494
0.0836158,0.0487465
0.0847458,0.0469719
0.0858757,0.0452256
0.0870056,0.0435079
0.0881356,0.0418193
0.0892655,0.0401603
0.0903955,0.0385314
0.0915254,0.0369328
0.0926554,0.0353637
0.0937853,0.0338232
0.0949153,0.0323101
0.0960452,0.0308234
0.0971751,0.0293626
0.0983051,0.0279288
0.099435,0.026524
0.100565,0.0251499
0.101695,0.0238082
0.102825,0.0224999
0.103955,0.0212222
0.105085,0.0199718
0.106215,0.0187449
0.107345,0.0175381
0.108475,0.0163495
0.109605,0.0151838
0.110734,0.0140472
0.111864,0.012946
0.112994,0.0118866
0.114124,0.0108723
0.115254,0.00989428
0.116384,0.00894072
0.117514,0.00799984
0.118644,0.00705984
0.119774,0.006114
0.120904,0.00517599
0.122034,0.00426455
0.123164,0.00339842
0.124294,0.00259636
0.125424,0.0018818
0.126554,0.00129698
0.127684,0.000888836
0.128814,0.00070429
0.129944,0.000790274
0.131073,0.00117022
0.132203,0.00177355
0.133333,0.0025062
0.134463,0.00327408
0.135593,0.00398313
0.136723,0.00456142
0.137853,0.0050256
0.138983,0.00541447
0.140113,0.00576683
0.141243,0.00612149
0.142373,0.00650765
0.143503,0.00691615
0.144633,0.00732822
0.145763,0.00772512
0.146893,0.00808808
0.148023,0.00840323
0.149153,0.00867618
0.150282,0.00891746
0.151412,0.00913756
0.152542,0.00934698
0.153672,0.00955367
0.154802,0.00975521
0.155932,0.00994662
0.157062,0.0101229
0.158192,0.0102791
0.159322,0.0104116
0.160452,0.0105223
0.161582,0.0106144
0.162712,0.0106912
0.163842,0.010756
0.164972,0.0108113
0.166102,0.0108566
0.167232,0.0108908
0.168362,0.0109127
0.169492,0.0109213
0.170621,0.0109156
0.171751,0.0108965
0.172881,0.0108652
0.174011,0.0108228
0.175141,0.0107704
0.176271,0.0107091
0.177401,0.0106389
0.178531,0.0105599
0.179661,0.0104719
0.180791,0.0103749
0.181921,0.0102689
0.183051,0.0101543
0.184181,0.0100316
0.185311,0.00990126
0.186441,0.00976385
0.187571,0.00961981
0.188701,0.00946946
0.189831,0.00931312
0.19096,0.0091511
0.19209,0.0089837
0.19322,0.00881121
0.19435,0.00863378
0.19548,0.00845155
0.19661,0.00826465
0.19774,0.0080732
0.19887,0.00787744
0.2,0.0076779
0.20113,0.00747522
0.20226,0.00727006
0.20339,0.00706304
0.20452,0.00685459
0.20565,0.0066443
0.20678,0.00643154
0.20791,0.00621569
0.20904,0.00599611
0.210169,0.00577258
0.211299,0.00554642
0.212429,0.00531935
0.213559,0.0050931
0.214689,0.00486938
0.215819,0.00464917
0.216949,0.00443049
0.218079,0.0042106
0.219209,0.00398678
0.220339,0.00375629
0.221469,0.0035178
0.222599,0.00327554
0.223729,0.00303512
0.224859,0.00280218
0.225989,0.00258233
0.227119,0.00237852
0.228249,0.00218299
0.229379,0.00198532
0.230508,0.00177506
0.231638,0.00154179
0.232768,0.0012806
0.233898,0.0010087
0.235028,0.000748802
0.236158,0.000523639
0.237288,0.000355938
0.238418,0.00026326
0.239548,0.000242502
0.240678,0.000285396
0.241808,0.000383675
0.242938,0.00052907
0.244068,0.000712529
0.245198,0.00092186
0.246328,0.00114409
0.247458,0.00136624
0.248588,0.00157533
0.249718,0.00176169
0.250847,0.00192883
0.251977,0.00208357
0.253107,0.00223272
0.254237,0.0023831
0.255367,0.00253975
0.256497,0.00270065
0.257627,0.00286202
0.258757,0.00302006
0.259887,0.00317099
0.261017,0.00331196
0.262147,0.00344391
0.263277,0.0035687
0.264407,0.00368821
0.265537,0.00380432
0.266667,0.00391842
0.267797,0.00402999
0.268927,0.00413806
0.270056,0.00424163
0.271186,0.00433971
0.272316,0.0044316
0.273446,0.00451769
0.274576,0.00459864
0.275706,0.00467513
0.276836,0.00474783
0.277966,0.00481725
0.279096,0.00488334
0.280226,0.00494588
0.281356,0.00500465
0.282486,0.00505945
0.283616,0.00511013
0.284746,0.00515688
0.285876,0.00519993
0.287006,0.00523954
0.288136,0.00527595
0.289266,0.00530938
0.290395,0.00533986
0.291525,0.00536739
0.292655,0.00539196
0.293785,0.00541356
0.294915,0.00543222
0.296045,0.00544804
0.297175,0.00546113
0.298305,0.00547163
0.299435,0.00547966
0.300565,0.00548533
0.301695,0.00548869
0.302825,0.00548981
0.303955,0.00548872
0.305085,0.00548548
0.306215,0.00548013
0.307345,0.00547276
0.308475,0.00546345
0.309605,0.00545228
0.310734,0.00543933
0.311864,0.00542469
0.312994,0.0054084
0.314124,0.00539053
0.315254,0.00537114
0.316384,0.00535029
0.317514,0.00532803
0.318644,0.00530442
0.319774,0.00527954
0.320904,0.00525345
0.322034,0.0052262
0.323164,0.00519787
0.324294,0.00516851
0.325424,0.00513818
0.326554,0.00510692
0.327684,0.00507481
0.328814,0.00504188
0.329944,0.0050082
0.331073,0.00497382
0.332203,0.00493879
0.333333,0.00490317
0.334463,0.00486701
0.335593,0.00483035
0.336723,0.00479323
0.337853,0.00475569
0.338983,0.00471777
0.340113,0.0046795
0.341243,0.00464092
0.342373,0.00460207
0.343503,0.00456299
0.344633,0.00452371
0.345763,0.00448427
0.346893,0.00444471
0.348023,0.00440505
0.349153,0.00436533
0.350282,0.00432559
0.351412,0.00428586
0.352542,0.00424617
0.353672,0.00420655
0.354802,0.00416704
0.355932,0.00412766
0.357062,0.00408845
0.358192,0.00404945
0.359322,0.00401066
0.360452,0.00397214
0.361582,0.0039339
0.362712,0.00389598
0.363842,0.0038584
0.364972,0.00382119
0.366102,0.00378438
0.367232,0.00374799
0.368362,0.00371206
0.369492,0.00367661
0.370621,0.00364166
0.371751,0.00360724
0.372881,0.00357337
0.374011,0.00354009
0.375141,0.00350741
0.376271,0.00347535
0.377401,0.00344394
0.378531,0.00341321
0.379661,0.00338318
0.380791,0.00335386
0.381921,0.00332529
0.383051,0.00329748
0.384181,0.00327045
0.385311,0.00324423
0.386441,0.00321883
0.387571,0.00319428
0.388701,0.0031706
0.389831,0.0031478
0.39096,0.0031259
0.39209,0.00310493
0.39322,0.0030849
0.39435,0.00306583
0.39548,0.00304775
0.39661,0.00303067
0.39774,0.00301461
0.39887,0.00299957
0.4,0.00298556
0.40113,0.0029726
0.40226,0.00296068
0.40339,0.0029498
0.40452,0.00293992
0.40565,0.00293102
0.40678,0.00292308
0.40791,0.00291607
0.40904,0.00290998
0.410169,0.00290478
0.411299,0.00290046
0.412429,0.00289699
0.413559,0.00289436
0.414689,0.00289255
0.415819,0.00289154
0.416949,0.00289131
0.418079,0.00289184
0.419209,0.0028931
0.420339,0.0028951
0.421469,0.0028978
0.422599,0.00290118
0.423729,0.00290524
0.424859,0.00290995
0.425989,0.00291529
0.427119,0.00292125
0.428249,0.00292782
0.429379,0.00293496
0.430508,0.00294268
0.431638,0.00295095
0.432768,0.00295975
0.433898,0.00296908
0.435028,0.00297891
0.436158,0.00298922
0.437288,0.00300002
0.438418,0.00301126
0.439548,0.00302296
0.440678,0.00303508
0.441808,0.00304761
0.442938,0.00306055
0.444068,0.00307387
0.445198,0.00308756
0.446328,0.00310161
0.447458,0.003116
0.448588,0.00313072
0.449718,0.00314575
0.450847,0.00316109
0.451977,0.00317672
0.453107,0.00319263
0.454237,0.0032088
0.455367,0.00322523
0.456497,0.00324189
0.457627,0.00325878
0.458757,0.00327588
0.459887,0.00329318
0.461017,0.00331068
0.462147,0.00332835
0.463277,0.0033462
0.464407,0.00336421
0.465537,0.00338236
0.466667,0.00340063
0.467797,0.00341903
0.468927,0.00343752
0.470056,0.00345609
0.471186,0.00347472
0.472316,0.00349339
0.473446,0.00351207
0.474576,0.00353075
0.475706,0.0035494
0.476836,0.003568
0.477966,0.00358654
0.479096,0.00360498
0.480226,0.00362333
0.481356,0.00364154
0.482486,0.00365962
0.483616,0.00367753
0.484746,0.00369526
0.485876,0.00371278
0.487006,0.0037301
0.488136,0.00374717
0.489266,0.003764
0.490395,0.00378055
0.491525,0.00379682
0.492655,0.00381278
0.493785,0.00382842
0.494915,0.00384373
0.496045,0.00385869
0.497175,0.00387327
0.498305,0.00388747
0.499435,0.00390128
0.500565,0.00391466
0.501695,0.00392762
0.502825,0.00394014
0.503955,0.00395219
0.505085,0.00396378
0.506215,0.00397487
0.507345,0.00398547
0.508475,0.00399555
0.509605,0.0040051
0.510734,0.00401411
0.511864,0.00402256
0.512994,0.00403045
0.514124,0.00403775
0.515254,0.00404446
0.516384,0.00405057
0.517514,0.00405606
0.518644,0.00406091
0.519774,0.00406513
0.520904,0.00406869
0.522034,0.00407158
0.523164,0.0040738
0.524294,0.00407534
0.525424,0.00407617
0.526554,0.0040763
0.527684,0.00407571
0.528814,0.00407438
0.529944,0.00407231
0.531073,0.00406949
0.532203,0.00406589
0.533333,0.00406153
0.534463,0.0040564
0.535593,0.00405052
0.536723,0.00404389
0.537853,0.00403651
0.538983,0.0040284
0.540113,0.00401956
0.541243,0.00401003
0.542373,0.0039998
0.543503,0.0039889
0.544633,0.00397733
0.545763,0.00396511
0.546893,0.00395226
0.548023,0.00393877
0.549153,0.00392466
0.550282,0.00390996
0.551412,0.00389465
0.552542,0.00387877
0.553672,0.00386231
0.554802,0.0038453
0.555932,0.00382773
0.557062,0.00380963
0.558192,0.00379101
0.559322,0.00377187
0.560452,0.00375222
0.561582,0.00373208
0.562712,0.00371145
0.563842,0.00369036
0.564972,0.0036688
0.566102,0.00364678
0.567232,0.00362433
0.568362,0.00360144
0.569492,0.00357812
0.570621,0.0035544
0.571751,0.00353027
0.572881,0.00350574
0.574011,0.00348083
0.575141,0.00345555
0.576271,0.0034299
0.577401,0.00340389
0.578531,0.00337753
0.579661,0.00335084
0.580791,0.00332381
0.581921,0.00329646
0.583051,0.0032688
0.584181,0.00324084
0.585311,0.00321258
0.586441,0.00318403
0.587571,0.0031552
0.588701,0.0031261
0.589831,0.00309673
0.59096,0.00306712
0.59209,0.00303725
0.59322,0.00300715
0.59435,0.00297682
0.59548,0.00294627
0.59661,0.00291549
0.59774,0.00288451
0.59887,0.00285331
0.6,0.00282191
0.60113,0.00279035
0.60226,0.00275866
0.60339,0.00272689
0.60452,0.00269508
0.60565,0.00266326
0.60678,0.00263149
0.60791,0.00259981
0.60904,0.00256827
0.610169,0.00253691
0.611299,0.00250578
0.612429,0.00247493
0.613559,0.00244439
0.614689,0.0024142
0.615819,0.00238442
0.616949,0.00235507
0.618079,0.00232621
0.619209,0.00229787
0.620339,0.00227008
0.621469,0.0022429
0.622599,0.00221636
0.623729,0.0021905
0.624859,0.00216536
0.625989,0.00214096
0.627119,0.00211736
0.628249,0.00209459
0.629379,0.00207269
0.630508,0.00205168
0.631638,0.00203161
0.632768,0.0020125
0.633898,0.00199441
0.635028,0.00197735
0.636158,0.00196136
0.637288,0.00194648
0.638418,0.00193274
0.639548,0.00192018
0.640678,0.00190881
0.641808,0.00189868
0.642938,0.00188982
0.644068,0.00188225
0.645198,0.00187601
0.646328,0.00187113
0.647458,0.00186763
0.648588,0.00186555
0.649718,0.00186492
0.650847,0.00186577
0.651977,0.00186811
0.653107,0.00187199
0.654237,0.00187742
0.655367,0.00188444
0.656497,0.00189307
0.657627,0.00190334
0.658757,0.00191527
0.659887,0.0019289
0.661017,0.00194424
0.662147,0.00196132
0.663277,0.00198017
0.664407,0.00200081
0.665537,0.00202327
0.666667,0.00204755
0.667797,0.00207369
0.668927,0.00210166
0.670056,0.00213143
0.671186,0.00216297
0.672316,0.00219626
0.673446,0.00223127
0.674576,0.00226796
0.675706,0.00230631
0.676836,0.0023463
0.677966,0.00238788
0.679096,0.00243105
0.680226,0.00247576
0.681356,0.002522
0.682486,0.00256973
0.683616,0.00261893
0.684746,0.00266958
0.685876,0.00272164
0.687006,0.00277509
0.688136,0.00282992
0.689266,0.00288608
0.690395,0.00294356
0.691525,0.00300233
0.692655,0.00306237
0.693785,0.00312365
0.694915,0.00318615
0.696045,0.00324985
0.697175,0.00331472
0.698305,0.00338074
0.699435,0.00344788
0.700565,0.00351612
0.701695,0.00358545
0.702825,0.00365583
0.703955,0.00372725
0.705085,0.00379968
0.706215,0.0038731
0.707345,0.0039475
0.708475,0.00402284
0.709605,0.00409911
0.710734,0.00417628
0.711864,0.00425434
0.712994,0.00433326
0.714124,0.00441303
0.715254,0.00449362
0.716384,0.00457502
0.717514,0.0046572
0.718644,0.00474015
0.719774,0.00482384
0.720904,0.00490826
0.722034,0.00499338
0.723164,0.00507918
0.724294,0.00516565
0.725424,0.00525277
0.726554,0.00534053
0.727684,0.00542891
0.728814,0.00551791
0.729944,0.00560749
0.731073,0.00569764
0.732203,0.0057883
0.733333,0.00587945
0.734463,0.00597105
0.735593,0.00606304
0.736723,0.0061553
0.737853,0.0062477
0.738983,0.00634011
0.740113,0.00643237
0.741243,0.00652437
0.742373,0.00661599
0.743503,0.00670709
0.744633,0.00679757
0.745763,0.0068873
0.746893,0.00697618
0.748023,0.00706407
0.749153,0.00715087
0.750282,0.00723646
0.751412,0.00732073
0.752542,0.00740357
0.753672,0.00748485
0.754802,0.00756449
0.755932,0.00764235
0.757062,0.00771834
0.758192,0.00779235
0.759322,0.00786428
0.760452,0.00793402
0.761582,0.00800147
0.762712,0.00806652
0.763842,0.00812909
0.764972,0.00818906
0.766102,0.00824633
0.767232,0.00830082
0.768362,0.00835241
0.769492,0.00840101
0.770621,0.00844653
0.771751,0.00848888
0.772881,0.00852798
0.774011,0.00856372
0.775141,0.00859602
0.776271,0.00862479
0.777401,0.00864993
0.778531,0.00867136
0.779661,0.00868897
0.780791,0.00870268
0.781921,0.00871242
0.783051,0.0087181
0.784181,0.00871965
0.785311,0.00871701
0.786441,0.00871009
0.787571,0.00869881
0.788701,0.00868306
0.789831,0.00866276
0.79096,0.0086378
0.79209,0.0086081
0.79322,0.0085736
0.79435,0.00853426
0.79548,0.00849002
0.79661,0.00844083
0.79774,0.00838664
0.79887,0.00832738
0.8,0.00826296
0.80113,0.0081933
0.80226,0.00811832
0.80339,0.00803799
0.80452,0.00795249
0.80565,0.00786203
0.80678,0.00776685
0.80791,0.00766716
0.80904,0.00756314
0.810169,0.00745466
0.811299,0.00734157
0.812429,0.00722368
0.813559,0.00710084
0.814689,0.00697299
0.815819,0.00684054
0.816949,0.00670401
0.818079,0.00656394
0.819209,0.00642085
0.820339,0.00627505
0.821469,0.00612598
0.822599,0.00597287
0.823729,0.00581494
0.824859,0.0056514
0.825989,0.0054819
0.827119,0.00530766
0.828249,0.00513035
0.829379,0.00495162
0.830508,0.00477311
0.831638,0.00459571
0.832768,0.0044173
0.833898,0.00423496
0.835028,0.0040458
0.836158,0.00384693
0.837288,0.00363687
0.838418,0.00341983
0.839548,0.00320143
0.840678,0.0029873
0.841808,0.00278306
0.842938,0.00259165
0.844068,0.00240516
0.845198,0.002213
0.846328,0.00200457
0.847458,0.00176927
0.848588,0.00150192
0.849718,0.00121897
0.850847,0.000942274
0.851977,0.00069369
0.853107,0.000495079
0.854237,0.000364554
0.855367,0.000305243
0.856497,0.000316527
0.857627,0.000397788
0.858757,0.000548406
0.859887,0.000764538
0.861017,0.00102944
0.862147,0.00132313
0.863277,0.00162565
0.864407,0.00191701
0.865537,0.00218222
0.866667,0.00242617
0.867797,0.00265872
0.868927,0.00288972
0.870056,0.00312904
0.871186,0.00338401
0.872316,0.00365182
0.873446,0.00392716
0.874576,0.0042047
0.875706,0.00447911
0.876836,0.00474639
0.877966,0.00500791
0.879096,0.00526634
0.880226,0.00552436
0.881356,0.00578466
0.882486,0.00604921
0.883616,0.00631715
0.884746,0.00658689
0.885876,0.00685685
0.887006,0.00712546
0.888136,0.0073915
0.889266,0.00765531
0.890395,0.0079176
0.891525,0.00817907
0.892655,0.00844042
0.893785,0.00870215
0.894915,0.00896397
0.896045,0.00922536
0.897175,0.00948581
0.898305,0.0097448
0.899435,0.0100019
0.900565,0.0102573
0.901695,0.0105109
0.902825,0.010763
0.903955,0.0110138
0.905085,0.0112632
0.906215,0.0115112
0.907345,0.0117576
0.908475,0.0120022
0.909605,0.0122447
0.910734,0.012485
0.911864,0.0127231
0.912994,0.0129589
0.914124,0.0131925
0.915254,0.0134238
0.916384,0.0136528
0.917514,0.0138794
0.918644,0.0141036
0.919774,0.0143251
0.920904,0.0145439
0.922034,0.01476
0.923164,0.0149731
0.924294,0.0151834
0.925424,0.0153907
0.926554,0.0155951
0.927684,0.0157963
0.928814,0.0159945
0.929944,0.0161894
0.931073,0.0163811
0.932203,0.0165694
0.933333,0.0167542
0.934463,0.0169356
0.935593,0.0171136
0.936723,0.0172882
0.937853,0.0174593
0.938983,0.0176271
0.940113,0.0177915
0.941243,0.0179526
0.942373,0.0181103
0.943503,0.0182648
0.944633,0.0184159
0.945763,0.0185638
0.946893,0.0187084
0.948023,0.0188499
0.949153,0.0189881
0.950282,0.0191231
0.951412,0.019255
0.952542,0.0193837
0.953672,0.0195093
0.954802,0.0196317
0.955932,0.0197511
0.957062,0.0198675
0.958192,0.0199807
0.959322,0.0200909
0.960452,0.0201982
0.961582,0.0203024
0.962712,0.0204036
0.963842,0.0205019
0.964972,0.0205972
0.966102,0.0206897
0.967232,0.0207792
0.968362,0.0208658
0.969492,0.0209495
0.970621,0.0210304
0.971751,0.0211085
0.972881,0.0211837
0.974011,0.0212562
0.975141,0.0213258
0.976271,0.0213927
0.977401,0.0214568
0.978531,0.0215182
0.979661,0.0215769
0.980791,0.0216329
0.981921,0.0216862
0.983051,0.0217368
0.984181,0.0217848
0.985311,0.0218301
0.986441,0.0218728
0.987571,0.021913
0.988701,0.0219505
0.989831,0.0219854
0.99096,0.0220178
0.99209,0.0220477
0.99322,0.022075
0.99435,0.0220999
0.99548,0.0221222
0.99661,0.022142
0.99774,0.0221594
0.99887,0.0221744
1,0.0221869


==> examples/emd.data/1-a-1.csv <==
x,y
0,0.743098
0.00112994,0.74681
0.00225989,0.750522
0.00338983,0.754233
0.00451977,0.757945
0.00564972,0.761657
0.00677966,0.765368
0.0079096,0.76908
0.00903955,0.772792
0.0101695,0.776504
0.0112994,0.780215
0.0124294,0.783927
0.0135593,0.787639
0.0146893,0.79135
0.0158192,0.795062
0.0169492,0.798774
0.0180791,0.802486
0.019209,0.806197
0.020339,0.809909
0.0214689,0.813621
0.0225989,0.817332
0.0237288,0.821044
0.0248588,0.824756
0.0259887,0.828468
0.0271186,0.832179
0.0282486,0.835891
0.0293785,0.839603
0.0305085,0.843314
0.0316384,0.847026
0.0327684,0.850738
0.0338983,0.85445
0.0350282,0.858161
0.0361582,0.861873
0.0372881,0.865585
0.0384181,0.869296
0.039548,0.873008
0.040678,0.87672
0.0418079,0.880431
0.0429379,0.884143
0.0440678,0.887855
0.0451977,0.891567
0.0463277,0.895278
0.0474576,0.89899
0.0485876,0.902702
0.0497175,0.906413
0.0508475,0.910125
0.0519774,0.913837
0.0531073,0.917549
0.0542373,0.92126
0.0553672,0.924972
0.0564972,0.928684
0.0576271,0.932395
0.0587571,0.936107
0.059887,0.939819
0.0610169,0.943531
0.0621469,0.947242
0.0632768,0.950954
0.0644068,0.954666
0.0655367,0.958377
0.0666667,0.962089
0.0677966,0.965801
0.0689266,0.969513
0.0700565,0.973224
0.0711864,0.976936
0.0723164,0.980648
0.0734463,0.984359
0.0745763,0.988071
0.0757062,0.991783
0.0768362,0.995494
0.0779661,0.999206
0.079096,1.00292
0.080226,1.00663
0.0813559,1.01034
0.0824859,1.01405
0.0836158,1.01776
0.0847458,1.02147
0.0858757,1.02519
0.0870056,1.0289
0.0881356,1.03261
0.0892655,1.03632
0.0903955,1.04003
0.0915254,1.04374
0.0926554,1.04745
0.0937853,1.05116
0.0949153,1.05487
0.0960452,1.05859
0.0971751,1.0623
0.0983051,1.06601
0.099435,1.06972
0.100565,1.07343
0.101695,1.07714
0.102825,1.08085
0.103955,1.08456
0.105085,1.08827
0.106215,1.09198
0.107345,1.09569
0.108475,1.0994
0.109605,1.10311
0.110734,1.10682
0.111864,1.11053
0.112994,1.11424
0.114124,1.11795
0.115254,1.12166
0.116384,1.12536
0.117514,1.12907
0.118644,1.13278
0.119774,1.13649
0.120904,1.1402
0.122034,1.14391
0.123164,1.14762
0.124294,1.15132
0.125424,1.15503
0.126554,1.15874
0.127684,1.16245
0.128814,1.16615
0.129944,1.16986
0.131073,1.17357
0.132203,1.17728
0.133333,1.18098
0.134463,1.18469
0.135593,1.1884
0.136723,1.1921
0.137853,1.19581
0.138983,1.19952
0.140113,1.20323
0.141243,1.20695
0.142373,1.21066
0.143503,1.21438
0.144633,1.2181
0.145763,1.22182
0.146893,1.22555
0.148023,1.22928
0.149153,1.23301
0.150282,1.23675
0.151412,1.2405
0.152542,1.24425
0.153672,1.248
0.154802,1.25176
0.155932,1.25553
0.157062,1.2593
0.158192,1.26308
0.159322,1.26687
0.160452,1.27066
0.161582,1.27446
0.162712,1.27828
0.163842,1.28209
0.164972,1.28592
0.166102,1.28976
0.167232,1.29361
0.168362,1.29746
0.169492,1.30133
0.170621,1.3052
0.171751,1.30909
0.172881,1.31299
0.174011,1.3169
0.175141,1.32082
0.176271,1.32476
0.177401,1.3287
0.178531,1.33266
0.179661,1.33663
0.180791,1.34062
0.181921,1.34462
0.183051,1.34863
0.184181,1.35266
0.185311,1.3567
0.186441,1.36076
0.187571,1.36483
0.188701,1.36892
0.189831,1.37303
0.19096,1.37715
0.19209,1.38129
0.19322,1.38544
0.19435,1.38961
0.19548,1.3938
0.19661,1.39801
0.19774,1.40224
0.19887,1.40649
0.2,1.41075
0.20113,1.41503
0.20226,1.41934
0.20339,1.42366
0.20452,1.42801
0.20565,1.43237
0.20678,1.43675
0.20791,1.44116
0.20904,1.44559
0.210169,1.45003
0.211299,1.4545
0.212429,1.45899
0.213559,1.46351
0.214689,1.46804
0.215819,1.4726
0.216949,1.47718
0.218079,1.48178
0.219209,1.4864
0.220339,1.49105
0.221469,1.49572
0.222599,1.50042
0.223729,1.50514
0.224859,1.50988
0.225989,1.51465
0.227119,1.51944
0.228249,1.52426
0.229379,1.5291
0.230508,1.53397
0.231638,1.53886
0.232768,1.54378
0.233898,1.54872
0.235028,1.5537
0.236158,1.55869
0.237288,1.56372
0.238418,1.56877
0.239548,1.57384
0.240678,1.57895
0.241808,1.58408
0.242938,1.58924
0.244068,1.59443
0.245198,1.59964
0.246328,1.60489
0.247458,1.61016
0.248588,1.61546
0.249718,1.62079
0.250847,1.62615
0.251977,1.63154
0.253107,1.63696
0.254237,1.64241
0.255367,1.64789
0.256497,1.6534
0.257627,1.65894
0.258757,1.66451
0.259887,1.67012
0.261017,1.67575
0.262147,1.68141
0.263277,1.68711
0.264407,1.69284
0.265537,1.6986
0.266667,1.7044
0.267797,1.71022
0.268927,1.71608
0.270056,1.72197
0.271186,1.72789
0.272316,1.73385
0.273446,1.73984
0.274576,1.74586
0.275706,1.75191
0.276836,1.75799
0.277966,1.76411
0.279096,1.77026
0.280226,1.77644
0.281356,1.78265
0.282486,1.78889
0.283616,1.79516
0.284746,1.80146
0.285876,1.8078
0.287006,1.81417
0.288136,1.82056
0.289266,1.82699
0.290395,1.83345
0.291525,1.83994
0.292655,1.84646
0.293785,1.85301
0.294915,1.85959
0.296045,1.86621
0.297175,1.87285
0.298305,1.87952
0.299435,1.88622
0.300565,1.89295
0.301695,1.89971
0.302825,1.9065
0.303955,1.91333
0.305085,1.92018
0.306215,1.92706
0.307345,1.93396
0.308475,1.9409
0.309605,1.94787
0.310734,1.95487
0.311864,1.96189
0.312994,1.96895
0.314124,1.97603
0.315254,1.98314
0.316384,1.99028
0.317514,1.99745
0.318644,2.00465
0.319774,2.01188
0.320904,2.01913
0.322034,2.02641
0.323164,2.03372
0.324294,2.04106
0.325424,2.04843
0.326554,2.05582
0.327684,2.06324
0.328814,2.07069
0.329944,2.07817
0.331073,2.08567
0.332203,2.0932
0.333333,2.10076
0.334463,2.10835
0.335593,2.11596
0.336723,2.1236
0.337853,2.13126
0.338983,2.13896
0.340113,2.14668
0.341243,2.15442
0.342373,2.1622
0.343503,2.16999
0.344633,2.17782
0.345763,2.18567
0.346893,2.19355
0.348023,2.20146
0.349153,2.20939
0.350282,2.21735
0.351412,2.22533
0.352542,2.23334
0.353672,2.24137
0.354802,2.24943
0.355932,2.25752
0.357062,2.26563
0.358192,2.27377
0.359322,2.28193
0.360452,2.29012
0.361582,2.29834
0.362712,2.30658
0.363842,2.31484
0.364972,2.32313
0.366102,2.33145
0.367232,2.33979
0.368362,2.34815
0.369492,2.35654
0.370621,2.36496
0.371751,2.3734
0.372881,2.38186
0.374011,2.39035
0.375141,2.39887
0.376271,2.4074
0.377401,2.41597
0.378531,2.42455
0.379661,2.43317
0.380791,2.4418
0.381921,2.45046
0.383051,2.45914
0.384181,2.46785
0.385311,2.47658
0.386441,2.48534
0.387571,2.49412
0.388701,2.50292
0.389831,2.51175
0.39096,2.5206
0.39209,2.52947
0.39322,2.53837
0.39435,2.54729
0.39548,2.55623
0.39661,2.5652
0.39774,2.57419
0.39887,2.5832
0.4,2.59224
0.40113,2.6013
0.40226,2.61038
0.40339,2.61948
0.40452,2.62861
0.40565,2.63776
0.40678,2.64694
0.40791,2.65613
0.40904,2.66535
0.410169,2.6746
0.411299,2.68387
0.412429,2.69316
0.413559,2.70247
0.414689,2.71181
0.415819,2.72116
0.416949,2.73055
0.418079,2.73995
0.419209,2.74938
0.420339,2.75884
0.421469,2.76832
0.422599,2.77782
0.423729,2.78734
0.424859,2.79689
0.425989,2.80646
0.427119,2.81605
0.428249,2.82567
0.429379,2.83531
0.430508,2.84498
0.431638,2.85467
0.432768,2.86438
0.433898,2.87412
0.435028,2.88388
0.436158,2.89366
0.437288,2.90347
0.438418,2.9133
0.439548,2.92316
0.440678,2.93304
0.441808,2.94295
0.442938,2.95287
0.444068,2.96283
0.445198,2.9728
0.446328,2.9828
0.447458,2.99283
0.448588,3.00288
0.449718,3.01295
0.450847,3.02305
0.451977,3.03317
0.453107,3.04332
0.454237,3.05349
0.455367,3.06368
0.456497,3.0739
0.457627,3.08414
0.458757,3.09441
0.459887,3.1047
0.461017,3.11502
0.462147,3.12536
0.463277,3.13573
0.464407,3.14612
0.465537,3.15653
0.466667,3.16697
0.467797,3.17744
0.468927,3.18792
0.470056,3.19844
0.471186,3.20898
0.472316,3.21954
0.473446,3.23013
0.474576,3.24074
0.475706,3.25138
0.476836,3.26205
0.477966,3.27274
0.479096,3.28345
0.480226,3.29419
0.481356,3.30496
0.482486,3.31575
0.483616,3.32656
0.484746,3.33741
0.485876,3.34827
0.487006,3.35917
0.488136,3.37009
0.489266,3.38103
0.490395,3.392
0.491525,3.403
0.492655,3.41403
0.493785,3.42508
0.494915,3.43615
0.496045,3.44725
0.497175,3.45838
0.498305,3.46954
0.499435,3.48072
0.500565,3.49193
0.501695,3.50316
0.502825,3.51443
0.503955,3.52571
0.505085,3.53703
0.506215,3.54837
0.507345,3.55974
0.508475,3.57114
0.509605,3.58256
0.510734,3.59401
0.511864,3.60549
0.512994,3.61699
0.514124,3.62853
0.515254,3.64009
0.516384,3.65167
0.517514,3.66329
0.518644,3.67493
0.519774,3.6866
0.520904,3.6983
0.522034,3.71003
0.523164,3.72178
0.524294,3.73356
0.525424,3.74537
0.526554,3.75721
0.527684,3.76908
0.528814,3.78097
0.529944,3.79289
0.531073,3.80484
0.532203,3.81682
0.533333,3.82883
0.534463,3.84087
0.535593,3.85293
0.536723,3.86502
0.537853,3.87715
0.538983,3.8893
0.540113,3.90147
0.541243,3.91368
0.542373,3.92592
0.543503,3.93818
0.544633,3.95047
0.545763,3.96279
0.546893,3.97514
0.548023,3.98752
0.549153,3.99992
0.550282,4.01236
0.551412,4.02482
0.552542,4.03731
0.553672,4.04983
0.554802,4.06237
0.555932,4.07495
0.557062,4.08755
0.558192,4.10018
0.559322,4.11284
0.560452,4.12553
0.561582,4.13824
0.562712,4.15098
0.563842,4.16375
0.564972,4.17655
0.566102,4.18938
0.567232,4.20223
0.568362,4.21511
0.569492,4.22802
0.570621,4.24096
0.571751,4.25393
0.572881,4.26692
0.574011,4.27994
0.575141,4.29299
0.576271,4.30606
0.577401,4.31917
0.578531,4.3323
0.579661,4.34546
0.580791,4.35865
0.581921,4.37186
0.583051,4.3851
0.584181,4.39837
0.585311,4.41167
0.586441,4.42499
0.587571,4.43834
0.588701,4.45172
0.589831,4.46513
0.59096,4.47856
0.59209,4.49203
0.59322,4.50551
0.59435,4.51903
0.59548,4.53257
0.59661,4.54614
0.59774,4.55974
0.59887,4.57337
0.6,4.58702
0.60113,4.6007
0.60226,4.6144
0.60339,4.62814
0.60452,4.6419
0.60565,4.65568
0.60678,4.6695
0.60791,4.68333
0.60904,4.6972
0.610169,4.71109
0.611299,4.725
0.612429,4.73894
0.613559,4.7529
0.614689,4.76689
0.615819,4.78091
0.616949,4.79494
0.618079,4.809
0.619209,4.82309
0.620339,4.8372
0.621469,4.85133
0.622599,4.86549
0.623729,4.87966
0.624859,4.89386
0.625989,4.90809
0.627119,4.92233
0.628249,4.9366
0.629379,4.95089
0.630508,4.9652
0.631638,4.97953
0.632768,4.99389
0.633898,5.00826
0.635028,5.02266
0.636158,5.03707
0.637288,5.05151
0.638418,5.06597
0.639548,5.08044
0.640678,5.09494
0.641808,5.10945
0.642938,5.12399
0.644068,5.13854
0.645198,5.15312
0.646328,5.16771
0.647458,5.18232
0.648588,5.19695
0.649718,5.21159
0.650847,5.22625
0.651977,5.24094
0.653107,5.25564
0.654237,5.27035
0.655367,5.28508
0.656497,5.29983
0.657627,5.3146
0.658757,5.32938
0.659887,5.34418
0.661017,5.35899
0.662147,5.37382
0.663277,5.38867
0.664407,5.40353
0.665537,5.41841
0.666667,5.4333
0.667797,5.4482
0.668927,5.46312
0.670056,5.47806
0.671186,5.49301
0.672316,5.50797
0.673446,5.52295
0.674576,5.53794
0.675706,5.55295
0.676836,5.56798
0.677966,5.58302
0.679096,5.59807
0.680226,5.61314
0.681356,5.62823
0.682486,5.64333
0.683616,5.65845
0.684746,5.67358
0.685876,5.68873
0.687006,5.70389
0.688136,5.71908
0.689266,5.73427
0.690395,5.74949
0.691525,5.76471
0.692655,5.77996
0.693785,5.79522
0.694915,5.8105
0.696045,5.82579
0.697175,5.84111
0.698305,5.85643
0.699435,5.87178
0.700565,5.88714
0.701695,5.90252
0.702825,5.91791
0.703955,5.93333
0.705085,5.94876
0.706215,5.9642
0.707345,5.97967
0.708475,5.99515
0.709605,6.01065
0.710734,6.02616
0.711864,6.0417
0.712994,6.05725
0.714124,6.07282
0.715254,6.0884
0.716384,6.10401
0.717514,6.11963
0.718644,6.13527
0.719774,6.15093
0.720904,6.16661
0.722034,6.1823
0.723164,6.19802
0.724294,6.21375
0.725424,6.2295
0.726554,6.24527
0.727684,6.26106
0.728814,6.27686
0.729944,6.29269
0.731073,6.30853
0.732203,6.3244
0.733333,6.34028
0.734463,6.35618
0.735593,6.3721
0.736723,6.38805
0.737853,6.40401
0.738983,6.42
0.740113,6.43601
0.741243,6.45204
0.742373,6.4681
0.743503,6.48418
0.744633,6.50029
0.745763,6.51643
0.746893,6.53259
0.748023,6.54879
0.749153,6.56501
0.750282,6.58127
0.751412,6.59755
0.752542,6.61387
0.753672,6.63022
0.754802,6.6466
0.755932,6.66302
0.757062,6.67948
0.758192,6.69597
0.759322,6.71249
0.760452,6.72906
0.761582,6.74566
0.762712,6.7623
0.763842,6.77898
0.764972,6.79571
0.766102,6.81247
0.767232,6.82928
0.768362,6.84613
0.769492,6.86303
0.770621,6.87997
0.771751,6.89695
0.772881,6.91399
0.774011,6.93107
0.775141,6.94819
0.776271,6.96537
0.777401,6.9826
0.778531,6.99988
0.779661,7.01721
0.780791,7.03459
0.781921,7.05202
0.783051,7.06951
0.784181,7.08705
0.785311,7.10465
0.786441,7.12231
0.787571,7.14002
0.788701,7.15779
0.789831,7.17562
0.79096,7.19351
0.79209,7.21146
0.79322,7.22947
0.79435,7.24754
0.79548,7.26567
0.79661,7.28387
0.79774,7.30213
0.79887,7.32046
0.8,7.33886
0.80113,7.35732
0.80226,7.37584
0.80339,7.39443
0.80452,7.41309
0.80565,7.43182
0.80678,7.45061
0.80791,7.46946
0.80904,7.48838
0.810169,7.50736
0.811299,7.52641
0.812429,7.54552
0.813559,7.5647
0.814689,7.58393
0.815819,7.60323
0.816949,7.6226
0.818079,7.64202
0.819209,7.66151
0.820339,7.68105
0.821469,7.70066
0.822599,7.72033
0.823729,7.74006
0.824859,7.75985
0.825989,7.7797
0.827119,7.79961
0.828249,7.81957
0.829379,7.8396
0.830508,7.85969
0.831638,7.87983
0.832768,7.90003
0.833898,7.92029
0.835028,7.94061
0.836158,7.96098
0.837288,7.98141
0.838418,8.00189
0.839548,8.02243
0.840678,8.04303
0.841808,8.06368
0.842938,8.08439
0.844068,8.10515
0.845198,8.12597
0.846328,8.14684
0.847458,8.16776
0.848588,8.18874
0.849718,8.20977
0.850847,8.23085
0.851977,8.25199
0.853107,8.27318
0.854237,8.29442
0.855367,8.31571
0.856497,8.33705
0.857627,8.35844
0.858757,8.37988
0.859887,8.40138
0.861017,8.42292
0.862147,8.44451
0.863277,8.46615
0.864407,8.48784
0.865537,8.50958
0.866667,8.53137
0.867797,8.55321
0.868927,8.57509
0.870056,8.59702
0.871186,8.61899
0.872316,8.64101
0.873446,8.66307
0.874576,8.68518
0.875706,8.70732
0.876836,8.72951
0.877966,8.75174
0.879096,8.77401
0.880226,8.79632
0.881356,8.81867
0.882486,8.84105
0.883616,8.86347
0.884746,8.88593
0.885876,8.90842
0.887006,8.93094
0.888136,8.9535
0.889266,8.97609
0.890395,8.99871
0.891525,9.02137
0.892655,9.04405
0.893785,9.06676
0.894915,9.08951
0.896045,9.11227
0.897175,9.13507
0.898305,9.15789
0.899435,9.18074
0.900565,9.20361
0.901695,9.2265
0.902825,9.24942
0.903955,9.27236
0.905085,9.29532
0.906215,9.3183
0.907345,9.3413
0.908475,9.36432
0.909605,9.38736
0.910734,9.41041
0.911864,9.43348
0.912994,9.45656
0.914124,9.47966
0.915254,9.50278
0.916384,9.52591
0.917514,9.54904
0.918644,9.57219
0.919774,9.59536
0.920904,9.61853
0.922034,9.64171
0.923164,9.66489
0.924294,9.68809
0.925424,9.71129
0.926554,9.7345
0.927684,9.75771
0.928814,9.78092
0.929944,9.80414
0.931073,9.82737
0.932203,9.85059
0.933333,9.87381
0.934463,9.89704
0.935593,9.92026
0.936723,9.94349
0.937853,9.96671
0.938983,9.98994
0.940113,10.0132
0.941243,10.0364
0.942373,10.0596
0.943503,10.0828
0.944633,10.1061
0.945763,10.1293
0.946893,10.1525
0.948023,10.1757
0.949153,10.199
0.950282,10.2222
0.951412,10.2454
0.952542,10.2686
0.953672,10.2919
0.954802,10.3151
0.955932,10.3383
0.957062,10.3615
0.958192,10.3848
0.959322,10.408
0.960452,10.4312
0.961582,10.4544
0.962712,10.4776
0.963842,10.5009
0.964972,10.5241
0.966102,10.5473
0.967232,10.5705
0.968362,10.5938
0.969492,10.617
0.970621,10.6402
0.971751,10.6634
0.972881,10.6867
0.974011,10.7099
0.975141,10.7331
0.976271,10.7563
0.977401,10.7796
0.978531,10.8028
0.979661,10.826
0.980791,10.8492
0.981921,10.8725
0.983051,10.8957
0.984181,10.9189
0.985311,10.9421
0.986441,10.9654
0.987571,10.9886
0.988701,11.0118
0.989831,11.035
0.99096,11.0583
0.99209,11.0815
0.99322,11.1047
0.99435,11.1279
0.99548,11.1512
0.99661,11.1744
0.99774,11.1976
0.99887,11.2208
1,11.2441


==> examples/emd.data/1-freq-0-analytic.csv <==
x,y
0,251.327
0.00112994,251.327
0.00225989,251.327
0.00338983,251.327
0.00451977,251.327
0.00564972,251.327
0.00677966,251.327
0.0079096,251.327
0.00903955,251.327
0.0101695,251.327
0.0112994,251.327
0.0124294,251.327
0.0135593,251.327
0.0146893,251.327
0.0158192,251.327
0.0169492,251.327
0.0180791,251.327
0.019209,251.327
0.020339,251.327
0.0214689,251.327
0.0225989,251.327
0.0237288,251.327
0.0248588,251.327
0.0259887,251.327
0.0271186,251.327
0.0282486,251.327
0.0293785,251.327
0.0305085,251.327
0.0316384,251.327
0.0327684,251.327
0.0338983,251.327
0.0350282,251.327
0.0361582,251.327
0.0372881,251.327
0.0384181,251.327
0.039548,251.327
0.040678,251.327
0.0418079,251.327
0.0429379,251.327
0.0440678,251.327
0.0451977,251.327
0.0463277,251.327
0.0474576,251.327
0.0485876,251.327
0.0497175,251.327
0.0508475,251.327
0.0519774,251.327
0.0531073,251.327
0.0542373,251.327
0.0553672,251.327
0.0564972,251.327
0.0576271,251.327
0.0587571,251.327
0.059887,251.327
0.0610169,251.327
0.0621469,251.327
0.0632768,251.327
0.0644068,251.327
0.0655367,251.327
0.0666667,251.327
0.0677966,251.327
0.0689266,251.327
0.0700565,251.327
0.0711864,251.327
0.0723164,251.327
0.0734463,251.327
0.0745763,251.327
0.0757062,251.327
0.0768362,251.327
0.0779661,251.327
0.079096,251.327
0.080226,251.327
0.0813559,251.327
0.0824859,251.327
0.0836158,251.327
0.0847458,251.327
0.0858757,251.327
0.0870056,251.327
0.0881356,251.327
0.0892655,251.327
0.0903955,251.327
0.0915254,251.327
0.0926554,251.327
0.0937853,251.327
0.0949153,251.327
0.0960452,251.327
0.0971751,251.327
0.0983051,251.327
0.099435,251.327
0.100565,251.327
0.101695,251.327
0.102825,251.327
0.103955,251.327
0.105085,251.327
0.106215,251.327
0.107345,251.327
0.108475,251.327
0.109605,251.327
0.110734,251.327
0.111864,251.327
0.112994,251.327
0.114124,251.327
0.115254,251.327
0.116384,251.327
0.117514,251.327
0.118644,251.327
0.119774,251.327
0.120904,251.327
0.122034,251.327
0.123164,251.327
0.124294,251.327
0.125424,251.327
0.126554,251.327
0.127684,251.327
0.128814,251.327
0.129944,251.327
0.131073,251.327
0.132203,251.327
0.133333,251.327
0.134463,251.327
0.135593,251.327
0.136723,251.327
0.137853,251.327
0.138983,251.327
0.140113,251.327
0.141243,251.327
0.142373,251.327
0.143503,251.327
0.144633,251.327
0.145763,251.327
0.146893,251.327
0.148023,251.327
0.149153,251.327
0.150282,251.327
0.151412,251.327
0.152542,251.327
0.153672,251.327
0.154802,251.327
0.155932,251.327
0.157062,251.327
0.158192,251.327
0.159322,251.327
0.160452,251.327
0.161582,251.327
0.162712,251.327
0.163842,251.327
0.164972,251.327
0.166102,251.327
0.167232,251.327
0.168362,251.327
0.169492,251.327
0.170621,251.327
0.171751,251.327
0.172881,251.327
0.174011,251.327
0.175141,251.327
0.176271,251.327
0.177401,251.327
0.178531,251.327
0.179661,251.327
0.180791,251.327
0.181921,251.327
0.183051,251.327
0.184181,251.327
0.185311,251.327
0.186441,251.327
0.187571,251.327
0.188701,251.327
0.189831,251.327
0.19096,251.327
0.19209,251.327
0.19322,251.327
0.19435,251.327
0.19548,251.327
0.19661,251.327
0.19774,251.327
0.19887,251.327
0.2,251.327
0.20113,251.327
0.20226,251.327
0.20339,251.327
0.20452,251.327
0.20565,251.327
0.20678,251.327
0.20791,251.327
0.20904,251.327
0.210169,251.327
0.211299,251.327
0.212429,251.327
0.213559,251.327
0.214689,251.327
0.215819,251.327
0.216949,251.327
0.218079,251.327
0.219209,251.327
0.220339,251.327
0.221469,251.327
0.222599,251.327
0.223729,251.327
0.224859,251.327
0.225989,251.327
0.227119,251.327
0.228249,251.327
0.229379,251.327
0.230508,251.327
0.231638,251.327
0.232768,251.327
0.233898,251.327
0.235028,251.327
0.236158,251.327
0.237288,251.327
0.238418,251.327
0.239548,251.327
0.240678,251.327
0.241808,251.327
0.242938,251.327
0.244068,251.327
0.245198,251.327
0.246328,251.327
0.247458,251.327
0.248588,251.327
0.249718,251.327
0.250847,251.327
0.251977,251.327
0.253107,251.327
0.254237,251.327
0.255367,251.327
0.256497,251.327
0.257627,251.327
0.258757,251.327
0.259887,251.327
0.261017,251.327
0.262147,251.327
0.263277,251.327
0.264407,251.327
0.265537,251.327
0.266667,251.327
0.267797,251.327
0.268927,251.327
0.270056,251.327
0.271186,251.327
0.272316,251.327
0.273446,251.327
0.274576,251.327
0.275706,251.327
0.276836,251.327
0.277966,251.327
0.279096,251.327
0.280226,251.327
0.281356,251.327
0.282486,251.327
0.283616,251.327
0.284746,251.327
0.285876,251.327
0.287006,251.327
0.288136,251.327
0.289266,251.327
0.290395,251.327
0.291525,251.327
0.292655,251.327
0.293785,251.327
0.294915,251.327
0.296045,251.327
0.297175,251.327
0.298305,251.327
0.299435,251.327
0.300565,251.327
0.301695,251.327
0.302825,251.327
0.303955,251.327
0.305085,251.327
0.306215,251.327
0.307345,251.327
0.308475,251.327
0.309605,251.327
0.310734,251.327
0.311864,251.327
0.312994,251.327
0.314124,251.327
0.315254,251.327
0.316384,251.327
0.317514,251.327
0.318644,251.327
0.319774,251.327
0.320904,251.327
0.322034,251.327
0.323164,251.327
0.324294,251.327
0.325424,251.327
0.326554,251.327
0.327684,251.327
0.328814,251.327
0.329944,251.327
0.331073,251.327
0.332203,251.327
0.333333,251.327
0.334463,251.327
0.335593,251.327
0.336723,251.327
0.337853,251.327
0.338983,251.327
0.340113,251.327
0.341243,251.327
0.342373,251.327
0.343503,251.327
0.344633,251.327
0.345763,251.327
0.346893,251.327
0.348023,251.327
0.349153,251.327
0.350282,251.327
0.351412,251.327
0.352542,251.327
0.353672,251.327
0.354802,251.327
0.355932,251.327
0.357062,251.327
0.358192,251.327
0.359322,251.327
0.360452,251.327
0.361582,251.327
0.362712,251.327
0.363842,251.327
0.364972,251.327
0.366102,251.327
0.367232,251.327
0.368362,251.327
0.369492,251.327
0.370621,251.327
0.371751,251.327
0.372881,251.327
0.374011,251.327
0.375141,251.327
0.376271,251.327
0.377401,251.327
0.378531,251.327
0.379661,251.327
0.380791,251.327
0.381921,251.327
0.383051,251.327
0.384181,251.327
0.385311,251.327
0.386441,251.327
0.387571,251.327
0.388701,251.327
0.389831,251.327
0.39096,251.327
0.39209,251.327
0.39322,251.327
0.39435,251.327
0.39548,251.327
0.39661,251.327
0.39774,251.327
0.39887,251.327
0.4,251.327
0.40113,251.327
0.40226,251.327
0.40339,251.327
0.40452,251.327
0.40565,251.327
0.40678,251.327
0.40791,251.327
0.40904,251.327
0.410169,251.327
0.411299,251.327
0.412429,251.327
0.413559,251.327
0.414689,251.327
0.415819,251.327
0.416949,251.327
0.418079,251.327
0.419209,251.327
0.420339,251.327
0.421469,251.327
0.422599,251.327
0.423729,251.327
0.424859,251.327
0.425989,251.327
0.427119,251.327
0.428249,251.327
0.429379,251.327
0.430508,251.327
0.431638,251.327
0.432768,251.327
0.433898,251.327
0.435028,251.327
0.436158,251.327
0.437288,251.327
0.438418,251.327
0.439548,251.327
0.440678,251.327
0.441808,251.327
0.442938,251.327
0.444068,251.327
0.445198,251.327
0.446328,251.327
0.447458,251.327
0.448588,251.327
0.449718,251.327
0.450847,251.327
0.451977,251.327
0.453107,251.327
0.454237,251.327
0.455367,251.327
0.456497,251.327
0.457627,251.327
0.458757,251.327
0.459887,251.327
0.461017,251.327
0.462147,251.327
0.463277,251.327
0.464407,251.327
0.465537,251.327
0.466667,251.327
0.467797,251.327
0.468927,251.327
0.470056,251.327
0.471186,251.327
0.472316,251.327
0.473446,251.327
0.474576,251.327
0.475706,251.327
0.476836,251.327
0.477966,251.327
0.479096,251.327
0.480226,251.327
0.481356,251.327
0.482486,251.327
0.483616,251.327
0.484746,251.327
0.485876,251.327
0.487006,251.327
0.488136,251.327
0.489266,251.327
0.490395,251.327
0.491525,251.327
0.492655,251.327
0.493785,251.327
0.494915,251.327
0.496045,251.327
0.497175,251.327
0.498305,251.327
0.499435,251.327
0.500565,251.327
0.501695,251.327
0.502825,251.327
0.503955,251.327
0.505085,251.327
0.506215,251.327
0.507345,251.327
0.508475,251.327
0.509605,251.327
0.510734,251.327
0.511864,251.327
0.512994,251.327
0.514124,251.327
0.515254,251.327
0.516384,251.327
0.517514,251.327
0.518644,251.327
0.519774,251.327
0.520904,251.327
0.522034,251.327
0.523164,251.327
0.524294,251.327
0.525424,251.327
0.526554,251.327
0.527684,251.327
0.528814,251.327
0.529944,251.327
0.531073,251.327
0.532203,251.327
0.533333,251.327
0.534463,251.327
0.535593,251.327
0.536723,251.327
0.537853,251.327
0.538983,251.327
0.540113,251.327
0.541243,251.327
0.542373,251.327
0.543503,251.327
0.544633,251.327
0.545763,251.327
0.546893,251.327
0.548023,251.327
0.549153,251.327
0.550282,251.327
0.551412,251.327
0.552542,251.327
0.553672,251.327
0.554802,251.327
0.555932,251.327
0.557062,251.327
0.558192,251.327
0.559322,251.327
0.560452,251.327
0.561582,251.327
0.562712,251.327
0.563842,251.327
0.564972,251.327
0.566102,251.327
0.567232,251.327
0.568362,251.327
0.569492,251.327
0.570621,251.327
0.571751,251.327
0.572881,251.327
0.574011,251.327
0.575141,251.327
0.576271,251.327
0.577401,251.327
0.578531,251.327
0.579661,251.327
0.580791,251.327
0.581921,251.327
0.583051,251.327
0.584181,251.327
0.585311,251.327
0.586441,251.327
0.587571,251.327
0.588701,251.327
0.589831,251.327
0.59096,251.327
0.59209,251.327
0.59322,251.327
0.59435,251.327
0.59548,251.327
0.59661,251.327
0.59774,251.327
0.59887,251.327
0.6,251.327
0.60113,251.327
0.60226,251.327
0.60339,251.327
0.60452,251.327
0.60565,251.327
0.60678,251.327
0.60791,251.327
0.60904,251.327
0.610169,251.327
0.611299,251.327
0.612429,251.327
0.613559,251.327
0.614689,251.327
0.615819,251.327
0.616949,251.327
0.618079,251.327
0.619209,251.327
0.620339,251.327
0.621469,251.327
0.622599,251.327
0.623729,251.327
0.624859,251.327
0.625989,251.327
0.627119,251.327
0.628249,251.327
0.629379,251.327
0.630508,251.327
0.631638,251.327
0.632768,251.327
0.633898,251.327
0.635028,251.327
0.636158,251.327
0.637288,251.327
0.638418,251.327
0.639548,251.327
0.640678,251.327
0.641808,251.327
0.642938,251.327
0.644068,251.327
0.645198,251.327
0.646328,251.327
0.647458,251.327
0.648588,251.327
0.649718,251.327
0.650847,251.327
0.651977,251.327
0.653107,251.327
0.654237,251.327
0.655367,251.327
0.656497,251.327
0.657627,251.327
0.658757,251.327
0.659887,251.327
0.661017,251.327
0.662147,251.327
0.663277,251.327
0.664407,251.327
0.665537,251.327
0.666667,251.327
0.667797,251.327
0.668927,251.327
0.670056,251.327
0.671186,251.327
0.672316,251.327
0.673446,251.327
0.674576,251.327
0.675706,251.327
0.676836,251.327
0.677966,251.327
0.679096,251.327
0.680226,251.327
0.681356,251.327
0.682486,251.327
0.683616,251.327
0.684746,251.327
0.685876,251.327
0.687006,251.327
0.688136,251.327
0.689266,251.327
0.690395,251.327
0.691525,251.327
0.692655,251.327
0.693785,251.327
0.694915,251.327
0.696045,251.327
0.697175,251.327
0.698305,251.327
0.699435,251.327
0.700565,251.327
0.701695,251.327
0.702825,251.327
0.703955,251.327
0.705085,251.327
0.706215,251.327
0.707345,251.327
0.708475,251.327
0.709605,251.327
0.710734,251.327
0.711864,251.327
0.712994,251.327
0.714124,251.327
0.715254,251.327
0.716384,251.327
0.717514,251.327
0.718644,251.327
0.719774,251.327
0.720904,251.327
0.722034,251.327
0.723164,251.327
0.724294,251.327
0.725424,251.327
0.726554,251.327
0.727684,251.327
0.728814,251.327
0.729944,251.327
0.731073,251.327
0.732203,251.327
0.733333,251.327
0.734463,251.327
0.735593,251.327
0.736723,251.327
0.737853,251.327
0.738983,251.327
0.740113,251.327
0.741243,251.327
0.742373,251.327
0.743503,251.327
0.744633,251.327
0.745763,251.327
0.746893,251.327
0.748023,251.327
0.749153,251.327
0.750282,251.327
0.751412,251.327
0.752542,251.327
0.753672,251.327
0.754802,251.327
0.755932,251.327
0.757062,251.327
0.758192,251.327
0.759322,251.327
0.760452,251.327
0.761582,251.327
0.762712,251.327
0.763842,251.327
0.764972,251.327
0.766102,251.327
0.767232,251.327
0.768362,251.327
0.769492,251.327
0.770621,251.327
0.771751,251.327
0.772881,251.327
0.774011,251.327
0.775141,251.327
0.776271,251.327
0.777401,251.327
0.778531,251.327
0.779661,251.327
0.780791,251.327
0.781921,251.327
0.783051,251.327
0.784181,251.327
0.785311,251.327
0.786441,251.327
0.787571,251.327
0.788701,251.327
0.789831,251.327
0.79096,251.327
0.79209,251.327
0.79322,251.327
0.79435,251.327
0.79548,251.327
0.79661,251.327
0.79774,251.327
0.79887,251.327
0.8,251.327
0.80113,251.327
0.80226,251.327
0.80339,251.327
0.80452,251.327
0.80565,251.327
0.80678,251.327
0.80791,251.327
0.80904,251.327
0.810169,251.327
0.811299,251.327
0.812429,251.327
0.813559,251.327
0.814689,251.327
0.815819,251.327
0.816949,251.327
0.818079,251.327
0.819209,251.327
0.820339,251.327
0.821469,251.327
0.822599,251.327
0.823729,251.327
0.824859,251.327
0.825989,251.327
0.827119,251.327
0.828249,251.327
0.829379,251.327
0.830508,251.327
0.831638,251.327
0.832768,251.327
0.833898,251.327
0.835028,251.327
0.836158,251.327
0.837288,251.327
0.838418,251.327
0.839548,251.327
0.840678,251.327
0.841808,251.327
0.842938,251.327
0.844068,251.327
0.845198,251.327
0.846328,251.327
0.847458,251.327
0.848588,251.327
0.849718,251.327
0.850847,251.327
0.851977,251.327
0.853107,251.327
0.854237,251.327
0.855367,251.327
0.856497,251.327
0.857627,251.327
0.858757,251.327
0.859887,251.327
0.861017,251.327
0.862147,251.327
0.863277,251.327
0.864407,251.327
0.865537,251.327
0.866667,251.327
0.867797,251.327
0.868927,251.327
0.870056,251.327
0.871186,251.327
0.872316,251.327
0.873446,251.327
0.874576,251.327
0.875706,251.327
0.876836,251.327
0.877966,251.327
0.879096,251.327
0.880226,251.327
0.881356,251.327
0.882486,251.327
0.883616,251.327
0.884746,251.327
0.885876,251.327
0.887006,251.327
0.888136,251.327
0.889266,251.327
0.890395,251.327
0.891525,251.327
0.892655,251.327
0.893785,251.327
0.894915,251.327
0.896045,251.327
0.897175,251.327
0.898305,251.327
0.899435,251.327
0.900565,251.327
0.901695,251.327
0.902825,251.327
0.903955,251.327
0.905085,251.327
0.906215,251.327
0.907345,251.327
0.908475,251.327
0.909605,251.327
0.910734,251.327
0.911864,251.327
0.912994,251.327
0.914124,251.327
0.915254,251.327
0.916384,251.327
0.917514,251.327
0.918644,251.327
0.919774,251.327
0.920904,251.327
0.922034,251.327
0.923164,251.327
0.924294,251.327
0.925424,251.327
0.926554,251.327
0.927684,251.327
0.928814,251.327
0.929944,251.327
0.931073,251.327
0.932203,251.327
0.933333,251.327
0.934463,251.327
0.935593,251.327
0.936723,251.327
0.937853,251.327
0.938983,251.327
0.940113,251.327
0.941243,251.327
0.942373,251.327
0.943503,251.327
0.944633,251.327
0.945763,251.327
0.946893,251.327
0.948023,251.327
0.949153,251.327
0.950282,251.327
0.951412,251.327
0.952542,251.327
0.953672,251.327
0.954802,251.327
0.955932,251.327
0.957062,251.327
0.958192,251.327
0.959322,251.327
0.960452,251.327
0.961582,251.327
0.962712,251.327
0.963842,251.327
0.964972,251.327
0.966102,251.327
0.967232,251.327
0.968362,251.327
0.969492,251.327
0.970621,251.327
0.971751,251.327
0.972881,251.327
0.974011,251.327
0.975141,251.327
0.976271,251.327
0.977401,251.327
0.978531,251.327
0.979661,251.327
0.980791,251.327
0.981921,251.327
0.983051,251.327
0.984181,251.327
0.985311,251.327
0.986441,251.327
0.987571,251.327
0.988701,251.327
0.989831,251.327
0.99096,251.327
0.99209,251.327
0.99322,251.327
0.99435,251.327
0.99548,251.327
0.99661,251.327
0.99774,251.327
0.99887,251.327
1,251.327


==> examples/emd.data/1-freq-0-relerr.csv <==
x,y
0,0.234875
0.00112994,0.156942
0.00225989,0.10178
0.00338983,0.0651558
0.00451977,0.0428373
0.00564972,0.0305921
0.00677966,0.0246283
0.0079096,0.0229162
0.00903955,0.0238664
0.0101695,0.0258896
0.0112994,0.0273965
0.0124294,0.0271491
0.0135593,0.0253142
0.0146893,0.0224096
0.0158192,0.0189534
0.0169492,0.0154636
0.0180791,0.0123782
0.019209,0.00981541
0.020339,0.0078136
0.0214689,0.00641106
0.0225989,0.00564609
0.0237288,0.00551597
0.0248588,0.00585381
0.0259887,0.0064517
0.0271186,0.00710171
0.0282486,0.00759594
0.0293785,0.00781363
0.0305085,0.00798267
0.0316384,0.00841814
0.0327684,0.0094351
0.0338983,0.0113486
0.0350282,0.0142775
0.0361582,0.017556
0.0372881,0.0203217
0.0384181,0.0217127
0.039548,0.0208667
0.040678,0.0173324
0.0418079,0.0123014
0.0429379,0.00737627
0.0440678,0.00415928
0.0451977,0.00425289
0.0463277,0.0086363
0.0474576,0.0157957
0.0485876,0.023594
0.0497175,0.0298941
0.0508475,0.032559
0.0519774,0.030173
0.0531073,0.0242053
0.0542373,0.0168465
0.0553672,0.0102874
0.0564972,0.00671844
0.0576271,0.00763966
0.0587571,0.0117883
0.059887,0.0172111
0.0610169,0.0219547
0.0621469,0.0240656
0.0632768,0.0222204
0.0644068,0.017615
0.0655367,0.012075
0.0666667,0.0074263
0.0677966,0.00549449
0.0689266,0.0075016
0.0700565,0.0122546
0.0711864,0.0179566
0.0723164,0.0228109
0.0734463,0.0250207
0.0745763,0.0233461
0.0757062,0.0187756
0.0768362,0.0128545
0.0779661,0.00712809
0.079096,0.00314181
0.080226,0.00203027
0.0813559,0.00328513
0.0824859,0.00598735
0.0836158,0.00921784
0.0847458,0.0120576
0.0858757,0.0137624
0.0870056,0.0142884
0.0881356,0.0137664
0.0892655,0.0123274
0.0903955,0.0101023
0.0915254,0.00731742
0.0926554,0.00458121
0.0937853,0.0025974
0.0949153,0.00206978
0.0960452,0.00370214
0.0971751,0.00784185
0.0983051,0.0134107
0.099435,0.0189739
0.100565,0.0230969
0.101695,0.024345
0.102825,0.0218264
0.103955,0.0168207
0.105085,0.0111506
0.106215,0.00663859
0.107345,0.00510724
0.108475,0.00775621
0.109605,0.0132937
0.110734,0.0198049
0.111864,0.0253752
0.112994,0.0280898
0.114124,0.0266516
0.115254,0.0222341
0.116384,0.0166283
0.117514,0.0116252
0.118644,0.00901601
0.119774,0.0100161
0.120904,0.0135386
0.122034,0.017921
0.123164,0.0215009
0.124294,0.0226157
0.125424,0.0201683
0.126554,0.0153227
0.127684,0.00980809
0.128814,0.00535388
0.129944,0.00368936
0.131073,0.00595862
0.132203,0.010965
0.133333,0.0169266
0.134463,0.0220616
0.135593,0.0245881
0.136723,0.0232655
0.137853,0.0190179
0.138983,0.0133107
0.140113,0.00760936
0.141243,0.00337916
0.142373,0.00172218
0.143503,0.00228715
0.144633,0.00435949
0.145763,0.00722457
0.146893,0.0101678
0.148023,0.0125702
0.149153,0.0141953
0.150282,0.0149022
0.151412,0.01455
0.152542,0.012998
0.153672,0.010281
0.154802,0.00713722
0.155932,0.00448057
0.157062,0.00322504
0.158192,0.00428456
0.159322,0.00816768
0.160452,0.0137613
0.161582,0.0195468
0.162712,0.0240058
0.163842,0.0256196
0.164972,0.0234188
0.166102,0.0186306
0.167232,0.0130312
0.168362,0.00839662
0.169492,0.00650324
0.170621,0.00853613
0.171751,0.0133161
0.172881,0.019073
0.174011,0.0240366
0.175141,0.0264366
0.176271,0.0250719
0.177401,0.0210177
0.178531,0.0159184
0.179661,0.0114183
0.180791,0.00916164
0.181921,0.0102552
0.183051,0.0136546
0.184181,0.0177781
0.185311,0.0210436
0.186441,0.0218693
0.187571,0.0192156
0.188701,0.0142128
0.189831,0.00853333
0.19096,0.00384993
0.19209,0.00183513
0.19322,0.00361759
0.19435,0.00815013
0.19548,0.0138416
0.19661,0.0191009
0.19774,0.0223369
0.19887,0.0223941
0.2,0.0198587
0.20113,0.0157528
0.20226,0.0110985
0.20339,0.00691751
0.20452,0.00404328
0.20565,0.00255428
0.20678,0.00234033
0.20791,0.00329126
0.20904,0.00529689
0.210169,0.0081549
0.211299,0.0112944
0.212429,0.0140524
0.213559,0.0157659
0.214689,0.0157717
0.215819,0.0137191
0.216949,0.010505
0.218079,0.00733888
0.219209,0.00542981
0.220339,0.00598707
0.221469,0.00974051
0.222599,0.0155025
0.223729,0.0216062
0.224859,0.0263844
0.225989,0.0281703
0.227119,0.0258825
0.228249,0.0207815
0.229379,0.0147136
0.230508,0.00952494
0.231638,0.0070618
0.232768,0.00857025
0.233898,0.012896
0.235028,0.0182846
0.236158,0.0229817
0.237288,0.0252328
0.238418,0.0238423
0.239548,0.0198489
0.240678,0.0148502
0.241808,0.0104436
0.242938,0.00822663
0.244068,0.00927641
0.245198,0.0125885
0.246328,0.0166381
0.247458,0.0199004
0.248588,0.0208507
0.249718,0.0184753
0.250847,0.013806
0.251977,0.00838556
0.253107,0.00375701
0.254237,0.00146322
0.255367,0.00257272
0.256497,0.00625647
0.257627,0.011211
0.258757,0.016133
0.259887,0.019719
0.261017,0.0209768
0.262147,0.0201596
0.263277,0.0178321
0.264407,0.0145586
0.265537,0.0109037
0.266667,0.00739822
0.267797,0.00443817
0.268927,0.00238587
0.270056,0.00160363
0.271186,0.00245377
0.272316,0.00507864
0.273446,0.00874076
0.274576,0.0124827
0.275706,0.0153471
0.276836,0.0163764
0.277966,0.0149939
0.279096,0.0121455
0.280226,0.00915799
0.281356,0.00735782
0.282486,0.00807167
0.283616,0.0121106
0.284746,0.0182238
0.285876,0.0246447
0.287006,0.0296069
0.288136,0.031344
0.289266,0.0287102
0.290395,0.0230432
0.291525,0.016301
0.292655,0.0104419
0.293785,0.00742429
0.294915,0.00857962
0.296045,0.0127329
0.297175,0.0180823
0.298305,0.0228262
0.299435,0.0251629
0.300565,0.0238493
0.301695,0.0198771
0.302825,0.0147967
0.303955,0.0101583
0.305085,0.00751247
0.306215,0.00792937
0.307345,0.0105592
0.308475,0.0140721
0.309605,0.0171383
0.310734,0.0184278
0.311864,0.0170265
0.312994,0.0136836
0.314124,0.00956377
0.315254,0.00583195
0.316384,0.00365293
0.317514,0.00386696
0.318644,0.0060159
0.319774,0.009317
0.320904,0.0129875
0.322034,0.0162448
0.323164,0.0184376
0.324294,0.0194418
0.325424,0.0192646
0.326554,0.0179135
0.327684,0.0153957
0.328814,0.0118479
0.329944,0.00792446
0.331073,0.00440872
0.332203,0.00208423
0.333333,0.00173451
0.334463,0.00382139
0.335593,0.0075199
0.336723,0.0116834
0.337853,0.0151652
0.338983,0.0168186
0.340113,0.0159128
0.341243,0.0133802
0.342373,0.0105688
0.343503,0.00882693
0.344633,0.0095026
0.345763,0.0134329
0.346893,0.0194106
0.348023,0.0257172
0.349153,0.0306344
0.350282,0.0324437
0.351412,0.0300184
0.352542,0.024598
0.353672,0.0180135
0.354802,0.0120961
0.355932,0.00867673
0.357062,0.00901855
0.358192,0.0121126
0.359322,0.0163818
0.360452,0.0202492
0.361582,0.0221377
0.362712,0.0209493
0.363842,0.0175005
0.364972,0.013087
0.366102,0.00900423
0.367232,0.00654777
0.368362,0.0066327
0.369492,0.00865243
0.370621,0.0116199
0.371751,0.0145482
0.372881,0.0164502
0.374011,0.0166048
0.375141,0.0153544
0.376271,0.0133073
0.377401,0.0110719
0.378531,0.00925639
0.379661,0.00834759
0.380791,0.00834592
0.381921,0.00913031
0.383051,0.0105796
0.384181,0.0125728
0.385311,0.0149248
0.386441,0.017195
0.387571,0.0188789
0.388701,0.0194719
0.389831,0.0184694
0.39096,0.0156203
0.39209,0.0116865
0.39322,0.00768336
0.39435,0.00462606
0.39548,0.00352991
0.39661,0.00504358
0.39774,0.00834924
0.39887,0.0122624
0.4,0.0155987
0.40113,0.0171736
0.40226,0.0162269
0.40339,0.0136949
0.40452,0.0109381
0.40565,0.00931726
0.40678,0.0101928
0.40791,0.0144042
0.40904,0.0207072
0.410169,0.0273361
0.411299,0.0325254
0.412429,0.0345098
0.413559,0.0321208
0.414689,0.0265782
0.415819,0.019699
0.416949,0.0133001
0.418079,0.00919848
0.419209,0.00867022
0.420339,0.0108279
0.421469,0.0142432
0.422599,0.0174878
0.423729,0.0191336
0.424859,0.0181669
0.425989,0.0152343
0.427119,0.0113966
0.428249,0.00771524
0.429379,0.0052512
0.430508,0.00478638
0.431638,0.00598546
0.432768,0.00823381
0.433898,0.0109168
0.435028,0.0134199
0.436158,0.0152323
0.437288,0.0162595
0.438418,0.0165107
0.439548,0.0159953
0.440678,0.0147225
0.441808,0.0127927
0.442938,0.01067
0.444068,0.00890969
0.445198,0.00806684
0.446328,0.00869668
0.447458,0.0110953
0.448588,0.0145226
0.449718,0.0179795
0.450847,0.0204667
0.451977,0.0209851
0.453107,0.0189064
0.454237,0.0150855
0.455367,0.0107485
0.456497,0.00712115
0.457627,0.00542934
0.458757,0.00648853
0.459887,0.00947239
0.461017,0.0131441
0.462147,0.016267
0.463277,0.0176042
0.464407,0.0163644
0.465537,0.0135375
0.466667,0.0105588
0.467797,0.00886363
0.468927,0.00988737
0.470056,0.0145117
0.471186,0.0214038
0.472316,0.0286772
0.473446,0.0344455
0.474576,0.0368221
0.475706,0.0345415
0.476836,0.0288213
0.477966,0.0214998
0.479096,0.0144153
0.480226,0.00940634
0.481356,0.00779534
0.482486,0.00884136
0.483616,0.0112876
0.484746,0.0138771
0.485876,0.0153532
0.487006,0.0147972
0.488136,0.0126429
0.489266,0.00966265
0.490395,0.0066284
0.491525,0.00431232
0.492655,0.00332263
0.493785,0.00361197
0.494915,0.00496906
0.496045,0.00718266
0.497175,0.0100415
0.498305,0.0132771
0.499435,0.0163921
0.500565,0.0188319
0.501695,0.020042
0.502825,0.0194678
0.503955,0.0168392
0.505085,0.0130247
0.506215,0.00917736
0.507345,0.00645003
0.508475,0.00599576
0.509605,0.00853453
0.510734,0.0130543
0.511864,0.0181101
0.512994,0.022257
0.514124,0.0240498
0.515254,0.0225221
0.516384,0.0186205
0.517514,0.0137704
0.518644,0.00939699
0.519774,0.00692547
0.520904,0.0073335
0.522034,0.00980839
0.523164,0.0130899
0.524294,0.0159177
0.525424,0.0170316
0.526554,0.0156215
0.527684,0.012678
0.528814,0.00964207
0.529944,0.0079545
0.531073,0.00905616
0.532203,0.0138255
0.533333,0.0208914
0.534463,0.0283204
0.535593,0.0341789
0.536723,0.0365335
0.537853,0.0340887
0.538983,0.028102
0.540113,0.0204688
0.541243,0.0130848
0.542373,0.00784531
0.543503,0.00612112
0.544633,0.00718332
0.545763,0.0097782
0.546893,0.012652
0.548023,0.014551
0.549153,0.0145357
0.550282,0.012924
0.551412,0.0103479
0.552542,0.00743943
0.553672,0.00483069
0.554802,0.00306857
0.555932,0.00235921
0.557062,0.0028236
0.558192,0.00458271
0.559322,0.00775752
0.560452,0.01227
0.561582,0.017246
0.562712,0.0216124
0.563842,0.0242961
0.564972,0.024224
0.566102,0.0207809
0.567232,0.0151831
0.568362,0.00910506
0.569492,0.00422105
0.570621,0.0022054
0.571751,0.00416984
0.572881,0.00897565
0.574011,0.0149215
0.575141,0.020306
0.576271,0.0234279
0.577401,0.0231015
0.578531,0.0202038
0.579661,0.0161276
0.580791,0.0122656
0.581921,0.0100105
0.583051,0.0103233
0.584181,0.0124375
0.585311,0.0151549
0.586441,0.0172772
0.587571,0.0176063
0.588701,0.0153968
0.589831,0.0117157
0.59096,0.00808289
0.59209,0.0060182
0.59322,0.00704155
0.59435,0.0120761
0.59548,0.019658
0.59661,0.0277267
0.59774,0.0342217
0.59887,0.0370824
0.6,0.0349103
0.60113,0.0289552
0.60226,0.0211287
0.60339,0.0133426
0.60452,0.00750869
0.60565,0.00503638
0.60678,0.00532614
0.60791,0.00727616
0.60904,0.00978464
0.610169,0.0117498
0.611299,0.0123141
0.612429,0.0115981
0.613559,0.0099665
0.614689,0.00778402
0.615819,0.00541546
0.616949,0.00324392
0.618079,0.00172577
0.619209,0.0013357
0.620339,0.0025484
0.621469,0.00583856
0.622599,0.011353
0.623729,0.0179267
0.624859,0.0240668
0.625989,0.0282806
0.627119,0.0290751
0.628249,0.0255373
0.629379,0.0190729
0.630508,0.0116676
0.631638,0.0053069
0.632768,0.00197635
0.633898,0.00303745
0.635028,0.00735536
0.636158,0.0131711
0.637288,0.0187259
0.638418,0.0222607
0.639548,0.0225278
0.640678,0.0203246
0.641808,0.0169593
0.642938,0.0137407
0.644068,0.011977
0.645198,0.0125599
0.646328,0.0147137
0.647458,0.0172458
0.648588,0.0189634
0.649718,0.0186741
0.650847,0.0156581
0.651977,0.0110874
0.653107,0.00660721
0.654237,0.0038624
0.655367,0.004498
0.656497,0.00952718
0.657627,0.0174358
0.658757,0.0260778
0.659887,0.0333072
0.661017,0.036978
0.662147,0.0355997
0.663277,0.0303038
0.664407,0.0228771
0.665537,0.0151067
0.666667,0.00877953
0.667797,0.00525388
0.668927,0.0041735
0.670056,0.0047535
0.671186,0.00620896
0.672316,0.00775499
0.673446,0.00874403
0.674576,0.00907789
0.675706,0.00879575
0.676836,0.00793676
0.677966,0.00654008
0.679096,0.00476346
0.680226,0.00323896
0.681356,0.0027172
0.682486,0.00394883
0.683616,0.00768448
0.684746,0.0142439
0.685876,0.0222234
0.687006,0.0297884
0.688136,0.0351044
0.689266,0.0363366
0.690395,0.0323397
0.691525,0.0247242
0.692655,0.0157899
0.693785,0.00783659
0.694915,0.00316385
0.696045,0.00337571
0.697175,0.00729306
0.698305,0.0130411
0.699435,0.0187449
0.700565,0.0225297
0.701695,0.0230468
0.702825,0.0210524
0.703955,0.0178287
0.705085,0.0146581
0.706215,0.0128228
0.707345,0.0131999
0.708475,0.0150454
0.709605,0.0172099
0.710734,0.0185439
0.711864,0.0178982
0.712994,0.0145873
0.714124,0.00978073
0.715254,0.00511223
0.716384,0.00221528
0.717514,0.00272345
0.718644,0.00763866
0.719774,0.0154363
0.720904,0.0239601
0.722034,0.0310538
0.723164,0.0345611
0.724294,0.0329889
0.725424,0.0274959
0.726554,0.019904
0.727684,0.0120351
0.728814,0.00571097
0.729944,0.00231925
0.731073,0.00151047
0.732203,0.00250087
0.733333,0.00450671
0.734463,0.00674425
0.735593,0.0085499
0.736723,0.00974067
0.737853,0.0102537
0.738983,0.0100262
0.740113,0.00899523
0.741243,0.00724989
0.742373,0.00548665
0.743503,0.00455388
0.744633,0.00529993
0.745763,0.00857316
0.746893,0.014778
0.748023,0.0225431
0.749153,0.0300533
0.750282,0.0354932
0.751412,0.0370477
0.752542,0.0335575
0.753672,0.026488
0.754802,0.0179606
0.755932,0.0100966
0.757062,0.00501754
0.758192,0.00422908
0.759322,0.00677451
0.760452,0.0110815
0.761582,0.0155775
0.762712,0.0186904
0.763842,0.0192837
0.764972,0.0179657
0.766102,0.0157805
0.767232,0.0137724
0.768362,0.0129857
0.769492,0.014108
0.770621,0.0164003
0.771751,0.0187674
0.772881,0.0201137
0.774011,0.0193437
0.775141,0.0158162
0.776271,0.0107069
0.777401,0.00564583
0.778531,0.0022628
0.779661,0.00218779
0.780791,0.00644017
0.781921,0.0135971
0.783051,0.0216251
0.784181,0.0284908
0.785311,0.0321609
0.786441,0.0312042
0.787571,0.0265993
0.788701,0.0199273
0.789831,0.0127691
0.79096,0.00670566
0.79209,0.00296967
0.79322,0.00140074
0.79435,0.00149024
0.79548,0.00272948
0.79661,0.00460982
0.79774,0.00665877
0.79887,0.00854854
0.8,0.00998754
0.80113,0.0106841
0.80226,0.0103467
0.80339,0.00889827
0.80452,0.0071199
0.80565,0.00600732
0.80678,0.00655623
0.80791,0.00976233
0.80904,0.0161394
0.810169,0.0242735
0.811299,0.0322689
0.812429,0.0382297
0.813559,0.0402602
0.814689,0.0371252
0.815819,0.0302329
0.816949,0.0216525
0.818079,0.0134528
0.819209,0.00770288
0.820339,0.00589537
0.821469,0.00721774
0.822599,0.0102811
0.823729,0.0136966
0.824859,0.0160754
0.825989,0.0164109
0.827119,0.0152258
0.828249,0.013425
0.829379,0.0119133
0.830508,0.0115958
0.831638,0.0130619
0.832768,0.0156387
0.833898,0.0183376
0.835028,0.0201704
0.836158,0.0201486
0.837288,0.0176711
0.838418,0.0136863
0.839548,0.00952997
0.840678,0.00653777
0.841808,0.00604546
0.842938,0.00890939
0.844068,0.0140683
0.845198,0.0199817
0.846328,0.0251088
0.847458,0.027909
0.848588,0.0272876
0.849718,0.0239327
0.850847,0.0189784
0.851977,0.0135587
0.853107,0.00880767
0.854237,0.00562652
0.855367,0.00398542
0.856497,0.00362177
0.857627,0.00427294
0.858757,0.00567632
0.859887,0.00754521
0.861017,0.00949659
0.862147,0.0111233
0.863277,0.0120183
0.864407,0.0117745
0.865537,0.0102357
0.866667,0.00825028
0.867797,0.00691741
0.868927,0.00733641
0.870056,0.0106065
0.871186,0.0173091
0.872316,0.0259533
0.873446,0.0345304
0.874576,0.0410318
0.875706,0.0434486
0.876836,0.0404573
0.877966,0.0334748
0.879096,0.0246031
0.880226,0.0159442
0.881356,0.00960024
0.882486,0.00709898
0.883616,0.00767121
0.884746,0.00997349
0.885876,0.0126624
0.887006,0.0143944
0.888136,0.014203
0.889266,0.0126293
0.890395,0.0105912
0.891525,0.00900658
0.892655,0.00879343
0.893785,0.0105498
0.894915,0.0135939
0.896045,0.0169242
0.897175,0.019539
0.898305,0.0204368
0.899435,0.0189634
0.900565,0.0158547
0.901695,0.0121941
0.902825,0.009065
0.903955,0.00755082
0.905085,0.00839334
0.906215,0.0109679
0.907345,0.0143082
0.908475,0.0174479
0.909605,0.0194209
0.910734,0.0195143
0.911864,0.0180297
0.912994,0.015522
0.914124,0.0125464
0.915254,0.00965791
0.916384,0.00733957
0.917514,0.00578668
0.918644,0.00512257
0.919774,0.00547058
0.920904,0.00695403
0.922034,0.00953974
0.923164,0.0125685
0.924294,0.0152245
0.925424,0.016692
0.926554,0.0161554
0.927684,0.0132361
0.928814,0.00930549
0.929944,0.00617191
0.931073,0.00564392
0.932203,0.00953005
0.933333,0.0188589
0.934463,0.0315394
0.935593,0.0447005
0.936723,0.0554713
0.937853,0.0609808
0.938983,0.059206
0.940113,0.051516
0.941243,0.0401278
0.942373,0.0272584
0.943503,0.0151249
0.944633,0.0056191
0.945763,-0.000668345
0.946893,-0.00347192
0.948023,-0.00252617
0.949153,0.00243437
0.950282,0.0113017
0.951412,0.0224738
0.952542,0.0339751
0.953672,0.0438301
0.954802,0.0500634
0.955932,0.0513141
0.957062,0.0486807
0.958192,0.0438762
0.959322,0.0386139
0.960452,0.0346069
0.961582,0.0329948
0.962712,0.0326225
0.963842,0.0317618
0.964972,0.0286841
0.966102,0.021661
0.967232,0.0100667
0.968362,-0.00231303
0.969492,-0.0105898
0.970621,-0.00987509
0.971751,0.00471951
0.972881,0.035579
0.974011,0.0750743
0.975141,0.113073
0.976271,0.139443
0.977401,0.144051
0.978531,0.121534
0.979661,0.0856075
0.980791,0.0547538
0.981921,0.0474569
0.983051,0.0822004
0.984181,0.171782
0.985311,0.306254
0.986441,0.469983
0.987571,0.647335
0.988701,0.822678
0.989831,0.97965
0.99096,1.09898
0.99209,1.16068
0.99322,1.14474
0.99435,1.03117
0.99548,0.818291
0.99661,0.57765
0.99774,0.399117
0.99887,0.37256
1,0.587847


==> examples/emd.data/1-freq-0.csv <==
x,y
0,309.769
0.00112994,291.6
0.00225989,277.709
0.00338983,267.686
0.00451977,261.121
0.00564972,257.607
0.00677966,256.643
0.0079096,257.37
0.00903955,258.839
0.0101695,260.1
0.0112994,260.206
0.0124294,258.494
0.0135593,255.463
0.0146893,251.899
0.0158192,248.586
0.0169492,246.312
0.0180791,245.644
0.019209,246.28
0.020339,247.697
0.0214689,249.374
0.0225989,250.789
0.0237288,251.533
0.0248588,251.636
0.0259887,251.24
0.0271186,250.488
0.0282486,249.52
0.0293785,248.497
0.0305085,247.648
0.0316384,247.218
0.0327684,247.455
0.0338983,248.604
0.0350282,250.764
0.0361582,253.442
0.0372881,255.997
0.0384181,257.788
0.039548,258.174
0.040678,256.773
0.0418079,254.243
0.0429379,251.501
0.0440678,249.465
0.0451977,249.05
0.0463277,250.836
0.0474576,254.051
0.0485876,257.584
0.0497175,260.324
0.0508475,261.162
0.0519774,259.376
0.0531073,255.795
0.0542373,251.64
0.0553672,248.128
0.0564972,246.479
0.0576271,247.51
0.0587571,250.435
0.059887,254.066
0.0610169,257.217
0.0621469,258.698
0.0632768,257.703
0.0644068,254.95
0.0655367,251.537
0.0666667,248.562
0.0677966,247.124
0.0689266,247.976
0.0700565,250.5
0.0711864,253.735
0.0723164,256.717
0.0734463,258.484
0.0745763,258.355
0.0757062,256.764
0.0768362,254.43
0.0779661,252.068
0.079096,250.395
0.080226,249.942
0.0813559,250.504
0.0824859,251.692
0.0836158,253.115
0.0847458,254.385
0.0858757,255.183
0.0870056,255.477
0.0881356,255.311
0.0892655,254.723
0.0903955,253.755
0.0915254,252.495
0.0926554,251.218
0.0937853,250.245
0.0949153,249.899
0.0960452,250.502
0.0971751,252.21
0.0983051,254.518
0.099435,256.757
0.100565,258.256
0.101695,258.344
0.102825,256.621
0.103955,253.761
0.105085,250.709
0.106215,248.407
0.107345,247.8
0.108475,249.486
0.109605,252.681
0.110734,256.256
0.111864,259.083
0.112994,260.033
0.114124,258.366
0.115254,254.897
0.116384,250.834
0.117514,247.379
0.118644,245.74
0.119774,246.729
0.120904,249.6
0.122034,253.212
0.123164,256.428
0.124294,258.108
0.125424,257.469
0.126554,255.154
0.127684,252.16
0.128814,249.486
0.129944,248.129
0.131073,248.783
0.132203,250.929
0.133333,253.742
0.134463,256.397
0.135593,258.072
0.136723,258.172
0.137853,257.027
0.138983,255.2
0.140113,253.25
0.141243,251.74
0.142373,251.097
0.143503,251.224
0.144633,251.888
0.145763,252.859
0.146893,253.904
0.148023,254.812
0.149153,255.446
0.150282,255.692
0.151412,255.432
0.152542,254.55
0.153672,253.031
0.154802,251.26
0.155932,249.724
0.157062,248.909
0.158192,249.303
0.159322,251.172
0.160452,253.908
0.161582,256.681
0.162712,258.665
0.163842,259.03
0.164972,257.263
0.166102,254.112
0.167232,250.639
0.168362,247.907
0.169492,246.977
0.170621,248.538
0.171751,251.781
0.172881,255.523
0.174011,258.581
0.175141,259.771
0.176271,258.306
0.177401,254.983
0.178531,250.997
0.179661,247.54
0.180791,245.805
0.181921,246.609
0.183051,249.264
0.184181,252.703
0.185311,255.86
0.186441,257.672
0.187571,257.392
0.188701,255.563
0.189831,253.049
0.19096,250.713
0.19209,249.418
0.19322,249.776
0.19435,251.391
0.19548,253.617
0.19661,255.808
0.19774,257.315
0.19887,257.661
0.2,257.038
0.20113,255.804
0.20226,254.321
0.20339,252.947
0.20452,251.98
0.20565,251.468
0.20678,251.397
0.20791,251.751
0.20904,252.516
0.210169,253.626
0.211299,254.802
0.212429,255.715
0.213559,256.034
0.214689,255.432
0.215819,253.745
0.216949,251.49
0.218079,249.35
0.219209,248.01
0.220339,248.154
0.221469,250.184
0.222599,253.385
0.223729,256.756
0.224859,259.301
0.225989,260.022
0.227119,258.28
0.228249,254.889
0.229379,251.019
0.230508,247.844
0.231638,246.536
0.232768,247.87
0.233898,251.036
0.235028,254.823
0.236158,258.024
0.237288,259.43
0.238418,258.224
0.239548,255.156
0.240678,251.371
0.241808,248.011
0.242938,246.22
0.244068,246.79
0.245198,249.117
0.246328,252.246
0.247458,255.222
0.248588,257.092
0.249718,257.176
0.250847,255.896
0.251977,253.953
0.253107,252.044
0.254237,250.868
0.255367,250.933
0.256497,251.978
0.257627,253.552
0.258757,255.202
0.259887,256.476
0.261017,257.025
0.262147,256.9
0.263277,256.257
0.264407,255.25
0.265537,254.033
0.266667,252.767
0.267797,251.638
0.268927,250.839
0.270056,250.562
0.271186,250.999
0.272316,252.225
0.273446,253.84
0.274576,255.325
0.275706,256.16
0.276836,255.829
0.277966,254.039
0.279096,251.417
0.280226,248.816
0.281356,247.089
0.282486,247.09
0.283616,249.337
0.284746,253.018
0.285876,256.982
0.287006,260.082
0.288136,261.168
0.289266,259.496
0.290395,255.927
0.291525,251.728
0.292655,248.163
0.293785,246.498
0.294915,247.586
0.296045,250.623
0.297175,254.393
0.298305,257.682
0.299435,259.271
0.300565,258.329
0.301695,255.545
0.302825,251.995
0.303955,248.752
0.305085,246.89
0.306215,247.166
0.307345,249.069
0.308475,251.772
0.309605,254.448
0.310734,256.269
0.311864,256.634
0.312994,255.85
0.314124,254.449
0.315254,252.962
0.316384,251.922
0.317514,251.729
0.318644,252.252
0.319774,253.227
0.320904,254.391
0.322034,255.479
0.323164,256.267
0.324294,256.681
0.325424,256.685
0.326554,256.243
0.327684,255.32
0.328814,253.945
0.329944,252.407
0.331073,251.061
0.332203,250.26
0.333333,250.36
0.334463,251.549
0.335593,253.353
0.336723,255.133
0.337853,256.25
0.338983,256.065
0.340113,254.204
0.341243,251.353
0.342373,248.464
0.343503,246.487
0.344633,246.375
0.345763,248.715
0.346893,252.643
0.348023,256.932
0.349153,260.354
0.350282,261.682
0.351412,260.107
0.352542,256.501
0.353672,252.151
0.354802,248.348
0.355932,246.381
0.357062,247.131
0.358192,249.851
0.359322,253.385
0.360452,256.578
0.361582,258.274
0.362712,257.669
0.363842,255.361
0.364972,252.296
0.366102,249.422
0.367232,247.688
0.368362,247.773
0.369492,249.278
0.370621,251.538
0.371751,253.888
0.372881,255.66
0.374011,256.356
0.375141,256.147
0.376271,255.371
0.377401,254.366
0.378531,253.471
0.379661,252.959
0.380791,252.845
0.381921,253.08
0.383051,253.613
0.384181,254.395
0.385311,255.344
0.386441,256.247
0.387571,256.858
0.388701,256.934
0.389831,256.228
0.39096,254.628
0.39209,252.549
0.39322,250.539
0.39435,249.146
0.39548,248.917
0.39661,250.177
0.39774,252.354
0.39887,254.655
0.4,256.284
0.40113,256.448
0.40226,254.66
0.40339,251.668
0.40452,248.531
0.40565,246.304
0.40678,246.046
0.40791,248.422
0.40904,252.531
0.410169,257.082
0.411299,260.782
0.412429,262.339
0.413559,260.893
0.414689,257.303
0.415819,252.859
0.416949,248.854
0.418079,246.576
0.419209,246.924
0.420339,249.227
0.421469,252.42
0.422599,255.438
0.423729,257.216
0.424859,256.999
0.425989,255.262
0.427119,252.788
0.428249,250.362
0.429379,248.766
0.430508,248.577
0.431638,249.538
0.432768,251.187
0.433898,253.058
0.435028,254.69
0.436158,255.714
0.437288,256.147
0.438418,256.102
0.439548,255.693
0.440678,255.032
0.441808,254.243
0.442938,253.492
0.444068,252.957
0.445198,252.813
0.446328,253.238
0.447458,254.304
0.448588,255.665
0.449718,256.87
0.450847,257.469
0.451977,257.01
0.453107,255.24
0.454237,252.688
0.455367,250.08
0.456497,248.141
0.457627,247.598
0.458757,248.9
0.459887,251.397
0.461017,254.166
0.462147,256.279
0.463277,256.813
0.464407,255.183
0.465537,252.177
0.466667,248.922
0.467797,246.547
0.468927,246.18
0.470056,248.542
0.471186,252.719
0.472316,257.393
0.473446,261.243
0.474576,262.949
0.475706,261.621
0.476836,258.091
0.477966,253.621
0.479096,249.472
0.480226,246.908
0.481356,246.82
0.482486,248.629
0.483616,251.385
0.484746,254.14
0.485876,255.945
0.487006,256.108
0.488136,254.973
0.489266,253.14
0.490395,251.211
0.491525,249.785
0.492655,249.322
0.493785,249.713
0.494915,250.708
0.496045,252.055
0.497175,253.504
0.498305,254.828
0.499435,255.893
0.500565,256.591
0.501695,256.813
0.502825,256.448
0.503955,255.47
0.505085,254.185
0.506215,252.978
0.507345,252.238
0.508475,252.35
0.509605,253.534
0.510734,255.326
0.511864,257.097
0.512994,258.214
0.514124,258.047
0.515254,256.212
0.516384,253.319
0.517514,250.223
0.518644,247.781
0.519774,246.851
0.520904,247.982
0.522034,250.499
0.523164,253.419
0.524294,255.761
0.525424,256.543
0.526554,255.133
0.527684,252.296
0.528814,249.151
0.529944,246.812
0.531073,246.397
0.532203,248.625
0.533333,252.629
0.534463,257.145
0.535593,260.91
0.536723,262.661
0.537853,261.538
0.538983,258.311
0.540113,254.151
0.541243,250.234
0.542373,247.732
0.543503,247.484
0.544633,248.984
0.545763,251.395
0.546893,253.876
0.548023,255.587
0.549153,255.908
0.550282,255.091
0.551412,253.609
0.552542,251.932
0.553672,250.533
0.554802,249.789
0.555932,249.708
0.557062,250.201
0.558192,251.182
0.559322,252.564
0.560452,254.222
0.561582,255.887
0.562712,257.252
0.563842,258.01
0.564972,257.854
0.566102,256.625
0.567232,254.756
0.568362,252.828
0.569492,251.421
0.570621,251.116
0.571751,252.266
0.572881,254.317
0.574011,256.485
0.575141,257.988
0.576271,258.043
0.577401,256.159
0.578531,253.015
0.579661,249.578
0.580791,246.82
0.581921,245.708
0.583051,246.878
0.584181,249.618
0.585311,252.881
0.586441,255.62
0.587571,256.79
0.588701,255.702
0.589831,253.102
0.59096,250.095
0.59209,247.786
0.59322,247.279
0.59435,249.296
0.59548,253.028
0.59661,257.282
0.59774,260.866
0.59887,262.587
0.6,261.629
0.60113,258.673
0.60226,254.779
0.60339,251.004
0.60452,248.408
0.60565,247.76
0.60678,248.682
0.60791,250.505
0.60904,252.564
0.610169,254.19
0.611299,254.871
0.612429,254.707
0.613559,253.955
0.614689,252.869
0.615819,251.705
0.616949,250.7
0.618079,250.018
0.619209,249.805
0.620339,250.208
0.621469,251.372
0.622599,253.329
0.623729,255.652
0.624859,257.802
0.625989,259.235
0.627119,259.413
0.628249,258.013
0.629379,255.596
0.630508,252.942
0.631638,250.833
0.632768,250.048
0.633898,251.086
0.635028,253.314
0.636158,255.815
0.637288,257.674
0.638418,257.976
0.639548,256.132
0.640678,252.866
0.641808,249.229
0.642938,246.273
0.644068,245.048
0.645198,246.251
0.646328,249.153
0.647458,252.674
0.648588,255.73
0.649718,257.239
0.650847,256.476
0.651977,254.153
0.653107,251.335
0.654237,249.093
0.655367,248.493
0.656497,250.243
0.657627,253.604
0.658757,257.479
0.659887,260.769
0.661017,262.375
0.662147,261.535
0.663277,258.841
0.664407,255.219
0.665537,251.595
0.666667,248.899
0.667797,247.82
0.668927,248.108
0.670056,249.274
0.671186,250.831
0.672316,252.292
0.673446,253.257
0.674576,253.681
0.675706,253.604
0.676836,253.07
0.677966,252.12
0.679096,250.855
0.680226,249.605
0.681356,248.76
0.682486,248.709
0.683616,249.839
0.684746,252.342
0.685876,255.604
0.687006,258.815
0.688136,261.163
0.689266,261.837
0.690395,260.329
0.691525,257.342
0.692655,253.882
0.693785,250.956
0.694915,249.571
0.696045,250.392
0.697175,252.716
0.698305,255.498
0.699435,257.696
0.700565,258.263
0.701695,256.514
0.702825,253.189
0.703955,249.385
0.705085,246.198
0.706215,244.727
0.707345,245.71
0.708475,248.453
0.709605,251.906
0.710734,255.015
0.711864,256.728
0.712994,256.329
0.714124,254.437
0.715254,252.007
0.716384,249.992
0.717514,249.347
0.718644,250.715
0.719774,253.49
0.720904,256.754
0.722034,259.591
0.723164,261.083
0.724294,260.587
0.725424,258.562
0.726554,255.741
0.727684,252.858
0.728814,250.646
0.729944,249.658
0.731073,249.725
0.732203,250.5
0.733333,251.634
0.734463,252.777
0.735593,253.631
0.736723,254.091
0.737853,254.103
0.738983,253.612
0.740113,252.563
0.741243,250.995
0.742373,249.321
0.743503,248.047
0.744633,247.679
0.745763,248.723
0.746893,251.443
0.748023,255.129
0.749153,258.827
0.750282,261.586
0.751412,262.453
0.752542,260.821
0.753672,257.467
0.754802,253.514
0.755932,250.085
0.757062,248.304
0.758192,248.923
0.759322,251.226
0.760452,254.123
0.761582,256.529
0.762712,257.354
0.763842,255.873
0.764972,252.802
0.766102,249.219
0.767232,246.201
0.768362,244.826
0.769492,245.825
0.770621,248.545
0.771751,251.986
0.772881,255.15
0.774011,257.038
0.775141,256.957
0.776271,255.445
0.777401,253.349
0.778531,251.514
0.779661,250.786
0.780791,251.744
0.781921,253.906
0.783051,256.525
0.784181,258.854
0.785311,260.144
0.786441,259.861
0.787571,258.327
0.788701,256.077
0.789831,253.645
0.79096,251.567
0.79209,250.266
0.79322,249.719
0.79435,249.793
0.79548,250.354
0.79661,251.269
0.79774,252.381
0.79887,253.442
0.8,254.179
0.80113,254.323
0.80226,253.601
0.80339,251.904
0.80452,249.777
0.80565,247.925
0.80678,247.053
0.80791,247.869
0.80904,250.772
0.810169,254.936
0.811299,259.23
0.812429,262.523
0.813559,263.683
0.814689,261.975
0.815819,258.251
0.816949,253.757
0.818079,249.743
0.819209,247.455
0.820339,247.749
0.821469,249.907
0.822599,252.821
0.823729,255.38
0.824859,256.474
0.825989,255.348
0.827119,252.665
0.828249,249.442
0.829379,246.695
0.830508,245.441
0.831638,246.378
0.832768,248.921
0.833898,252.166
0.835028,255.209
0.836158,257.147
0.837288,257.342
0.838418,256.234
0.839548,254.527
0.840678,252.928
0.841808,252.143
0.842938,252.668
0.844068,254.156
0.845198,256.055
0.846328,257.807
0.847458,258.859
0.848588,258.802
0.849718,257.808
0.850847,256.198
0.851977,254.292
0.853107,252.41
0.854237,250.833
0.855367,249.687
0.856497,249.059
0.857627,249.036
0.858757,249.706
0.859887,251.06
0.861017,252.711
0.862147,254.178
0.863277,254.977
0.864407,254.626
0.865537,252.871
0.866667,250.371
0.867797,248.013
0.868927,246.683
0.870056,247.271
0.871186,250.299
0.872316,254.849
0.873446,259.635
0.874576,263.376
0.875706,264.787
0.876836,263.026
0.877966,259.001
0.879096,254.062
0.880226,249.556
0.881356,246.832
0.882486,246.829
0.883616,248.843
0.884746,251.758
0.885876,254.461
0.887006,255.837
0.888136,255.112
0.889266,252.882
0.890395,250.082
0.891525,247.647
0.892655,246.514
0.893785,247.33
0.894915,249.589
0.896045,252.499
0.897175,255.267
0.898305,257.098
0.899435,257.426
0.900565,256.588
0.901695,255.147
0.902825,253.666
0.903955,252.71
0.905085,252.689
0.906215,253.406
0.907345,254.513
0.908475,255.661
0.909605,256.502
0.910734,256.759
0.911864,256.452
0.912994,255.67
0.914124,254.504
0.915254,253.047
0.916384,251.422
0.917514,249.893
0.918644,248.758
0.919774,248.314
0.920904,248.858
0.922034,250.524
0.923164,252.796
0.924294,254.992
0.925424,256.433
0.926554,256.439
0.927684,254.626
0.928814,251.8
0.929944,249.064
0.931073,247.522
0.932203,248.277
0.933333,251.99
0.934463,257.554
0.935593,263.421
0.936723,268.041
0.937853,269.866
0.938983,267.861
0.940113,263.055
0.941243,256.99
0.942373,251.209
0.943503,247.253
0.944633,246.218
0.945763,247.405
0.946893,249.668
0.948023,251.859
0.949153,252.834
0.950282,251.761
0.951412,249.079
0.952542,245.541
0.953672,241.902
0.954802,238.916
0.955932,237.182
0.957062,236.679
0.958192,237.232
0.959322,238.664
0.960452,240.8
0.961582,243.415
0.962712,246.09
0.963842,248.356
0.964972,249.745
0.966102,249.789
0.967232,248.291
0.968362,246.144
0.969492,244.513
0.970621,244.563
0.971751,247.457
0.972881,253.864
0.974011,262.463
0.975141,271.437
0.976271,278.97
0.977401,283.243
0.978531,283.163
0.979661,280.531
0.980791,277.872
0.981921,277.712
0.983051,282.574
0.984181,294.74
0.985311,315.516
0.986441,345.965
0.987571,387.15
0.988701,440.134
0.989831,502.715
0.99096,559.636
0.99209,592.375
0.99322,582.411
0.99435,511.223
0.99548,372.898
0.99661,211.969
0.99774,85.5773
0.99887,50.8642
1,164.972


==> examples/emd.data/1-freq-1-analytic.csv <==
x,y
0,47.1239
0.00112994,47.1239
0.00225989,47.1239
0.00338983,47.1239
0.00451977,47.1239
0.00564972,47.1239
0.00677966,47.1239
0.0079096,47.1239
0.00903955,47.1239
0.0101695,47.1239
0.0112994,47.1239
0.0124294,47.1239
0.0135593,47.1239
0.0146893,47.1239
0.0158192,47.1239
0.0169492,47.1239
0.0180791,47.1239
0.019209,47.1239
0.020339,47.1239
0.0214689,47.1239
0.0225989,47.1239
0.0237288,47.1239
0.0248588,47.1239
0.0259887,47.1239
0.0271186,47.1239
0.0282486,47.1239
0.0293785,47.1239
0.0305085,47.1239
0.0316384,47.1239
0.0327684,47.1239
0.0338983,47.1239
0.0350282,47.1239
0.0361582,47.1239
0.0372881,47.1239
0.0384181,47.1239
0.039548,47.1239
0.040678,47.1239
0.0418079,47.1239
0.0429379,47.1239
0.0440678,47.1239
0.0451977,47.1239
0.0463277,47.1239
0.0474576,47.1239
0.0485876,47.1239
0.0497175,47.1239
0.0508475,47.1239
0.0519774,47.1239
0.0531073,47.1239
0.0542373,47.1239
0.0553672,47.1239
0.0564972,47.1239
0.0576271,47.1239
0.0587571,47.1239
0.059887,47.1239
0.0610169,47.1239
0.0621469,47.1239
0.0632768,47.1239
0.0644068,47.1239
0.0655367,47.1239
0.0666667,47.1239
0.0677966,47.1239
0.0689266,47.1239
0.0700565,47.1239
0.0711864,47.1239
0.0723164,47.1239
0.0734463,47.1239
0.0745763,47.1239
0.0757062,47.1239
0.0768362,47.1239
0.0779661,47.1239
0.079096,47.1239
0.080226,47.1239
0.0813559,47.1239
0.0824859,47.1239
0.0836158,47.1239
0.0847458,47.1239
0.0858757,47.1239
0.0870056,47.1239
0.0881356,47.1239
0.0892655,47.1239
0.0903955,47.1239
0.0915254,47.1239
0.0926554,47.1239
0.0937853,47.1239
0.0949153,47.1239
0.0960452,47.1239
0.0971751,47.1239
0.0983051,47.1239
0.099435,47.1239
0.100565,47.1239
0.101695,47.1239
0.102825,47.1239
0.103955,47.1239
0.105085,47.1239
0.106215,47.1239
0.107345,47.1239
0.108475,47.1239
0.109605,47.1239
0.110734,47.1239
0.111864,47.1239
0.112994,47.1239
0.114124,47.1239
0.115254,47.1239
0.116384,47.1239
0.117514,47.1239
0.118644,47.1239
0.119774,47.1239
0.120904,47.1239
0.122034,47.1239
0.123164,47.1239
0.124294,47.1239
0.125424,47.1239
0.126554,47.1239
0.127684,47.1239
0.128814,47.1239
0.129944,47.1239
0.131073,47.1239
0.132203,47.1239
0.133333,47.1239
0.134463,47.1239
0.135593,47.1239
0.136723,47.1239
0.137853,47.1239
0.138983,47.1239
0.140113,47.1239
0.141243,47.1239
0.142373,47.1239
0.143503,47.1239
0.144633,47.1239
0.145763,47.1239
0.146893,47.1239
0.148023,47.1239
0.149153,47.1239
0.150282,47.1239
0.151412,47.1239
0.152542,47.1239
0.153672,47.1239
0.154802,47.1239
0.155932,47.1239
0.157062,47.1239
0.158192,47.1239
0.159322,47.1239
0.160452,47.1239
0.161582,47.1239
0.162712,47.1239
0.163842,47.1239
0.164972,47.1239
0.166102,47.1239
0.167232,47.1239
0.168362,47.1239
0.169492,47.1239
0.170621,47.1239
0.171751,47.1239
0.172881,47.1239
0.174011,47.1239
0.175141,47.1239
0.176271,47.1239
0.177401,47.1239
0.178531,47.1239
0.179661,47.1239
0.180791,47.1239
0.181921,47.1239
0.183051,47.1239
0.184181,47.1239
0.185311,47.1239
0.186441,47.1239
0.187571,47.1239
0.188701,47.1239
0.189831,47.1239
0.19096,47.1239
0.19209,47.1239
0.19322,47.1239
0.19435,47.1239
0.19548,47.1239
0.19661,47.1239
0.19774,47.1239
0.19887,47.1239
0.2,47.1239
0.20113,47.1239
0.20226,47.1239
0.20339,47.1239
0.20452,47.1239
0.20565,47.1239
0.20678,47.1239
0.20791,47.1239
0.20904,47.1239
0.210169,47.1239
0.211299,47.1239
0.212429,47.1239
0.213559,47.1239
0.214689,47.1239
0.215819,47.1239
0.216949,47.1239
0.218079,47.1239
0.219209,47.1239
0.220339,47.1239
0.221469,47.1239
0.222599,47.1239
0.223729,47.1239
0.224859,47.1239
0.225989,47.1239
0.227119,47.1239
0.228249,47.1239
0.229379,47.1239
0.230508,47.1239
0.231638,47.1239
0.232768,47.1239
0.233898,47.1239
0.235028,47.1239
0.236158,47.1239
0.237288,47.1239
0.238418,47.1239
0.239548,47.1239
0.240678,47.1239
0.241808,47.1239
0.242938,47.1239
0.244068,47.1239
0.245198,47.1239
0.246328,47.1239
0.247458,47.1239
0.248588,47.1239
0.249718,47.1239
0.250847,47.1239
0.251977,47.1239
0.253107,47.1239
0.254237,47.1239
0.255367,47.1239
0.256497,47.1239
0.257627,47.1239
0.258757,47.1239
0.259887,47.1239
0.261017,47.1239
0.262147,47.1239
0.263277,47.1239
0.264407,47.1239
0.265537,47.1239
0.266667,47.1239
0.267797,47.1239
0.268927,47.1239
0.270056,47.1239
0.271186,47.1239
0.272316,47.1239
0.273446,47.1239
0.274576,47.1239
0.275706,47.1239
0.276836,47.1239
0.277966,47.1239
0.279096,47.1239
0.280226,47.1239
0.281356,47.1239
0.282486,47.1239
0.283616,47.1239
0.284746,47.1239
0.285876,47.1239
0.287006,47.1239
0.288136,47.1239
0.289266,47.1239
0.290395,47.1239
0.291525,47.1239
0.292655,47.1239
0.293785,47.1239
0.294915,47.1239
0.296045,47.1239
0.297175,47.1239
0.298305,47.1239
0.299435,47.1239
0.300565,47.1239
0.301695,47.1239
0.302825,47.1239
0.303955,47.1239
0.305085,47.1239
0.306215,47.1239
0.307345,47.1239
0.308475,47.1239
0.309605,47.1239
0.310734,47.1239
0.311864,47.1239
0.312994,47.1239
0.314124,47.1239
0.315254,47.1239
0.316384,47.1239
0.317514,47.1239
0.318644,47.1239
0.319774,47.1239
0.320904,47.1239
0.322034,47.1239
0.323164,47.1239
0.324294,47.1239
0.325424,47.1239
0.326554,47.1239
0.327684,47.1239
0.328814,47.1239
0.329944,47.1239
0.331073,47.1239
0.332203,47.1239
0.333333,47.1239
0.334463,47.1239
0.335593,47.1239
0.336723,47.1239
0.337853,47.1239
0.338983,47.1239
0.340113,47.1239
0.341243,47.1239
0.342373,47.1239
0.343503,47.1239
0.344633,47.1239
0.345763,47.1239
0.346893,47.1239
0.348023,47.1239
0.349153,47.1239
0.350282,47.1239
0.351412,47.1239
0.352542,47.1239
0.353672,47.1239
0.354802,47.1239
0.355932,47.1239
0.357062,47.1239
0.358192,47.1239
0.359322,47.1239
0.360452,47.1239
0.361582,47.1239
0.362712,47.1239
0.363842,47.1239
0.364972,47.1239
0.366102,47.1239
0.367232,47.1239
0.368362,47.1239
0.369492,47.1239
0.370621,47.1239
0.371751,47.1239
0.372881,47.1239
0.374011,47.1239
0.375141,47.1239
0.376271,47.1239
0.377401,47.1239
0.378531,47.1239
0.379661,47.1239
0.380791,47.1239
0.381921,47.1239
0.383051,47.1239
0.384181,47.1239
0.385311,47.1239
0.386441,47.1239
0.387571,47.1239
0.388701,47.1239
0.389831,47.1239
0.39096,47.1239
0.39209,47.1239
0.39322,47.1239
0.39435,47.1239
0.39548,47.1239
0.39661,47.1239
0.39774,47.1239
0.39887,47.1239
0.4,47.1239
0.40113,47.1239
0.40226,47.1239
0.40339,47.1239
0.40452,47.1239
0.40565,47.1239
0.40678,47.1239
0.40791,47.1239
0.40904,47.1239
0.410169,47.1239
0.411299,47.1239
0.412429,47.1239
0.413559,47.1239
0.414689,47.1239
0.415819,47.1239
0.416949,47.1239
0.418079,47.1239
0.419209,47.1239
0.420339,47.1239
0.421469,47.1239
0.422599,47.1239
0.423729,47.1239
0.424859,47.1239
0.425989,47.1239
0.427119,47.1239
0.428249,47.1239
0.429379,47.1239
0.430508,47.1239
0.431638,47.1239
0.432768,47.1239
0.433898,47.1239
0.435028,47.1239
0.436158,47.1239
0.437288,47.1239
0.438418,47.1239
0.439548,47.1239
0.440678,47.1239
0.441808,47.1239
0.442938,47.1239
0.444068,47.1239
0.445198,47.1239
0.446328,47.1239
0.447458,47.1239
0.448588,47.1239
0.449718,47.1239
0.450847,47.1239
0.451977,47.1239
0.453107,47.1239
0.454237,47.1239
0.455367,47.1239
0.456497,47.1239
0.457627,47.1239
0.458757,47.1239
0.459887,47.1239
0.461017,47.1239
0.462147,47.1239
0.463277,47.1239
0.464407,47.1239
0.465537,47.1239
0.466667,47.1239
0.467797,47.1239
0.468927,47.1239
0.470056,47.1239
0.471186,47.1239
0.472316,47.1239
0.473446,47.1239
0.474576,47.1239
0.475706,47.1239
0.476836,47.1239
0.477966,47.1239
0.479096,47.1239
0.480226,47.1239
0.481356,47.1239
0.482486,47.1239
0.483616,47.1239
0.484746,47.1239
0.485876,47.1239
0.487006,47.1239
0.488136,47.1239
0.489266,47.1239
0.490395,47.1239
0.491525,47.1239
0.492655,47.1239
0.493785,47.1239
0.494915,47.1239
0.496045,47.1239
0.497175,47.1239
0.498305,47.1239
0.499435,47.1239
0.500565,47.1239
0.501695,47.1239
0.502825,47.1239
0.503955,47.1239
0.505085,47.1239
0.506215,47.1239
0.507345,47.1239
0.508475,47.1239
0.509605,47.1239
0.510734,47.1239
0.511864,47.1239
0.512994,47.1239
0.514124,47.1239
0.515254,47.1239
0.516384,47.1239
0.517514,47.1239
0.518644,47.1239
0.519774,47.1239
0.520904,47.1239
0.522034,47.1239
0.523164,47.1239
0.524294,47.1239
0.525424,47.1239
0.526554,47.1239
0.527684,47.1239
0.528814,47.1239
0.529944,47.1239
0.531073,47.1239
0.532203,47.1239
0.533333,47.1239
0.534463,47.1239
0.535593,47.1239
0.536723,47.1239
0.537853,47.1239
0.538983,47.1239
0.540113,47.1239
0.541243,47.1239
0.542373,47.1239
0.543503,47.1239
0.544633,47.1239
0.545763,47.1239
0.546893,47.1239
0.548023,47.1239
0.549153,47.1239
0.550282,47.1239
0.551412,47.1239
0.552542,47.1239
0.553672,47.1239
0.554802,47.1239
0.555932,47.1239
0.557062,47.1239
0.558192,47.1239
0.559322,47.1239
0.560452,47.1239
0.561582,47.1239
0.562712,47.1239
0.563842,47.1239
0.564972,47.1239
0.566102,47.1239
0.567232,47.1239
0.568362,47.1239
0.569492,47.1239
0.570621,47.1239
0.571751,47.1239
0.572881,47.1239
0.574011,47.1239
0.575141,47.1239
0.576271,47.1239
0.577401,47.1239
0.578531,47.1239
0.579661,47.1239
0.580791,47.1239
0.581921,47.1239
0.583051,47.1239
0.584181,47.1239
0.585311,47.1239
0.586441,47.1239
0.587571,47.1239
0.588701,47.1239
0.589831,47.1239
0.59096,47.1239
0.59209,47.1239
0.59322,47.1239
0.59435,47.1239
0.59548,47.1239
0.59661,47.1239
0.59774,47.1239
0.59887,47.1239
0.6,47.1239
0.60113,47.1239
0.60226,47.1239
0.60339,47.1239
0.60452,47.1239
0.60565,47.1239
0.60678,47.1239
0.60791,47.1239
0.60904,47.1239
0.610169,47.1239
0.611299,47.1239
0.612429,47.1239
0.613559,47.1239
0.614689,47.1239
0.615819,47.1239
0.616949,47.1239
0.618079,47.1239
0.619209,47.1239
0.620339,47.1239
0.621469,47.1239
0.622599,47.1239
0.623729,47.1239
0.624859,47.1239
0.625989,47.1239
0.627119,47.1239
0.628249,47.1239
0.629379,47.1239
0.630508,47.1239
0.631638,47.1239
0.632768,47.1239
0.633898,47.1239
0.635028,47.1239
0.636158,47.1239
0.637288,47.1239
0.638418,47.1239
0.639548,47.1239
0.640678,47.1239
0.641808,47.1239
0.642938,47.1239
0.644068,47.1239
0.645198,47.1239
0.646328,47.1239
0.647458,47.1239
0.648588,47.1239
0.649718,47.1239
0.650847,47.1239
0.651977,47.1239
0.653107,47.1239
0.654237,47.1239
0.655367,47.1239
0.656497,47.1239
0.657627,47.1239
0.658757,47.1239
0.659887,47.1239
0.661017,47.1239
0.662147,47.1239
0.663277,47.1239
0.664407,47.1239
0.665537,47.1239
0.666667,47.1239
0.667797,47.1239
0.668927,47.1239
0.670056,47.1239
0.671186,47.1239
0.672316,47.1239
0.673446,47.1239
0.674576,47.1239
0.675706,47.1239
0.676836,47.1239
0.677966,47.1239
0.679096,47.1239
0.680226,47.1239
0.681356,47.1239
0.682486,47.1239
0.683616,47.1239
0.684746,47.1239
0.685876,47.1239
0.687006,47.1239
0.688136,47.1239
0.689266,47.1239
0.690395,47.1239
0.691525,47.1239
0.692655,47.1239
0.693785,47.1239
0.694915,47.1239
0.696045,47.1239
0.697175,47.1239
0.698305,47.1239
0.699435,47.1239
0.700565,47.1239
0.701695,47.1239
0.702825,47.1239
0.703955,47.1239
0.705085,47.1239
0.706215,47.1239
0.707345,47.1239
0.708475,47.1239
0.709605,47.1239
0.710734,47.1239
0.711864,47.1239
0.712994,47.1239
0.714124,47.1239
0.715254,47.1239
0.716384,47.1239
0.717514,47.1239
0.718644,47.1239
0.719774,47.1239
0.720904,47.1239
0.722034,47.1239
0.723164,47.1239
0.724294,47.1239
0.725424,47.1239
0.726554,47.1239
0.727684,47.1239
0.728814,47.1239
0.729944,47.1239
0.731073,47.1239
0.732203,47.1239
0.733333,47.1239
0.734463,47.1239
0.735593,47.1239
0.736723,47.1239
0.737853,47.1239
0.738983,47.1239
0.740113,47.1239
0.741243,47.1239
0.742373,47.1239
0.743503,47.1239
0.744633,47.1239
0.745763,47.1239
0.746893,47.1239
0.748023,47.1239
0.749153,47.1239
0.750282,47.1239
0.751412,47.1239
0.752542,47.1239
0.753672,47.1239
0.754802,47.1239
0.755932,47.1239
0.757062,47.1239
0.758192,47.1239
0.759322,47.1239
0.760452,47.1239
0.761582,47.1239
0.762712,47.1239
0.763842,47.1239
0.764972,47.1239
0.766102,47.1239
0.767232,47.1239
0.768362,47.1239
0.769492,47.1239
0.770621,47.1239
0.771751,47.1239
0.772881,47.1239
0.774011,47.1239
0.775141,47.1239
0.776271,47.1239
0.777401,47.1239
0.778531,47.1239
0.779661,47.1239
0.780791,47.1239
0.781921,47.1239
0.783051,47.1239
0.784181,47.1239
0.785311,47.1239
0.786441,47.1239
0.787571,47.1239
0.788701,47.1239
0.789831,47.1239
0.79096,47.1239
0.79209,47.1239
0.79322,47.1239
0.79435,47.1239
0.79548,47.1239
0.79661,47.1239
0.79774,47.1239
0.79887,47.1239
0.8,47.1239
0.80113,47.1239
0.80226,47.1239
0.80339,47.1239
0.80452,47.1239
0.80565,47.1239
0.80678,47.1239
0.80791,47.1239
0.80904,47.1239
0.810169,47.1239
0.811299,47.1239
0.812429,47.1239
0.813559,47.1239
0.814689,47.1239
0.815819,47.1239
0.816949,47.1239
0.818079,47.1239
0.819209,47.1239
0.820339,47.1239
0.821469,47.1239
0.822599,47.1239
0.823729,47.1239
0.824859,47.1239
0.825989,47.1239
0.827119,47.1239
0.828249,47.1239
0.829379,47.1239
0.830508,47.1239
0.831638,47.1239
0.832768,47.1239
0.833898,47.1239
0.835028,47.1239
0.836158,47.1239
0.837288,47.1239
0.838418,47.1239
0.839548,47.1239
0.840678,47.1239
0.841808,47.1239
0.842938,47.1239
0.844068,47.1239
0.845198,47.1239
0.846328,47.1239
0.847458,47.1239
0.848588,47.1239
0.849718,47.1239
0.850847,47.1239
0.851977,47.1239
0.853107,47.1239
0.854237,47.1239
0.855367,47.1239
0.856497,47.1239
0.857627,47.1239
0.858757,47.1239
0.859887,47.1239
0.861017,47.1239
0.862147,47.1239
0.863277,47.1239
0.864407,47.1239
0.865537,47.1239
0.866667,47.1239
0.867797,47.1239
0.868927,47.1239
0.870056,47.1239
0.871186,47.1239
0.872316,47.1239
0.873446,47.1239
0.874576,47.1239
0.875706,47.1239
0.876836,47.1239
0.877966,47.1239
0.879096,47.1239
0.880226,47.1239
0.881356,47.1239
0.882486,47.1239
0.883616,47.1239
0.884746,47.1239
0.885876,47.1239
0.887006,47.1239
0.888136,47.1239
0.889266,47.1239
0.890395,47.1239
0.891525,47.1239
0.892655,47.1239
0.893785,47.1239
0.894915,47.1239
0.896045,47.1239
0.897175,47.1239
0.898305,47.1239
0.899435,47.1239
0.900565,47.1239
0.901695,47.1239
0.902825,47.1239
0.903955,47.1239
0.905085,47.1239
0.906215,47.1239
0.907345,47.1239
0.908475,47.1239
0.909605,47.1239
0.910734,47.1239
0.911864,47.1239
0.912994,47.1239
0.914124,47.1239
0.915254,47.1239
0.916384,47.1239
0.917514,47.1239
0.918644,47.1239
0.919774,47.1239
0.920904,47.1239
0.922034,47.1239
0.923164,47.1239
0.924294,47.1239
0.925424,47.1239
0.926554,47.1239
0.927684,47.1239
0.928814,47.1239
0.929944,47.1239
0.931073,47.1239
0.932203,47.1239
0.933333,47.1239
0.934463,47.1239
0.935593,47.1239
0.936723,47.1239
0.937853,47.1239
0.938983,47.1239
0.940113,47.1239
0.941243,47.1239
0.942373,47.1239
0.943503,47.1239
0.944633,47.1239
0.945763,47.1239
0.946893,47.1239
0.948023,47.1239
0.949153,47.1239
0.950282,47.1239
0.951412,47.1239
0.952542,47.1239
0.953672,47.1239
0.954802,47.1239
0.955932,47.1239
0.957062,47.1239
0.958192,47.1239
0.959322,47.1239
0.960452,47.1239
0.961582,47.1239
0.962712,47.1239
0.963842,47.1239
0.964972,47.1239
0.966102,47.1239
0.967232,47.1239
0.968362,47.1239
0.969492,47.1239
0.970621,47.1239
0.971751,47.1239
0.972881,47.1239
0.974011,47.1239
0.975141,47.1239
0.976271,47.1239
0.977401,47.1239
0.978531,47.1239
0.979661,47.1239
0.980791,47.1239
0.981921,47.1239
0.983051,47.1239
0.984181,47.1239
0.985311,47.1239
0.986441,47.1239
0.987571,47.1239
0.988701,47.1239
0.989831,47.1239
0.99096,47.1239
0.99209,47.1239
0.99322,47.1239
0.99435,47.1239
0.99548,47.1239
0.99661,47.1239
0.99774,47.1239
0.99887,47.1239
1,47.1239


==> examples/emd.data/1-freq-1-relerr.csv <==
x,y
0,0.327951
0.00112994,0.273363
0.00225989,0.261586
0.00338983,0.264518
0.00451977,0.254059
0.00564972,0.202109
0.00677966,0.0954367
0.0079096,-0.0197024
0.00903955,-0.0821829
0.0101695,-0.0308793
0.0112994,0.195334
0.0124294,0.628026
0.0135593,1.18055
0.0146893,1.73668
0.0158192,2.18023
0.0169492,2.39497
0.0180791,2.30186
0.019209,1.97044
0.020339,1.50741
0.0214689,1.01948
0.0225989,0.613339
0.0237288,0.37
0.0248588,0.2677
0.0259887,0.258987
0.0271186,0.296407
0.0282486,0.332504
0.0293785,0.330298
0.0305085,0.294693
0.0316384,0.241066
0.0327684,0.184793
0.0338983,0.141251
0.0350282,0.121898
0.0361582,0.122518
0.0372881,0.134977
0.0384181,0.151141
0.039548,0.162876
0.040678,0.164037
0.0418079,0.156438
0.0429379,0.14388
0.0440678,0.130167
0.0451977,0.119101
0.0463277,0.113519
0.0474576,0.112395
0.0485876,0.113737
0.0497175,0.115552
0.0508475,0.115848
0.0519774,0.113181
0.0531073,0.108297
0.0542373,0.10249
0.0553672,0.0970515
0.0564972,0.0932765
0.0576271,0.0920145
0.0587571,0.0923402
0.059887,0.0928846
0.0610169,0.0922788
0.0621469,0.0891536
0.0632768,0.0826108
0.0644068,0.0736352
0.0655367,0.0636822
0.0666667,0.0542071
0.0677966,0.0466655
0.0689266,0.0421103
0.0700565,0.0399854
0.0711864,0.0393322
0.0723164,0.0391922
0.0734463,0.0386069
0.0745763,0.0368323
0.0757062,0.0339832
0.0768362,0.0303888
0.0779661,0.0263784
0.079096,0.0222814
0.080226,0.0183816
0.0813559,0.0147804
0.0824859,0.0115337
0.0836158,0.00869749
0.0847458,0.00632762
0.0858757,0.00447656
0.0870056,0.00318288
0.0881356,0.00248169
0.0892655,0.00240809
0.0903955,0.00299719
0.0915254,0.00423681
0.0926554,0.00592569
0.0937853,0.00781532
0.0949153,0.00965715
0.0960452,0.0112027
0.0971751,0.0122613
0.0983051,0.0128747
0.099435,0.0131423
0.100565,0.0131637
0.101695,0.0130383
0.102825,0.0128514
0.103955,0.0126306
0.105085,0.0123889
0.106215,0.0121397
0.107345,0.011896
0.108475,0.0116632
0.109605,0.0114149
0.110734,0.0111171
0.111864,0.0107354
0.112994,0.0102359
0.114124,0.00958918
0.115254,0.00878643
0.116384,0.00782367
0.117514,0.00669697
0.118644,0.00540237
0.119774,0.00398129
0.120904,0.00265646
0.122034,0.00169595
0.123164,0.00136786
0.124294,0.00194024
0.125424,0.00354271
0.126554,0.00575099
0.127684,0.00800232
0.128814,0.00973395
0.129944,0.0103831
0.131073,0.00957254
0.132203,0.00766688
0.133333,0.00521626
0.134463,0.00277081
0.135593,0.000880654
0.136723,-3.09789e-05
0.137853,-4.84646e-05
0.138983,0.000616922
0.140113,0.00175391
0.141243,0.00315121
0.142373,0.00462106
0.143503,0.00606962
0.144633,0.00742659
0.145763,0.00862163
0.146893,0.00958442
0.148023,0.01027
0.149153,0.0107349
0.150282,0.0110609
0.151412,0.0113298
0.152542,0.0116237
0.153672,0.0120043
0.154802,0.012454
0.155932,0.012935
0.157062,0.0134099
0.158192,0.0138408
0.159322,0.0141926
0.160452,0.0144399
0.161582,0.0145596
0.162712,0.0145289
0.163842,0.0143247
0.164972,0.0139408
0.166102,0.0134385
0.167232,0.0128958
0.168362,0.0123907
0.169492,0.0120014
0.170621,0.0117729
0.171751,0.0116192
0.172881,0.0114215
0.174011,0.0110609
0.175141,0.0104185
0.176271,0.00942269
0.177401,0.00819026
0.178531,0.00688529
0.179661,0.00567183
0.180791,0.00471394
0.181921,0.00412851
0.183051,0.0038439
0.184181,0.00374131
0.185311,0.00370193
0.186441,0.00360696
0.187571,0.00337351
0.188701,0.00306232
0.189831,0.00277001
0.19096,0.00259322
0.19209,0.00262857
0.19322,0.00293136
0.19435,0.00339146
0.19548,0.00385737
0.19661,0.00417763
0.19774,0.00420074
0.19887,0.00383491
0.2,0.00322709
0.20113,0.00258391
0.20226,0.002112
0.20339,0.00201801
0.20452,0.00243694
0.20565,0.00321738
0.20678,0.00413627
0.20791,0.00497057
0.20904,0.00549724
0.210169,0.00556166
0.211299,0.00528292
0.212429,0.00484851
0.213559,0.00444595
0.214689,0.00426275
0.215819,0.004431
0.216949,0.00486113
0.218079,0.00540816
0.219209,0.00592712
0.220339,0.00627301
0.221469,0.00633828
0.222599,0.00616497
0.223729,0.00583258
0.224859,0.00542056
0.225989,0.00500839
0.227119,0.00465481
0.228249,0.00433556
0.229379,0.00400563
0.230508,0.00362003
0.231638,0.00313376
0.232768,0.00252726
0.233898,0.0018828
0.235028,0.00130809
0.236158,0.000910838
0.237288,0.000798751
0.238418,0.00104391
0.239548,0.00157586
0.240678,0.0022885
0.241808,0.00307576
0.242938,0.00383154
0.244068,0.00446707
0.245198,0.0049628
0.246328,0.0053165
0.247458,0.00552595
0.248588,0.00558891
0.249718,0.00552625
0.250847,0.00545115
0.251977,0.00549991
0.253107,0.00580881
0.254237,0.00651413
0.255367,0.00767436
0.256497,0.00903686
0.257627,0.0102712
0.258757,0.0110468
0.259887,0.0110334
0.261017,0.0100199
0.262147,0.00827264
0.263277,0.00617745
0.264407,0.00412015
0.265537,0.00248652
0.266667,0.00155929
0.267797,0.00120887
0.268927,0.00120258
0.270056,0.00130776
0.271186,0.00129172
0.272316,0.000992997
0.273446,0.000534833
0.274576,0.000111677
0.275706,-8.20266e-05
0.276836,0.000148167
0.277966,0.000926651
0.279096,0.00209762
0.280226,0.00343521
0.281356,0.00471357
0.282486,0.00570685
0.283616,0.00624427
0.284746,0.00637546
0.285876,0.00620513
0.287006,0.005838
0.288136,0.00537878
0.289266,0.00491271
0.290395,0.00444709
0.291525,0.00396979
0.292655,0.00346863
0.293785,0.00293146
0.294915,0.00235836
0.296045,0.0017984
0.297175,0.00131288
0.298305,0.000963115
0.299435,0.000810415
0.300565,0.000892941
0.301695,0.00115626
0.302825,0.00152279
0.303955,0.00191495
0.305085,0.00225517
0.306215,0.00248318
0.307345,0.00260803
0.308475,0.00265609
0.309605,0.00265374
0.310734,0.00262733
0.311864,0.00260846
0.312994,0.00264958
0.314124,0.00280837
0.315254,0.00314251
0.316384,0.00370967
0.317514,0.00453259
0.318644,0.00549433
0.319774,0.00644301
0.320904,0.00722673
0.322034,0.00769363
0.323164,0.00772811
0.324294,0.00735972
0.325424,0.00665434
0.326554,0.0056778
0.327684,0.00449597
0.328814,0.00319893
0.329944,0.00197371
0.331073,0.00103159
0.332203,0.000583832
0.333333,0.000841711
0.334463,0.00191351
0.335593,0.00349555
0.336723,0.00518119
0.337853,0.00656377
0.338983,0.00723662
0.340113,0.00692037
0.341243,0.00584466
0.342373,0.00436642
0.343503,0.00284257
0.344633,0.00163003
0.345763,0.000997436
0.346893,0.000860268
0.348023,0.00104572
0.349153,0.001381
0.350282,0.0016933
0.351412,0.00185088
0.352542,0.00188631
0.353672,0.00187325
0.354802,0.00188532
0.355932,0.00199619
0.357062,0.00225158
0.358192,0.00258566
0.359322,0.00290469
0.360452,0.00311492
0.361582,0.00312262
0.362712,0.00286578
0.363842,0.00240928
0.364972,0.00184976
0.366102,0.00128384
0.367232,0.000808149
0.368362,0.000496781
0.369492,0.000333703
0.370621,0.000280354
0.371751,0.00029817
0.372881,0.00034859
0.374011,0.000404601
0.375141,0.000485407
0.376271,0.000621761
0.377401,0.000844417
0.378531,0.00118413
0.379661,0.00165029
0.380791,0.00216689
0.381921,0.00263653
0.383051,0.00296184
0.384181,0.00304543
0.385311,0.00282549
0.386441,0.00238243
0.387571,0.00183226
0.388701,0.00129094
0.389831,0.000874474
0.39096,0.000679938
0.39209,0.000728789
0.39322,0.00102358
0.39435,0.00156686
0.39548,0.00236119
0.39661,0.00338184
0.39774,0.00449496
0.39887,0.00553944
0.4,0.00635417
0.40113,0.00677802
0.40226,0.00670447
0.40339,0.00624531
0.40452,0.00556694
0.40565,0.00483575
0.40678,0.00421814
0.40791,0.00383867
0.40904,0.00365472
0.410169,0.00358182
0.411299,0.00353552
0.412429,0.00343136
0.413559,0.00321177
0.414689,0.00292667
0.415819,0.00265285
0.416949,0.00246712
0.418079,0.00244627
0.419209,0.00263427
0.420339,0.00294373
0.421469,0.00325444
0.422599,0.00344617
0.423729,0.00339871
0.424859,0.00303315
0.425989,0.00243588
0.427119,0.00173457
0.428249,0.00105692
0.429379,0.000530619
0.430508,0.000250168
0.431638,0.000177303
0.432768,0.000240567
0.433898,0.000368508
0.435028,0.000489669
0.436158,0.000554675
0.437288,0.000602467
0.438418,0.000694063
0.439548,0.000890485
0.440678,0.00125275
0.441808,0.00180725
0.442938,0.00244184
0.444068,0.00300975
0.445198,0.00336419
0.446328,0.00335841
0.447458,0.00290874
0.448588,0.00218398
0.449718,0.00141608
0.450847,0.000836967
0.451977,0.000678562
0.453107,0.00109406
0.454237,0.00192172
0.455367,0.00292104
0.456497,0.00385156
0.457627,0.00447277
0.458757,0.00462297
0.459887,0.00445552
0.461017,0.00420256
0.462147,0.00409622
0.463277,0.00436864
0.464407,0.0051613
0.465537,0.00625304
0.466667,0.00733205
0.467797,0.00808652
0.468927,0.00820464
0.470056,0.00748092
0.471186,0.00613519
0.472316,0.00449358
0.473446,0.00288226
0.474576,0.00162736
0.475706,0.000975406
0.476836,0.000854441
0.477966,0.00111288
0.479096,0.00159913
0.480226,0.00216161
0.481356,0.00266812
0.482486,0.00306407
0.483616,0.00331422
0.484746,0.00338336
0.485876,0.00323629
0.487006,0.00286399
0.488136,0.0023624
0.489266,0.00185365
0.490395,0.00145989
0.491525,0.00130326
0.492655,0.0014598
0.493785,0.00182119
0.494915,0.00223303
0.496045,0.0025409
0.497175,0.00259038
0.498305,0.00228186
0.499435,0.00173487
0.500565,0.00112374
0.501695,0.000622807
0.502825,0.000406391
0.503955,0.000591915
0.505085,0.00106917
0.506215,0.00167103
0.507345,0.00223038
0.508475,0.00258009
0.509605,0.00260646
0.510734,0.00240937
0.511864,0.00214213
0.512994,0.00195803
0.514124,0.00201038
0.515254,0.00240384
0.516384,0.0030486
0.517514,0.00380621
0.518644,0.00453822
0.519774,0.0051062
0.520904,0.00540452
0.522034,0.0054589
0.523164,0.00532789
0.524294,0.00507004
0.525424,0.0047439
0.526554,0.00440728
0.527684,0.00411506
0.528814,0.00392137
0.529944,0.00388035
0.531073,0.00404614
0.532203,0.00443981
0.533333,0.0049501
0.534463,0.00543269
0.535593,0.00574325
0.536723,0.00573744
0.537853,0.00532148
0.538983,0.00460369
0.540113,0.00374293
0.541243,0.00289806
0.542373,0.00222796
0.543503,0.00184855
0.544633,0.00170414
0.545763,0.00169609
0.546893,0.00172579
0.548023,0.00169461
0.549153,0.001532
0.550282,0.00127976
0.551412,0.00100776
0.552542,0.000785891
0.553672,0.000684018
0.554802,0.000747167
0.555932,0.000920955
0.557062,0.00112615
0.558192,0.00128351
0.559322,0.0013138
0.560452,0.00116599
0.561582,0.000901837
0.562712,0.000611292
0.563842,0.000384313
0.564972,0.000310856
0.566102,0.000449709
0.567232,0.000734979
0.568362,0.0010696
0.569492,0.00135653
0.570621,0.00149868
0.571751,0.00143223
0.572881,0.00122628
0.574011,0.000983147
0.575141,0.000805149
0.576271,0.00079461
0.577401,0.00101982
0.578531,0.00141296
0.579661,0.00187215
0.580791,0.00229555
0.581921,0.00258128
0.583051,0.00265481
0.584181,0.00255083
0.585311,0.00233137
0.586441,0.00205845
0.587571,0.00179409
0.588701,0.00159759
0.589831,0.00151748
0.59096,0.00159957
0.59209,0.00188967
0.59322,0.00243359
0.59435,0.00324179
0.59548,0.0041833
0.59661,0.00509181
0.59774,0.00580098
0.59887,0.00614451
0.6,0.00601492
0.60113,0.00554013
0.60226,0.00490694
0.60339,0.00430212
0.60452,0.00391244
0.60565,0.00386493
0.60678,0.00404747
0.60791,0.0042882
0.60904,0.00441525
0.610169,0.00425674
0.611299,0.00370241
0.612429,0.00288839
0.613559,0.00201239
0.614689,0.00127215
0.615819,0.000865398
0.616949,0.000923878
0.618079,0.00131544
0.619209,0.00184194
0.620339,0.00230525
0.621469,0.00250724
0.622599,0.00231012
0.623729,0.00181745
0.624859,0.00119315
0.625989,0.000601142
0.627119,0.000205327
0.628249,0.000121809
0.629379,0.000275436
0.630508,0.00054324
0.631638,0.000802252
0.632768,0.000929507
0.633898,0.000843291
0.635028,0.000626915
0.636158,0.000404945
0.637288,0.000301947
0.638418,0.000442487
0.639548,0.000901891
0.640678,0.00155854
0.641808,0.00224156
0.642938,0.00278009
0.644068,0.00300327
0.645198,0.00279797
0.646328,0.00228191
0.647458,0.00163057
0.648588,0.00101942
0.649718,0.000623921
0.650847,0.000571752
0.651977,0.000799448
0.653107,0.00119576
0.654237,0.00164943
0.655367,0.00204921
0.656497,0.00231697
0.657627,0.0025071
0.658757,0.00270709
0.659887,0.00300447
0.661017,0.00348673
0.662147,0.00420231
0.663277,0.00504337
0.664407,0.00586299
0.665537,0.00651424
0.666667,0.00685022
0.667797,0.00676448
0.668927,0.00631243
0.670056,0.00558998
0.671186,0.00469302
0.672316,0.00371743
0.673446,0.00276323
0.674576,0.0019468
0.675706,0.00138865
0.676836,0.00120927
0.677966,0.00152916
0.679096,0.00240406
0.680226,0.00363061
0.681356,0.0049407
0.682486,0.00606622
0.683616,0.00673905
0.684746,0.00676933
0.685876,0.00628026
0.687006,0.00547331
0.688136,0.00454993
0.689266,0.00371159
0.690395,0.00311261
0.691525,0.00271875
0.692655,0.00244861
0.693785,0.00222082
0.694915,0.00195398
0.696045,0.00159354
0.697175,0.00119216
0.698305,0.000829343
0.699435,0.000584583
0.700565,0.000537372
0.701695,0.000737013
0.702825,0.00111205
0.703955,0.00156083
0.705085,0.00198171
0.706215,0.00227304
0.707345,0.00236185
0.708475,0.00228983
0.709605,0.00212736
0.710734,0.00194481
0.711864,0.00181255
0.712994,0.00178486
0.714124,0.00185155
0.715254,0.00198633
0.716384,0.00216292
0.717514,0.00235504
0.718644,0.00253785
0.719774,0.00269226
0.720904,0.00280066
0.722034,0.00284543
0.723164,0.00280893
0.724294,0.00268246
0.725424,0.00249294
0.726554,0.00227624
0.727684,0.0020682
0.728814,0.00190467
0.729944,0.00181327
0.731073,0.00178877
0.732203,0.00181769
0.733333,0.00188658
0.734463,0.00198195
0.735593,0.00208864
0.736723,0.00218468
0.737853,0.00224638
0.738983,0.00225005
0.740113,0.00217202
0.741243,0.0019989
0.742373,0.00175849
0.743503,0.00148892
0.744633,0.00122828
0.745763,0.00101469
0.746893,0.000878543
0.748023,0.000819424
0.749153,0.00082921
0.750282,0.000899777
0.751412,0.001023
0.752542,0.00118712
0.753672,0.0013658
0.754802,0.00152907
0.755932,0.00164695
0.757062,0.00168949
0.758192,0.00164329
0.759322,0.00156138
0.760452,0.00151338
0.761582,0.00156889
0.762712,0.00179753
0.763842,0.00223913
0.764972,0.00281432
0.766102,0.00341396
0.767232,0.00392889
0.768362,0.00424998
0.769492,0.00430191
0.770621,0.00414479
0.771751,0.00387259
0.772881,0.00357926
0.774011,0.00335876
0.775141,0.00328444
0.776271,0.00334717
0.777401,0.00351723
0.778531,0.00376488
0.779661,0.0040604
0.780791,0.00436691
0.781921,0.00461898
0.783051,0.00474405
0.784181,0.00466954
0.785311,0.00432288
0.786441,0.00366982
0.787571,0.00282933
0.788701,0.00195868
0.789831,0.00121514
0.79096,0.000756005
0.79209,0.00069999
0.79322,0.00101161
0.79435,0.00161681
0.79548,0.00244157
0.79661,0.00341182
0.79774,0.00443957
0.79887,0.00538093
0.8,0.00607806
0.80113,0.00637311
0.80226,0.00610823
0.80339,0.00520141
0.80452,0.00387396
0.80565,0.00242302
0.80678,0.00114575
0.80791,0.000339292
0.80904,0.000212358
0.810169,0.000619956
0.811299,0.00132866
0.812429,0.00210506
0.813559,0.00271572
0.814689,0.0029829
0.815819,0.00295157
0.816949,0.00272239
0.818079,0.002396
0.819209,0.00207307
0.820339,0.00183873
0.821469,0.00171612
0.822599,0.00171285
0.823729,0.00183654
0.824859,0.00209482
0.825989,0.00247963
0.827119,0.00292016
0.828249,0.00332991
0.829379,0.00362239
0.830508,0.00371112
0.831638,0.00354155
0.832768,0.00318687
0.833898,0.00275222
0.835028,0.00234276
0.836158,0.00206363
0.837288,0.00199006
0.838418,0.0020777
0.839548,0.0022523
0.840678,0.0024396
0.841808,0.00256534
0.842938,0.0025703
0.844068,0.00245538
0.845198,0.00223649
0.846328,0.00192956
0.847458,0.00155051
0.848588,0.0011234
0.849718,0.000704733
0.850847,0.000359166
0.851977,0.000151343
0.853107,0.000145907
0.854237,0.00037531
0.855367,0.000743228
0.856497,0.00112114
0.857627,0.00138053
0.858757,0.00139289
0.859887,0.00109417
0.861017,0.000678354
0.862147,0.000403873
0.863277,0.000529179
0.864407,0.00131272
0.865537,0.00289221
0.866667,0.00492241
0.867797,0.00693732
0.868927,0.00847098
0.870056,0.0090574
0.871186,0.0083914
0.872316,0.00681102
0.873446,0.00481511
0.874576,0.00290251
0.875706,0.00157206
0.876836,0.00118862
0.877966,0.00158112
0.879096,0.00244452
0.880226,0.00347376
0.881356,0.0043638
0.882486,0.00487503
0.883616,0.00502965
0.884746,0.00491533
0.885876,0.0046197
0.887006,0.00423042
0.888136,0.00382795
0.889266,0.00346387
0.890395,0.00318261
0.891525,0.00302856
0.892655,0.00304612
0.893785,0.00325448
0.894915,0.00357192
0.896045,0.00389151
0.897175,0.00410633
0.898305,0.00410944
0.899435,0.00383108
0.900565,0.00335012
0.901695,0.00278261
0.902825,0.00224459
0.903955,0.00185209
0.905085,0.00168357
0.906215,0.0016671
0.907345,0.00169318
0.908475,0.00165229
0.909605,0.00143491
0.910734,0.000978957
0.911864,0.000411969
0.912994,-9.10865e-05
0.914124,-0.000355248
0.915254,-0.000205552
0.916384,0.00045628
0.917514,0.0014218
0.918644,0.00240586
0.919774,0.00312333
0.920904,0.00328908
0.922034,0.0027461
0.923164,0.00184991
0.924294,0.00108418
0.925424,0.000932556
0.926554,0.0018787
0.927684,0.00419161
0.928814,0.00728155
0.929944,0.0103442
0.931073,0.012575
0.932203,0.0131698
0.933333,0.0116264
0.934463,0.00865224
0.935593,0.00525707
0.936723,0.00245061
0.937853,0.00124261
0.938983,0.00236781
0.940113,0.00546104
0.941243,0.00988215
0.942373,0.014991
0.943503,0.0201473
0.944633,0.0248432
0.945763,0.0290988
0.946893,0.0330665
0.948023,0.0368986
0.949153,0.0407476
0.950282,0.0447182
0.951412,0.0487255
0.952542,0.052637
0.953672,0.0563202
0.954802,0.0596427
0.955932,0.0625469
0.957062,0.0652751
0.958192,0.0681444
0.959322,0.0714719
0.960452,0.0755749
0.961582,0.0805468
0.962712,0.0855868
0.963842,0.0896706
0.964972,0.0917738
0.966102,0.0908719
0.967232,0.0864448
0.968362,0.0799888
0.969492,0.0735045
0.970621,0.0689923
0.971751,0.0684529
0.972881,0.0726962
0.974011,0.0777706
0.975141,0.078534
0.976271,0.0698443
0.977401,0.0465592
0.978531,0.00737808
0.979661,-0.0336339
0.980791,-0.0585701
0.981921,-0.0495239
0.983051,0.0114111
0.984181,0.13901
0.985311,0.335523
0.986441,0.600066
0.987571,0.931759
0.988701,1.32972
0.989831,1.77681
0.99096,2.19086
0.99209,2.47346
0.99322,2.52618
0.99435,2.25061
0.99548,1.61366
0.99661,0.843607
0.99774,0.234069
0.99887,0.0786568
1,0.670984


==> examples/emd.data/1-freq-1.csv <==
x,y
0,36.3621
0.00112994,27.2373
0.00225989,28.8204
0.00338983,36.3211
0.00451977,44.9497
0.00564972,49.916
0.00677966,47.9778
0.0079096,42.0841
0.00903955,36.7316
0.0101695,36.4172
0.0112994,45.6377
0.0124294,67.0586
0.0135593,96.0219
0.0146893,126.038
0.0158192,150.618
0.0169492,163.272
0.0180791,159.541
0.019209,143.086
0.020339,119.598
0.0214689,94.7665
0.0225989,74.2834
0.0237288,62.4589
0.0248588,58.0822
0.0259887,58.5619
0.0271186,61.3071
0.0282486,63.7265
0.0293785,63.8132
0.0305085,61.8974
0.0316384,58.8937
0.0327684,55.7165
0.0338983,53.2803
0.0350282,52.2664
0.0361582,52.4231
0.0372881,53.2654
0.0384181,54.3083
0.039548,55.0669
0.040678,55.1761
0.0418079,54.7496
0.0429379,54.0211
0.0440678,53.2243
0.0451977,52.5929
0.0463277,52.3009
0.0474576,52.2848
0.0485876,52.4214
0.0497175,52.5877
0.0508475,52.6604
0.0519774,52.5498
0.0531073,52.2995
0.0542373,51.986
0.0553672,51.6863
0.0564972,51.4772
0.0576271,51.4103
0.0587571,51.4374
0.059887,51.4852
0.0610169,51.4803
0.0621469,51.3495
0.0632768,51.0438
0.0644068,50.6128
0.0655367,50.1303
0.0666667,49.6703
0.0677966,49.3068
0.0689266,49.0931
0.0700565,49.0006
0.0711864,48.98
0.0723164,48.9821
0.0734463,48.9577
0.0745763,48.869
0.0757062,48.7245
0.0768362,48.5441
0.0779661,48.3477
0.079096,48.1552
0.080226,47.9827
0.0813559,47.8301
0.0824859,47.6937
0.0836158,47.5696
0.0847458,47.454
0.0858757,47.3436
0.0870056,47.2382
0.0881356,47.1382
0.0892655,47.0437
0.0903955,46.9553
0.0915254,46.8731
0.0926554,46.7978
0.0937853,46.7298
0.0949153,46.6696
0.0960452,46.6176
0.0971751,46.5744
0.0983051,46.5403
0.099435,46.5158
0.100565,46.5013
0.101695,46.4971
0.102825,46.503
0.103955,46.5165
0.105085,46.5343
0.106215,46.5532
0.107345,46.57
0.108475,46.5824
0.109605,46.5925
0.110734,46.6032
0.111864,46.6174
0.112994,46.6381
0.114124,46.6677
0.115254,46.7062
0.116384,46.7533
0.117514,46.8084
0.118644,46.871
0.119774,46.9386
0.120904,47.0008
0.122034,47.0454
0.123164,47.0599
0.124294,47.032
0.125424,46.9558
0.126554,46.8514
0.127684,46.7453
0.128814,46.664
0.129944,46.6341
0.131073,46.6732
0.132203,46.764
0.133333,46.8806
0.134463,46.9967
0.135593,47.0863
0.136723,47.1294
0.137853,47.13
0.138983,47.0981
0.140113,47.0437
0.141243,46.9771
0.142373,46.907
0.143503,46.8379
0.144633,46.7734
0.145763,46.7168
0.146893,46.6714
0.148023,46.6395
0.149153,46.6182
0.150282,46.6034
0.151412,46.5911
0.152542,46.5772
0.153672,46.5586
0.154802,46.5364
0.155932,46.5129
0.157062,46.49
0.158192,46.47
0.159322,46.4546
0.160452,46.4447
0.161582,46.4406
0.162712,46.4429
0.163842,46.4519
0.164972,46.4677
0.166102,46.4882
0.167232,46.5108
0.168362,46.5332
0.169492,46.5527
0.170621,46.5678
0.171751,46.581
0.172881,46.5957
0.174011,46.6154
0.175141,46.6435
0.176271,46.6822
0.177401,46.7291
0.178531,46.7806
0.179661,46.8328
0.180791,46.8823
0.181921,46.9256
0.183051,46.9601
0.184181,46.9835
0.185311,46.9935
0.186441,46.9878
0.187571,46.9666
0.188701,46.9401
0.189831,46.9211
0.19096,46.9222
0.19209,46.9562
0.19322,47.0303
0.19435,47.1297
0.19548,47.2338
0.19661,47.3222
0.19774,47.3746
0.19887,47.3762
0.2,47.3352
0.20113,47.2653
0.20226,47.1805
0.20339,47.0946
0.20452,47.0193
0.20565,46.9577
0.20678,46.9109
0.20791,46.8797
0.20904,46.8653
0.210169,46.8672
0.211299,46.8802
0.212429,46.8975
0.213559,46.9126
0.214689,46.9188
0.215819,46.9114
0.216949,46.8939
0.218079,46.8715
0.219209,46.8496
0.220339,46.8337
0.221469,46.8278
0.222599,46.8313
0.223729,46.8424
0.224859,46.8591
0.225989,46.8798
0.227119,46.9025
0.228249,46.926
0.229379,46.949
0.230508,46.9702
0.231638,46.9884
0.232768,47.0031
0.233898,47.0168
0.235028,47.0329
0.236158,47.0547
0.237288,47.0856
0.238418,47.1273
0.239548,47.1764
0.240678,47.2277
0.241808,47.2762
0.242938,47.317
0.244068,47.346
0.245198,47.3645
0.246328,47.3746
0.247458,47.3787
0.248588,47.3788
0.249718,47.3777
0.250847,47.3792
0.251977,47.3872
0.253107,47.4061
0.254237,47.4398
0.255367,47.4898
0.256497,47.5463
0.257627,47.5971
0.258757,47.6297
0.259887,47.6317
0.261017,47.5947
0.262147,47.5264
0.263277,47.4387
0.264407,47.3434
0.265537,47.2521
0.266667,47.175
0.267797,47.1151
0.268927,47.0736
0.270056,47.0519
0.271186,47.0513
0.272316,47.071
0.273446,47.1014
0.274576,47.1312
0.275706,47.1487
0.276836,47.1424
0.277966,47.1048
0.279096,47.0443
0.280226,46.9735
0.281356,46.9048
0.282486,46.8509
0.283616,46.8212
0.284746,46.8134
0.285876,46.8222
0.287006,46.8424
0.288136,46.8687
0.289266,46.8963
0.290395,46.9237
0.291525,46.9496
0.292655,46.9731
0.293785,46.9931
0.294915,47.0092
0.296045,47.0234
0.297175,47.0384
0.298305,47.0568
0.299435,47.0815
0.300565,47.1137
0.301695,47.1504
0.302825,47.187
0.303955,47.2192
0.305085,47.2424
0.306215,47.2537
0.307345,47.2553
0.308475,47.2511
0.309605,47.2447
0.310734,47.2398
0.311864,47.2398
0.312994,47.2457
0.314124,47.2583
0.315254,47.2781
0.316384,47.3059
0.317514,47.3415
0.318644,47.3811
0.319774,47.4202
0.320904,47.4541
0.322034,47.4782
0.323164,47.4884
0.324294,47.4818
0.325424,47.4559
0.326554,47.4085
0.327684,47.3369
0.328814,47.2426
0.329944,47.1425
0.331073,47.0572
0.332203,47.0072
0.333333,47.0134
0.334463,47.0874
0.335593,47.206
0.336723,47.337
0.337853,47.4483
0.338983,47.5076
0.340113,47.4925
0.341243,47.4191
0.342373,47.3133
0.343503,47.2007
0.344633,47.1072
0.345763,47.0524
0.346893,47.0314
0.348023,47.0329
0.349153,47.046
0.350282,47.0594
0.351412,47.0642
0.352542,47.0604
0.353672,47.0502
0.354802,47.0357
0.355932,47.0191
0.357062,47.0027
0.358192,46.9885
0.359322,46.9788
0.360452,46.9756
0.361582,46.9812
0.362712,46.9967
0.363842,47.019
0.364972,47.044
0.366102,47.0678
0.367232,47.0861
0.368362,47.0962
0.369492,47.1
0.370621,47.1005
0.371751,47.1009
0.372881,47.1042
0.374011,47.1129
0.375141,47.1266
0.376271,47.1443
0.377401,47.1648
0.378531,47.1873
0.379661,47.2103
0.380791,47.2318
0.381921,47.2495
0.383051,47.2609
0.384181,47.2638
0.385311,47.2564
0.386441,47.2391
0.387571,47.2127
0.388701,47.1783
0.389831,47.1368
0.39096,47.091
0.39209,47.0516
0.39322,47.0311
0.39435,47.0421
0.39548,47.097
0.39661,47.201
0.39774,47.3297
0.39887,47.4512
0.4,47.5335
0.40113,47.5449
0.40226,47.4649
0.40339,47.3195
0.40452,47.146
0.40565,46.9818
0.40678,46.8643
0.40791,46.8207
0.40904,46.8375
0.410169,46.8911
0.411299,46.9578
0.412429,47.0138
0.413559,47.041
0.414689,47.0425
0.415819,47.027
0.416949,47.0031
0.418079,46.9793
0.419209,46.9629
0.420339,46.9549
0.421469,46.9551
0.422599,46.9631
0.423729,46.9785
0.424859,47.0006
0.425989,47.0264
0.427119,47.0526
0.428249,47.0758
0.429379,47.0925
0.430508,47.1006
0.431638,47.1025
0.432768,47.1017
0.433898,47.1018
0.435028,47.1062
0.436158,47.1176
0.437288,47.135
0.438418,47.1561
0.439548,47.1791
0.440678,47.2018
0.441808,47.2223
0.442938,47.2394
0.444068,47.2518
0.445198,47.2586
0.446328,47.2585
0.447458,47.251
0.448588,47.2381
0.449718,47.2224
0.450847,47.2065
0.451977,47.1931
0.453107,47.1849
0.454237,47.1853
0.455367,47.1979
0.456497,47.2262
0.457627,47.2737
0.458757,47.3398
0.459887,47.4068
0.461017,47.4528
0.462147,47.4559
0.463277,47.3942
0.464407,47.2562
0.465537,47.0718
0.466667,46.8814
0.467797,46.7255
0.468927,46.6443
0.470056,46.6652
0.471186,46.7636
0.472316,46.9015
0.473446,47.0414
0.474576,47.1455
0.475706,47.1855
0.476836,47.1718
0.477966,47.124
0.479096,47.0619
0.480226,47.0054
0.481356,46.9701
0.482486,46.9553
0.483616,46.9561
0.484746,46.9678
0.485876,46.9855
0.487006,47.0049
0.488136,47.0234
0.489266,47.0388
0.490395,47.049
0.491525,47.0518
0.492655,47.0463
0.493785,47.0354
0.494915,47.0232
0.496045,47.0137
0.497175,47.0111
0.498305,47.0184
0.499435,47.0345
0.500565,47.0574
0.501695,47.0851
0.502825,47.1154
0.503955,47.1463
0.505085,47.1758
0.506215,47.202
0.507345,47.2229
0.508475,47.2365
0.509605,47.2418
0.510734,47.2411
0.511864,47.2376
0.512994,47.2343
0.514124,47.2346
0.515254,47.241
0.516384,47.2545
0.517514,47.2754
0.518644,47.304
0.519774,47.3409
0.520904,47.3837
0.522034,47.4205
0.523164,47.4366
0.524294,47.4174
0.525424,47.3483
0.526554,47.223
0.527684,47.0687
0.528814,46.9211
0.529944,46.8158
0.531073,46.7882
0.532203,46.8612
0.533333,47.0057
0.534463,47.18
0.535593,47.3422
0.536723,47.4504
0.537853,47.4743
0.538983,47.4288
0.540113,47.3403
0.541243,47.235
0.542373,47.1394
0.543503,47.0741
0.544633,47.0381
0.545763,47.0245
0.546893,47.0266
0.548023,47.0376
0.549153,47.0515
0.550282,47.0658
0.551412,47.0784
0.552542,47.0874
0.553672,47.0911
0.554802,47.0883
0.555932,47.0812
0.557062,47.0726
0.558192,47.0655
0.559322,47.0629
0.560452,47.0669
0.561582,47.0768
0.562712,47.0912
0.563842,47.1086
0.564972,47.1276
0.566102,47.1466
0.567232,47.1641
0.568362,47.1785
0.569492,47.1882
0.570621,47.1916
0.571751,47.1879
0.572881,47.1799
0.574011,47.171
0.575141,47.1648
0.576271,47.1648
0.577401,47.1734
0.578531,47.1886
0.579661,47.2075
0.580791,47.2269
0.581921,47.2438
0.583051,47.2551
0.584181,47.2572
0.585311,47.2466
0.586441,47.2196
0.587571,47.1726
0.588701,47.106
0.589831,47.0353
0.59096,46.9801
0.59209,46.9599
0.59322,46.9942
0.59435,47.0934
0.59548,47.231
0.59661,47.3716
0.59774,47.4797
0.59887,47.5197
0.6,47.4677
0.60113,47.3466
0.60226,47.1908
0.60339,47.0346
0.60452,46.9126
0.60565,46.8507
0.60678,46.8411
0.60791,46.8675
0.60904,46.9137
0.610169,46.9634
0.611299,47.0032
0.612429,47.0314
0.613559,47.049
0.614689,47.0574
0.615819,47.0575
0.616949,47.051
0.618079,47.0408
0.619209,47.0303
0.620339,47.023
0.621469,47.022
0.622599,47.03
0.623729,47.0451
0.624859,47.0649
0.625989,47.0867
0.627119,47.1079
0.628249,47.1263
0.629379,47.1412
0.630508,47.152
0.631638,47.1585
0.632768,47.1603
0.633898,47.1575
0.635028,47.1526
0.636158,47.1487
0.637288,47.1486
0.638418,47.1555
0.639548,47.1712
0.640678,47.1926
0.641808,47.2154
0.642938,47.2353
0.644068,47.2482
0.645198,47.2506
0.646328,47.2436
0.647458,47.2288
0.648588,47.2081
0.649718,47.1834
0.650847,47.1574
0.651977,47.136
0.653107,47.1262
0.654237,47.1347
0.655367,47.1684
0.656497,47.2294
0.657627,47.3007
0.658757,47.3604
0.659887,47.3866
0.661017,47.3576
0.662147,47.2604
0.663277,47.1175
0.664407,46.9605
0.665537,46.8208
0.666667,46.7297
0.667797,46.71
0.668927,46.7483
0.670056,46.8226
0.671186,46.9108
0.672316,46.9908
0.673446,47.0447
0.674576,47.0719
0.675706,47.0757
0.676836,47.0597
0.677966,47.0274
0.679096,46.9829
0.680226,46.9329
0.681356,46.8845
0.682486,46.8452
0.683616,46.8221
0.684746,46.8203
0.685876,46.8364
0.687006,46.8648
0.688136,46.8998
0.689266,46.9358
0.690395,46.9682
0.691525,46.9957
0.692655,47.0182
0.693785,47.0352
0.694915,47.0466
0.696045,47.0527
0.697175,47.0563
0.698305,47.0609
0.699435,47.07
0.700565,47.087
0.701695,47.1139
0.702825,47.1473
0.703955,47.1819
0.705085,47.213
0.706215,47.2354
0.707345,47.2455
0.708475,47.2452
0.709605,47.2377
0.710734,47.2262
0.711864,47.214
0.712994,47.2041
0.714124,47.1982
0.715254,47.1978
0.716384,47.2045
0.717514,47.2196
0.718644,47.2432
0.719774,47.2693
0.720904,47.2904
0.722034,47.299
0.723164,47.2875
0.724294,47.2512
0.725424,47.197
0.726554,47.1343
0.727684,47.0729
0.728814,47.0222
0.729944,46.9902
0.731073,46.9778
0.732203,46.984
0.733333,47.0082
0.734463,47.0496
0.735593,47.1055
0.736723,47.1669
0.737853,47.2226
0.738983,47.2618
0.740113,47.2736
0.741243,47.2511
0.742373,47.2043
0.743503,47.1472
0.744633,47.0942
0.745763,47.0591
0.746893,47.0524
0.748023,47.0688
0.749153,47.0996
0.750282,47.1356
0.751412,47.168
0.752542,47.1896
0.753672,47.2012
0.754802,47.205
0.755932,47.2036
0.757062,47.1993
0.758192,47.1946
0.759322,47.1915
0.760452,47.1919
0.761582,47.1979
0.762712,47.2113
0.763842,47.2331
0.764972,47.2597
0.766102,47.2866
0.767232,47.3092
0.768362,47.323
0.769492,47.3247
0.770621,47.3173
0.771751,47.3049
0.772881,47.2918
0.774011,47.2823
0.775141,47.2796
0.776271,47.2831
0.777401,47.2914
0.778531,47.303
0.779661,47.3162
0.780791,47.3294
0.781921,47.3399
0.783051,47.3446
0.784181,47.3407
0.785311,47.3251
0.786441,47.2965
0.787571,47.2597
0.788701,47.2212
0.789831,47.1873
0.79096,47.1645
0.79209,47.1578
0.79322,47.1671
0.79435,47.1908
0.79548,47.2275
0.79661,47.2755
0.79774,47.3318
0.79887,47.3866
0.8,47.4284
0.80113,47.4457
0.80226,47.4271
0.80339,47.3665
0.80452,47.2786
0.80565,47.1837
0.80678,47.1019
0.80791,47.0533
0.80904,47.052
0.810169,47.0876
0.811299,47.1435
0.812429,47.2032
0.813559,47.2503
0.814689,47.2723
0.815819,47.2726
0.816949,47.2588
0.818079,47.2382
0.819209,47.2185
0.820339,47.2058
0.821469,47.2007
0.822599,47.2026
0.823729,47.2108
0.824859,47.2248
0.825989,47.2434
0.827119,47.2635
0.828249,47.2815
0.829379,47.294
0.830508,47.2973
0.831638,47.2893
0.832768,47.2732
0.833898,47.2537
0.835028,47.2352
0.836158,47.2223
0.837288,47.2185
0.838418,47.2217
0.839548,47.2291
0.840678,47.2374
0.841808,47.2437
0.842938,47.2452
0.844068,47.2414
0.845198,47.2321
0.846328,47.2172
0.847458,47.1965
0.848588,47.1707
0.849718,47.1427
0.850847,47.1165
0.851977,47.0957
0.853107,47.0843
0.854237,47.0848
0.855367,47.0958
0.856497,47.1147
0.857627,47.1388
0.858757,47.1656
0.859887,47.1913
0.861017,47.2086
0.862147,47.2089
0.863277,47.1838
0.864407,47.1248
0.865537,47.0287
0.866667,46.9133
0.867797,46.8019
0.868927,46.7174
0.870056,46.6832
0.871186,46.7141
0.872316,46.7926
0.873446,46.8931
0.874576,46.9897
0.875706,47.0567
0.876836,47.0755
0.877966,47.0548
0.879096,47.0104
0.880226,46.9582
0.881356,46.9139
0.882486,46.8899
0.883616,46.8845
0.884746,46.8925
0.885876,46.9088
0.887006,46.9281
0.888136,46.9461
0.889266,46.9608
0.890395,46.9715
0.891525,46.9769
0.892655,46.976
0.893785,46.9686
0.894915,46.9575
0.896045,46.9461
0.897175,46.9381
0.898305,46.9371
0.899435,46.9454
0.900565,46.9612
0.901695,46.9817
0.902825,47.0038
0.903955,47.0247
0.905085,47.0419
0.906215,47.0553
0.907345,47.0654
0.908475,47.0725
0.909605,47.0771
0.910734,47.0798
0.911864,47.0823
0.912994,47.0865
0.914124,47.0942
0.915254,47.1073
0.916384,47.1271
0.917514,47.1525
0.918644,47.1818
0.919774,47.2133
0.920904,47.2452
0.922034,47.2742
0.923164,47.2902
0.924294,47.2814
0.925424,47.2362
0.926554,47.1428
0.927684,46.9971
0.928814,46.8257
0.929944,46.6631
0.931073,46.5436
0.932203,46.5014
0.933333,46.558
0.934463,46.6832
0.935593,46.8337
0.936723,46.9664
0.937853,47.0379
0.938983,47.0154
0.940113,46.9064
0.941243,46.7289
0.942373,46.5006
0.943503,46.2393
0.944633,45.9631
0.945763,45.6902
0.946893,45.439
0.948023,45.228
0.949153,45.0755
0.950282,44.9898
0.951412,44.938
0.952542,44.8771
0.953672,44.7642
0.954802,44.5563
0.955932,44.2304
0.957062,43.8446
0.958192,43.477
0.959322,43.2057
0.960452,43.1087
0.961582,43.2299
0.962712,43.4752
0.963842,43.7164
0.964972,43.8249
0.966102,43.6726
0.967232,43.1947
0.968362,42.582
0.969492,42.0887
0.970621,41.9693
0.971751,42.4781
0.972881,43.7549
0.974011,45.4808
0.975141,47.2223
0.976271,48.5459
0.977401,49.0181
0.978531,48.4049
0.979661,47.2702
0.980791,46.3775
0.981921,46.4902
0.983051,48.3717
0.984181,52.7557
0.985311,60.2568
0.986441,71.4596
0.987571,86.9489
0.988701,107.309
0.989831,131.939
0.99096,155.488
0.99209,171.421
0.99322,173.199
0.99435,154.288
0.99548,112.517
0.99661,63.1802
0.99774,25.9405
0.99887,20.459
1,66.3974


==> examples/emd.data/1-r-1-analytic.csv <==
x,y
0,4
0.00112994,3.9986
0.00225989,3.99438
0.00338983,3.98738
0.00451977,3.97761
0.00564972,3.96509
0.00677966,3.94984
0.0079096,3.93192
0.00903955,3.91139
0.0101695,3.88829
0.0112994,3.86269
0.0124294,3.83464
0.0135593,3.80423
0.0146893,3.77155
0.0158192,3.73669
0.0169492,3.69974
0.0180791,3.66078
0.019209,3.61994
0.020339,3.57733
0.0214689,3.53306
0.0225989,3.48726
0.0237288,3.44004
0.0248588,3.39153
0.0259887,3.34188
0.0271186,3.29121
0.0282486,3.23967
0.0293785,3.1874
0.0305085,3.13453
0.0316384,3.08122
0.0327684,3.02761
0.0338983,2.97385
0.0350282,2.9201
0.0361582,2.86649
0.0372881,2.81317
0.0384181,2.7603
0.039548,2.70803
0.040678,2.65649
0.0418079,2.60584
0.0429379,2.55621
0.0440678,2.50775
0.0451977,2.46059
0.0463277,2.41486
0.0474576,2.37071
0.0485876,2.32824
0.0497175,2.28758
0.0508475,2.24885
0.0519774,2.21218
0.0531073,2.17765
0.0542373,2.14537
0.0553672,2.11543
0.0564972,2.08793
0.0576271,2.06295
0.0587571,2.04057
0.059887,2.02085
0.0610169,2.00385
0.0621469,1.98964
0.0632768,1.97827
0.0644068,1.96977
0.0655367,1.96416
0.0666667,1.96148
0.0677966,1.96174
0.0689266,1.96497
0.0700565,1.97116
0.0711864,1.98029
0.0723164,1.99234
0.0734463,2.00731
0.0745763,2.02516
0.0757062,2.04586
0.0768362,2.06934
0.0779661,2.09555
0.079096,2.12444
0.080226,2.15595
0.0813559,2.18999
0.0824859,2.22646
0.0836158,2.26528
0.0847458,2.30636
0.0858757,2.3496
0.0870056,2.39488
0.0881356,2.44207
0.0892655,2.49106
0.0903955,2.54173
0.0915254,2.59394
0.0926554,2.64755
0.0937853,2.70242
0.0949153,2.75839
0.0960452,2.81534
0.0971751,2.87309
0.0983051,2.9315
0.099435,2.99041
0.100565,3.04965
0.101695,3.10907
0.102825,3.1685
0.103955,3.22778
0.105085,3.28674
0.106215,3.34523
0.107345,3.40307
0.108475,3.4601
0.109605,3.51617
0.110734,3.57112
0.111864,3.62479
0.112994,3.67703
0.114124,3.72768
0.115254,3.7766
0.116384,3.82365
0.117514,3.8687
0.118644,3.91161
0.119774,3.95223
0.120904,3.99047
0.122034,4.0262
0.123164,4.05933
0.124294,4.08973
0.125424,4.11731
0.126554,4.14198
0.127684,4.16368
0.128814,4.18233
0.129944,4.19786
0.131073,4.2102
0.132203,4.21932
0.133333,4.22518
0.134463,4.22776
0.135593,4.22702
0.136723,4.22294
0.137853,4.21553
0.138983,4.20481
0.140113,4.19079
0.141243,4.1735
0.142373,4.15294
0.143503,4.12918
0.144633,4.10228
0.145763,4.07231
0.146893,4.03932
0.148023,4.00338
0.149153,3.96459
0.150282,3.92307
0.151412,3.87891
0.152542,3.83221
0.153672,3.78311
0.154802,3.73172
0.155932,3.67819
0.157062,3.62267
0.158192,3.56531
0.159322,3.50623
0.160452,3.44563
0.161582,3.38366
0.162712,3.3205
0.163842,3.25632
0.164972,3.1913
0.166102,3.12562
0.167232,3.05947
0.168362,2.99304
0.169492,2.92653
0.170621,2.86011
0.171751,2.79399
0.172881,2.72836
0.174011,2.66342
0.175141,2.59935
0.176271,2.53636
0.177401,2.47462
0.178531,2.41433
0.179661,2.35566
0.180791,2.29882
0.181921,2.24397
0.183051,2.19128
0.184181,2.14093
0.185311,2.09307
0.186441,2.04787
0.187571,2.00549
0.188701,1.96605
0.189831,1.9297
0.19096,1.89656
0.19209,1.86676
0.19322,1.84043
0.19435,1.81765
0.19548,1.79851
0.19661,1.7831
0.19774,1.7715
0.19887,1.76379
0.2,1.76001
0.20113,1.76019
0.20226,1.76437
0.20339,1.77259
0.20452,1.78486
0.20565,1.80117
0.20678,1.8215
0.20791,1.84582
0.20904,1.87412
0.210169,1.90636
0.211299,1.94247
0.212429,1.98237
0.213559,2.02599
0.214689,2.07324
0.215819,2.12403
0.216949,2.17824
0.218079,2.23575
0.219209,2.29641
0.220339,2.3601
0.221469,2.42667
0.222599,2.49595
0.223729,2.56778
0.224859,2.64196
0.225989,2.71833
0.227119,2.7967
0.228249,2.87686
0.229379,2.9586
0.230508,3.04171
0.231638,3.12598
0.232768,3.21119
0.233898,3.29711
0.235028,3.38351
0.236158,3.47016
0.237288,3.55683
0.238418,3.64328
0.239548,3.72927
0.240678,3.81458
0.241808,3.89895
0.242938,3.98216
0.244068,4.06397
0.245198,4.14415
0.246328,4.22248
0.247458,4.29873
0.248588,4.37268
0.249718,4.44411
0.250847,4.51281
0.251977,4.57859
0.253107,4.64126
0.254237,4.70061
0.255367,4.75646
0.256497,4.80864
0.257627,4.85702
0.258757,4.90142
0.259887,4.9417
0.261017,4.97773
0.262147,5.00938
0.263277,5.03656
0.264407,5.05919
0.265537,5.07715
0.266667,5.09037
0.267797,5.09881
0.268927,5.10243
0.270056,5.1012
0.271186,5.09509
0.272316,5.08409
0.273446,5.06821
0.274576,5.0475
0.275706,5.022
0.276836,4.99174
0.277966,4.95678
0.279096,4.91721
0.280226,4.87315
0.281356,4.82469
0.282486,4.77196
0.283616,4.71506
0.284746,4.65417
0.285876,4.58945
0.287006,4.52108
0.288136,4.44923
0.289266,4.37408
0.290395,4.29586
0.291525,4.21479
0.292655,4.13109
0.293785,4.045
0.294915,3.95675
0.296045,3.8666
0.297175,3.77482
0.298305,3.68168
0.299435,3.58745
0.300565,3.49239
0.301695,3.3968
0.302825,3.30096
0.303955,3.20516
0.305085,3.1097
0.306215,3.01487
0.307345,2.92096
0.308475,2.82825
0.309605,2.73705
0.310734,2.64765
0.311864,2.56033
0.312994,2.47538
0.314124,2.39306
0.315254,2.31365
0.316384,2.23743
0.317514,2.16467
0.318644,2.09559
0.319774,2.03045
0.320904,1.96947
0.322034,1.91289
0.323164,1.86093
0.324294,1.81379
0.325424,1.77163
0.326554,1.73464
0.327684,1.703
0.328814,1.67686
0.329944,1.65635
0.331073,1.64156
0.332203,1.63262
0.333333,1.62961
0.334463,1.63264
0.335593,1.64174
0.336723,1.65692
0.337853,1.67822
0.338983,1.70565
0.340113,1.73923
0.341243,1.7789
0.342373,1.82459
0.343503,1.87625
0.344633,1.9338
0.345763,1.99717
0.346893,2.06622
0.348023,2.1408
0.349153,2.22076
0.350282,2.30595
0.351412,2.39621
0.352542,2.49131
0.353672,2.59103
0.354802,2.69514
0.355932,2.80342
0.357062,2.91561
0.358192,3.03145
0.359322,3.15063
0.360452,3.27286
0.361582,3.39786
0.362712,3.52531
0.363842,3.65489
0.364972,3.78626
0.366102,3.91908
0.367232,4.05301
0.368362,4.18771
0.369492,4.32282
0.370621,4.45798
0.371751,4.59283
0.372881,4.727
0.374011,4.86015
0.375141,4.9919
0.376271,5.1219
0.377401,5.24979
0.378531,5.37521
0.379661,5.4978
0.380791,5.61725
0.381921,5.7332
0.383051,5.84534
0.384181,5.95334
0.385311,6.05686
0.386441,6.15564
0.387571,6.24938
0.388701,6.33783
0.389831,6.42069
0.39096,6.49771
0.39209,6.56867
0.39322,6.63338
0.39435,6.69163
0.39548,6.74322
0.39661,6.78797
0.39774,6.82576
0.39887,6.85647
0.4,6.88001
0.40113,6.89625
0.40226,6.90512
0.40339,6.90659
0.40452,6.90066
0.40565,6.88732
0.40678,6.86658
0.40791,6.83844
0.40904,6.80299
0.410169,6.76034
0.411299,6.71059
0.412429,6.65385
0.413559,6.59024
0.414689,6.51994
0.415819,6.44318
0.416949,6.36015
0.418079,6.27106
0.419209,6.17615
0.420339,6.07569
0.421469,5.96999
0.422599,5.85935
0.423729,5.74407
0.424859,5.62446
0.425989,5.50089
0.427119,5.37373
0.428249,5.24337
0.429379,5.11016
0.430508,4.97451
0.431638,4.83682
0.432768,4.69752
0.433898,4.55704
0.435028,4.4158
0.436158,4.27423
0.437288,4.13277
0.438418,3.99187
0.439548,3.85198
0.440678,3.71353
0.441808,3.57698
0.442938,3.44276
0.444068,3.3113
0.445198,3.18305
0.446328,3.05842
0.447458,2.93786
0.448588,2.82176
0.449718,2.71051
0.450847,2.60451
0.451977,2.50414
0.453107,2.40979
0.454237,2.32178
0.455367,2.24044
0.456497,2.16608
0.457627,2.09902
0.458757,2.03957
0.459887,1.98796
0.461017,1.94442
0.462147,1.90916
0.463277,1.8824
0.464407,1.86435
0.465537,1.85512
0.466667,1.85483
0.467797,1.86357
0.468927,1.88144
0.470056,1.90854
0.471186,1.94484
0.472316,1.99033
0.473446,2.04498
0.474576,2.10877
0.475706,2.18164
0.476836,2.26346
0.477966,2.35407
0.479096,2.45332
0.480226,2.56104
0.481356,2.67706
0.482486,2.80112
0.483616,2.93294
0.484746,3.07222
0.485876,3.2187
0.487006,3.37206
0.488136,3.53195
0.489266,3.69796
0.490395,3.8697
0.491525,4.0468
0.492655,4.22883
0.493785,4.41535
0.494915,4.60587
0.496045,4.79994
0.497175,4.99706
0.498305,5.19676
0.499435,5.39852
0.500565,5.60181
0.501695,5.80612
0.502825,6.01091
0.503955,6.21566
0.505085,6.41982
0.506215,6.62286
0.507345,6.82424
0.508475,7.0234
0.509605,7.21983
0.510734,7.41299
0.511864,7.60237
0.512994,7.78745
0.514124,7.96771
0.515254,8.14264
0.516384,8.31178
0.517514,8.47467
0.518644,8.63085
0.519774,8.77987
0.520904,8.92129
0.522034,9.05473
0.523164,9.17983
0.524294,9.29623
0.525424,9.40357
0.526554,9.50152
0.527684,9.58982
0.528814,9.66822
0.529944,9.73651
0.531073,9.79444
0.532203,9.84181
0.533333,9.8785
0.534463,9.90442
0.535593,9.9195
0.536723,9.92363
0.537853,9.91677
0.538983,9.89895
0.540113,9.87024
0.541243,9.83071
0.542373,9.78044
0.543503,9.71952
0.544633,9.64815
0.545763,9.56656
0.546893,9.47498
0.548023,9.37363
0.549153,9.26277
0.550282,9.14275
0.551412,9.01394
0.552542,8.87671
0.553672,8.73144
0.554802,8.57852
0.555932,8.41843
0.557062,8.25167
0.558192,8.07873
0.559322,7.90011
0.560452,7.71633
0.561582,7.52796
0.562712,7.33558
0.563842,7.13979
0.564972,6.94117
0.566102,6.74032
0.567232,6.53788
0.568362,6.33448
0.569492,6.13077
0.570621,5.92738
0.571751,5.72496
0.572881,5.52416
0.574011,5.32561
0.575141,5.12998
0.576271,4.9379
0.577401,4.75002
0.578531,4.56695
0.579661,4.3893
0.580791,4.21767
0.581921,4.05268
0.583051,3.89493
0.584181,3.74493
0.585311,3.60323
0.586441,3.47034
0.587571,3.34679
0.588701,3.23307
0.589831,3.12961
0.59096,3.03681
0.59209,2.95505
0.59322,2.88475
0.59435,2.82628
0.59548,2.77989
0.59661,2.74583
0.59774,2.72434
0.59887,2.71565
0.6,2.71999
0.60113,2.73744
0.60226,2.76807
0.60339,2.81192
0.60452,2.86906
0.60565,2.93953
0.60678,3.02322
0.60791,3.12001
0.60904,3.22976
0.610169,3.35235
0.611299,3.48761
0.612429,3.63527
0.613559,3.79501
0.614689,3.96652
0.615819,4.14947
0.616949,4.34353
0.618079,4.54824
0.619209,4.76313
0.620339,4.98769
0.621469,5.22146
0.622599,5.46393
0.623729,5.7145
0.624859,5.97254
0.625989,6.23744
0.627119,6.50857
0.628249,6.78529
0.629379,7.06691
0.630508,7.35271
0.631638,7.64195
0.632768,7.93394
0.633898,8.22793
0.635028,8.52317
0.636158,8.8189
0.637288,9.11433
0.638418,9.40872
0.639548,9.70128
0.640678,9.99126
0.641808,10.2779
0.642938,10.5604
0.644068,10.8381
0.645198,11.1101
0.646328,11.3758
0.647458,11.6345
0.648588,11.8854
0.649718,12.1279
0.650847,12.3613
0.651977,12.585
0.653107,12.7983
0.654237,13.0007
0.655367,13.1917
0.656497,13.3706
0.657627,13.537
0.658757,13.6904
0.659887,13.8305
0.661017,13.9568
0.662147,14.0689
0.663277,14.1666
0.664407,14.2495
0.665537,14.3176
0.666667,14.3704
0.667797,14.4079
0.668927,14.43
0.670056,14.4366
0.671186,14.4278
0.672316,14.4035
0.673446,14.3638
0.674576,14.3087
0.675706,14.2386
0.676836,14.1537
0.677966,14.054
0.679096,13.9399
0.680226,13.8118
0.681356,13.6701
0.682486,13.5151
0.683616,13.3474
0.684746,13.1674
0.685876,12.9756
0.687006,12.7726
0.688136,12.5592
0.689266,12.3358
0.690395,12.1032
0.691525,11.862
0.692655,11.6131
0.693785,11.3572
0.694915,11.095
0.696045,10.8274
0.697175,10.5551
0.698305,10.2791
0.699435,10.0002
0.700565,9.71936
0.701695,9.43733
0.702825,9.15505
0.703955,8.87343
0.705085,8.59339
0.706215,8.31582
0.707345,8.04164
0.708475,7.77172
0.709605,7.50695
0.710734,7.24822
0.711864,6.99641
0.712994,6.75239
0.714124,6.51697
0.715254,6.29095
0.716384,6.07513
0.717514,5.87029
0.718644,5.67723
0.719774,5.4966
0.720904,5.32906
0.722034,5.17527
0.723164,5.03587
0.724294,4.91147
0.725424,4.80257
0.726554,4.70961
0.727684,4.63306
0.728814,4.57336
0.729944,4.53092
0.731073,4.50601
0.732203,4.49883
0.733333,4.50962
0.734463,4.53858
0.735593,4.58589
0.736723,4.65155
0.737853,4.73553
0.738983,4.83778
0.740113,4.95826
0.741243,5.09689
0.742373,5.25342
0.743503,5.42754
0.744633,5.61896
0.745763,5.82736
0.746893,6.05242
0.748023,6.29362
0.749153,6.55042
0.750282,6.82227
0.751412,7.10862
0.752542,7.40889
0.753672,7.72236
0.754802,8.04827
0.755932,8.38586
0.757062,8.73437
0.758192,9.093
0.759322,9.46087
0.760452,9.83705
0.761582,10.2206
0.762712,10.6107
0.763842,11.0062
0.764972,11.4063
0.766102,11.8098
0.767232,12.2159
0.768362,12.6233
0.769492,13.0312
0.770621,13.4384
0.771751,13.844
0.772881,14.2467
0.774011,14.6457
0.775141,15.0398
0.776271,15.4281
0.777401,15.8094
0.778531,16.1829
0.779661,16.5474
0.780791,16.9021
0.781921,17.246
0.783051,17.5781
0.784181,17.8977
0.785311,18.2038
0.786441,18.4955
0.787571,18.7721
0.788701,19.033
0.789831,19.2774
0.79096,19.5046
0.79209,19.7139
0.79322,19.9048
0.79435,20.0769
0.79548,20.2297
0.79661,20.3628
0.79774,20.4756
0.79887,20.5681
0.8,20.64
0.80113,20.691
0.80226,20.7212
0.80339,20.7302
0.80452,20.7182
0.80565,20.6852
0.80678,20.6315
0.80791,20.5571
0.80904,20.4622
0.810169,20.3472
0.811299,20.2124
0.812429,20.0583
0.813559,19.8853
0.814689,19.6939
0.815819,19.4847
0.816949,19.2584
0.818079,19.0157
0.819209,18.7573
0.820339,18.4839
0.821469,18.1965
0.822599,17.8959
0.823729,17.583
0.824859,17.2589
0.825989,16.9245
0.827119,16.5807
0.828249,16.2289
0.829379,15.8699
0.830508,15.505
0.831638,15.1352
0.832768,14.7618
0.833898,14.3859
0.835028,14.0087
0.836158,13.6315
0.837288,13.2554
0.838418,12.8816
0.839548,12.5114
0.840678,12.146
0.841808,11.7866
0.842938,11.4343
0.844068,11.0904
0.845198,10.756
0.846328,10.4322
0.847458,10.1201
0.848588,9.82092
0.849718,9.53562
0.850847,9.26519
0.851977,9.01061
0.853107,8.77287
0.854237,8.55292
0.855367,8.35154
0.856497,8.16949
0.857627,8.00752
0.858757,7.86639
0.859887,7.7468
0.861017,7.64927
0.862147,7.57425
0.863277,7.52222
0.864407,7.49363
0.865537,7.48889
0.866667,7.50819
0.867797,7.55167
0.868927,7.61946
0.870056,7.71169
0.871186,7.82844
0.872316,7.96955
0.873446,8.13481
0.874576,8.324
0.875706,8.53691
0.876836,8.77326
0.877966,9.03257
0.879096,9.31428
0.880226,9.61783
0.881356,9.94267
0.882486,10.2882
0.883616,10.6536
0.884746,11.038
0.885876,11.4406
0.887006,11.8604
0.888136,12.2966
0.889266,12.7482
0.890395,13.2139
0.891525,13.6927
0.892655,14.1835
0.893785,14.6851
0.894915,15.1963
0.896045,15.7157
0.897175,16.2421
0.898305,16.7741
0.899435,17.3106
0.900565,17.85
0.901695,18.391
0.902825,18.9323
0.903955,19.4724
0.905085,20.01
0.906215,20.5436
0.907345,21.072
0.908475,21.5937
0.909605,22.1073
0.910734,22.6115
0.911864,23.1051
0.912994,23.5866
0.914124,24.055
0.915254,24.5088
0.916384,24.9469
0.917514,25.3682
0.918644,25.7715
0.919774,26.1558
0.920904,26.5201
0.922034,26.8633
0.923164,27.1846
0.924294,27.4832
0.925424,27.7582
0.926554,28.009
0.927684,28.2348
0.928814,28.435
0.929944,28.6093
0.931073,28.7571
0.932203,28.8781
0.933333,28.9719
0.934463,29.0382
0.935593,29.0772
0.936723,29.0886
0.937853,29.0725
0.938983,29.0289
0.940113,28.9579
0.941243,28.86
0.942373,28.7355
0.943503,28.5847
0.944633,28.408
0.945763,28.2061
0.946893,27.9796
0.948023,27.7293
0.949153,27.456
0.950282,27.1603
0.951412,26.8433
0.952542,26.506
0.953672,26.1496
0.954802,25.7749
0.955932,25.3832
0.957062,24.9756
0.958192,24.5536
0.959322,24.1185
0.960452,23.6715
0.961582,23.2141
0.962712,22.7477
0.963842,22.2737
0.964972,21.7938
0.966102,21.3094
0.967232,20.822
0.968362,20.3332
0.969492,19.8445
0.970621,19.3577
0.971751,18.8741
0.972881,18.3955
0.974011,17.9233
0.975141,17.4591
0.976271,17.0045
0.977401,16.5609
0.978531,16.13
0.979661,15.7131
0.980791,15.3117
0.981921,14.9271
0.983051,14.5607
0.984181,14.2139
0.985311,13.8879
0.986441,13.5838
0.987571,13.3028
0.988701,13.0461
0.989831,12.8147
0.99096,12.6095
0.99209,12.4313
0.99322,12.2809
0.99435,12.1591
0.99548,12.0667
0.99661,12.0042
0.99774,11.9719
0.99887,11.9704
1,12


==> examples/emd.data/1-r-1-relerr.csv <==
x,y
0,0.0399764
0.00112994,0.0341382
0.00225989,0.0268619
0.00338983,0.0191921
0.00451977,0.0121731
0.00564972,0.0068494
0.00677966,0.0039915
0.0079096,0.00327365
0.00903955,0.00409609
0.0101695,0.00585908
0.0112994,0.00796286
0.0124294,0.00990073
0.0135593,0.0115382
0.0146893,0.0128338
0.0158192,0.0137462
0.0169492,0.0142339
0.0180791,0.0142748
0.019209,0.0139242
0.020339,0.013257
0.0214689,0.0123477
0.0225989,0.0112713
0.0237288,0.0100937
0.0248588,0.00884715
0.0259887,0.00755517
0.0271186,0.0062413
0.0282486,0.0049291
0.0293785,0.00365769
0.0305085,0.00252856
0.0316384,0.00165874
0.0327684,0.00116528
0.0338983,0.00116522
0.0350282,0.00172057
0.0361582,0.00267306
0.0372881,0.00380939
0.0384181,0.00491625
0.039548,0.00578035
0.040678,0.0062414
0.0418079,0.0063513
0.0429379,0.00621496
0.0440678,0.0059373
0.0451977,0.00562324
0.0463277,0.0053521
0.0474576,0.00510068
0.0485876,0.00482021
0.0497175,0.00446188
0.0508475,0.0039769
0.0519774,0.00333931
0.0531073,0.00261446
0.0542373,0.00189054
0.0553672,0.00125571
0.0564972,0.00079816
0.0576271,0.000579867
0.0587571,0.000557983
0.059887,0.000663459
0.0610169,0.000827245
0.0621469,0.000980291
0.0632768,0.00106664
0.0644068,0.00108272
0.0655367,0.00103803
0.0666667,0.000942087
0.0677966,0.000804408
0.0689266,0.000639646
0.0700565,0.000483034
0.0711864,0.00037495
0.0723164,0.00035577
0.0734463,0.000465871
0.0745763,0.000729509
0.0757062,0.00110645
0.0768362,0.00154034
0.0779661,0.00197482
0.079096,0.00235353
0.080226,0.00263253
0.0813559,0.00281745
0.0824859,0.00292633
0.0836158,0.00297721
0.0847458,0.00298812
0.0858757,0.00297347
0.0870056,0.00293306
0.0881356,0.00286308
0.0892655,0.0027597
0.0903955,0.00261909
0.0915254,0.00243872
0.0926554,0.00222124
0.0937853,0.00197062
0.0949153,0.00169078
0.0960452,0.00138568
0.0971751,0.00106387
0.0983051,0.000752248
0.099435,0.000482307
0.100565,0.000285546
0.101695,0.000193461
0.102825,0.000225813
0.103955,0.000355423
0.105085,0.000543373
0.106215,0.000750749
0.107345,0.000938635
0.108475,0.00107647
0.109605,0.00116713
0.110734,0.00122184
0.111864,0.00125183
0.112994,0.00126832
0.114124,0.00127986
0.115254,0.00128425
0.116384,0.00127663
0.117514,0.00125212
0.118644,0.00120584
0.119774,0.0011354
0.120904,0.0010483
0.122034,0.000954538
0.123164,0.00086409
0.124294,0.000786946
0.125424,0.00073047
0.126554,0.000691546
0.127684,0.000664438
0.128814,0.000643408
0.129944,0.00062272
0.131073,0.00059838
0.132203,0.000573359
0.133333,0.00055237
0.134463,0.000540126
0.135593,0.000541341
0.136723,0.000559497
0.137853,0.000593153
0.138983,0.000639636
0.140113,0.000696274
0.141243,0.000760394
0.142373,0.0008291
0.143503,0.000898589
0.144633,0.000964836
0.145763,0.00102381
0.146893,0.0010715
0.148023,0.00110507
0.149153,0.00112657
0.150282,0.00113923
0.151412,0.00114631
0.152542,0.00115104
0.153672,0.00115493
0.154802,0.00115249
0.155932,0.00113647
0.157062,0.00109965
0.158192,0.00103478
0.159322,0.000937639
0.160452,0.000816008
0.161582,0.000680684
0.162712,0.000542465
0.163842,0.000412144
0.164972,0.000300159
0.166102,0.000215509
0.167232,0.000166835
0.168362,0.000162778
0.169492,0.000211979
0.170621,0.000318448
0.171751,0.000467667
0.172881,0.000640488
0.174011,0.000817762
0.175141,0.00098034
0.176271,0.00111274
0.177401,0.00121417
0.178531,0.0012875
0.179661,0.00133558
0.180791,0.0013613
0.181921,0.00136844
0.183051,0.00136442
0.184181,0.0013576
0.185311,0.00135633
0.186441,0.00136896
0.187571,0.00140106
0.188701,0.00144719
0.189831,0.00149912
0.19096,0.00154864
0.19209,0.00158751
0.19322,0.00161082
0.19435,0.00162675
0.19548,0.00164682
0.19661,0.00168252
0.19774,0.00174533
0.19887,0.0018432
0.2,0.00196981
0.20113,0.00211531
0.20226,0.00226982
0.20339,0.00242348
0.20452,0.00256729
0.20565,0.0026957
0.20678,0.00280403
0.20791,0.0028876
0.20904,0.00294171
0.210169,0.00296307
0.211299,0.00295391
0.212429,0.00291781
0.213559,0.00285839
0.214689,0.00277923
0.215819,0.0026832
0.216949,0.00257008
0.218079,0.00243892
0.219209,0.00228877
0.220339,0.00211867
0.221469,0.00192857
0.222599,0.00172204
0.223729,0.00150357
0.224859,0.00127762
0.225989,0.00104868
0.227119,0.000822583
0.228249,0.000610542
0.229379,0.000425134
0.230508,0.000278933
0.231638,0.000184512
0.232768,0.000149849
0.233898,0.000164539
0.235028,0.000213584
0.236158,0.000281984
0.237288,0.000354738
0.238418,0.000419043
0.239548,0.00047087
0.240678,0.000508387
0.241808,0.000529762
0.242938,0.000533161
0.244068,0.00051835
0.245198,0.000491485
0.246328,0.000460323
0.247458,0.000432617
0.248588,0.000416123
0.249718,0.000416347
0.250847,0.000429799
0.251977,0.000450739
0.253107,0.000473428
0.254237,0.000492127
0.255367,0.000503198
0.256497,0.000511408
0.257627,0.000523626
0.258757,0.000546723
0.259887,0.000587566
0.261017,0.000650996
0.262147,0.000733741
0.263277,0.000830497
0.264407,0.000935963
0.265537,0.00104484
0.266667,0.00115257
0.267797,0.00125761
0.268927,0.00135918
0.270056,0.00145649
0.271186,0.00154875
0.272316,0.00163513
0.273446,0.00171468
0.274576,0.00178641
0.275706,0.00184932
0.276836,0.00190244
0.277966,0.00194432
0.279096,0.0019718
0.280226,0.00198125
0.281356,0.00196906
0.282486,0.00193162
0.283616,0.00186623
0.284746,0.00177394
0.285876,0.0016567
0.287006,0.00151647
0.288136,0.00135522
0.289266,0.0011763
0.290395,0.000988654
0.291525,0.00080261
0.292655,0.000628502
0.293785,0.000476659
0.294915,0.000356638
0.296045,0.000274882
0.297175,0.00023706
0.298305,0.00024884
0.299435,0.000315888
0.300565,0.000439366
0.301695,0.000602413
0.302825,0.000783661
0.303955,0.000961742
0.305085,0.00111529
0.306215,0.00122915
0.307345,0.00131301
0.308475,0.00138278
0.309605,0.00145437
0.310734,0.00154368
0.311864,0.00166139
0.312994,0.00179723
0.314124,0.00193573
0.315254,0.00206137
0.316384,0.00215868
0.317514,0.0022169
0.318644,0.00224423
0.319774,0.00225361
0.320904,0.00225798
0.322034,0.00227027
0.323164,0.00230187
0.324294,0.00235797
0.325424,0.00244218
0.326554,0.00255813
0.327684,0.00270944
0.328814,0.00289638
0.329944,0.00310576
0.331073,0.00332104
0.332203,0.00352565
0.333333,0.00370305
0.334463,0.00384204
0.335593,0.00395278
0.336723,0.00405078
0.337853,0.00415154
0.338983,0.00427058
0.340113,0.00441624
0.341243,0.00456823
0.342373,0.00469908
0.343503,0.00478133
0.344633,0.00478751
0.345763,0.00469903
0.346893,0.0045327
0.348023,0.00431419
0.349153,0.00406918
0.350282,0.00382335
0.351412,0.00359628
0.352542,0.00338324
0.353672,0.00317341
0.354802,0.00295596
0.355932,0.00272009
0.357062,0.00245849
0.358192,0.00217805
0.359322,0.00188914
0.360452,0.00160217
0.361582,0.00132753
0.362712,0.00107429
0.363842,0.000846136
0.364972,0.00064543
0.366102,0.000474532
0.367232,0.000335802
0.368362,0.00023119
0.369492,0.000161013
0.370621,0.000125183
0.371751,0.000123607
0.372881,0.000156196
0.374011,0.000220616
0.375141,0.000305566
0.376271,0.000397498
0.377401,0.000482869
0.378531,0.000548131
0.379661,0.000583693
0.380791,0.000595769
0.381921,0.000594525
0.383051,0.000590128
0.384181,0.000592747
0.385311,0.000610357
0.386441,0.00064218
0.387571,0.000685247
0.388701,0.000736588
0.389831,0.000793235
0.39096,0.00085237
0.39209,0.000911773
0.39322,0.000969377
0.39435,0.00102311
0.39548,0.00107091
0.39661,0.00111194
0.39774,0.00115022
0.39887,0.00119103
0.4,0.00123965
0.40113,0.00130132
0.40226,0.00137878
0.40339,0.00146458
0.40452,0.00154873
0.40565,0.00162123
0.40678,0.0016721
0.40791,0.00169462
0.40904,0.00169515
0.410169,0.00168334
0.411299,0.00166883
0.412429,0.00166126
0.413559,0.00166691
0.414689,0.00167863
0.415819,0.0016859
0.416949,0.0016782
0.418079,0.00164501
0.419209,0.00157942
0.420339,0.00148893
0.421469,0.00138463
0.422599,0.00127764
0.423729,0.00117904
0.424859,0.00109653
0.425989,0.00102404
0.427119,0.000952125
0.428249,0.0008713
0.429379,0.0007721
0.430508,0.000649185
0.431638,0.000513747
0.432768,0.000381104
0.433898,0.000266577
0.435028,0.000185487
0.436158,0.000149211
0.437288,0.000153349
0.438418,0.000189556
0.439548,0.000249489
0.440678,0.000324804
0.441808,0.000408722
0.442938,0.000500723
0.444068,0.000601854
0.445198,0.000713161
0.446328,0.00083569
0.447458,0.000971381
0.448588,0.00112576
0.449718,0.00130523
0.450847,0.00151622
0.451977,0.00176513
0.453107,0.00205521
0.454237,0.0023769
0.455367,0.0027175
0.456497,0.00306429
0.457627,0.00340455
0.458757,0.00373033
0.459887,0.0040528
0.461017,0.00438791
0.462147,0.00475162
0.463277,0.00515986
0.464407,0.00561832
0.465537,0.00609155
0.466667,0.00653385
0.467797,0.0068995
0.468927,0.00714281
0.470056,0.0072324
0.471186,0.0071943
0.472316,0.00706885
0.473446,0.00689644
0.474576,0.00671742
0.475706,0.0065609
0.476836,0.00641099
0.477966,0.00624056
0.479096,0.00602246
0.480226,0.00572956
0.481356,0.00534511
0.482486,0.00489398
0.483616,0.00441142
0.484746,0.00393269
0.485876,0.00349305
0.487006,0.0031182
0.488136,0.00279562
0.489266,0.00250325
0.490395,0.002219
0.491525,0.00192082
0.492655,0.00159453
0.493785,0.00125756
0.494915,0.000935255
0.496045,0.000652946
0.497175,0.000435969
0.498305,0.000302766
0.499435,0.000244198
0.500565,0.000244233
0.501695,0.000286837
0.502825,0.000355978
0.503955,0.000437072
0.505085,0.000521336
0.506215,0.000601436
0.507345,0.000670039
0.508475,0.000719809
0.509605,0.000745987
0.510734,0.000754094
0.511864,0.000752228
0.512994,0.000748484
0.514124,0.000750957
0.515254,0.00076533
0.516384,0.00078763
0.517514,0.000811468
0.518644,0.000830456
0.519774,0.000838209
0.520904,0.000831045
0.522034,0.000816117
0.523164,0.000803286
0.524294,0.000802413
0.525424,0.000823357
0.526554,0.000872447
0.527684,0.000941876
0.528814,0.00102031
0.529944,0.0010964
0.531073,0.00115881
0.532203,0.00119959
0.533333,0.00122432
0.534463,0.00124196
0.535593,0.00126147
0.536723,0.00129183
0.537853,0.00133906
0.538983,0.0013975
0.540113,0.00145855
0.541243,0.00151364
0.542373,0.00155415
0.543503,0.00157372
0.544633,0.00157482
0.545763,0.00156214
0.546893,0.00154036
0.548023,0.00151418
0.549153,0.00148718
0.550282,0.00145853
0.551412,0.00142632
0.552542,0.0013886
0.553672,0.00134346
0.554802,0.00128938
0.555932,0.00122651
0.557062,0.00115541
0.558192,0.00107664
0.559322,0.000990764
0.560452,0.000898339
0.561582,0.000799924
0.562712,0.000696075
0.563842,0.000587351
0.564972,0.000474308
0.566102,0.000359235
0.567232,0.000251344
0.568362,0.000161579
0.569492,0.000100885
0.570621,8.02049e-05
0.571751,0.000107391
0.572881,0.000177921
0.574011,0.000284181
0.575141,0.000418557
0.576271,0.000573435
0.577401,0.000741399
0.578531,0.000915831
0.579661,0.00109031
0.580791,0.00125842
0.581921,0.00141374
0.583051,0.00155461
0.584181,0.00169838
0.585311,0.00186715
0.586441,0.00208303
0.587571,0.00236813
0.588701,0.00273498
0.589831,0.00315774
0.59096,0.00360102
0.59209,0.00402941
0.59322,0.0044075
0.59435,0.00470978
0.59548,0.00495036
0.59661,0.00515321
0.59774,0.00534234
0.59887,0.00554174
0.6,0.00576603
0.60113,0.00599242
0.60226,0.00618875
0.60339,0.00632286
0.60452,0.00636258
0.60565,0.00628557
0.60678,0.00610878
0.60791,0.00585897
0.60904,0.00556289
0.610169,0.0052473
0.611299,0.00493418
0.612429,0.00462629
0.613559,0.0043216
0.614689,0.0040181
0.615819,0.00371376
0.616949,0.00340729
0.618079,0.00310038
0.619209,0.00279545
0.620339,0.00249492
0.621469,0.00220122
0.622599,0.00191734
0.623729,0.00164856
0.624859,0.00140074
0.625989,0.00117974
0.627119,0.000991401
0.628249,0.000839046
0.629379,0.00071583
0.630508,0.000612368
0.631638,0.000519277
0.632768,0.000427173
0.633898,0.000329859
0.635028,0.000233889
0.636158,0.000149005
0.637288,8.49483e-05
0.638418,5.14596e-05
0.639548,5.47322e-05
0.640678,8.6765e-05
0.641808,0.000136008
0.642938,0.000190913
0.644068,0.00023993
0.645198,0.000274819
0.646328,0.000300582
0.647458,0.000325533
0.648588,0.000357984
0.649718,0.000406248
0.650847,0.000475754
0.651977,0.000560402
0.653107,0.00065121
0.654237,0.000739196
0.655367,0.000815377
0.656497,0.000873756
0.657627,0.000920276
0.658757,0.000963862
0.659887,0.00101344
0.661017,0.00107795
0.662147,0.00116331
0.663277,0.00126352
0.664407,0.00136955
0.665537,0.00147239
0.666667,0.00156304
0.667797,0.00163479
0.668927,0.00169014
0.670056,0.00173391
0.671186,0.0017709
0.672316,0.00180594
0.673446,0.00184248
0.674576,0.00187855
0.675706,0.00191084
0.676836,0.00193603
0.677966,0.0019508
0.679096,0.00195196
0.680226,0.00193682
0.681356,0.00190283
0.682486,0.00184744
0.683616,0.00176809
0.684746,0.00166391
0.685876,0.00154071
0.687006,0.001406
0.688136,0.00126728
0.689266,0.00113206
0.690395,0.00100595
0.691525,0.00088695
0.692655,0.0007712
0.693785,0.000654821
0.694915,0.000533936
0.696045,0.000407923
0.697175,0.000289164
0.698305,0.000193293
0.699435,0.000135945
0.700565,0.000132755
0.701695,0.000192982
0.702825,0.000300389
0.703955,0.000432361
0.705085,0.000566285
0.706215,0.000679549
0.707345,0.000756487
0.708475,0.000809226
0.709605,0.000856844
0.710734,0.000918416
0.711864,0.00101302
0.712994,0.00115376
0.714124,0.00132993
0.715254,0.00152484
0.716384,0.00172181
0.717514,0.00190414
0.718644,0.00206077
0.719774,0.00220303
0.720904,0.00234788
0.722034,0.00251226
0.723164,0.00271311
0.724294,0.00296164
0.725424,0.00324599
0.726554,0.00354858
0.727684,0.00385182
0.728814,0.0041381
0.729944,0.00439223
0.731073,0.00460862
0.732203,0.00478409
0.733333,0.00491545
0.734463,0.00499949
0.735593,0.0050349
0.736723,0.00502774
0.737853,0.00498596
0.738983,0.00491748
0.740113,0.00483025
0.741243,0.00472944
0.742373,0.00460929
0.743503,0.00446129
0.744633,0.00427693
0.745763,0.00404769
0.746893,0.00376993
0.748023,0.00345945
0.749153,0.00313693
0.750282,0.00282306
0.751412,0.0025385
0.752542,0.00229824
0.753672,0.00209451
0.754802,0.00191384
0.755932,0.00174277
0.757062,0.00156782
0.758192,0.00137922
0.759322,0.00118189
0.760452,0.000984416
0.761582,0.000795413
0.762712,0.000623478
0.763842,0.000475624
0.764972,0.00035252
0.766102,0.000253248
0.767232,0.00017689
0.768362,0.000122529
0.769492,8.93535e-05
0.770621,7.69803e-05
0.771751,8.51331e-05
0.772881,0.000113535
0.774011,0.000161911
0.775141,0.000228687
0.776271,0.000307106
0.777401,0.000389113
0.778531,0.000466653
0.779661,0.000531672
0.780791,0.000578686
0.781921,0.000612489
0.783051,0.000640445
0.784181,0.000669918
0.785311,0.000708274
0.786441,0.000760762
0.787571,0.000824179
0.788701,0.000893208
0.789831,0.00096253
0.79096,0.00102683
0.79209,0.00108188
0.79322,0.00112785
0.79435,0.00116601
0.79548,0.00119759
0.79661,0.00122388
0.79774,0.00124617
0.79887,0.00126596
0.8,0.0012848
0.80113,0.00130424
0.80226,0.00132581
0.80339,0.00134995
0.80452,0.00137265
0.80565,0.00138878
0.80678,0.00139322
0.80791,0.00138085
0.80904,0.00134875
0.810169,0.00130294
0.811299,0.00125165
0.812429,0.00120311
0.813559,0.00116554
0.814689,0.00114425
0.815819,0.0011328
0.816949,0.00112182
0.818079,0.00110197
0.819209,0.00106386
0.820339,0.00100149
0.821469,0.00092226
0.822599,0.000836938
0.823729,0.000756279
0.824859,0.000691043
0.825989,0.000648403
0.827119,0.000621182
0.828249,0.000598616
0.829379,0.000569942
0.830508,0.000524395
0.831638,0.000455078
0.832768,0.000370546
0.833898,0.000283223
0.835028,0.000205529
0.836158,0.000149887
0.837288,0.000126021
0.838418,0.000132869
0.839548,0.000166673
0.840678,0.000223674
0.841808,0.000300112
0.842938,0.000393157
0.844068,0.000503686
0.845198,0.000633505
0.846328,0.000784418
0.847458,0.00095823
0.848588,0.00115563
0.849718,0.00137282
0.850847,0.00160491
0.851977,0.00184698
0.853107,0.00209412
0.854237,0.00234174
0.855367,0.00258646
0.856497,0.00282521
0.857627,0.00305492
0.858757,0.00327252
0.859887,0.0034756
0.861017,0.00366432
0.862147,0.00383952
0.863277,0.00400203
0.864407,0.00415267
0.865537,0.00428987
0.866667,0.00440247
0.867797,0.00447691
0.868927,0.00449963
0.870056,0.00445706
0.871186,0.0043417
0.872316,0.00417019
0.873446,0.00396525
0.874576,0.00374957
0.875706,0.00354585
0.876836,0.00337021
0.877966,0.00321235
0.879096,0.00305535
0.880226,0.00288234
0.881356,0.0026764
0.882486,0.00242697
0.883616,0.00214873
0.884746,0.00186272
0.885876,0.00158995
0.887006,0.00135143
0.888136,0.00116228
0.889266,0.00101389
0.890395,0.000891777
0.891525,0.000781422
0.892655,0.000668323
0.893785,0.000542358
0.894915,0.000410932
0.896045,0.000285835
0.897175,0.000178856
0.898305,0.000101785
0.899435,6.25724e-05
0.900565,5.38192e-05
0.901695,6.42868e-05
0.902825,8.27375e-05
0.903955,9.79332e-05
0.905085,0.000101138
0.906215,9.36263e-05
0.907345,7.91732e-05
0.908475,6.15549e-05
0.909605,4.45473e-05
0.910734,3.11495e-05
0.911864,2.12527e-05
0.912994,1.39712e-05
0.914124,8.41953e-06
0.915254,3.71194e-06
0.916384,-4.66695e-07
0.917514,-2.14966e-06
0.918644,1.20025e-06
0.919774,1.21202e-05
0.920904,3.31475e-05
0.922034,6.68897e-05
0.923164,0.000116236
0.924294,0.000184148
0.925424,0.000273584
0.926554,0.000387504
0.927684,0.000527715
0.928814,0.000691407
0.929944,0.000874614
0.931073,0.00107337
0.932203,0.00128372
0.933333,0.00150222
0.934463,0.00172753
0.935593,0.00195885
0.936723,0.00219536
0.937853,0.00243625
0.938983,0.0026807
0.940113,0.00292777
0.941243,0.00317654
0.942373,0.00342604
0.943503,0.00367534
0.944633,0.00391791
0.945763,0.00412486
0.946893,0.00426172
0.948023,0.00429401
0.949153,0.00418726
0.950282,0.00392026
0.951412,0.00352474
0.952542,0.0030457
0.953672,0.00252815
0.954802,0.00201708
0.955932,0.00156364
0.957062,0.00124361
0.958192,0.00113892
0.959322,0.0013315
0.960452,0.00190329
0.961582,0.00290478
0.962712,0.00426075
0.963842,0.00586451
0.964972,0.0076094
0.966102,0.00938876
0.967232,0.0111045
0.968362,0.0126926
0.969492,0.0140978
0.970621,0.0152647
0.971751,0.0161379
0.972881,0.0166524
0.974011,0.0167049
0.975141,0.0161821
0.976271,0.0149712
0.977401,0.012959
0.978531,0.010223
0.979661,0.00760331
0.980791,0.00613043
0.981921,0.00683496
0.983051,0.0107475
0.984181,0.0186367
0.985311,0.0302235
0.986441,0.0449671
0.987571,0.0623266
0.988701,0.081761
0.989831,0.10288
0.99096,0.125894
0.99209,0.151166
0.99322,0.179056
0.99435,0.209926
0.99548,0.243965
0.99661,0.280671
0.99774,0.319368
0.99887,0.359383
1,0.400039


==> examples/emd.data/1-r-1.csv <==
x,y
0,4.16301
0.00112994,4.13043
0.00225989,4.09781
0.00338983,4.06509
0.00451977,4.03223
0.00564972,3.99919
0.00677966,3.9659
0.0079096,3.93234
0.00903955,3.89844
0.0101695,3.86417
0.0112994,3.82947
0.0124294,3.79429
0.0135593,3.7586
0.0146893,3.72233
0.0158192,3.68544
0.0169492,3.64787
0.0180791,3.60958
0.019209,3.5705
0.020339,3.53056
0.0214689,3.48969
0.0225989,3.44781
0.0237288,3.40488
0.0248588,3.36092
0.0259887,3.31596
0.0271186,3.27005
0.0282486,3.22321
0.0293785,3.17549
0.0305085,3.12699
0.0316384,3.0778
0.0327684,3.02801
0.0338983,2.97773
0.0350282,2.92704
0.0361582,2.87608
0.0372881,2.82497
0.0384181,2.77384
0.039548,2.7228
0.040678,2.67199
0.0418079,2.62161
0.0429379,2.57186
0.0440678,2.52293
0.0451977,2.47503
0.0463277,2.42835
0.0474576,2.38306
0.0485876,2.33934
0.0497175,2.29736
0.0508475,2.25729
0.0519774,2.21928
0.0531073,2.18346
0.0542373,2.14991
0.0553672,2.11875
0.0564972,2.09006
0.0576271,2.06396
0.0587571,2.04055
0.059887,2.01993
0.0610169,2.00221
0.0621469,1.9875
0.0632768,1.97587
0.0644068,1.96734
0.0655367,1.96189
0.0666667,1.95949
0.0677966,1.96014
0.0689266,1.9638
0.0700565,1.97048
0.0711864,1.98015
0.0723164,1.99281
0.0734463,2.00844
0.0745763,2.02702
0.0757062,2.04848
0.0768362,2.07273
0.0779661,2.09969
0.079096,2.12927
0.080226,2.1614
0.0813559,2.19596
0.0824859,2.23287
0.0836158,2.27203
0.0847458,2.31335
0.0858757,2.35672
0.0870056,2.40202
0.0881356,2.44914
0.0892655,2.49796
0.0903955,2.54834
0.0915254,2.60018
0.0926554,2.65333
0.0937853,2.70765
0.0949153,2.76301
0.0960452,2.81926
0.0971751,2.87627
0.0983051,2.9339
0.099435,2.992
0.100565,3.05045
0.101695,3.10908
0.102825,3.16778
0.103955,3.22637
0.105085,3.2847
0.106215,3.34261
0.107345,3.39994
0.108475,3.45652
0.109605,3.51221
0.110734,3.56684
0.111864,3.62026
0.112994,3.6723
0.114124,3.72282
0.115254,3.77167
0.116384,3.81873
0.117514,3.86386
0.118644,3.90693
0.119774,3.9478
0.120904,3.98633
0.122034,4.02238
0.123164,4.05582
0.124294,4.08649
0.125424,4.11427
0.126554,4.13909
0.127684,4.1609
0.128814,4.17964
0.129944,4.19526
0.131073,4.2077
0.132203,4.21692
0.133333,4.22286
0.134463,4.22548
0.135593,4.22473
0.136723,4.22057
0.137853,4.21302
0.138983,4.20211
0.140113,4.18786
0.141243,4.17031
0.142373,4.1495
0.143503,4.12549
0.144633,4.09835
0.145763,4.06816
0.146893,4.03501
0.148023,3.99896
0.149153,3.96011
0.150282,3.91856
0.151412,3.87441
0.152542,3.82777
0.153672,3.77873
0.154802,3.72745
0.155932,3.67408
0.157062,3.61877
0.158192,3.56168
0.159322,3.50296
0.160452,3.44277
0.161582,3.38125
0.162712,3.31856
0.163842,3.25486
0.164972,3.1903
0.166102,3.12506
0.167232,3.05935
0.168362,2.99334
0.169492,2.92724
0.170621,2.86122
0.171751,2.79549
0.172881,2.73022
0.174011,2.6656
0.175141,2.60183
0.176271,2.53908
0.177401,2.47754
0.178531,2.41739
0.179661,2.35881
0.180791,2.30198
0.181921,2.24709
0.183051,2.19432
0.184181,2.14387
0.185311,2.09592
0.186441,2.05066
0.187571,2.00827
0.188701,1.96887
0.189831,1.93258
0.19096,1.8995
0.19209,1.86974
0.19322,1.84341
0.19435,1.82062
0.19548,1.80148
0.19661,1.7861
0.19774,1.77459
0.19887,1.76703
0.2,1.76346
0.20113,1.7639
0.20226,1.76837
0.20339,1.77688
0.20452,1.78945
0.20565,1.80604
0.20678,1.82662
0.20791,1.85117
0.20904,1.87964
0.210169,1.91201
0.211299,1.94819
0.212429,1.98813
0.213559,2.03175
0.214689,2.07898
0.215819,2.12973
0.216949,2.18387
0.218079,2.24125
0.219209,2.30172
0.220339,2.36514
0.221469,2.43135
0.222599,2.5002
0.223729,2.57154
0.224859,2.64523
0.225989,2.72111
0.227119,2.79902
0.228249,2.87874
0.229379,2.96006
0.230508,3.04276
0.231638,3.1266
0.232768,3.21138
0.233898,3.29687
0.235028,3.38285
0.236158,3.46912
0.237288,3.55546
0.238418,3.64164
0.239548,3.72744
0.240678,3.8126
0.241808,3.8969
0.242938,3.98009
0.244068,4.06193
0.245198,4.14217
0.246328,4.22056
0.247458,4.29687
0.248588,4.37083
0.249718,4.44222
0.250847,4.51084
0.251977,4.57651
0.253107,4.63906
0.254237,4.69832
0.255367,4.75409
0.256497,4.80621
0.257627,4.85448
0.258757,4.89873
0.259887,4.93878
0.261017,4.97447
0.262147,5.00569
0.263277,5.03238
0.264407,5.05447
0.265537,5.07187
0.266667,5.08452
0.267797,5.09239
0.268927,5.09547
0.270056,5.09374
0.271186,5.08717
0.272316,5.07576
0.273446,5.05953
0.274576,5.03852
0.275706,5.01277
0.276836,4.98229
0.277966,4.94716
0.279096,4.90749
0.280226,4.86342
0.281356,4.81509
0.282486,4.76265
0.283616,4.70624
0.284746,4.64598
0.285876,4.58199
0.287006,4.51441
0.288136,4.44336
0.289266,4.36898
0.290395,4.29149
0.291525,4.21113
0.292655,4.12816
0.293785,4.0428
0.294915,3.95531
0.296045,3.86592
0.297175,3.77488
0.298305,3.68243
0.299435,3.58882
0.300565,3.4943
0.301695,3.39916
0.302825,3.3037
0.303955,3.20822
0.305085,3.11302
0.306215,3.0184
0.307345,2.92466
0.308475,2.83211
0.309605,2.74106
0.310734,2.65181
0.311864,2.56466
0.312994,2.47987
0.314124,2.3977
0.315254,2.31841
0.316384,2.24223
0.317514,2.16944
0.318644,2.10028
0.319774,2.03503
0.320904,1.97393
0.322034,1.91724
0.323164,1.86523
0.324294,1.81807
0.325424,1.77596
0.326554,1.73907
0.327684,1.7076
0.328814,1.68171
0.329944,1.66149
0.331073,1.64702
0.332203,1.63839
0.333333,1.63566
0.334463,1.63892
0.335593,1.64822
0.336723,1.66361
0.337853,1.68516
0.338983,1.71292
0.340113,1.74692
0.341243,1.78705
0.342373,1.8332
0.343503,1.88525
0.344633,1.94307
0.345763,2.00654
0.346893,2.07555
0.348023,2.14999
0.349153,2.22977
0.350282,2.31476
0.351412,2.40485
0.352542,2.49979
0.353672,2.59931
0.354802,2.70315
0.355932,2.81106
0.357062,2.92275
0.358192,3.03799
0.359322,3.1565
0.360452,3.27803
0.361582,3.40233
0.362712,3.52911
0.363842,3.65807
0.364972,3.78884
0.366102,3.9211
0.367232,4.05449
0.368362,4.18868
0.369492,4.3233
0.370621,4.45798
0.371751,4.59237
0.372881,4.72609
0.374011,4.85879
0.375141,4.99011
0.376271,5.11972
0.377401,5.24726
0.378531,5.37239
0.379661,5.49477
0.380791,5.61405
0.381921,5.72987
0.383051,5.84188
0.384181,5.94972
0.385311,6.05306
0.386441,6.15159
0.387571,6.24506
0.388701,6.33317
0.389831,6.41564
0.39096,6.49223
0.39209,6.56273
0.39322,6.62698
0.39435,6.68478
0.39548,6.73598
0.39661,6.78039
0.39774,6.81788
0.39887,6.84828
0.4,6.87146
0.40113,6.88728
0.40226,6.89561
0.40339,6.8965
0.40452,6.89
0.40565,6.87618
0.40678,6.85511
0.40791,6.82684
0.40904,6.79143
0.410169,6.74891
0.411299,6.69934
0.412429,6.64276
0.413559,6.57925
0.414689,6.50904
0.415819,6.43239
0.416949,6.34955
0.418079,6.2608
0.419209,6.16639
0.420339,6.06658
0.421469,5.96161
0.422599,5.85173
0.423729,5.7372
0.424859,5.61828
0.425989,5.49535
0.427119,5.36879
0.428249,5.239
0.429379,5.10636
0.430508,4.97128
0.431638,4.83416
0.432768,4.69543
0.433898,4.55551
0.435028,4.41483
0.436158,4.2738
0.437288,4.13286
0.438418,3.99244
0.439548,3.85297
0.440678,3.71488
0.441808,3.57861
0.442938,3.44462
0.444068,3.31336
0.445198,3.1853
0.446328,3.06091
0.447458,2.94064
0.448588,2.82488
0.449718,2.71403
0.450847,2.60847
0.451977,2.50859
0.453107,2.41477
0.454237,2.32731
0.455367,2.24653
0.456497,2.17271
0.457627,2.10616
0.458757,2.04717
0.459887,1.99601
0.461017,1.95294
0.462147,1.91822
0.463277,1.89211
0.464407,1.87483
0.465537,1.86644
0.466667,1.86697
0.467797,1.87645
0.468927,1.89489
0.470056,1.92233
0.471186,1.95881
0.472316,2.00437
0.473446,2.05907
0.474576,2.12293
0.475706,2.19598
0.476836,2.27801
0.477966,2.36879
0.479096,2.46809
0.480226,2.57568
0.481356,2.69132
0.482486,2.81479
0.483616,2.94588
0.484746,3.08437
0.485876,3.23005
0.487006,3.38265
0.488136,3.54181
0.489266,3.70709
0.490395,3.87809
0.491525,4.05437
0.492655,4.23551
0.493785,4.42106
0.494915,4.61056
0.496045,4.80355
0.497175,4.99957
0.498305,5.19816
0.499435,5.39882
0.500565,5.60108
0.501695,5.80443
0.502825,6.0084
0.503955,6.21246
0.505085,6.41608
0.506215,6.61868
0.507345,6.8197
0.508475,7.01857
0.509605,7.21473
0.510734,7.40764
0.511864,7.59677
0.512994,7.7816
0.514124,7.96159
0.515254,8.13623
0.516384,8.30508
0.517514,8.46771
0.518644,8.62369
0.519774,8.77259
0.520904,8.91398
0.522034,9.04743
0.523164,9.17251
0.524294,9.28877
0.525424,9.39578
0.526554,9.49316
0.527684,9.58072
0.528814,9.65833
0.529944,9.72584
0.531073,9.78313
0.532203,9.83005
0.533333,9.86644
0.534463,9.89213
0.535593,9.90697
0.536723,9.91078
0.537853,9.90346
0.538983,9.8851
0.540113,9.85585
0.541243,9.81585
0.542373,9.76526
0.543503,9.70424
0.544633,9.63295
0.545763,9.55159
0.546893,9.46035
0.548023,9.35941
0.549153,9.24899
0.550282,9.12943
0.551412,9.00112
0.552542,8.86443
0.553672,8.71975
0.554802,8.56747
0.555932,8.40807
0.557062,8.24206
0.558192,8.06994
0.559322,7.89221
0.560452,7.70939
0.561582,7.522
0.562712,7.3306
0.563842,7.13575
0.564972,6.93797
0.566102,6.73785
0.567232,6.53604
0.568362,6.3332
0.569492,6.13003
0.570621,5.92718
0.571751,5.72533
0.572881,5.52513
0.574011,5.32721
0.575141,5.13222
0.576271,4.94079
0.577401,4.75355
0.578531,4.5711
0.579661,4.39403
0.580791,4.22293
0.581921,4.05839
0.583051,3.90099
0.584181,3.75134
0.585311,3.61001
0.586441,3.47761
0.587571,3.35472
0.588701,3.24188
0.589831,3.13944
0.59096,3.0477
0.59209,2.96695
0.59322,2.89749
0.59435,2.83963
0.59548,2.79368
0.59661,2.75999
0.59774,2.73887
0.59887,2.73067
0.6,2.73566
0.60113,2.75385
0.60226,2.78521
0.60339,2.82972
0.60452,2.88733
0.60565,2.958
0.60678,3.04167
0.60791,3.13827
0.60904,3.24772
0.610169,3.36995
0.611299,3.50484
0.612429,3.6521
0.613559,3.81142
0.614689,3.98245
0.615819,4.16487
0.616949,4.35832
0.618079,4.56234
0.619209,4.77645
0.620339,5.00015
0.621469,5.23297
0.622599,5.47441
0.623729,5.7239
0.624859,5.98088
0.625989,6.24478
0.627119,6.51502
0.628249,6.791
0.629379,7.07199
0.630508,7.35722
0.631638,7.64593
0.632768,7.93733
0.633898,8.23068
0.635028,8.52522
0.636158,8.82023
0.637288,9.11496
0.638418,9.40867
0.639548,9.70063
0.640678,9.99006
0.641808,10.2762
0.642938,10.5583
0.644068,10.8356
0.645198,11.1073
0.646328,11.3726
0.647458,11.6308
0.648588,11.8812
0.649718,12.1229
0.650847,12.3553
0.651977,12.5778
0.653107,12.7899
0.654237,12.9911
0.655367,13.181
0.656497,13.359
0.657627,13.5246
0.658757,13.6773
0.659887,13.8165
0.661017,13.9417
0.662147,14.0525
0.663277,14.1486
0.664407,14.23
0.665537,14.2965
0.666667,14.348
0.667797,14.3844
0.668927,14.4056
0.670056,14.4116
0.671186,14.4022
0.672316,14.3775
0.673446,14.3373
0.674576,14.2819
0.675706,14.2114
0.676836,14.1263
0.677966,14.0266
0.679096,13.9127
0.680226,13.7851
0.681356,13.644
0.682486,13.4901
0.683616,13.3237
0.684746,13.1454
0.685876,12.9556
0.687006,12.7547
0.688136,12.5434
0.689266,12.322
0.690395,12.0911
0.691525,11.8515
0.692655,11.604
0.693785,11.3495
0.694915,11.0888
0.696045,10.8227
0.697175,10.552
0.698305,10.2776
0.699435,10.0002
0.700565,9.72069
0.701695,9.43981
0.702825,9.1585
0.703955,8.87767
0.705085,8.59826
0.706215,8.32118
0.707345,8.04737
0.708475,7.77776
0.709605,7.5133
0.710734,7.25496
0.711864,7.00366
0.712994,6.76032
0.714124,6.52571
0.715254,6.30053
0.716384,6.08552
0.717514,5.8814
0.718644,5.68889
0.719774,5.50871
0.720904,5.34161
0.722034,5.18831
0.723164,5.04956
0.724294,4.92602
0.725424,4.81813
0.726554,4.72629
0.727684,4.65087
0.728814,4.59227
0.729944,4.55083
0.731073,4.5268
0.732203,4.52039
0.733333,4.53182
0.734463,4.56128
0.735593,4.60897
0.736723,4.6749
0.737853,4.75909
0.738983,4.86151
0.740113,4.98218
0.741243,5.12102
0.742373,5.2777
0.743503,5.45185
0.744633,5.64307
0.745763,5.85098
0.746893,6.07519
0.748023,6.31528
0.749153,6.57084
0.750282,6.84143
0.751412,7.12665
0.752542,7.426
0.753672,7.73868
0.754802,8.06383
0.755932,8.40059
0.757062,8.74809
0.758192,9.10546
0.759322,9.47188
0.760452,9.84652
0.761582,10.2286
0.762712,10.6172
0.763842,11.0115
0.764972,11.4105
0.766102,11.8132
0.767232,12.2184
0.768362,12.6251
0.769492,13.0322
0.770621,13.4386
0.771751,13.8433
0.772881,14.2451
0.774011,14.643
0.775141,15.036
0.776271,15.423
0.777401,15.8031
0.778531,16.1753
0.779661,16.5388
0.780791,16.8926
0.781921,17.2356
0.783051,17.567
0.784181,17.8857
0.785311,18.1908
0.786441,18.4813
0.787571,18.7565
0.788701,19.0159
0.789831,19.2588
0.79096,19.4846
0.79209,19.6926
0.79322,19.8825
0.79435,20.0536
0.79548,20.2055
0.79661,20.3378
0.79774,20.4501
0.79887,20.542
0.8,20.6134
0.80113,20.664
0.80226,20.6937
0.80339,20.7022
0.80452,20.6898
0.80565,20.6566
0.80678,20.6029
0.80791,20.5288
0.80904,20.4346
0.810169,20.3206
0.811299,20.187
0.812429,20.034
0.813559,19.862
0.814689,19.6713
0.815819,19.4627
0.816949,19.237
0.818079,18.9949
0.819209,18.7375
0.820339,18.4654
0.821469,18.1795
0.822599,17.8806
0.823729,17.5694
0.824859,17.2468
0.825989,16.9135
0.827119,16.5707
0.828249,16.2196
0.829379,15.8614
0.830508,15.4972
0.831638,15.1283
0.832768,14.7558
0.833898,14.381
0.835028,14.005
0.836158,13.629
0.837288,13.2542
0.838418,12.8818
0.839548,12.5129
0.840678,12.1488
0.841808,11.7905
0.842938,11.4393
0.844068,11.0964
0.845198,10.763
0.846328,10.4403
0.847458,10.1296
0.848588,9.83202
0.849718,9.54849
0.850847,9.27993
0.851977,9.02725
0.853107,8.79134
0.854237,8.57307
0.855367,8.37325
0.856497,8.19263
0.857627,8.03199
0.858757,7.8921
0.859887,7.77367
0.861017,7.67723
0.862147,7.60328
0.863277,7.55229
0.864407,7.52474
0.865537,7.52105
0.866667,7.54131
0.867797,7.58555
0.868927,7.6538
0.870056,7.74607
0.871186,7.86238
0.872316,8.0027
0.873446,8.16697
0.874576,8.35515
0.875706,8.56718
0.876836,8.8029
0.877966,9.0617
0.879096,9.34284
0.880226,9.6456
0.881356,9.96924
0.882486,10.3131
0.883616,10.6764
0.884746,11.0585
0.885876,11.4588
0.887006,11.8766
0.888136,12.3111
0.889266,12.7612
0.890395,13.2257
0.891525,13.7033
0.892655,14.1928
0.893785,14.693
0.894915,15.2026
0.896045,15.7205
0.897175,16.2454
0.898305,16.776
0.899435,17.3112
0.900565,17.8496
0.901695,18.3899
0.902825,18.9306
0.903955,19.4703
0.905085,20.0078
0.906215,20.5416
0.907345,21.0703
0.908475,21.5923
0.909605,22.1063
0.910734,22.6109
0.911864,23.1047
0.912994,23.5865
0.914124,24.055
0.915254,24.5089
0.916384,24.9471
0.917514,25.3682
0.918644,25.7714
0.919774,26.1553
0.920904,26.5191
0.922034,26.8615
0.923164,27.1816
0.924294,27.4784
0.925424,27.751
0.926554,27.9985
0.927684,28.2199
0.928814,28.415
0.929944,28.5836
0.931073,28.7255
0.932203,28.8404
0.933333,28.9282
0.934463,28.9886
0.935593,29.0214
0.936723,29.0262
0.937853,29.0029
0.938983,28.9513
0.940113,28.8722
0.941243,28.7662
0.942373,28.6344
0.943503,28.4774
0.944633,28.2962
0.945763,28.0915
0.946893,27.8642
0.948023,27.6151
0.949153,27.3451
0.950282,27.0549
0.951412,26.7457
0.952542,26.4185
0.953672,26.0745
0.954802,25.7147
0.955932,25.3403
0.957062,24.9525
0.958192,24.5525
0.959322,24.1417
0.960452,23.7212
0.961582,23.2922
0.962712,22.8557
0.963842,22.4123
0.964972,21.9628
0.966102,21.5079
0.967232,21.0485
0.968362,20.5851
0.969492,20.1181
0.970621,19.6481
0.971751,19.1757
0.972881,18.7013
0.974011,18.2253
0.975141,17.748
0.976271,17.2699
0.977401,16.7912
0.978531,16.3123
0.979661,15.8332
0.980791,15.354
0.981921,14.8745
0.983051,14.3949
0.984181,13.9151
0.985311,13.4352
0.986441,12.9552
0.987571,12.4751
0.988701,11.9951
0.989831,11.515
0.99096,11.035
0.99209,10.555
0.99322,10.075
0.99435,9.59497
0.99548,9.11496
0.99661,8.63495
0.99774,8.15493
0.99887,7.67491
1,7.19489


==> examples/emd.data/1-r-2-analytic.csv <==
x,y
0,3
0.00112994,3
0.00225989,3
0.00338983,3
0.00451977,3
0.00564972,3
0.00677966,3.00001
0.0079096,3.00001
0.00903955,3.00001
0.0101695,3.00002
0.0112994,3.00003
0.0124294,3.00004
0.0135593,3.00005
0.0146893,3.00006
0.0158192,3.00008
0.0169492,3.0001
0.0180791,3.00012
0.019209,3.00014
0.020339,3.00017
0.0214689,3.0002
0.0225989,3.00023
0.0237288,3.00027
0.0248588,3.00031
0.0259887,3.00035
0.0271186,3.0004
0.0282486,3.00045
0.0293785,3.00051
0.0305085,3.00057
0.0316384,3.00063
0.0327684,3.0007
0.0338983,3.00078
0.0350282,3.00086
0.0361582,3.00095
0.0372881,3.00104
0.0384181,3.00113
0.039548,3.00124
0.040678,3.00135
0.0418079,3.00146
0.0429379,3.00158
0.0440678,3.00171
0.0451977,3.00185
0.0463277,3.00199
0.0474576,3.00214
0.0485876,3.00229
0.0497175,3.00246
0.0508475,3.00263
0.0519774,3.00281
0.0531073,3.003
0.0542373,3.00319
0.0553672,3.00339
0.0564972,3.00361
0.0576271,3.00383
0.0587571,3.00406
0.059887,3.0043
0.0610169,3.00454
0.0621469,3.0048
0.0632768,3.00507
0.0644068,3.00534
0.0655367,3.00563
0.0666667,3.00593
0.0677966,3.00623
0.0689266,3.00655
0.0700565,3.00688
0.0711864,3.00721
0.0723164,3.00756
0.0734463,3.00792
0.0745763,3.0083
0.0757062,3.00868
0.0768362,3.00907
0.0779661,3.00948
0.079096,3.0099
0.080226,3.01033
0.0813559,3.01077
0.0824859,3.01122
0.0836158,3.01169
0.0847458,3.01217
0.0858757,3.01267
0.0870056,3.01317
0.0881356,3.01369
0.0892655,3.01423
0.0903955,3.01477
0.0915254,3.01533
0.0926554,3.01591
0.0937853,3.0165
0.0949153,3.0171
0.0960452,3.01772
0.0971751,3.01835
0.0983051,3.019
0.099435,3.01966
0.100565,3.02034
0.101695,3.02103
0.102825,3.02174
0.103955,3.02247
0.105085,3.02321
0.106215,3.02397
0.107345,3.02474
0.108475,3.02553
0.109605,3.02633
0.110734,3.02716
0.111864,3.028
0.112994,3.02885
0.114124,3.02973
0.115254,3.03062
0.116384,3.03153
0.117514,3.03246
0.118644,3.0334
0.119774,3.03437
0.120904,3.03535
0.122034,3.03635
0.123164,3.03737
0.124294,3.0384
0.125424,3.03946
0.126554,3.04054
0.127684,3.04163
0.128814,3.04275
0.129944,3.04388
0.131073,3.04504
0.132203,3.04621
0.133333,3.04741
0.134463,3.04862
0.135593,3.04986
0.136723,3.05112
0.137853,3.05239
0.138983,3.05369
0.140113,3.05501
0.141243,3.05635
0.142373,3.05772
0.143503,3.0591
0.144633,3.06051
0.145763,3.06194
0.146893,3.06339
0.148023,3.06487
0.149153,3.06636
0.150282,3.06788
0.151412,3.06942
0.152542,3.07099
0.153672,3.07258
0.154802,3.07419
0.155932,3.07583
0.157062,3.07749
0.158192,3.07917
0.159322,3.08088
0.160452,3.08262
0.161582,3.08437
0.162712,3.08616
0.163842,3.08796
0.164972,3.0898
0.166102,3.09165
0.167232,3.09354
0.168362,3.09545
0.169492,3.09738
0.170621,3.09934
0.171751,3.10133
0.172881,3.10334
0.174011,3.10538
0.175141,3.10745
0.176271,3.10954
0.177401,3.11166
0.178531,3.11381
0.179661,3.11598
0.180791,3.11818
0.181921,3.12041
0.183051,3.12267
0.184181,3.12496
0.185311,3.12727
0.186441,3.12961
0.187571,3.13198
0.188701,3.13438
0.189831,3.13681
0.19096,3.13927
0.19209,3.14176
0.19322,3.14427
0.19435,3.14682
0.19548,3.1494
0.19661,3.152
0.19774,3.15464
0.19887,3.1573
0.2,3.16
0.20113,3.16273
0.20226,3.16549
0.20339,3.16827
0.20452,3.17109
0.20565,3.17395
0.20678,3.17683
0.20791,3.17974
0.20904,3.18269
0.210169,3.18567
0.211299,3.18868
0.212429,3.19172
0.213559,3.1948
0.214689,3.19791
0.215819,3.20105
0.216949,3.20422
0.218079,3.20743
0.219209,3.21067
0.220339,3.21395
0.221469,3.21725
0.222599,3.2206
0.223729,3.22397
0.224859,3.22738
0.225989,3.23083
0.227119,3.23431
0.228249,3.23782
0.229379,3.24137
0.230508,3.24496
0.231638,3.24858
0.232768,3.25223
0.233898,3.25592
0.235028,3.25965
0.236158,3.26341
0.237288,3.26721
0.238418,3.27105
0.239548,3.27492
0.240678,3.27883
0.241808,3.28278
0.242938,3.28676
0.244068,3.29078
0.245198,3.29484
0.246328,3.29893
0.247458,3.30306
0.248588,3.30723
0.249718,3.31144
0.250847,3.31569
0.251977,3.31997
0.253107,3.3243
0.254237,3.32866
0.255367,3.33306
0.256497,3.3375
0.257627,3.34198
0.258757,3.3465
0.259887,3.35106
0.261017,3.35566
0.262147,3.3603
0.263277,3.36498
0.264407,3.3697
0.265537,3.37446
0.266667,3.37926
0.267797,3.3841
0.268927,3.38898
0.270056,3.39391
0.271186,3.39887
0.272316,3.40388
0.273446,3.40893
0.274576,3.41402
0.275706,3.41915
0.276836,3.42432
0.277966,3.42954
0.279096,3.4348
0.280226,3.4401
0.281356,3.44545
0.282486,3.45084
0.283616,3.45627
0.284746,3.46174
0.285876,3.46726
0.287006,3.47283
0.288136,3.47843
0.289266,3.48408
0.290395,3.48978
0.291525,3.49552
0.292655,3.5013
0.293785,3.50713
0.294915,3.51301
0.296045,3.51892
0.297175,3.52489
0.298305,3.5309
0.299435,3.53695
0.300565,3.54306
0.301695,3.5492
0.302825,3.5554
0.303955,3.56164
0.305085,3.56793
0.306215,3.57426
0.307345,3.58064
0.308475,3.58707
0.309605,3.59354
0.310734,3.60006
0.311864,3.60663
0.312994,3.61325
0.314124,3.61992
0.315254,3.62663
0.316384,3.63339
0.317514,3.64021
0.318644,3.64706
0.319774,3.65397
0.320904,3.66093
0.322034,3.66794
0.323164,3.67499
0.324294,3.6821
0.325424,3.68925
0.326554,3.69646
0.327684,3.70371
0.328814,3.71102
0.329944,3.71837
0.331073,3.72578
0.332203,3.73323
0.333333,3.74074
0.334463,3.7483
0.335593,3.75591
0.336723,3.76357
0.337853,3.77128
0.338983,3.77905
0.340113,3.78686
0.341243,3.79473
0.342373,3.80265
0.343503,3.81063
0.344633,3.81865
0.345763,3.82673
0.346893,3.83486
0.348023,3.84305
0.349153,3.85129
0.350282,3.85958
0.351412,3.86792
0.352542,3.87632
0.353672,3.88478
0.354802,3.89328
0.355932,3.90184
0.357062,3.91046
0.358192,3.91913
0.359322,3.92786
0.360452,3.93664
0.361582,3.94548
0.362712,3.95437
0.363842,3.96331
0.364972,3.97232
0.366102,3.98138
0.367232,3.99049
0.368362,3.99966
0.369492,4.00889
0.370621,4.01817
0.371751,4.02751
0.372881,4.03691
0.374011,4.04637
0.375141,4.05588
0.376271,4.06545
0.377401,4.07508
0.378531,4.08476
0.379661,4.09451
0.380791,4.10431
0.381921,4.11417
0.383051,4.12409
0.384181,4.13406
0.385311,4.1441
0.386441,4.15419
0.387571,4.16435
0.388701,4.17456
0.389831,4.18483
0.39096,4.19517
0.39209,4.20556
0.39322,4.21601
0.39435,4.22653
0.39548,4.2371
0.39661,4.24773
0.39774,4.25843
0.39887,4.26918
0.4,4.28
0.40113,4.29088
0.40226,4.30182
0.40339,4.31282
0.40452,4.32388
0.40565,4.33501
0.40678,4.34619
0.40791,4.35744
0.40904,4.36876
0.410169,4.38013
0.411299,4.39157
0.412429,4.40307
0.413559,4.41463
0.414689,4.42626
0.415819,4.43795
0.416949,4.4497
0.418079,4.46152
0.419209,4.4734
0.420339,4.48535
0.421469,4.49736
0.422599,4.50944
0.423729,4.52158
0.424859,4.53378
0.425989,4.54605
0.427119,4.55839
0.428249,4.57079
0.429379,4.58326
0.430508,4.59579
0.431638,4.60839
0.432768,4.62105
0.433898,4.63378
0.435028,4.64658
0.436158,4.65944
0.437288,4.67237
0.438418,4.68537
0.439548,4.69844
0.440678,4.71157
0.441808,4.72477
0.442938,4.73803
0.444068,4.75137
0.445198,4.76477
0.446328,4.77824
0.447458,4.79178
0.448588,4.80539
0.449718,4.81907
0.450847,4.83282
0.451977,4.84663
0.453107,4.86052
0.454237,4.87447
0.455367,4.88849
0.456497,4.90259
0.457627,4.91675
0.458757,4.93098
0.459887,4.94529
0.461017,4.95966
0.462147,4.9741
0.463277,4.98862
0.464407,5.00321
0.465537,5.01786
0.466667,5.03259
0.467797,5.04739
0.468927,5.06227
0.470056,5.07721
0.471186,5.09222
0.472316,5.10731
0.473446,5.12247
0.474576,5.13771
0.475706,5.15301
0.476836,5.16839
0.477966,5.18384
0.479096,5.19937
0.480226,5.21497
0.481356,5.23064
0.482486,5.24638
0.483616,5.2622
0.484746,5.2781
0.485876,5.29406
0.487006,5.31011
0.488136,5.32622
0.489266,5.34242
0.490395,5.35868
0.491525,5.37502
0.492655,5.39144
0.493785,5.40793
0.494915,5.4245
0.496045,5.44115
0.497175,5.45787
0.498305,5.47466
0.499435,5.49153
0.500565,5.50848
0.501695,5.52551
0.502825,5.54261
0.503955,5.55979
0.505085,5.57705
0.506215,5.59438
0.507345,5.6118
0.508475,5.62929
0.509605,5.64685
0.510734,5.6645
0.511864,5.68222
0.512994,5.70002
0.514124,5.71791
0.515254,5.73587
0.516384,5.7539
0.517514,5.77202
0.518644,5.79022
0.519774,5.8085
0.520904,5.82685
0.522034,5.84529
0.523164,5.8638
0.524294,5.8824
0.525424,5.90108
0.526554,5.91983
0.527684,5.93867
0.528814,5.95759
0.529944,5.97659
0.531073,5.99567
0.532203,6.01483
0.533333,6.03407
0.534463,6.0534
0.535593,6.07281
0.536723,6.0923
0.537853,6.11187
0.538983,6.13152
0.540113,6.15126
0.541243,6.17108
0.542373,6.19098
0.543503,6.21096
0.544633,6.23103
0.545763,6.25118
0.546893,6.27142
0.548023,6.29174
0.549153,6.31214
0.550282,6.33263
0.551412,6.3532
0.552542,6.37386
0.553672,6.3946
0.554802,6.41542
0.555932,6.43633
0.557062,6.45733
0.558192,6.47841
0.559322,6.49958
0.560452,6.52083
0.561582,6.54217
0.562712,6.56359
0.563842,6.5851
0.564972,6.6067
0.566102,6.62838
0.567232,6.65016
0.568362,6.67201
0.569492,6.69396
0.570621,6.71599
0.571751,6.73811
0.572881,6.76031
0.574011,6.78261
0.575141,6.80499
0.576271,6.82746
0.577401,6.85002
0.578531,6.87267
0.579661,6.8954
0.580791,6.91823
0.581921,6.94114
0.583051,6.96414
0.584181,6.98723
0.585311,7.01042
0.586441,7.03369
0.587571,7.05705
0.588701,7.0805
0.589831,7.10404
0.59096,7.12767
0.59209,7.15139
0.59322,7.17521
0.59435,7.19911
0.59548,7.22311
0.59661,7.24719
0.59774,7.27137
0.59887,7.29564
0.6,7.32
0.60113,7.34445
0.60226,7.369
0.60339,7.39363
0.60452,7.41836
0.60565,7.44319
0.60678,7.4681
0.60791,7.49311
0.60904,7.51821
0.610169,7.54341
0.611299,7.56869
0.612429,7.59407
0.613559,7.61955
0.614689,7.64512
0.615819,7.67078
0.616949,7.69654
0.618079,7.72239
0.619209,7.74834
0.620339,7.77438
0.621469,7.80052
0.622599,7.82675
0.623729,7.85308
0.624859,7.8795
0.625989,7.90602
0.627119,7.93264
0.628249,7.95935
0.629379,7.98615
0.630508,8.01306
0.631638,8.04006
0.632768,8.06716
0.633898,8.09435
0.635028,8.12164
0.636158,8.14903
0.637288,8.17652
0.638418,8.2041
0.639548,8.23178
0.640678,8.25956
0.641808,8.28744
0.642938,8.31541
0.644068,8.34349
0.645198,8.37166
0.646328,8.39993
0.647458,8.4283
0.648588,8.45677
0.649718,8.48534
0.650847,8.51401
0.651977,8.54278
0.653107,8.57165
0.654237,8.60062
0.655367,8.62969
0.656497,8.65886
0.657627,8.68813
0.658757,8.7175
0.659887,8.74697
0.661017,8.77654
0.662147,8.80621
0.663277,8.83599
0.664407,8.86587
0.665537,8.89585
0.666667,8.92593
0.667797,8.95611
0.668927,8.98639
0.670056,9.01678
0.671186,9.04727
0.672316,9.07787
0.673446,9.10856
0.674576,9.13936
0.675706,9.17026
0.676836,9.20127
0.677966,9.23238
0.679096,9.26359
0.680226,9.29491
0.681356,9.32633
0.682486,9.35786
0.683616,9.38949
0.684746,9.42123
0.685876,9.45307
0.687006,9.48501
0.688136,9.51707
0.689266,9.54922
0.690395,9.58148
0.691525,9.61385
0.692655,9.64633
0.693785,9.67891
0.694915,9.71159
0.696045,9.74438
0.697175,9.77728
0.698305,9.81029
0.699435,9.8434
0.700565,9.87662
0.701695,9.90995
0.702825,9.94339
0.703955,9.97693
0.705085,10.0106
0.706215,10.0443
0.707345,10.0782
0.708475,10.1122
0.709605,10.1463
0.710734,10.1805
0.711864,10.2148
0.712994,10.2492
0.714124,10.2837
0.715254,10.3183
0.716384,10.3531
0.717514,10.3879
0.718644,10.4229
0.719774,10.4579
0.720904,10.4931
0.722034,10.5284
0.723164,10.5638
0.724294,10.5993
0.725424,10.6349
0.726554,10.6707
0.727684,10.7065
0.728814,10.7425
0.729944,10.7785
0.731073,10.8147
0.732203,10.851
0.733333,10.8874
0.734463,10.9239
0.735593,10.9606
0.736723,10.9973
0.737853,11.0341
0.738983,11.0711
0.740113,11.1082
0.741243,11.1454
0.742373,11.1827
0.743503,11.2201
0.744633,11.2576
0.745763,11.2953
0.746893,11.3331
0.748023,11.3709
0.749153,11.4089
0.750282,11.447
0.751412,11.4853
0.752542,11.5236
0.753672,11.562
0.754802,11.6006
0.755932,11.6393
0.757062,11.6781
0.758192,11.717
0.759322,11.756
0.760452,11.7952
0.761582,11.8345
0.762712,11.8738
0.763842,11.9133
0.764972,11.953
0.766102,11.9927
0.767232,12.0325
0.768362,12.0725
0.769492,12.1126
0.770621,12.1528
0.771751,12.1931
0.772881,12.2335
0.774011,12.2741
0.775141,12.3148
0.776271,12.3556
0.777401,12.3965
0.778531,12.4375
0.779661,12.4787
0.780791,12.5199
0.781921,12.5613
0.783051,12.6028
0.784181,12.6445
0.785311,12.6862
0.786441,12.7281
0.787571,12.7701
0.788701,12.8122
0.789831,12.8544
0.79096,12.8968
0.79209,12.9393
0.79322,12.9819
0.79435,13.0246
0.79548,13.0674
0.79661,13.1104
0.79774,13.1535
0.79887,13.1967
0.8,13.24
0.80113,13.2835
0.80226,13.327
0.80339,13.3707
0.80452,13.4145
0.80565,13.4585
0.80678,13.5026
0.80791,13.5467
0.80904,13.5911
0.810169,13.6355
0.811299,13.6801
0.812429,13.7247
0.813559,13.7696
0.814689,13.8145
0.815819,13.8595
0.816949,13.9047
0.818079,13.95
0.819209,13.9955
0.820339,14.041
0.821469,14.0867
0.822599,14.1325
0.823729,14.1785
0.824859,14.2245
0.825989,14.2707
0.827119,14.3171
0.828249,14.3635
0.829379,14.4101
0.830508,14.4568
0.831638,14.5036
0.832768,14.5505
0.833898,14.5976
0.835028,14.6448
0.836158,14.6922
0.837288,14.7396
0.838418,14.7872
0.839548,14.835
0.840678,14.8828
0.841808,14.9308
0.842938,14.9789
0.844068,15.0271
0.845198,15.0755
0.846328,15.124
0.847458,15.1726
0.848588,15.2214
0.849718,15.2703
0.850847,15.3193
0.851977,15.3684
0.853107,15.4177
0.854237,15.4671
0.855367,15.5166
0.856497,15.5663
0.857627,15.6161
0.858757,15.666
0.859887,15.7161
0.861017,15.7663
0.862147,15.8166
0.863277,15.8671
0.864407,15.9177
0.865537,15.9684
0.866667,16.0193
0.867797,16.0702
0.868927,16.1214
0.870056,16.1726
0.871186,16.224
0.872316,16.2755
0.873446,16.3272
0.874576,16.379
0.875706,16.4309
0.876836,16.483
0.877966,16.5352
0.879096,16.5875
0.880226,16.6399
0.881356,16.6925
0.882486,16.7453
0.883616,16.7981
0.884746,16.8511
0.885876,16.9043
0.887006,16.9575
0.888136,17.011
0.889266,17.0645
0.890395,17.1182
0.891525,17.172
0.892655,17.226
0.893785,17.28
0.894915,17.3343
0.896045,17.3886
0.897175,17.4431
0.898305,17.4978
0.899435,17.5526
0.900565,17.6075
0.901695,17.6625
0.902825,17.7177
0.903955,17.773
0.905085,17.8285
0.906215,17.8841
0.907345,17.9399
0.908475,17.9958
0.909605,18.0518
0.910734,18.1079
0.911864,18.1642
0.912994,18.2207
0.914124,18.2773
0.915254,18.334
0.916384,18.3909
0.917514,18.4479
0.918644,18.505
0.919774,18.5623
0.920904,18.6197
0.922034,18.6773
0.923164,18.735
0.924294,18.7928
0.925424,18.8508
0.926554,18.909
0.927684,18.9672
0.928814,19.0256
0.929944,19.0842
0.931073,19.1429
0.932203,19.2018
0.933333,19.2607
0.934463,19.3199
0.935593,19.3791
0.936723,19.4386
0.937853,19.4981
0.938983,19.5578
0.940113,19.6177
0.941243,19.6777
0.942373,19.7378
0.943503,19.7981
0.944633,19.8585
0.945763,19.9191
0.946893,19.9798
0.948023,20.0406
0.949153,20.1017
0.950282,20.1628
0.951412,20.2241
0.952542,20.2855
0.953672,20.3471
0.954802,20.4089
0.955932,20.4707
0.957062,20.5328
0.958192,20.5949
0.959322,20.6573
0.960452,20.7197
0.961582,20.7823
0.962712,20.8451
0.963842,20.908
0.964972,20.9711
0.966102,21.0343
0.967232,21.0976
0.968362,21.1611
0.969492,21.2248
0.970621,21.2886
0.971751,21.3525
0.972881,21.4166
0.974011,21.4809
0.975141,21.5452
0.976271,21.6098
0.977401,21.6745
0.978531,21.7393
0.979661,21.8043
0.980791,21.8695
0.981921,21.9347
0.983051,22.0002
0.984181,22.0658
0.985311,22.1315
0.986441,22.1974
0.987571,22.2635
0.988701,22.3297
0.989831,22.396
0.99096,22.4625
0.99209,22.5292
0.99322,22.596
0.99435,22.6629
0.99548,22.73
0.99661,22.7973
0.99774,22.8647
0.99887,22.9323
1,23


==> examples/emd.data/1-r-2-relerr.csv <==
x,y
0,0.0662048
0.00112994,0.0655257
0.00225989,0.0648467
0.00338983,0.0641678
0.00451977,0.063489
0.00564972,0.0628105
0.00677966,0.0621322
0.0079096,0.0614543
0.00903955,0.0607768
0.0101695,0.0600996
0.0112994,0.059423
0.0124294,0.0587469
0.0135593,0.0580715
0.0146893,0.0573967
0.0158192,0.0567226
0.0169492,0.0560492
0.0180791,0.0553767
0.019209,0.0547051
0.020339,0.0540344
0.0214689,0.0533647
0.0225989,0.0526961
0.0237288,0.0520286
0.0248588,0.0513622
0.0259887,0.050697
0.0271186,0.0500332
0.0282486,0.0493707
0.0293785,0.0487095
0.0305085,0.0480499
0.0316384,0.0473917
0.0327684,0.0467351
0.0338983,0.0460801
0.0350282,0.0454268
0.0361582,0.0447753
0.0372881,0.0441256
0.0384181,0.0434777
0.039548,0.0428317
0.040678,0.0421877
0.0418079,0.0415458
0.0429379,0.040906
0.0440678,0.0402683
0.0451977,0.0396328
0.0463277,0.0389996
0.0474576,0.0383687
0.0485876,0.0377402
0.0497175,0.0371142
0.0508475,0.0364907
0.0519774,0.0358698
0.0531073,0.0352514
0.0542373,0.0346358
0.0553672,0.034023
0.0564972,0.0334129
0.0576271,0.0328057
0.0587571,0.0322015
0.059887,0.0316002
0.0610169,0.0310021
0.0621469,0.030407
0.0632768,0.0298151
0.0644068,0.0292264
0.0655367,0.0286411
0.0666667,0.0280591
0.0677966,0.0274805
0.0689266,0.0269053
0.0700565,0.0263337
0.0711864,0.0257658
0.0723164,0.0252014
0.0734463,0.0246408
0.0745763,0.0240841
0.0757062,0.0235311
0.0768362,0.0229821
0.0779661,0.022437
0.079096,0.0218958
0.080226,0.0213588
0.0813559,0.0208258
0.0824859,0.0202971
0.0836158,0.0197726
0.0847458,0.0192526
0.0858757,0.0187369
0.0870056,0.0182258
0.0881356,0.0177191
0.0892655,0.0172169
0.0903955,0.0167193
0.0915254,0.0162262
0.0926554,0.0157378
0.0937853,0.0152542
0.0949153,0.0147756
0.0960452,0.014302
0.0971751,0.0138337
0.0983051,0.0133705
0.099435,0.0129124
0.100565,0.0124593
0.101695,0.012011
0.102825,0.0115676
0.103955,0.0111293
0.105085,0.0106964
0.106215,0.0102694
0.107345,0.00984848
0.108475,0.00943395
0.109605,0.00902543
0.110734,0.00862245
0.111864,0.00822455
0.112994,0.00783125
0.114124,0.00744233
0.115254,0.00705859
0.116384,0.00668108
0.117514,0.00631085
0.118644,0.00594895
0.119774,0.00559595
0.120904,0.00525051
0.122034,0.0049108
0.123164,0.00457502
0.124294,0.00424133
0.125424,0.00390884
0.126554,0.00358036
0.127684,0.0032596
0.128814,0.0029503
0.129944,0.00265618
0.131073,0.00237898
0.132203,0.0021125
0.133333,0.00184858
0.134463,0.00157904
0.135593,0.00129569
0.136723,0.000996768
0.137853,0.000706107
0.138983,0.000453944
0.140113,0.000270518
0.141243,0.000186067
0.142373,0.000220513
0.143503,0.000352512
0.144633,0.000550406
0.145763,0.000782535
0.146893,0.00101724
0.148023,0.0012292
0.149153,0.00141842
0.150282,0.00159126
0.151412,0.00175407
0.152542,0.0019132
0.153672,0.00207352
0.154802,0.00223403
0.155932,0.00239226
0.157062,0.00254572
0.158192,0.00269195
0.159322,0.00282909
0.160452,0.00295783
0.161582,0.0030795
0.162712,0.0031954
0.163842,0.00330686
0.164972,0.00341489
0.166102,0.00351918
0.167232,0.00361916
0.168362,0.0037142
0.169492,0.00380371
0.170621,0.00388726
0.171751,0.00396509
0.172881,0.00403762
0.174011,0.00410525
0.175141,0.0041684
0.176271,0.00422739
0.177401,0.00428219
0.178531,0.00433266
0.179661,0.00437868
0.180791,0.00442013
0.181921,0.00445691
0.183051,0.00448915
0.184181,0.00451701
0.185311,0.00454064
0.186441,0.00456022
0.187571,0.00457586
0.188701,0.00458762
0.189831,0.00459549
0.19096,0.00459949
0.19209,0.00459963
0.19322,0.00459591
0.19435,0.00458843
0.19548,0.00457726
0.19661,0.00456248
0.19774,0.0045442
0.19887,0.00452248
0.2,0.0044974
0.20113,0.00446903
0.20226,0.00443744
0.20339,0.00440269
0.20452,0.00436485
0.20565,0.00432403
0.20678,0.00428033
0.20791,0.00423384
0.20904,0.00418468
0.210169,0.00413294
0.211299,0.00407872
0.212429,0.00402211
0.213559,0.00396321
0.214689,0.0039021
0.215819,0.00383889
0.216949,0.00377365
0.218079,0.00370648
0.219209,0.00363745
0.220339,0.00356666
0.221469,0.00349419
0.222599,0.00342014
0.223729,0.00334463
0.224859,0.00326776
0.225989,0.00318964
0.227119,0.00311037
0.228249,0.00303001
0.229379,0.00294863
0.230508,0.00286627
0.231638,0.002783
0.232768,0.00269888
0.233898,0.00261405
0.235028,0.00252866
0.236158,0.00244286
0.237288,0.00235681
0.238418,0.00227063
0.239548,0.00218431
0.240678,0.00209782
0.241808,0.00201113
0.242938,0.0019242
0.244068,0.00183706
0.245198,0.00174995
0.246328,0.00166319
0.247458,0.00157708
0.248588,0.00149194
0.249718,0.00140797
0.250847,0.00132493
0.251977,0.00124247
0.253107,0.00116026
0.254237,0.00107794
0.255367,0.000995386
0.256497,0.000913304
0.257627,0.000832613
0.258757,0.000754231
0.259887,0.000679079
0.261017,0.000607612
0.262147,0.000538439
0.263277,0.000469706
0.264407,0.000399559
0.265537,0.000326142
0.266667,0.000249211
0.267797,0.000174948
0.268927,0.000111148
0.270056,6.56004e-05
0.271186,4.60988e-05
0.272316,5.77176e-05
0.273446,9.46609e-05
0.274576,0.000148415
0.275706,0.000210468
0.276836,0.000272304
0.277966,0.000327165
0.279096,0.000375301
0.280226,0.000418718
0.281356,0.000459419
0.282486,0.000499408
0.283616,0.000540219
0.284746,0.000581496
0.285876,0.000622409
0.287006,0.000662132
0.288136,0.000699837
0.289266,0.000734907
0.290395,0.000767577
0.291525,0.000798294
0.292655,0.000827505
0.293785,0.000855657
0.294915,0.000883087
0.296045,0.000909697
0.297175,0.00093528
0.298305,0.000959629
0.299435,0.000982537
0.300565,0.00100385
0.301695,0.00102366
0.302825,0.0010421
0.303955,0.00105931
0.305085,0.00107542
0.306215,0.00109056
0.307345,0.00110469
0.308475,0.00111778
0.309605,0.00112978
0.310734,0.00114064
0.311864,0.00115033
0.312994,0.0011589
0.314124,0.00116639
0.315254,0.00117285
0.316384,0.00117834
0.317514,0.0011829
0.318644,0.00118654
0.319774,0.00118926
0.320904,0.00119106
0.322034,0.00119193
0.323164,0.00119189
0.324294,0.00119096
0.325424,0.00118915
0.326554,0.00118651
0.327684,0.00118305
0.328814,0.0011788
0.329944,0.00117378
0.331073,0.001168
0.332203,0.00116147
0.333333,0.0011542
0.334463,0.00114621
0.335593,0.00113751
0.336723,0.00112815
0.337853,0.00111813
0.338983,0.00110749
0.340113,0.00109626
0.341243,0.00108445
0.342373,0.00107208
0.343503,0.00105918
0.344633,0.00104576
0.345763,0.00103185
0.346893,0.00101747
0.348023,0.00100265
0.349153,0.000987395
0.350282,0.000971739
0.351412,0.000955701
0.352542,0.000939303
0.353672,0.000922565
0.354802,0.000905507
0.355932,0.00088815
0.357062,0.000870514
0.358192,0.00085262
0.359322,0.000834487
0.360452,0.000816137
0.361582,0.000797589
0.362712,0.000778863
0.363842,0.000759979
0.364972,0.000740956
0.366102,0.000721814
0.367232,0.000702571
0.368362,0.000683246
0.369492,0.000663858
0.370621,0.000644427
0.371751,0.000624969
0.372881,0.000605504
0.374011,0.00058605
0.375141,0.000566625
0.376271,0.000547246
0.377401,0.000527931
0.378531,0.000508699
0.379661,0.000489565
0.380791,0.000470548
0.381921,0.000451664
0.383051,0.000432929
0.384181,0.000414361
0.385311,0.000395976
0.386441,0.000377791
0.387571,0.00035982
0.388701,0.00034208
0.389831,0.000324588
0.39096,0.000307358
0.39209,0.000290406
0.39322,0.000273749
0.39435,0.000257402
0.39548,0.000241381
0.39661,0.0002257
0.39774,0.000210371
0.39887,0.000195403
0.4,0.000180806
0.40113,0.000166591
0.40226,0.000152764
0.40339,0.000139324
0.40452,0.000126268
0.40565,0.000113591
0.40678,0.00010129
0.40791,8.93469e-05
0.40904,7.76958e-05
0.410169,6.62563e-05
0.411299,5.49487e-05
0.412429,4.3693e-05
0.413559,3.2592e-05
0.414689,2.24794e-05
0.415819,1.43715e-05
0.416949,9.28481e-06
0.418079,8.23559e-06
0.419209,1.18442e-05
0.420339,1.91466e-05
0.421469,2.87829e-05
0.422599,3.93929e-05
0.423729,4.96167e-05
0.424859,5.83967e-05
0.425989,6.58846e-05
0.427119,7.25348e-05
0.428249,7.88014e-05
0.429379,8.51386e-05
0.430508,9.18911e-05
0.431638,9.89643e-05
0.432768,0.000106154
0.433898,0.000113257
0.435028,0.000120069
0.436158,0.000126438
0.437288,0.000132429
0.438418,0.000138159
0.439548,0.000143745
0.440678,0.000149303
0.441808,0.000154923
0.442938,0.000160581
0.444068,0.000166226
0.445198,0.000171805
0.446328,0.000177268
0.447458,0.000182577
0.448588,0.000187755
0.449718,0.00019284
0.450847,0.000197869
0.451977,0.00020288
0.453107,0.000207904
0.454237,0.000212936
0.455367,0.000217967
0.456497,0.000222985
0.457627,0.00022798
0.458757,0.000232946
0.459887,0.000237892
0.461017,0.000242835
0.462147,0.00024779
0.463277,0.000252772
0.464407,0.000257793
0.465537,0.000262854
0.466667,0.000267953
0.467797,0.000273088
0.468927,0.000278257
0.470056,0.000283457
0.471186,0.000288689
0.472316,0.000293952
0.473446,0.000299247
0.474576,0.000304574
0.475706,0.000309932
0.476836,0.000315319
0.477966,0.000320732
0.479096,0.000326169
0.480226,0.000331626
0.481356,0.0003371
0.482486,0.000342592
0.483616,0.000348099
0.484746,0.000353621
0.485876,0.000359156
0.487006,0.000364705
0.488136,0.000370265
0.489266,0.000375834
0.490395,0.00038141
0.491525,0.000386992
0.492655,0.000392577
0.493785,0.000398165
0.494915,0.000403754
0.496045,0.000409343
0.497175,0.000414931
0.498305,0.000420516
0.499435,0.000426097
0.500565,0.000431673
0.501695,0.000437242
0.502825,0.000442802
0.503955,0.000448353
0.505085,0.000453893
0.506215,0.000459421
0.507345,0.000464936
0.508475,0.000470436
0.509605,0.00047592
0.510734,0.000481387
0.511864,0.000486836
0.512994,0.000492266
0.514124,0.000497675
0.515254,0.000503062
0.516384,0.000508427
0.517514,0.000513767
0.518644,0.000519083
0.519774,0.000524373
0.520904,0.000529635
0.522034,0.000534869
0.523164,0.000540074
0.524294,0.000545248
0.525424,0.000550389
0.526554,0.000555498
0.527684,0.000560573
0.528814,0.000565615
0.529944,0.000570625
0.531073,0.000575602
0.532203,0.000580545
0.533333,0.000585447
0.534463,0.000590298
0.535593,0.000595088
0.536723,0.000599809
0.537853,0.000604448
0.538983,0.000608992
0.540113,0.000613424
0.541243,0.000617727
0.542373,0.000621885
0.543503,0.000625883
0.544633,0.000629707
0.545763,0.000633345
0.546893,0.000636786
0.548023,0.000640018
0.549153,0.000643029
0.550282,0.000645802
0.551412,0.000648324
0.552542,0.00065058
0.553672,0.000652553
0.554802,0.000654231
0.555932,0.000655604
0.557062,0.000656666
0.558192,0.00065741
0.559322,0.000657828
0.560452,0.000657912
0.561582,0.000657643
0.562712,0.000657003
0.563842,0.000655972
0.564972,0.00065453
0.566102,0.000652663
0.567232,0.000650372
0.568362,0.000647663
0.569492,0.000644542
0.570621,0.000641015
0.571751,0.000637082
0.572881,0.000632709
0.574011,0.000627859
0.575141,0.000622491
0.576271,0.000616566
0.577401,0.000610061
0.578531,0.000603007
0.579661,0.000595452
0.580791,0.000587446
0.581921,0.000579034
0.583051,0.000570238
0.584181,0.000560972
0.585311,0.000551124
0.586441,0.00054058
0.587571,0.000529229
0.588701,0.000517008
0.589831,0.000504055
0.59096,0.000490562
0.59209,0.000476716
0.59322,0.000462707
0.59435,0.000448632
0.59548,0.000434208
0.59661,0.000419061
0.59774,0.000402817
0.59887,0.000385099
0.6,0.000365714
0.60113,0.000345187
0.60226,0.000324224
0.60339,0.000303532
0.60452,0.000283816
0.60565,0.000265447
0.60678,0.000247445
0.60791,0.000228499
0.60904,0.000207292
0.610169,0.000182513
0.611299,0.000153539
0.612429,0.000122519
0.613559,9.22976e-05
0.614689,6.57156e-05
0.615819,4.56157e-05
0.616949,3.42603e-05
0.618079,3.15913e-05
0.619209,3.69706e-05
0.620339,4.97601e-05
0.621469,6.93216e-05
0.622599,9.48242e-05
0.623729,0.000124665
0.624859,0.00015705
0.625989,0.000190182
0.627119,0.000222267
0.628249,0.000251962
0.629379,0.000279739
0.630508,0.000306522
0.631638,0.000333236
0.632768,0.000360805
0.633898,0.000389913
0.635028,0.000420288
0.636158,0.000451416
0.637288,0.000482784
0.638418,0.000513879
0.639548,0.000544315
0.640678,0.000574219
0.641808,0.000603844
0.642938,0.000633445
0.644068,0.000663273
0.645198,0.000693516
0.646328,0.000724085
0.647458,0.000754827
0.648588,0.000785587
0.649718,0.000816209
0.650847,0.000846575
0.651977,0.000876714
0.653107,0.00090669
0.654237,0.000936569
0.655367,0.000966414
0.656497,0.000996273
0.657627,0.00102611
0.658757,0.00105588
0.659887,0.00108553
0.661017,0.001115
0.662147,0.00114426
0.663277,0.0011733
0.664407,0.00120215
0.665537,0.0012308
0.666667,0.00125927
0.667797,0.00128757
0.668927,0.00131565
0.670056,0.00134345
0.671186,0.00137093
0.672316,0.00139803
0.673446,0.00142471
0.674576,0.00145093
0.675706,0.00147666
0.676836,0.00150186
0.677966,0.00152652
0.679096,0.00155058
0.680226,0.00157402
0.681356,0.0015968
0.682486,0.00161888
0.683616,0.00164021
0.684746,0.00166076
0.685876,0.00168051
0.687006,0.00169941
0.688136,0.00171744
0.689266,0.00173458
0.690395,0.00175078
0.691525,0.00176602
0.692655,0.00178027
0.693785,0.00179349
0.694915,0.00180564
0.696045,0.0018167
0.697175,0.00182663
0.698305,0.00183543
0.699435,0.00184306
0.700565,0.0018495
0.701695,0.00185473
0.702825,0.00185871
0.703955,0.00186141
0.705085,0.0018628
0.706215,0.00186283
0.707345,0.00186149
0.708475,0.00185876
0.709605,0.00185463
0.710734,0.0018491
0.711864,0.00184214
0.712994,0.00183376
0.714124,0.0018239
0.715254,0.00181252
0.716384,0.00179956
0.717514,0.00178498
0.718644,0.00176874
0.719774,0.00175086
0.720904,0.00173137
0.722034,0.00171031
0.723164,0.00168771
0.724294,0.00166357
0.725424,0.00163781
0.726554,0.00161031
0.727684,0.00158094
0.728814,0.00154959
0.729944,0.00151619
0.731073,0.00148087
0.732203,0.00144381
0.733333,0.00140518
0.734463,0.00136517
0.735593,0.00132387
0.736723,0.00128107
0.737853,0.0012365
0.738983,0.00118986
0.740113,0.00114086
0.741243,0.00108939
0.742373,0.00103595
0.743503,0.000981236
0.744633,0.000925915
0.745763,0.00087067
0.746893,0.000815883
0.748023,0.000760745
0.749153,0.000704148
0.750282,0.000644986
0.751412,0.000582151
0.752542,0.000515033
0.753672,0.000445005
0.754802,0.000373941
0.755932,0.000303709
0.757062,0.000236181
0.758192,0.000173896
0.759322,0.000122058
0.760452,8.65422e-05
0.761582,7.32206e-05
0.762712,8.79664e-05
0.763842,0.000134139
0.764972,0.000205044
0.766102,0.000291474
0.767232,0.00038422
0.768362,0.000474075
0.769492,0.000553984
0.770621,0.000625509
0.771751,0.000692367
0.772881,0.000758273
0.774011,0.000826943
0.775141,0.000901155
0.776271,0.000979936
0.777401,0.00106138
0.778531,0.00114356
0.779661,0.00122459
0.780791,0.00130302
0.781921,0.00137933
0.783051,0.00145449
0.784181,0.00152946
0.785311,0.00160519
0.786441,0.00168238
0.787571,0.00176075
0.788701,0.00183971
0.789831,0.00191873
0.79096,0.00199724
0.79209,0.00207482
0.79322,0.00215159
0.79435,0.00222782
0.79548,0.00230377
0.79661,0.0023797
0.79774,0.00245579
0.79887,0.00253192
0.8,0.00260788
0.80113,0.00268345
0.80226,0.00275843
0.80339,0.00283264
0.80452,0.00290602
0.80565,0.00297854
0.80678,0.00305016
0.80791,0.00312085
0.80904,0.00319056
0.810169,0.00325918
0.811299,0.00332657
0.812429,0.00339259
0.813559,0.0034571
0.814689,0.00351997
0.815819,0.00358113
0.816949,0.0036405
0.818079,0.00369803
0.819209,0.00375363
0.820339,0.00380723
0.821469,0.00385876
0.822599,0.0039081
0.823729,0.00395517
0.824859,0.00399987
0.825989,0.00404212
0.827119,0.00408182
0.828249,0.00411892
0.829379,0.00415332
0.830508,0.00418496
0.831638,0.00421377
0.832768,0.00423966
0.833898,0.00426258
0.835028,0.00428245
0.836158,0.0042992
0.837288,0.00431277
0.838418,0.00432307
0.839548,0.00433003
0.840678,0.00433357
0.841808,0.00433361
0.842938,0.00433008
0.844068,0.00432293
0.845198,0.00431213
0.846328,0.00429763
0.847458,0.0042794
0.848588,0.00425739
0.849718,0.0042315
0.850847,0.00420164
0.851977,0.0041677
0.853107,0.00412958
0.854237,0.00408719
0.855367,0.00404055
0.856497,0.00398969
0.857627,0.00393464
0.858757,0.00387544
0.859887,0.00381209
0.861017,0.0037444
0.862147,0.00367217
0.863277,0.00359519
0.864407,0.00351324
0.865537,0.00342619
0.866667,0.00333425
0.867797,0.00323767
0.868927,0.00313675
0.870056,0.00303176
0.871186,0.00292283
0.872316,0.00280952
0.873446,0.00269122
0.874576,0.00256734
0.875706,0.00243729
0.876836,0.00230078
0.877966,0.00215875
0.879096,0.00201243
0.880226,0.00186308
0.881356,0.00171193
0.882486,0.00155941
0.883616,0.0014026
0.884746,0.00123778
0.885876,0.0010612
0.887006,0.000869138
0.888136,0.00066291
0.889266,0.000464042
0.890395,0.000299112
0.891525,0.000194699
0.892655,0.000177381
0.893785,0.000264722
0.894915,0.000438233
0.896045,0.000670406
0.897175,0.000933737
0.898305,0.00120072
0.899435,0.00144982
0.900565,0.0016834
0.901695,0.00190976
0.902825,0.00213725
0.903955,0.00237417
0.905085,0.00262683
0.906215,0.00289341
0.907345,0.00317003
0.908475,0.00345286
0.909605,0.00373804
0.910734,0.00402268
0.911864,0.0043078
0.912994,0.00459541
0.914124,0.00488748
0.915254,0.00518603
0.916384,0.00549252
0.917514,0.00580641
0.918644,0.00612665
0.919774,0.00645217
0.920904,0.00678191
0.922034,0.0071151
0.923164,0.00745202
0.924294,0.00779323
0.925424,0.00813929
0.926554,0.00849078
0.927684,0.0088481
0.928814,0.00921111
0.929944,0.00957949
0.931073,0.00995295
0.932203,0.0103312
0.933333,0.010714
0.934463,0.0111013
0.935593,0.0114934
0.936723,0.0118904
0.937853,0.0122923
0.938983,0.0126992
0.940113,0.0131111
0.941243,0.0135279
0.942373,0.0139493
0.943503,0.0143753
0.944633,0.0148058
0.945763,0.0152407
0.946893,0.01568
0.948023,0.0161238
0.949153,0.016572
0.950282,0.0170247
0.951412,0.0174818
0.952542,0.0179432
0.953672,0.0184088
0.954802,0.0188787
0.955932,0.0193527
0.957062,0.0198308
0.958192,0.020313
0.959322,0.0207992
0.960452,0.0212895
0.961582,0.0217837
0.962712,0.022282
0.963842,0.0227841
0.964972,0.0232901
0.966102,0.0237999
0.967232,0.0243135
0.968362,0.0248308
0.969492,0.0253519
0.970621,0.0258766
0.971751,0.026405
0.972881,0.026937
0.974011,0.0274726
0.975141,0.0280117
0.976271,0.0285543
0.977401,0.0291004
0.978531,0.0296499
0.979661,0.0302029
0.980791,0.0307591
0.981921,0.0313188
0.983051,0.0318817
0.984181,0.0324479
0.985311,0.0330173
0.986441,0.0335899
0.987571,0.0341657
0.988701,0.0347446
0.989831,0.0353266
0.99096,0.0359117
0.99209,0.0364998
0.99322,0.037091
0.99435,0.0376851
0.99548,0.0382821
0.99661,0.0388821
0.99774,0.039485
0.99887,0.0400907
1,0.0406992


==> examples/emd.data/1-r-2.csv <==
x,y
0,2.80139
0.00112994,2.80342
0.00225989,2.80546
0.00338983,2.8075
0.00451977,2.80953
0.00564972,2.81157
0.00677966,2.81361
0.0079096,2.81565
0.00903955,2.81768
0.0101695,2.81972
0.0112994,2.82176
0.0124294,2.8238
0.0135593,2.82583
0.0146893,2.82787
0.0158192,2.82991
0.0169492,2.83194
0.0180791,2.83398
0.019209,2.83602
0.020339,2.83806
0.0214689,2.84009
0.0225989,2.84213
0.0237288,2.84417
0.0248588,2.8462
0.0259887,2.84824
0.0271186,2.85028
0.0282486,2.85232
0.0293785,2.85435
0.0305085,2.85639
0.0316384,2.85843
0.0327684,2.86047
0.0338983,2.8625
0.0350282,2.86454
0.0361582,2.86658
0.0372881,2.86861
0.0384181,2.87065
0.039548,2.87269
0.040678,2.87473
0.0418079,2.87676
0.0429379,2.8788
0.0440678,2.88084
0.0451977,2.88288
0.0463277,2.88491
0.0474576,2.88695
0.0485876,2.88899
0.0497175,2.89102
0.0508475,2.89306
0.0519774,2.8951
0.0531073,2.89714
0.0542373,2.89917
0.0553672,2.90121
0.0564972,2.90325
0.0576271,2.90528
0.0587571,2.90732
0.059887,2.90936
0.0610169,2.9114
0.0621469,2.91343
0.0632768,2.91547
0.0644068,2.91751
0.0655367,2.91955
0.0666667,2.92158
0.0677966,2.92362
0.0689266,2.92566
0.0700565,2.92769
0.0711864,2.92973
0.0723164,2.93177
0.0734463,2.93381
0.0745763,2.93584
0.0757062,2.93788
0.0768362,2.93992
0.0779661,2.94196
0.079096,2.94399
0.080226,2.94603
0.0813559,2.94807
0.0824859,2.95011
0.0836158,2.95214
0.0847458,2.95418
0.0858757,2.95622
0.0870056,2.95826
0.0881356,2.96029
0.0892655,2.96233
0.0903955,2.96437
0.0915254,2.96641
0.0926554,2.96844
0.0937853,2.97048
0.0949153,2.97252
0.0960452,2.97456
0.0971751,2.9766
0.0983051,2.97864
0.099435,2.98067
0.100565,2.98271
0.101695,2.98475
0.102825,2.98679
0.103955,2.98883
0.105085,2.99087
0.106215,2.99291
0.107345,2.99495
0.108475,2.99698
0.109605,2.99902
0.110734,3.00106
0.111864,3.0031
0.112994,3.00514
0.114124,3.00718
0.115254,3.00922
0.116384,3.01126
0.117514,3.0133
0.118644,3.01534
0.119774,3.01738
0.120904,3.01942
0.122034,3.02146
0.123164,3.0235
0.124294,3.02554
0.125424,3.02759
0.126554,3.02963
0.127684,3.03167
0.128814,3.03371
0.129944,3.03575
0.131073,3.03779
0.132203,3.03983
0.133333,3.04188
0.134463,3.04392
0.135593,3.04596
0.136723,3.04801
0.137853,3.05005
0.138983,3.0521
0.140113,3.05415
0.141243,3.0562
0.142373,3.05825
0.143503,3.0603
0.144633,3.06236
0.145763,3.06443
0.146893,3.06649
0.148023,3.06856
0.149153,3.07064
0.150282,3.07272
0.151412,3.0748
0.152542,3.0769
0.153672,3.07899
0.154802,3.0811
0.155932,3.0832
0.157062,3.08532
0.158192,3.08745
0.159322,3.08958
0.160452,3.09172
0.161582,3.09386
0.162712,3.09602
0.163842,3.09819
0.164972,3.10036
0.166102,3.10254
0.167232,3.10474
0.168362,3.10694
0.169492,3.10916
0.170621,3.11138
0.171751,3.11362
0.172881,3.11587
0.174011,3.11813
0.175141,3.1204
0.176271,3.12269
0.177401,3.12499
0.178531,3.1273
0.179661,3.12963
0.180791,3.13197
0.181921,3.13432
0.183051,3.13669
0.184181,3.13907
0.185311,3.14147
0.186441,3.14389
0.187571,3.14632
0.188701,3.14876
0.189831,3.15123
0.19096,3.15371
0.19209,3.15621
0.19322,3.15872
0.19435,3.16126
0.19548,3.16381
0.19661,3.16638
0.19774,3.16897
0.19887,3.17158
0.2,3.17421
0.20113,3.17686
0.20226,3.17953
0.20339,3.18222
0.20452,3.18494
0.20565,3.18767
0.20678,3.19043
0.20791,3.19321
0.20904,3.19601
0.210169,3.19884
0.211299,3.20169
0.212429,3.20456
0.213559,3.20746
0.214689,3.21039
0.215819,3.21334
0.216949,3.21631
0.218079,3.21932
0.219209,3.22235
0.220339,3.22541
0.221469,3.2285
0.222599,3.23161
0.223729,3.23476
0.224859,3.23793
0.225989,3.24113
0.227119,3.24437
0.228249,3.24763
0.229379,3.25093
0.230508,3.25426
0.231638,3.25762
0.232768,3.26101
0.233898,3.26444
0.235028,3.26789
0.236158,3.27139
0.237288,3.27491
0.238418,3.27848
0.239548,3.28207
0.240678,3.28571
0.241808,3.28938
0.242938,3.29308
0.244068,3.29682
0.245198,3.3006
0.246328,3.30442
0.247458,3.30828
0.248588,3.31217
0.249718,3.31611
0.250847,3.32008
0.251977,3.32409
0.253107,3.32815
0.254237,3.33224
0.255367,3.33638
0.256497,3.34056
0.257627,3.34478
0.258757,3.34904
0.259887,3.35335
0.261017,3.3577
0.262147,3.36209
0.263277,3.36653
0.264407,3.37102
0.265537,3.37555
0.266667,3.38012
0.267797,3.38475
0.268927,3.38941
0.270056,3.39413
0.271186,3.39889
0.272316,3.4037
0.273446,3.40855
0.274576,3.41346
0.275706,3.41841
0.276836,3.4234
0.277966,3.42845
0.279096,3.43354
0.280226,3.43868
0.281356,3.44387
0.282486,3.4491
0.283616,3.45439
0.284746,3.45972
0.285876,3.4651
0.287006,3.47053
0.288136,3.47601
0.289266,3.48153
0.290395,3.48711
0.291525,3.49273
0.292655,3.4984
0.293785,3.50413
0.294915,3.5099
0.296045,3.51572
0.297175,3.52159
0.298305,3.52751
0.299435,3.53348
0.300565,3.5395
0.301695,3.54557
0.302825,3.55169
0.303955,3.55787
0.305085,3.56409
0.306215,3.57036
0.307345,3.57668
0.308475,3.58306
0.309605,3.58948
0.310734,3.59596
0.311864,3.60249
0.312994,3.60907
0.314124,3.6157
0.315254,3.62238
0.316384,3.62911
0.317514,3.6359
0.318644,3.64274
0.319774,3.64963
0.320904,3.65657
0.322034,3.66356
0.323164,3.67061
0.324294,3.67771
0.325424,3.68486
0.326554,3.69207
0.327684,3.69933
0.328814,3.70664
0.329944,3.71401
0.331073,3.72142
0.332203,3.7289
0.333333,3.73642
0.334463,3.744
0.335593,3.75164
0.336723,3.75932
0.337853,3.76707
0.338983,3.77486
0.340113,3.78271
0.341243,3.79062
0.342373,3.79858
0.343503,3.80659
0.344633,3.81466
0.345763,3.82278
0.346893,3.83096
0.348023,3.83919
0.349153,3.84748
0.350282,3.85583
0.351412,3.86423
0.352542,3.87268
0.353672,3.88119
0.354802,3.88976
0.355932,3.89838
0.357062,3.90706
0.358192,3.91579
0.359322,3.92458
0.360452,3.93343
0.361582,3.94233
0.362712,3.95129
0.363842,3.9603
0.364972,3.96937
0.366102,3.9785
0.367232,3.98769
0.368362,3.99693
0.369492,4.00623
0.370621,4.01558
0.371751,4.025
0.372881,4.03447
0.374011,4.044
0.375141,4.05358
0.376271,4.06322
0.377401,4.07293
0.378531,4.08268
0.379661,4.0925
0.380791,4.10238
0.381921,4.11231
0.383051,4.1223
0.384181,4.13235
0.385311,4.14246
0.386441,4.15262
0.387571,4.16285
0.388701,4.17313
0.389831,4.18348
0.39096,4.19388
0.39209,4.20434
0.39322,4.21486
0.39435,4.22544
0.39548,4.23608
0.39661,4.24677
0.39774,4.25753
0.39887,4.26835
0.4,4.27923
0.40113,4.29016
0.40226,4.30116
0.40339,4.31222
0.40452,4.32334
0.40565,4.33451
0.40678,4.34575
0.40791,4.35705
0.40904,4.36842
0.410169,4.37984
0.411299,4.39133
0.412429,4.40287
0.413559,4.41448
0.414689,4.42615
0.415819,4.43789
0.416949,4.44969
0.418079,4.46154
0.419209,4.47347
0.420339,4.48545
0.421469,4.4975
0.422599,4.50962
0.423729,4.5218
0.424859,4.53404
0.425989,4.54634
0.427119,4.55871
0.428249,4.57115
0.429379,4.58365
0.430508,4.59622
0.431638,4.60885
0.432768,4.62154
0.433898,4.63431
0.435028,4.64713
0.436158,4.66003
0.437288,4.67299
0.438418,4.68602
0.439548,4.69911
0.440678,4.71227
0.441808,4.7255
0.442938,4.7388
0.444068,4.75216
0.445198,4.76559
0.446328,4.77909
0.447458,4.79266
0.448588,4.80629
0.449718,4.82
0.450847,4.83377
0.451977,4.84761
0.453107,4.86153
0.454237,4.87551
0.455367,4.88956
0.456497,4.90368
0.457627,4.91787
0.458757,4.93213
0.459887,4.94646
0.461017,4.96086
0.462147,4.97534
0.463277,4.98988
0.464407,5.0045
0.465537,5.01918
0.466667,5.03394
0.467797,5.04877
0.468927,5.06367
0.470056,5.07865
0.471186,5.09369
0.472316,5.10881
0.473446,5.12401
0.474576,5.13927
0.475706,5.15461
0.476836,5.17002
0.477966,5.18551
0.479096,5.20106
0.480226,5.21669
0.481356,5.2324
0.482486,5.24818
0.483616,5.26403
0.484746,5.27996
0.485876,5.29597
0.487006,5.31204
0.488136,5.3282
0.489266,5.34442
0.490395,5.36073
0.491525,5.3771
0.492655,5.39356
0.493785,5.41009
0.494915,5.42669
0.496045,5.44337
0.497175,5.46013
0.498305,5.47696
0.499435,5.49387
0.500565,5.51086
0.501695,5.52793
0.502825,5.54507
0.503955,5.56229
0.505085,5.57958
0.506215,5.59695
0.507345,5.6144
0.508475,5.63193
0.509605,5.64954
0.510734,5.66723
0.511864,5.68499
0.512994,5.70283
0.514124,5.72075
0.515254,5.73875
0.516384,5.75683
0.517514,5.77499
0.518644,5.79322
0.519774,5.81154
0.520904,5.82994
0.522034,5.84841
0.523164,5.86697
0.524294,5.88561
0.525424,5.90432
0.526554,5.92312
0.527684,5.942
0.528814,5.96096
0.529944,5.98
0.531073,5.99912
0.532203,6.01832
0.533333,6.03761
0.534463,6.05697
0.535593,6.07642
0.536723,6.09595
0.537853,6.11556
0.538983,6.13525
0.540113,6.15503
0.541243,6.17489
0.542373,6.19483
0.543503,6.21485
0.544633,6.23496
0.545763,6.25514
0.546893,6.27541
0.548023,6.29577
0.549153,6.3162
0.550282,6.33672
0.551412,6.35732
0.552542,6.378
0.553672,6.39877
0.554802,6.41962
0.555932,6.44055
0.557062,6.46157
0.558192,6.48267
0.559322,6.50385
0.560452,6.52512
0.561582,6.54647
0.562712,6.56791
0.563842,6.58942
0.564972,6.61103
0.566102,6.63271
0.567232,6.65448
0.568362,6.67633
0.569492,6.69827
0.570621,6.72029
0.571751,6.7424
0.572881,6.76459
0.574011,6.78687
0.575141,6.80922
0.576271,6.83167
0.577401,6.8542
0.578531,6.87681
0.579661,6.89951
0.580791,6.92229
0.581921,6.94516
0.583051,6.96811
0.584181,6.99115
0.585311,7.01428
0.586441,7.03749
0.587571,7.06078
0.588701,7.08416
0.589831,7.10762
0.59096,7.13118
0.59209,7.15481
0.59322,7.17853
0.59435,7.20234
0.59548,7.22624
0.59661,7.25022
0.59774,7.27428
0.59887,7.29844
0.6,7.32267
0.60113,7.347
0.60226,7.37141
0.60339,7.39591
0.60452,7.42049
0.60565,7.44517
0.60678,7.46993
0.60791,7.49478
0.60904,7.51971
0.610169,7.54474
0.611299,7.56985
0.612429,7.59505
0.613559,7.62035
0.614689,7.64573
0.615819,7.6712
0.616949,7.69676
0.618079,7.72241
0.619209,7.74815
0.620339,7.77399
0.621469,7.79991
0.622599,7.82593
0.623729,7.85203
0.624859,7.87823
0.625989,7.90453
0.627119,7.93091
0.628249,7.95739
0.629379,7.98396
0.630508,8.01062
0.631638,8.03738
0.632768,8.06423
0.633898,8.09117
0.635028,8.11821
0.636158,8.14534
0.637288,8.17257
0.638418,8.19989
0.639548,8.22731
0.640678,8.25483
0.641808,8.28244
0.642938,8.31014
0.644068,8.33795
0.645198,8.36585
0.646328,8.39384
0.647458,8.42194
0.648588,8.45013
0.649718,8.47842
0.650847,8.50681
0.651977,8.53529
0.653107,8.56388
0.654237,8.59256
0.655367,8.62134
0.656497,8.65023
0.657627,8.67921
0.658757,8.70829
0.659887,8.73747
0.661017,8.76676
0.662147,8.79614
0.663277,8.82562
0.664407,8.85521
0.665537,8.8849
0.666667,8.91469
0.667797,8.94458
0.668927,8.97457
0.670056,9.00467
0.671186,9.03487
0.672316,9.06517
0.673446,9.09558
0.674576,9.1261
0.675706,9.15672
0.676836,9.18745
0.677966,9.21829
0.679096,9.24923
0.680226,9.28028
0.681356,9.31144
0.682486,9.34271
0.683616,9.37409
0.684746,9.40558
0.685876,9.43718
0.687006,9.4689
0.688136,9.50072
0.689266,9.53266
0.690395,9.56471
0.691525,9.59687
0.692655,9.62915
0.693785,9.66155
0.694915,9.69406
0.696045,9.72668
0.697175,9.75942
0.698305,9.79228
0.699435,9.82526
0.700565,9.85836
0.701695,9.89157
0.702825,9.9249
0.703955,9.95836
0.705085,9.99193
0.706215,10.0256
0.707345,10.0594
0.708475,10.0934
0.709605,10.1274
0.710734,10.1616
0.711864,10.1959
0.712994,10.2304
0.714124,10.2649
0.715254,10.2996
0.716384,10.3344
0.717514,10.3694
0.718644,10.4044
0.719774,10.4396
0.720904,10.4749
0.722034,10.5104
0.723164,10.546
0.724294,10.5817
0.725424,10.6175
0.726554,10.6535
0.727684,10.6896
0.728814,10.7258
0.729944,10.7622
0.731073,10.7987
0.732203,10.8353
0.733333,10.8721
0.734463,10.909
0.735593,10.946
0.736723,10.9832
0.737853,11.0205
0.738983,11.058
0.740113,11.0955
0.741243,11.1332
0.742373,11.1711
0.743503,11.2091
0.744633,11.2472
0.745763,11.2854
0.746893,11.3238
0.748023,11.3623
0.749153,11.401
0.750282,11.4397
0.751412,11.4786
0.752542,11.5177
0.753672,11.5569
0.754802,11.5962
0.755932,11.6356
0.757062,11.6752
0.758192,11.7149
0.759322,11.7547
0.760452,11.7947
0.761582,11.8348
0.762712,11.875
0.763842,11.9153
0.764972,11.9558
0.766102,11.9964
0.767232,12.0372
0.768362,12.078
0.769492,12.1191
0.770621,12.1602
0.771751,12.2014
0.772881,12.2428
0.774011,12.2844
0.775141,12.326
0.776271,12.3678
0.777401,12.4097
0.778531,12.4517
0.779661,12.4939
0.780791,12.5362
0.781921,12.5786
0.783051,12.6211
0.784181,12.6638
0.785311,12.7066
0.786441,12.7496
0.787571,12.7926
0.788701,12.8358
0.789831,12.8791
0.79096,12.9225
0.79209,12.9661
0.79322,13.0098
0.79435,13.0536
0.79548,13.0975
0.79661,13.1416
0.79774,13.1858
0.79887,13.2301
0.8,13.2745
0.80113,13.3191
0.80226,13.3638
0.80339,13.4086
0.80452,13.4535
0.80565,13.4986
0.80678,13.5437
0.80791,13.589
0.80904,13.6344
0.810169,13.6799
0.811299,13.7256
0.812429,13.7713
0.813559,13.8172
0.814689,13.8631
0.815819,13.9092
0.816949,13.9554
0.818079,14.0016
0.819209,14.048
0.820339,14.0945
0.821469,14.1411
0.822599,14.1878
0.823729,14.2346
0.824859,14.2814
0.825989,14.3284
0.827119,14.3755
0.828249,14.4227
0.829379,14.4699
0.830508,14.5173
0.831638,14.5647
0.832768,14.6122
0.833898,14.6599
0.835028,14.7076
0.836158,14.7553
0.837288,14.8032
0.838418,14.8512
0.839548,14.8992
0.840678,14.9473
0.841808,14.9955
0.842938,15.0438
0.844068,15.0921
0.845198,15.1405
0.846328,15.189
0.847458,15.2375
0.848588,15.2862
0.849718,15.3349
0.850847,15.3836
0.851977,15.4325
0.853107,15.4814
0.854237,15.5303
0.855367,15.5793
0.856497,15.6284
0.857627,15.6776
0.858757,15.7268
0.859887,15.776
0.861017,15.8253
0.862147,15.8747
0.863277,15.9241
0.864407,15.9736
0.865537,16.0231
0.866667,16.0727
0.867797,16.1223
0.868927,16.172
0.870056,16.2217
0.871186,16.2714
0.872316,16.3212
0.873446,16.3711
0.874576,16.421
0.875706,16.4709
0.876836,16.5209
0.877966,16.5709
0.879096,16.621
0.880226,16.671
0.881356,16.7212
0.882486,16.7713
0.883616,16.8215
0.884746,16.8718
0.885876,16.9221
0.887006,16.9724
0.888136,17.0227
0.889266,17.0731
0.890395,17.1235
0.891525,17.1739
0.892655,17.2244
0.893785,17.2749
0.894915,17.3254
0.896045,17.376
0.897175,17.4266
0.898305,17.4772
0.899435,17.5278
0.900565,17.5785
0.901695,17.6291
0.902825,17.6798
0.903955,17.7306
0.905085,17.7813
0.906215,17.8321
0.907345,17.8828
0.908475,17.9337
0.909605,17.9845
0.910734,18.0353
0.911864,18.0862
0.912994,18.137
0.914124,18.1879
0.915254,18.2388
0.916384,18.2897
0.917514,18.3407
0.918644,18.3916
0.919774,18.4425
0.920904,18.4935
0.922034,18.5444
0.923164,18.5954
0.924294,18.6464
0.925424,18.6974
0.926554,18.7484
0.927684,18.7994
0.928814,18.8504
0.929944,18.9014
0.931073,18.9524
0.932203,19.0034
0.933333,19.0544
0.934463,19.1054
0.935593,19.1564
0.936723,19.2074
0.937853,19.2584
0.938983,19.3094
0.940113,19.3605
0.941243,19.4115
0.942373,19.4625
0.943503,19.5135
0.944633,19.5645
0.945763,19.6155
0.946893,19.6665
0.948023,19.7175
0.949153,19.7685
0.950282,19.8195
0.951412,19.8705
0.952542,19.9215
0.953672,19.9726
0.954802,20.0236
0.955932,20.0746
0.957062,20.1256
0.958192,20.1766
0.959322,20.2276
0.960452,20.2786
0.961582,20.3296
0.962712,20.3806
0.963842,20.4316
0.964972,20.4826
0.966102,20.5337
0.967232,20.5847
0.968362,20.6357
0.969492,20.6867
0.970621,20.7377
0.971751,20.7887
0.972881,20.8397
0.974011,20.8907
0.975141,20.9417
0.976271,20.9927
0.977401,21.0437
0.978531,21.0948
0.979661,21.1458
0.980791,21.1968
0.981921,21.2478
0.983051,21.2988
0.984181,21.3498
0.985311,21.4008
0.986441,21.4518
0.987571,21.5028
0.988701,21.5538
0.989831,21.6048
0.99096,21.6558
0.99209,21.7069
0.99322,21.7579
0.99435,21.8089
0.99548,21.8599
0.99661,21.9109
0.99774,21.9619
0.99887,22.0129
1,22.0639


==> examples/emd.data/1-s.csv <==
x,y
0,4.99918
0.00112994,4.96282
0.00225989,4.838
0.00338983,4.64302
0.00451977,4.39617
0.00564972,4.11576
0.00677966,3.82048
0.0079096,3.53061
0.00903955,3.26684
0.0101695,3.04986
0.0112994,2.90034
0.0124294,2.83392
0.0135593,2.84607
0.0146893,2.9272
0.0158192,3.06771
0.0169492,3.25803
0.0180791,3.48614
0.019209,3.73035
0.020339,3.96652
0.0214689,4.17053
0.0225989,4.31826
0.0237288,4.39009
0.0248588,4.38436
0.0259887,4.30393
0.0271186,4.15165
0.0282486,3.93037
0.0293785,3.64665
0.0305085,3.32182
0.0316384,2.9809
0.0327684,2.64894
0.0338983,2.35095
0.0350282,2.10864
0.0361582,1.93036
0.0372881,1.82111
0.0384181,1.7859
0.039548,1.82975
0.040678,1.95295
0.0418079,2.13688
0.0429379,2.3582
0.0440678,2.59357
0.0451977,2.81966
0.0463277,3.01506
0.0474576,3.16606
0.0485876,3.2609
0.0497175,3.28781
0.0508475,3.23503
0.0519774,3.09606
0.0531073,2.88562
0.0542373,2.62368
0.0553672,2.33024
0.0564972,2.02528
0.0576271,1.72845
0.0587571,1.45803
0.059887,1.23196
0.0610169,1.06816
0.0621469,0.984585
0.0632768,0.99376
0.0644068,1.0866
0.0655367,1.24862
0.0666667,1.46532
0.0677966,1.72223
0.0689266,2.00354
0.0700565,2.2883
0.0711864,2.55424
0.0723164,2.7791
0.0734463,2.9406
0.0745763,3.0215
0.0757062,3.02456
0.0768362,2.95756
0.0779661,2.82829
0.079096,2.64452
0.080226,2.41684
0.0813559,2.16695
0.0824859,1.91937
0.0836158,1.69862
0.0847458,1.52922
0.0858757,1.43148
0.0870056,1.40905
0.0881356,1.46134
0.0892655,1.58781
0.0903955,1.78788
0.0915254,2.05695
0.0926554,2.37418
0.0937853,2.71469
0.0949153,3.05359
0.0960452,3.366
0.0971751,3.62999
0.0983051,3.83543
0.099435,3.97515
0.100565,4.04199
0.101695,4.02878
0.102825,3.93328
0.103955,3.77304
0.105085,3.57053
0.106215,3.34825
0.107345,3.12868
0.108475,2.93283
0.109605,2.77583
0.110734,2.67134
0.111864,2.63301
0.112994,2.67452
0.114124,2.80413
0.115254,3.00859
0.116384,3.26927
0.117514,3.56752
0.118644,3.8847
0.119774,4.20205
0.120904,4.5002
0.122034,4.75966
0.123164,4.96095
0.124294,5.08457
0.125424,5.11638
0.126554,5.06362
0.127684,4.9389
0.128814,4.75481
0.129944,4.52394
0.131073,4.26067
0.132203,3.98642
0.133333,3.72435
0.134463,3.49767
0.135593,3.32956
0.136723,3.23839
0.137853,3.22327
0.138983,3.27854
0.140113,3.39848
0.141243,3.57742
0.142373,3.80646
0.143503,4.06393
0.144633,4.32495
0.145763,4.56464
0.146893,4.75812
0.148023,4.8844
0.149153,4.9379
0.150282,4.91694
0.151412,4.81984
0.152542,4.6449
0.153672,4.39481
0.154802,4.08976
0.155932,3.75429
0.157062,3.41298
0.158192,3.09037
0.159322,2.80849
0.160452,2.5792
0.161582,2.41182
0.162712,2.31566
0.163842,2.30006
0.164972,2.36919
0.166102,2.50668
0.167232,2.69105
0.168362,2.90077
0.169492,3.11435
0.170621,3.31129
0.171751,3.47511
0.172881,3.59031
0.174011,3.64142
0.175141,3.61297
0.176271,3.49489
0.177401,3.29895
0.178531,3.04231
0.179661,2.74215
0.180791,2.41565
0.181921,2.08063
0.183051,1.75741
0.184181,1.46698
0.185311,1.23029
0.186441,1.06832
0.187571,0.996777
0.188701,1.0103
0.189831,1.09828
0.19096,1.25009
0.19209,1.45513
0.19322,1.70055
0.19435,1.96459
0.19548,2.22326
0.19661,2.45258
0.19774,2.62855
0.19887,2.73177
0.2,2.76122
0.20113,2.72044
0.20226,2.61302
0.20339,2.44249
0.20452,2.21601
0.20565,1.95513
0.20678,1.68498
0.20791,1.4307
0.20904,1.21742
0.210169,1.06675
0.211299,0.986176
0.212429,0.979679
0.213559,1.05122
0.214689,1.20477
0.215819,1.43961
0.216949,1.73631
0.218079,2.07077
0.219209,2.41887
0.220339,2.75651
0.221469,3.06168
0.222599,3.32082
0.223729,3.52248
0.224859,3.6552
0.225989,3.70753
0.227119,3.67333
0.228249,3.5677
0.229379,3.41106
0.230508,3.22384
0.231638,3.02645
0.232768,2.83879
0.233898,2.67864
0.235028,2.56328
0.236158,2.50997
0.237288,2.53598
0.238418,2.65309
0.239548,2.85114
0.240678,3.11452
0.241808,3.42758
0.242938,3.7747
0.244068,4.13911
0.245198,4.49955
0.246328,4.83362
0.247458,5.11894
0.248588,5.3331
0.249718,5.45887
0.250847,5.49965
0.251977,5.46399
0.253107,5.36043
0.254237,5.19752
0.255367,4.98651
0.256497,4.74942
0.257627,4.51094
0.258757,4.29579
0.259887,4.12866
0.261017,4.02992
0.262147,4.00252
0.263277,4.04508
0.264407,4.15621
0.265537,4.33452
0.266667,4.57463
0.267797,4.85521
0.268927,5.15093
0.270056,5.43647
0.271186,5.68651
0.272316,5.87888
0.273446,6.00413
0.274576,6.05597
0.275706,6.02811
0.276836,5.91425
0.277966,5.71307
0.279096,5.44317
0.280226,5.12811
0.281356,4.79144
0.282486,4.45673
0.283616,4.14587
0.284746,3.87411
0.285876,3.65505
0.287006,3.50226
0.288136,3.42935
0.289266,3.44441
0.290395,3.53368
0.291525,3.67789
0.292655,3.8578
0.293785,4.05414
0.294915,4.24771
0.296045,4.41941
0.297175,4.55021
0.298305,4.62106
0.299435,4.61291
0.300565,4.51224
0.301695,4.32754
0.302825,4.07281
0.303955,3.76206
0.305085,3.40928
0.306215,3.03011
0.307345,2.64673
0.308475,2.28292
0.309605,1.96249
0.310734,1.70923
0.311864,1.5419
0.312994,1.45915
0.314124,1.45458
0.315254,1.52178
0.316384,1.65436
0.317514,1.84276
0.318644,2.06478
0.319774,2.29506
0.320904,2.50823
0.322034,2.67892
0.323164,2.78587
0.324294,2.82415
0.325424,2.79292
0.326554,2.69137
0.327684,2.51865
0.328814,2.27832
0.329944,1.99146
0.331073,1.68357
0.332203,1.38011
0.333333,1.10655
0.334463,0.885594
0.335593,0.728711
0.336723,0.644598
0.337853,0.641946
0.338983,0.729446
0.340113,0.910518
0.341243,1.16751
0.342373,1.47751
0.343503,1.81758
0.344633,2.16481
0.345763,2.49747
0.346893,2.79862
0.348023,3.05251
0.349153,3.24341
0.350282,3.35556
0.351412,3.37885
0.352542,3.32567
0.353672,3.21406
0.354802,3.06202
0.355932,2.88759
0.357062,2.70926
0.358192,2.54742
0.359322,2.42292
0.360452,2.35662
0.361582,2.36938
0.362712,2.47652
0.363842,2.6713
0.364972,2.94143
0.366102,3.27463
0.367232,3.65861
0.368362,4.07895
0.369492,4.51258
0.370621,4.9343
0.371751,5.3189
0.372881,5.64117
0.374011,5.88079
0.375141,6.03702
0.376271,6.114
0.377401,6.11587
0.378531,6.04679
0.379661,5.91452
0.380791,5.74144
0.381921,5.55354
0.383051,5.3768
0.384181,5.23722
0.385311,5.15699
0.386441,5.14305
0.387571,5.19852
0.388701,5.32653
0.389831,5.53022
0.39096,5.80791
0.39209,6.13879
0.39322,6.49725
0.39435,6.85767
0.39548,7.19444
0.39661,7.48435
0.39774,7.71378
0.39887,7.87155
0.4,7.94643
0.40113,7.92724
0.40226,7.80833
0.40339,7.60633
0.40452,7.34344
0.40565,7.04185
0.40678,6.72376
0.40791,6.41066
0.40904,6.12121
0.410169,5.87338
0.411299,5.68511
0.412429,5.57436
0.413559,5.55331
0.414689,5.61101
0.415819,5.73073
0.416949,5.89574
0.418079,6.08931
0.419209,6.29371
0.420339,6.48719
0.421469,6.64701
0.422599,6.75041
0.423729,6.77465
0.424859,6.70251
0.425989,6.5389
0.427119,6.29426
0.428249,5.97904
0.429379,5.60368
0.430508,5.18132
0.431638,4.73591
0.432768,4.29412
0.433898,3.88259
0.435028,3.52798
0.436158,3.2522
0.437288,3.05823
0.438418,2.94429
0.439548,2.90861
0.440678,2.94944
0.441808,3.06085
0.442938,3.22036
0.444068,3.40136
0.445198,3.57722
0.446328,3.72131
0.447458,3.81054
0.448588,3.83584
0.449718,3.79168
0.450847,3.67252
0.451977,3.47281
0.453107,3.19225
0.454237,2.85135
0.455367,2.47586
0.456497,2.09152
0.457627,1.72409
0.458757,1.39733
0.459887,1.12709
0.461017,0.927247
0.462147,0.811681
0.463277,0.794266
0.464407,0.883001
0.465537,1.06239
0.466667,1.31105
0.467797,1.60761
0.468927,1.93069
0.470056,2.25911
0.471186,2.57242
0.472316,2.85037
0.473446,3.07269
0.474576,3.21914
0.475706,3.2754
0.476836,3.25088
0.477966,3.16096
0.479096,3.021
0.480226,2.84637
0.481356,2.65398
0.482486,2.46705
0.483616,2.31034
0.484746,2.20862
0.485876,2.18665
0.487006,2.26367
0.488136,2.43676
0.489266,2.69747
0.490395,3.03737
0.491525,3.448
0.492655,3.91763
0.493785,4.42141
0.494915,4.93117
0.496045,5.41878
0.497175,5.85608
0.498305,6.21949
0.499435,6.50368
0.500565,6.70789
0.501695,6.83137
0.502825,6.87334
0.503955,6.83772
0.505085,6.7471
0.506215,6.62877
0.507345,6.50999
0.508475,6.41802
0.509605,6.37696
0.510734,6.3981
0.511864,6.48957
0.512994,6.65948
0.514124,6.91594
0.515254,7.2614
0.516384,7.67566
0.517514,8.13286
0.518644,8.60711
0.519774,9.07257
0.520904,9.50486
0.522034,9.88573
0.523164,10.1984
0.524294,10.4262
0.525424,10.5523
0.526554,10.5661
0.527684,10.482
0.528814,10.3203
0.529944,10.1015
0.531073,9.84603
0.532203,9.57473
0.533333,9.30988
0.534463,9.07418
0.535593,8.8903
0.536723,8.78093
0.537853,8.76266
0.538983,8.82768
0.540113,8.96208
0.541243,9.15198
0.542373,9.38346
0.543503,9.64046
0.544633,9.89818
0.545763,10.1297
0.546893,10.308
0.548023,10.4063
0.549153,10.4029
0.550282,10.2988
0.551412,10.1
0.552542,9.81294
0.553672,9.44374
0.554802,9.00257
0.555932,8.51524
0.557062,8.01145
0.558192,7.52089
0.559322,7.07328
0.560452,6.69394
0.561582,6.39074
0.562712,6.16715
0.563842,6.02668
0.564972,5.9728
0.566102,6.00376
0.567232,6.09686
0.568362,6.22414
0.569492,6.35764
0.570621,6.46942
0.571751,6.53436
0.572881,6.53871
0.574011,6.47154
0.575141,6.32194
0.576271,6.07899
0.577401,5.73791
0.578531,5.31853
0.579661,4.84681
0.580791,4.34871
0.581921,3.8502
0.583051,3.37623
0.584181,2.94769
0.585311,2.58446
0.586441,2.30641
0.587571,2.13343
0.588701,2.07886
0.589831,2.12987
0.59096,2.26709
0.59209,2.47117
0.59322,2.72274
0.59435,3.00145
0.59548,3.28301
0.59661,3.54215
0.59774,3.75359
0.59887,3.89207
0.6,3.93856
0.60113,3.89911
0.60226,3.78602
0.60339,3.61159
0.60452,3.38813
0.60565,3.13077
0.60678,2.86603
0.60791,2.62323
0.60904,2.43173
0.610169,2.32086
0.611299,2.31444
0.612429,2.41423
0.613559,2.61648
0.614689,2.91742
0.615819,3.31331
0.616949,3.79578
0.618079,4.33811
0.619209,4.909
0.620339,5.47713
0.621469,6.01117
0.622599,6.48398
0.623729,6.88493
0.624859,7.20759
0.625989,7.44548
0.627119,7.59217
0.628249,7.64704
0.629379,7.6329
0.630508,7.57844
0.631638,7.51232
0.632768,7.46321
0.633898,7.45734
0.635028,7.51117
0.636158,7.63872
0.637288,7.85401
0.638418,8.17106
0.639548,8.59723
0.640678,9.11318
0.641808,9.69293
0.642938,10.3105
0.644068,10.9399
0.645198,11.5555
0.646328,12.1336
0.647458,12.651
0.648588,13.0843
0.649718,13.4103
0.650847,13.6124
0.651977,13.702
0.653107,13.6971
0.654237,13.6159
0.655367,13.4764
0.656497,13.2983
0.657627,13.1082
0.658757,12.9341
0.659887,12.8039
0.661017,12.7459
0.662147,12.7817
0.663277,12.9071
0.664407,13.1117
0.665537,13.3849
0.666667,13.7163
0.667797,14.0918
0.668927,14.4829
0.670056,14.8577
0.671186,15.1843
0.672316,15.4307
0.673446,15.5704
0.674576,15.599
0.675706,15.5172
0.676836,15.3261
0.677966,15.0265
0.679096,14.6247
0.680226,14.1484
0.681356,13.6305
0.682486,13.104
0.683616,12.6019
0.684746,12.1532
0.685876,11.7716
0.687006,11.4668
0.688136,11.2484
0.689266,11.1263
0.690395,11.1036
0.691525,11.1574
0.692655,11.2583
0.693785,11.3769
0.694915,11.4838
0.696045,11.5515
0.697175,11.5607
0.698305,11.4937
0.699435,11.3331
0.700565,11.0614
0.701695,10.6684
0.702825,10.1726
0.703955,9.6001
0.705085,8.97665
0.706215,8.3282
0.707345,7.68081
0.708475,7.06136
0.709605,6.49689
0.710734,6.01445
0.711864,5.64109
0.712994,5.39658
0.714124,5.2716
0.715254,5.24955
0.716384,5.31382
0.717514,5.44783
0.718644,5.63256
0.719774,5.83931
0.720904,6.03698
0.722034,6.19448
0.723164,6.28069
0.724294,6.27111
0.725424,6.16759
0.726554,5.97859
0.727684,5.71256
0.728814,5.37794
0.729944,4.98759
0.731073,4.57192
0.732203,4.16572
0.733333,3.80381
0.734463,3.521
0.735593,3.34666
0.736723,3.28857
0.737853,3.34905
0.738983,3.53045
0.740113,3.83511
0.741243,4.2592
0.742373,4.77425
0.743503,5.34561
0.744633,5.93865
0.745763,6.51872
0.746893,7.05474
0.748023,7.52981
0.749153,7.93059
0.750282,8.24374
0.751412,8.45592
0.752542,8.56103
0.753672,8.58199
0.754802,8.54893
0.755932,8.49203
0.757062,8.44142
0.758192,8.42582
0.759322,8.46809
0.760452,8.58964
0.761582,8.8119
0.762712,9.15628
0.763842,9.63635
0.764972,10.2344
0.766102,10.9247
0.767232,11.6818
0.768362,12.4801
0.769492,13.293
0.770621,14.0903
0.771751,14.8408
0.772881,15.5134
0.774011,16.077
0.775141,16.508
0.776271,16.8136
0.777401,17.0086
0.778531,17.1077
0.779661,17.1259
0.780791,17.081
0.781921,17.0044
0.783051,16.9303
0.784181,16.8932
0.785311,16.9275
0.786441,17.0609
0.787571,17.294
0.788701,17.6208
0.789831,18.0353
0.79096,18.5315
0.79209,19.098
0.79322,19.7023
0.79435,20.3064
0.79548,20.8725
0.79661,21.3626
0.79774,21.7443
0.79887,22.0062
0.8,22.1419
0.80113,22.1456
0.80226,22.011
0.80339,21.739
0.80452,21.359
0.80565,20.9072
0.80678,20.4198
0.80791,19.9332
0.80904,19.4805
0.810169,19.0822
0.811299,18.7558
0.812429,18.5185
0.813559,18.3879
0.814689,18.3732
0.815819,18.4515
0.816949,18.5922
0.818079,18.7643
0.819209,18.9369
0.820339,19.0801
0.821469,19.1672
0.822599,19.1722
0.823729,19.0694
0.824859,18.8329
0.825989,18.4454
0.827119,17.9232
0.828249,17.2915
0.829379,16.5752
0.830508,15.7993
0.831638,14.9907
0.832768,14.1831
0.833898,13.4122
0.835028,12.7136
0.836158,12.123
0.837288,11.6679
0.838418,11.3438
0.839548,11.138
0.840678,11.0379
0.841808,11.031
0.842938,11.1003
0.844068,11.2121
0.845198,11.3284
0.846328,11.4112
0.847458,11.4226
0.848588,11.3313
0.849718,11.1337
0.850847,10.8329
0.851977,10.4322
0.853107,9.93457
0.854237,9.34961
0.855367,8.71212
0.856497,8.06323
0.857627,7.4441
0.858757,6.89587
0.859887,6.45458
0.861017,6.13585
0.862147,5.95017
0.863277,5.90806
0.864407,6.02001
0.865537,6.28848
0.866667,6.68366
0.867797,7.16771
0.868927,7.70276
0.870056,8.25098
0.871186,8.77715
0.872316,9.25671
0.873446,9.66777
0.874576,9.9884
0.875706,10.1967
0.876836,10.2797
0.877966,10.2598
0.879096,10.1686
0.880226,10.0375
0.881356,9.89784
0.882486,9.78103
0.883616,9.71804
0.884746,9.73975
0.885876,9.87703
0.887006,10.1608
0.888136,10.6127
0.889266,11.218
0.890395,11.9527
0.891525,12.7927
0.892655,13.7141
0.893785,14.6902
0.894915,15.6832
0.896045,16.6526
0.897175,17.5579
0.898305,18.3587
0.899435,19.0229
0.900565,19.5521
0.901695,19.9562
0.902825,20.2453
0.903955,20.4293
0.905085,20.5236
0.906215,20.5647
0.907345,20.5944
0.908475,20.6547
0.909605,20.7874
0.910734,21.0274
0.911864,21.3821
0.912994,21.8516
0.914124,22.4362
0.915254,23.1364
0.916384,23.9449
0.917514,24.8246
0.918644,25.7309
0.919774,26.6194
0.920904,27.4455
0.922034,28.1695
0.923164,28.7709
0.924294,29.2342
0.925424,29.5438
0.926554,29.6842
0.927684,29.6489
0.928814,29.4681
0.929944,29.181
0.931073,28.8269
0.932203,28.4451
0.933333,28.0728
0.934463,27.7391
0.935593,27.4708
0.936723,27.2951
0.937853,27.2388
0.938983,27.3192
0.940113,27.5142
0.941243,27.7921
0.942373,28.1209
0.943503,28.469
0.944633,28.8036
0.945763,29.0891
0.946893,29.2888
0.948023,29.3664
0.949153,29.2851
0.950282,29.0183
0.951412,28.5787
0.952542,27.9886
0.953672,27.2705
0.954802,26.4469
0.955932,25.544
0.957062,24.6037
0.958192,23.6718
0.959322,22.7938
0.960452,22.0155
0.961582,21.3738
0.962712,20.8707
0.963842,20.4994
0.964972,20.2529
0.966102,20.1245
0.967232,20.1007
0.968362,20.1422
0.969492,20.2029
0.970621,20.2369
0.971751,20.1982
0.972881,20.0478
0.974011,19.7742
0.975141,19.3727
0.976271,18.8389
0.977401,18.1681
0.978531,17.3646
0.979661,16.4678
0.980791,15.5259
0.981921,14.5872
0.983051,13.6998
0.984181,12.9075
0.985311,12.2358
0.986441,11.7056
0.987571,11.3379
0.988701,11.1535
0.989831,11.1634
0.99096,11.3382
0.99209,11.6384
0.99322,12.0247
0.99435,12.4575
0.99548,12.8979
0.99661,13.3089
0.99774,13.6537
0.99887,13.8957
1,13.9983


==> examples/emd.data/1-u-0-abserr.csv <==
x,y
0,0.163006
0.00112994,0.131948
0.00225989,0.104314
0.00338983,0.0806997
0.00451977,0.0617028
0.00564972,0.0479199
0.00677966,0.0396521
0.0079096,0.036017
0.00903955,0.0358363
0.0101695,0.0379319
0.0112994,0.0411254
0.0124294,0.0443951
0.0135593,0.0473442
0.0146893,0.0497324
0.0158192,0.0513195
0.0169492,0.0518651
0.0180791,0.0511999
0.019209,0.0494393
0.020339,0.0467696
0.0214689,0.0433773
0.0225989,0.0394486
0.0237288,0.0351702
0.0248588,0.0307297
0.0259887,0.0263149
0.0271186,0.0221137
0.0282486,0.0183139
0.0293785,0.0150814
0.0305085,0.0124939
0.0316384,0.0106073
0.0327684,0.00947721
0.0338983,0.00915953
0.0350282,0.00965448
0.0361582,0.0107402
0.0372881,0.0121392
0.0384181,0.0135741
0.039548,0.0147675
0.040678,0.0154982
0.0418079,0.0157705
0.0429379,0.0156446
0.0440678,0.015181
0.0451977,0.0144402
0.0463277,0.0134805
0.0474576,0.0123522
0.0485876,0.0111034
0.0497175,0.00978232
0.0508475,0.00843718
0.0519774,0.00711761
0.0531073,0.00587908
0.0542373,0.00477849
0.0553672,0.00387277
0.0564972,0.00321882
0.0576271,0.00285013
0.0587571,0.00270644
0.059887,0.00270407
0.0610169,0.00275935
0.0621469,0.00278858
0.0632768,0.00272633
0.0644068,0.00258012
0.0655367,0.00237574
0.0666667,0.00213894
0.0677966,0.00189551
0.0689266,0.00167329
0.0700565,0.00150845
0.0711864,0.00143923
0.0723164,0.00150386
0.0734463,0.0017406
0.0745763,0.00217157
0.0757062,0.00275447
0.0768362,0.00343086
0.0779661,0.00414234
0.079096,0.00483047
0.080226,0.00544574
0.0813559,0.00597417
0.0824859,0.0064107
0.0836158,0.00675025
0.0847458,0.00698775
0.0858757,0.00711931
0.0870056,0.00714578
0.0881356,0.00706918
0.0892655,0.00689154
0.0903955,0.00661491
0.0915254,0.00624263
0.0926554,0.00578343
0.0937853,0.00524736
0.0949153,0.00464449
0.0960452,0.00398487
0.0971751,0.00328809
0.0983051,0.00261189
0.099435,0.00202355
0.100565,0.00159035
0.101695,0.00137957
0.102825,0.00143541
0.103955,0.0017097
0.105085,0.00213121
0.106215,0.0026287
0.107345,0.00313093
0.108475,0.00357872
0.109605,0.00396119
0.110734,0.00427952
0.111864,0.00453487
0.112994,0.00472844
0.114124,0.00486034
0.115254,0.00492643
0.116384,0.00492153
0.117514,0.00484043
0.118644,0.00467795
0.119774,0.00443511
0.120904,0.00413783
0.122034,0.00381823
0.123164,0.00350845
0.124294,0.00324063
0.125424,0.00303848
0.126554,0.00289204
0.127684,0.00278296
0.128814,0.00269285
0.129944,0.00260336
0.131073,0.00250224
0.132203,0.00240182
0.133333,0.00232054
0.134463,0.00227686
0.135593,0.00228922
0.136723,0.00237085
0.137853,0.00251394
0.138983,0.00270547
0.140113,0.00293242
0.141243,0.00318176
0.142373,0.00344046
0.143503,0.00369552
0.144633,0.00393395
0.145763,0.00414274
0.146893,0.0043089
0.148023,0.00442264
0.149153,0.00448707
0.150282,0.0045085
0.151412,0.00449323
0.152542,0.0044476
0.153672,0.00437503
0.154802,0.0042675
0.155932,0.00411411
0.157062,0.00390396
0.158192,0.00362614
0.159322,0.00327676
0.160452,0.00287983
0.161582,0.00246637
0.162712,0.0020674
0.163842,0.00171394
0.164972,0.00143268
0.166102,0.00123312
0.167232,0.00112042
0.168362,0.00109976
0.169492,0.0011763
0.170621,0.00134943
0.171751,0.00159543
0.172881,0.00188477
0.174011,0.00218794
0.175141,0.00247542
0.176271,0.00272186
0.177401,0.00291855
0.178531,0.00306094
0.179661,0.00314448
0.180791,0.00316461
0.181921,0.00312183
0.183051,0.00303681
0.184181,0.00293526
0.185311,0.00284289
0.186441,0.00278541
0.187571,0.00278093
0.188701,0.00281725
0.189831,0.00287456
0.19096,0.00293304
0.19209,0.00297291
0.19322,0.00298145
0.19435,0.00297442
0.19548,0.00297469
0.19661,0.00300512
0.19774,0.00308858
0.19887,0.00324145
0.2,0.00345428
0.20113,0.00371116
0.20226,0.00399615
0.20339,0.00429333
0.20452,0.00458772
0.20565,0.00486806
0.20678,0.00512403
0.20791,0.0053453
0.20904,0.00552155
0.210169,0.00564548
0.211299,0.00572176
0.212429,0.00575808
0.213559,0.00576215
0.214689,0.00574165
0.215819,0.00570028
0.216949,0.00562576
0.218079,0.00550183
0.219209,0.00531223
0.220339,0.00504067
0.221469,0.00467806
0.222599,0.00424391
0.223729,0.00376488
0.224859,0.00326765
0.225989,0.00277889
0.227119,0.00232353
0.228249,0.00191952
0.229379,0.00158304
0.230508,0.00133031
0.231638,0.00117751
0.232768,0.00113385
0.233898,0.00118049
0.235028,0.00129156
0.236158,0.00144123
0.237288,0.00160365
0.238418,0.00175592
0.239548,0.00188703
0.240678,0.00198888
0.241808,0.00205342
0.242938,0.00207257
0.244068,0.00204342
0.245198,0.00198373
0.246328,0.00191639
0.247458,0.00186433
0.248588,0.00185045
0.249718,0.00189074
0.250847,0.00197358
0.251977,0.00208039
0.253107,0.00219264
0.254237,0.00229175
0.255367,0.00236704
0.256497,0.00243917
0.257627,0.00253668
0.258757,0.00268811
0.259887,0.00292198
0.261017,0.00325847
0.262147,0.00368443
0.263277,0.00417831
0.264407,0.00471861
0.265537,0.0052838
0.266667,0.00585389
0.267797,0.00641498
0.268927,0.00695468
0.270056,0.00746063
0.271186,0.00792043
0.272316,0.00832455
0.273446,0.00867475
0.274576,0.00897562
0.275706,0.00923175
0.276836,0.00944773
0.277966,0.00962193
0.279096,0.0097278
0.280226,0.00973255
0.281356,0.0096034
0.282486,0.00930757
0.283616,0.00882581
0.284746,0.00819296
0.285876,0.00745741
0.287006,0.00666753
0.288136,0.00587171
0.289266,0.00511261
0.290395,0.00441008
0.291525,0.00377827
0.292655,0.00323131
0.293785,0.00278336
0.294915,0.00244551
0.296045,0.0022167
0.297175,0.00209283
0.298305,0.00206978
0.299435,0.00214346
0.300565,0.00230575
0.301695,0.00253255
0.302825,0.00279572
0.303955,0.00306716
0.305085,0.00331873
0.306215,0.00352926
0.307345,0.00370532
0.308475,0.00386043
0.309605,0.00400809
0.310734,0.00416183
0.311864,0.00432957
0.312994,0.00449694
0.314124,0.00464399
0.315254,0.00475075
0.316384,0.00479727
0.317514,0.00477101
0.318644,0.00468911
0.319774,0.00457614
0.320904,0.00445667
0.322034,0.00435524
0.323164,0.00429344
0.324294,0.00428089
0.325424,0.00432421
0.326554,0.00443004
0.327684,0.00460501
0.328814,0.00485014
0.329944,0.00514404
0.331073,0.00545971
0.332203,0.00577012
0.333333,0.00604829
0.334463,0.00627727
0.335593,0.00648035
0.336723,0.00669089
0.337853,0.00694225
0.338983,0.00726779
0.340113,0.0076856
0.341243,0.0081527
0.342373,0.00861083
0.343503,0.00900176
0.344633,0.00926723
0.345763,0.00936609
0.346893,0.00932556
0.348023,0.00918999
0.349153,0.0090037
0.350282,0.00881101
0.351412,0.00864295
0.352542,0.00847736
0.353672,0.00827877
0.354802,0.0080117
0.355932,0.00764069
0.357062,0.00714215
0.358192,0.00654
0.359322,0.00587007
0.360452,0.00516816
0.361582,0.00447009
0.362712,0.00380766
0.363842,0.00319672
0.364972,0.0026491
0.366102,0.00217665
0.367232,0.00179119
0.368362,0.00150286
0.369492,0.00131492
0.370621,0.00122891
0.371751,0.00124637
0.372881,0.00136885
0.374011,0.00159153
0.375141,0.00188415
0.376271,0.0022101
0.377401,0.00253274
0.378531,0.00281547
0.379661,0.00303178
0.380791,0.00319564
0.381921,0.00333115
0.383051,0.0034624
0.384181,0.00361349
0.385311,0.00380478
0.386441,0.00404177
0.387571,0.00432622
0.388701,0.0046599
0.389831,0.00504457
0.39096,0.00547758
0.39209,0.00593862
0.39322,0.00640296
0.39435,0.00684587
0.39548,0.00724262
0.39661,0.00757891
0.39774,0.00788222
0.39887,0.00819045
0.4,0.00854151
0.40113,0.0089733
0.40226,0.0095061
0.40339,0.0100896
0.40452,0.0106561
0.40565,0.0111374
0.40678,0.0114659
0.40791,0.0115947
0.40904,0.011562
0.410169,0.011427
0.411299,0.0112492
0.412429,0.0110878
0.413559,0.0109833
0.414689,0.0109013
0.415819,0.0107888
0.416949,0.0105925
0.418079,0.0102594
0.419209,0.00975365
0.420339,0.00910965
0.421469,0.0083791
0.422599,0.00761372
0.423729,0.00686526
0.424859,0.00617435
0.425989,0.00553722
0.427119,0.00493901
0.428249,0.00436486
0.429379,0.0037999
0.430508,0.00323683
0.431638,0.00269852
0.432768,0.0022154
0.433898,0.00181793
0.435028,0.00153651
0.436158,0.00139136
0.437288,0.00136171
0.438418,0.00141657
0.439548,0.00152493
0.440678,0.00165581
0.441808,0.00178562
0.442938,0.00192046
0.444068,0.00207385
0.445198,0.00225929
0.446328,0.00249032
0.447458,0.00277763
0.448588,0.00312073
0.449718,0.0035163
0.450847,0.00396104
0.451977,0.00445163
0.453107,0.00498209
0.454237,0.00553568
0.455367,0.00609298
0.456497,0.00663457
0.457627,0.00714104
0.458757,0.00760288
0.459887,0.00805022
0.461017,0.00852309
0.462147,0.00906154
0.463277,0.0097056
0.464407,0.0104756
0.465537,0.0113129
0.466667,0.0121392
0.467797,0.0128763
0.468927,0.0134457
0.470056,0.0137942
0.471186,0.0139686
0.472316,0.014041
0.473446,0.0140832
0.474576,0.0141671
0.475706,0.01434
0.476836,0.01455
0.477966,0.0147206
0.479096,0.0147753
0.480226,0.0146375
0.481356,0.0142546
0.482486,0.0136684
0.483616,0.0129447
0.484746,0.0121493
0.485876,0.011348
0.487006,0.0105905
0.488136,0.00986339
0.489266,0.00913714
0.490395,0.00838232
0.491525,0.00756949
0.492655,0.00668496
0.493785,0.00577802
0.494915,0.00491374
0.496045,0.00415717
0.497175,0.00357337
0.498305,0.0032102
0.499435,0.00304678
0.500565,0.00304501
0.501695,0.0031668
0.502825,0.00337407
0.503955,0.00363253
0.505085,0.00392302
0.506215,0.00423022
0.507345,0.00453877
0.508475,0.00483332
0.509605,0.00510299
0.510734,0.0053548
0.511864,0.00560019
0.512994,0.00585065
0.514124,0.00611763
0.515254,0.00640603
0.516384,0.00669443
0.517514,0.00695483
0.518644,0.00715923
0.519774,0.00727963
0.520904,0.00730524
0.522034,0.00729417
0.523164,0.00732172
0.524294,0.00746322
0.525424,0.00779396
0.526554,0.00836039
0.527684,0.00909339
0.528814,0.00989497
0.529944,0.0106672
0.531073,0.011312
0.532203,0.0117606
0.533333,0.0120613
0.534463,0.0122913
0.535593,0.0125281
0.536723,0.0128489
0.537853,0.0133054
0.538983,0.0138447
0.540113,0.0143886
0.541243,0.0148585
0.542373,0.0151757
0.543503,0.0152819
0.544633,0.0151984
0.545763,0.0149664
0.546893,0.0146272
0.548023,0.0142222
0.549153,0.0137848
0.550282,0.0133178
0.551412,0.012816
0.552542,0.0122741
0.553672,0.0116871
0.554802,0.0110499
0.555932,0.0103575
0.557062,0.00960489
0.558192,0.00878715
0.559322,0.00789932
0.560452,0.00694414
0.561582,0.00595512
0.562712,0.00497349
0.563842,0.00404046
0.564972,0.00319724
0.566102,0.00248023
0.567232,0.00190658
0.568362,0.00148862
0.569492,0.00123869
0.570621,0.0011691
0.571751,0.00128461
0.572881,0.00155963
0.574011,0.00196098
0.575141,0.00245549
0.576271,0.00300998
0.577401,0.00359273
0.578531,0.00417783
0.579661,0.00474082
0.580791,0.00525724
0.581921,0.00570262
0.583051,0.0060679
0.584181,0.00640555
0.585311,0.0067834
0.586441,0.00726932
0.587571,0.00793115
0.588701,0.00880862
0.589831,0.00982892
0.59096,0.0108911
0.59209,0.0118943
0.59322,0.0127375
0.59435,0.0133518
0.59548,0.0137961
0.59661,0.0141615
0.59774,0.0145387
0.59887,0.0150187
0.6,0.0156615
0.60113,0.0164028
0.60226,0.0171473
0.60339,0.0177997
0.60452,0.0182647
0.60565,0.0184722
0.60678,0.0184531
0.60791,0.0182637
0.60904,0.01796
0.610169,0.0175983
0.611299,0.0172227
0.612429,0.01683
0.613559,0.0164051
0.614689,0.0159328
0.615819,0.0153979
0.616949,0.0147873
0.618079,0.0140962
0.619209,0.0133217
0.620339,0.012461
0.621469,0.0115113
0.622599,0.0104787
0.623729,0.00940531
0.624859,0.00834212
0.625989,0.00734015
0.627119,0.00645043
0.628249,0.00570822
0.629379,0.00508577
0.630508,0.00453955
0.631638,0.00402604
0.632768,0.00350173
0.633898,0.00293984
0.635028,0.00238053
0.636158,0.00188069
0.637288,0.00149724
0.638418,0.00128705
0.639548,0.00128845
0.640678,0.00146531
0.641808,0.00176292
0.642938,0.00212658
0.644068,0.00250157
0.645198,0.00285226
0.646328,0.00321924
0.647458,0.0036622
0.648588,0.0042408
0.649718,0.00501473
0.650847,0.00601798
0.651977,0.00718184
0.653107,0.00841194
0.654237,0.00961391
0.655367,0.0106934
0.656497,0.0115891
0.657627,0.0123722
0.658757,0.0131472
0.659887,0.0140184
0.661017,0.0150901
0.662147,0.0164293
0.663277,0.0179529
0.664407,0.0195406
0.665537,0.021072
0.666667,0.0224267
0.667797,0.0235138
0.668927,0.0243613
0.670056,0.0250266
0.671186,0.0255673
0.672316,0.0260409
0.673446,0.0264886
0.674576,0.026887
0.675706,0.0271961
0.676836,0.0273761
0.677966,0.0273874
0.679096,0.0271911
0.680226,0.026753
0.681356,0.0260396
0.682486,0.0250178
0.683616,0.0236543
0.684746,0.0219423
0.685876,0.0199804
0.687006,0.0178938
0.688136,0.0158077
0.689266,0.0138473
0.690395,0.0121107
0.691525,0.0105882
0.692655,0.00924317
0.693785,0.00803878
0.694915,0.00693837
0.696045,0.00591998
0.697175,0.00502058
0.698305,0.00429188
0.699435,0.0037856
0.700565,0.00355345
0.701695,0.00362348
0.702825,0.00392915
0.703955,0.00438025
0.705085,0.00488656
0.706215,0.00535787
0.707345,0.00572971
0.708475,0.00604044
0.709605,0.00635417
0.710734,0.00673501
0.711864,0.00724705
0.712994,0.0079311
0.714124,0.00873479
0.715254,0.00958243
0.716384,0.0103984
0.717514,0.0111069
0.718644,0.0116588
0.719774,0.0121105
0.720904,0.0125448
0.722034,0.0130446
0.723164,0.0136926
0.724294,0.0145467
0.725424,0.0155637
0.726554,0.0166758
0.727684,0.0178149
0.728814,0.0189128
0.729944,0.0199119
0.731073,0.0207963
0.732203,0.0215601
0.733333,0.0221979
0.734463,0.0227039
0.735593,0.0230795
0.736723,0.0233532
0.737853,0.0235607
0.738983,0.0237376
0.740113,0.0239193
0.741243,0.0241214
0.742373,0.0242781
0.743503,0.0243037
0.744633,0.0241124
0.745763,0.0236182
0.746893,0.0227709
0.748023,0.0216618
0.749153,0.0204178
0.750282,0.0191655
0.751412,0.0180319
0.752542,0.0171048
0.753672,0.0163166
0.754802,0.0155608
0.755932,0.0147308
0.757062,0.0137202
0.758192,0.0124568
0.759322,0.0110064
0.760452,0.00946924
0.761582,0.00794555
0.762712,0.00653555
0.763842,0.00532133
0.764972,0.00431254
0.766102,0.00350071
0.767232,0.00287737
0.768362,0.00243404
0.769492,0.00216721
0.770621,0.00209325
0.771751,0.00223348
0.772881,0.00260923
0.774011,0.00324182
0.775141,0.00413347
0.776271,0.00521005
0.777401,0.0063783
0.778531,0.00754497
0.779661,0.00861682
0.780791,0.00953033
0.781921,0.0103409
0.783051,0.0111338
0.784181,0.0119941
0.785311,0.0130069
0.786441,0.0142305
0.787571,0.0156148
0.788701,0.0170827
0.789831,0.0185571
0.79096,0.0199612
0.79209,0.0212314
0.79322,0.0223597
0.79435,0.0233515
0.79548,0.0242124
0.79661,0.0249478
0.79774,0.0255677
0.79887,0.0260995
0.8,0.0265751
0.80113,0.0270263
0.80226,0.027485
0.80339,0.0279615
0.80452,0.0283811
0.80565,0.0286476
0.80678,0.0286648
0.80791,0.0283364
0.80904,0.0276074
0.810169,0.0265864
0.811299,0.0254235
0.812429,0.0242685
0.813559,0.0232712
0.814689,0.0225328
0.815819,0.0219592
0.816949,0.0214078
0.818079,0.0207358
0.819209,0.0198005
0.820339,0.018507
0.821469,0.0169526
0.822599,0.0152824
0.823729,0.0136415
0.824859,0.0121752
0.825989,0.01099
0.827119,0.0100392
0.828249,0.0092375
0.829379,0.00849953
0.830508,0.00774003
0.831638,0.00690082
0.832768,0.00603203
0.833898,0.00521093
0.835028,0.00451476
0.836158,0.00402076
0.837288,0.00378693
0.838418,0.00379428
0.839548,0.00400458
0.840678,0.00437961
0.841808,0.00488111
0.842938,0.00548344
0.844068,0.00621123
0.845198,0.00710169
0.846328,0.00819205
0.847458,0.00951951
0.848588,0.0111009
0.849718,0.0128714
0.850847,0.0147459
0.851977,0.0166391
0.853107,0.0184659
0.854237,0.0201579
0.855367,0.021713
0.856497,0.0231464
0.857627,0.0244727
0.858757,0.0257068
0.859887,0.0268645
0.861017,0.0279646
0.862147,0.0290268
0.863277,0.0300708
0.864407,0.0311164
0.865537,0.0321617
0.866667,0.0331195
0.867797,0.0338809
0.868927,0.0343373
0.870056,0.0343799
0.871186,0.0339454
0.872316,0.0331529
0.873446,0.0321667
0.874576,0.0311515
0.875706,0.0302717
0.876836,0.0296351
0.877966,0.0291226
0.879096,0.0285586
0.880226,0.0277673
0.881356,0.0265728
0.882486,0.0248616
0.883616,0.0227675
0.884746,0.0204867
0.885876,0.0182151
0.887006,0.0161488
0.888136,0.0144319
0.889266,0.0130009
0.890395,0.0117403
0.891525,0.0105346
0.892655,0.00926849
0.893785,0.00786603
0.894915,0.00641005
0.896045,0.00502302
0.897175,0.00382737
0.898305,0.00294556
0.899435,0.00245924
0.900565,0.0022869
0.901695,0.0023062
0.902825,0.00239485
0.903955,0.00243052
0.905085,0.00231969
0.906215,0.00208401
0.907345,0.00177391
0.908475,0.00143984
0.909605,0.00113224
0.910734,0.000890782
0.911864,0.000712108
0.912994,0.000582095
0.914124,0.000486623
0.915254,0.000411569
0.916384,0.000353348
0.917514,0.000350516
0.918644,0.000452164
0.919774,0.000707384
0.920904,0.00116527
0.922034,0.00189337
0.923164,0.00303315
0.924294,0.00474451
0.925424,0.00718737
0.926554,0.0105216
0.927684,0.0148395
0.928814,0.0199624
0.929944,0.025644
0.931073,0.031638
0.932203,0.037698
0.933333,0.0436518
0.934463,0.0496235
0.935593,0.0558116
0.936723,0.0624142
0.937853,0.0696296
0.938983,0.0775398
0.940113,0.0857612
0.941243,0.0937939
0.942373,0.101138
0.943503,0.107294
0.944633,0.111827
0.945763,0.114564
0.946893,0.115398
0.948023,0.114222
0.949153,0.110927
0.950282,0.105525
0.951412,0.0985048
0.952542,0.0904713
0.953672,0.0820317
0.954802,0.0737922
0.955932,0.0664899
0.957062,0.0613839
0.958192,0.0598635
0.959322,0.0633185
0.960452,0.0731382
0.961582,0.09017
0.962712,0.113092
0.963842,0.140041
0.964972,0.169154
0.966102,0.198565
0.967232,0.226546
0.968362,0.251901
0.969492,0.273572
0.970621,0.290496
0.971751,0.301615
0.972881,0.306067
0.974011,0.303795
0.975141,0.294939
0.976271,0.279643
0.977401,0.258047
0.978531,0.231892
0.979661,0.209311
0.980791,0.200038
0.981921,0.213804
0.983051,0.260341
0.984181,0.347189
0.985311,0.473112
0.986441,0.634681
0.987571,0.828466
0.988701,1.05104
0.989831,1.29968
0.99096,1.57449
0.99209,1.87629
0.99322,2.20591
0.99435,2.56415
0.99548,2.95176
0.99661,3.36925
0.99774,3.81702
0.99887,4.2955
1,4.80511


==> examples/emd.data/1-u-0-analytic.csv <==
x,y
0,0.999184
0.00112994,0.964225
0.00225989,0.843618
0.00338983,0.655639
0.00451977,0.418566
0.00564972,0.150676
0.00677966,-0.129363
0.0079096,-0.401313
0.00903955,-0.644547
0.0101695,-0.838436
0.0112994,-0.962353
0.0124294,-1.00072
0.0135593,-0.958162
0.0146893,-0.844356
0.0158192,-0.668978
0.0169492,-0.441704
0.0180791,-0.174639
0.019209,0.110405
0.020339,0.389187
0.0214689,0.637467
0.0225989,0.831003
0.0237288,0.950047
0.0248588,0.992823
0.0259887,0.962047
0.0271186,0.860433
0.0282486,0.690699
0.0293785,0.459255
0.0305085,0.187288
0.0316384,-0.100316
0.0327684,-0.378674
0.0338983,-0.622902
0.0350282,-0.811453
0.0361582,-0.936129
0.0372881,-0.992066
0.0384181,-0.974401
0.039548,-0.878274
0.040678,-0.703543
0.0418079,-0.468965
0.0429379,-0.198017
0.0440678,0.085822
0.0451977,0.359074
0.0463277,0.600191
0.0474576,0.795351
0.0485876,0.932662
0.0497175,1.00023
0.0508475,0.986172
0.0519774,0.883886
0.0531073,0.707969
0.0542373,0.478313
0.0553672,0.214811
0.0564972,-0.0626455
0.0576271,-0.3345
0.0587571,-0.582542
0.059887,-0.788898
0.0610169,-0.935693
0.0621469,-1.00506
0.0632768,-0.984508
0.0644068,-0.883166
0.0655367,-0.715545
0.0666667,-0.496158
0.0677966,-0.239519
0.0689266,0.0385685
0.0700565,0.317144
0.0711864,0.573957
0.0723164,0.786757
0.0734463,0.933296
0.0745763,0.996336
0.0757062,0.9787
0.0768362,0.888222
0.0779661,0.732737
0.079096,0.520082
0.080226,0.260886
0.0813559,-0.0230404
0.0824859,-0.307092
0.0836158,-0.566662
0.0847458,-0.777147
0.0858757,-0.918115
0.0870056,-0.98583
0.0881356,-0.980732
0.0892655,-0.903257
0.0903955,-0.753847
0.0915254,-0.536988
0.0926554,-0.273369
0.0937853,0.012272
0.0949153,0.295196
0.0960452,0.550665
0.0971751,0.756897
0.0983051,0.903926
0.099435,0.984743
0.100565,0.99234
0.101695,0.919707
0.102825,0.764777
0.103955,0.545256
0.105085,0.28379
0.106215,0.00302726
0.107345,-0.274385
0.108475,-0.527271
0.109605,-0.740343
0.110734,-0.899785
0.111864,-0.991779
0.112994,-1.00251
0.114124,-0.923549
0.115254,-0.768007
0.116384,-0.554385
0.117514,-0.301184
0.118644,-0.0269014
0.119774,0.249814
0.120904,0.509729
0.122034,0.733459
0.123164,0.901624
0.124294,0.99484
0.125424,0.999068
0.126554,0.921636
0.127684,0.775214
0.128814,0.572473
0.129944,0.326083
0.131073,0.0504713
0.132203,-0.232904
0.133333,-0.500827
0.134463,-0.730083
0.135593,-0.897457
0.136723,-0.984553
0.137853,-0.992257
0.138983,-0.926276
0.140113,-0.792315
0.141243,-0.596079
0.142373,-0.346481
0.143503,-0.0652542
0.144633,0.222663
0.145763,0.49233
0.146893,0.718809
0.148023,0.881018
0.149153,0.973305
0.150282,0.993875
0.151412,0.940933
0.152542,0.812685
0.153672,0.611704
0.154802,0.358037
0.155932,0.0760989
0.157062,-0.209696
0.158192,-0.474933
0.159322,-0.697741
0.160452,-0.866427
0.161582,-0.971842
0.162712,-1.00484
0.163842,-0.956263
0.164972,-0.822111
0.166102,-0.618934
0.167232,-0.368423
0.168362,-0.0922732
0.169492,0.187824
0.170621,0.451179
0.171751,0.681112
0.172881,0.861946
0.174011,0.978005
0.175141,1.01361
0.176271,0.958539
0.177401,0.82433
0.178531,0.627981
0.179661,0.386484
0.180791,0.116834
0.181921,-0.163341
0.183051,-0.433872
0.184181,-0.673953
0.185311,-0.86278
0.186441,-0.979548
0.187571,-1.00871
0.188701,-0.955755
0.189831,-0.831426
0.19096,-0.646469
0.19209,-0.411629
0.19322,-0.139873
0.19435,0.146947
0.19548,0.424757
0.19661,0.669482
0.19774,0.857048
0.19887,0.967982
0.2,1.00121
0.20113,0.960253
0.20226,0.848641
0.20339,0.669898
0.20452,0.431155
0.20565,0.153965
0.20678,-0.136513
0.20791,-0.415122
0.20904,-0.656702
0.210169,-0.839615
0.211299,-0.956294
0.212429,-1.00269
0.213559,-0.974767
0.214689,-0.868468
0.215819,-0.684421
0.216949,-0.441932
0.218079,-0.164979
0.219209,0.122462
0.220339,0.396412
0.221469,0.635012
0.222599,0.824868
0.223729,0.954703
0.224859,1.01324
0.225989,0.989203
0.227119,0.876632
0.228249,0.690842
0.229379,0.452464
0.230508,0.182131
0.231638,-0.0995279
0.232768,-0.372401
0.233898,-0.618469
0.235028,-0.820232
0.236158,-0.960192
0.237288,-1.02085
0.238418,-0.990192
0.239548,-0.878128
0.240678,-0.700055
0.241808,-0.471367
0.242938,-0.207461
0.244068,0.0751402
0.245198,0.355397
0.246328,0.611141
0.247458,0.820203
0.248588,0.960417
0.249718,1.01476
0.250847,0.986842
0.251977,0.885395
0.253107,0.719169
0.254237,0.496913
0.255367,0.230058
0.256497,-0.0592244
0.257627,-0.346074
0.258757,-0.605634
0.259887,-0.813046
0.261017,-0.94781
0.262147,-1.00686
0.263277,-0.991485
0.264407,-0.90298
0.265537,-0.742636
0.266667,-0.515744
0.267797,-0.2436
0.268927,0.0485048
0.270056,0.335275
0.271186,0.591417
0.272316,0.794798
0.273446,0.935926
0.274576,1.00847
0.275706,1.00611
0.276836,0.922505
0.277966,0.756292
0.279096,0.525961
0.280226,0.254961
0.281356,-0.0332537
0.282486,-0.315233
0.283616,-0.569197
0.284746,-0.78006
0.285876,-0.934405
0.287006,-1.01882
0.288136,-1.01988
0.289266,-0.929672
0.290395,-0.76218
0.291525,-0.536892
0.292655,-0.273289
0.293785,0.00914521
0.294915,0.290957
0.296045,0.552807
0.297175,0.775383
0.298305,0.939373
0.299435,1.02547
0.300565,1.01985
0.301695,0.930745
0.302825,0.771854
0.303955,0.556893
0.305085,0.299574
0.306215,0.0152441
0.307345,-0.274225
0.308475,-0.545329
0.309605,-0.774562
0.310734,-0.93842
0.311864,-1.01843
0.312994,-1.01622
0.314124,-0.938485
0.315254,-0.791879
0.316384,-0.583078
0.317514,-0.321908
0.318644,-0.0308129
0.319774,0.264608
0.320904,0.538755
0.322034,0.766031
0.323164,0.924935
0.324294,1.01036
0.325424,1.02129
0.326554,0.956727
0.327684,0.815653
0.328814,0.601458
0.329944,0.335117
0.331073,0.0420028
0.332203,-0.252514
0.333333,-0.52306
0.334463,-0.747049
0.335593,-0.913026
0.336723,-1.01232
0.337853,-1.03627
0.338983,-0.976209
0.340113,-0.828711
0.341243,-0.611385
0.342373,-0.347085
0.343503,-0.0586699
0.344633,0.231006
0.345763,0.500295
0.346893,0.732394
0.348023,0.911708
0.349153,1.02264
0.350282,1.04961
0.351412,0.982643
0.352542,0.834365
0.353672,0.623026
0.354802,0.366878
0.355932,0.0841745
0.357062,-0.20635
0.358192,-0.484027
0.359322,-0.727708
0.360452,-0.916242
0.361582,-1.02848
0.362712,-1.04879
0.363842,-0.983588
0.364972,-0.844828
0.366102,-0.64445
0.367232,-0.394396
0.368362,-0.108759
0.369492,0.189763
0.370621,0.476324
0.371751,0.726074
0.372881,0.914168
0.374011,1.02065
0.375141,1.04512
0.376271,0.992104
0.377401,0.866088
0.378531,0.67158
0.379661,0.41672
0.380791,0.124196
0.381921,-0.179667
0.383051,-0.468546
0.384181,-0.716116
0.385311,-0.899872
0.386441,-1.01259
0.387571,-1.05087
0.388701,-1.0113
0.389831,-0.890473
0.39096,-0.689797
0.39209,-0.429877
0.39322,-0.136127
0.39435,0.166043
0.39548,0.451218
0.39661,0.696373
0.39774,0.888024
0.39887,1.01507
0.4,1.06643
0.40113,1.03099
0.40226,0.90321
0.40339,0.699739
0.40452,0.442778
0.40565,0.154526
0.40678,-0.142818
0.40791,-0.427778
0.40904,-0.681777
0.410169,-0.886964
0.411299,-1.02549
0.412429,-1.07949
0.413559,-1.03693
0.414689,-0.908933
0.415819,-0.712447
0.416949,-0.464407
0.418079,-0.181751
0.419209,0.117563
0.420339,0.411503
0.421469,0.677021
0.422599,0.891064
0.423729,1.03058
0.424859,1.07805
0.425989,1.03801
0.427119,0.920527
0.428249,0.735673
0.429379,0.493513
0.430508,0.206809
0.431638,-0.100906
0.432768,-0.403401
0.433898,-0.674449
0.435028,-0.88782
0.436158,-1.02203
0.437288,-1.07455
0.438418,-1.04759
0.439548,-0.943366
0.440678,-0.764098
0.441808,-0.516137
0.442938,-0.2224
0.444068,0.090055
0.445198,0.394171
0.446328,0.66289
0.447458,0.872677
0.448588,1.01408
0.449718,1.08117
0.450847,1.06801
0.451977,0.968674
0.453107,0.78246
0.454237,0.529567
0.455367,0.235419
0.456497,-0.0745555
0.457627,-0.374931
0.458757,-0.642244
0.459887,-0.860876
0.461017,-1.01717
0.462147,-1.09748
0.463277,-1.08814
0.464407,-0.981348
0.465537,-0.792738
0.466667,-0.543782
0.467797,-0.25596
0.468927,0.0492494
0.470056,0.350576
0.471186,0.627582
0.472316,0.860037
0.473446,1.02771
0.474576,1.11038
0.475706,1.09376
0.476836,0.987425
0.477966,0.806892
0.479096,0.567685
0.480226,0.285323
0.481356,-0.0230821
0.482486,-0.334071
0.483616,-0.622594
0.484746,-0.863602
0.485876,-1.03205
0.487006,-1.1084
0.488136,-1.09519
0.489266,-1.00048
0.490395,-0.832333
0.491525,-0.598796
0.492655,-0.311197
0.493785,0.00605895
0.494915,0.325297
0.496045,0.618842
0.497175,0.85902
0.498305,1.02273
0.499435,1.10516
0.500565,1.10608
0.501695,1.02525
0.502825,0.862428
0.503955,0.622061
0.505085,0.327285
0.506215,0.00591024
0.507345,-0.314249
0.508475,-0.605382
0.509605,-0.842871
0.510734,-1.01489
0.511864,-1.1128
0.512994,-1.12797
0.514124,-1.05177
0.515254,-0.881238
0.516384,-0.636113
0.517514,-0.341808
0.518644,-0.023734
0.519774,0.292696
0.520904,0.583574
0.522034,0.831004
0.523164,1.01859
0.524294,1.12995
0.525424,1.14869
0.526554,1.0646
0.527684,0.892161
0.528814,0.652065
0.529944,0.364983
0.531073,0.0515925
0.532203,-0.267082
0.533333,-0.568619
0.534463,-0.830248
0.535593,-1.0292
0.536723,-1.1427
0.537853,-1.15411
0.538983,-1.07127
0.540113,-0.908152
0.541243,-0.678732
0.542373,-0.396978
0.543503,-0.0790629
0.544633,0.250034
0.545763,0.563134
0.546893,0.833057
0.548023,1.03262
0.549153,1.14016
0.550282,1.15603
0.551412,1.0861
0.552542,0.936236
0.553672,0.712301
0.554802,0.424056
0.555932,0.0968139
0.557062,-0.240218
0.558192,-0.557835
0.559322,-0.826832
0.560452,-1.02239
0.561582,-1.13722
0.562712,-1.16842
0.563842,-1.11311
0.564972,-0.968369
0.566102,-0.736558
0.567232,-0.441019
0.568362,-0.110345
0.569492,0.226871
0.570621,0.542038
0.571751,0.809398
0.572881,1.01455
0.574011,1.14593
0.575141,1.19196
0.576271,1.14109
0.577401,0.987895
0.578531,0.751585
0.579661,0.457515
0.580791,0.13104
0.581921,-0.202482
0.583051,-0.518695
0.584181,-0.797244
0.585311,-1.01877
0.586441,-1.16393
0.587571,-1.21335
0.588701,-1.15421
0.589831,-0.999745
0.59096,-0.769716
0.59209,-0.483887
0.59322,-0.162017
0.59435,0.175172
0.59548,0.503124
0.59661,0.796325
0.59774,1.02926
0.59887,1.17641
0.6,1.21857
0.60113,1.16166
0.60226,1.01795
0.60339,0.799669
0.60452,0.519062
0.60565,0.191242
0.60678,-0.157193
0.60791,-0.496773
0.60904,-0.798028
0.610169,-1.03149
0.611299,-1.17318
0.612429,-1.22104
0.613559,-1.17853
0.614689,-1.04909
0.615819,-0.836164
0.616949,-0.547755
0.618079,-0.210132
0.619209,0.145874
0.620339,0.489432
0.621469,0.789711
0.622599,1.02005
0.623729,1.17044
0.624859,1.23505
0.625989,1.20805
0.627119,1.0836
0.628249,0.861742
0.629379,0.565991
0.630508,0.225737
0.631638,-0.129632
0.632768,-0.470726
0.633898,-0.77059
0.635028,-1.012
0.636158,-1.18018
0.637288,-1.26032
0.638418,-1.23765
0.639548,-1.10405
0.640678,-0.878079
0.641808,-0.584964
0.642938,-0.249937
0.644068,0.101772
0.645198,0.445372
0.646328,0.757825
0.647458,1.01654
0.648588,1.19891
0.649718,1.28234
0.650847,1.25112
0.651977,1.11706
0.653107,0.898836
0.654237,0.615145
0.655367,0.284674
0.656497,-0.0722529
0.657627,-0.428772
0.658757,-0.756383
0.659887,-1.02659
0.661017,-1.21088
0.662147,-1.28724
0.663277,-1.25946
0.664407,-1.13782
0.665537,-0.932604
0.666667,-0.654083
0.667797,-0.316142
0.668927,0.0528921
0.670056,0.421083
0.671186,0.756493
0.672316,1.02719
0.673446,1.20667
0.674576,1.29022
0.675706,1.27856
0.676836,1.1724
0.677966,0.972474
0.679096,0.684796
0.680226,0.336612
0.681356,-0.0395279
0.682486,-0.411077
0.683616,-0.745485
0.684746,-1.01411
0.685876,-1.20394
0.687006,-1.30587
0.688136,-1.31077
0.689266,-1.20956
0.690395,-0.999656
0.691525,-0.704696
0.692655,-0.354856
0.693785,0.0196887
0.694915,0.388761
0.696045,0.724154
0.697175,1.00554
0.698305,1.21456
0.699435,1.33285
0.700565,1.34206
0.701695,1.23106
0.702825,1.0176
0.703955,0.726669
0.705085,0.383265
0.706215,0.0123728
0.707345,-0.360823
0.708475,-0.710355
0.709605,-1.01006
0.710734,-1.23377
0.711864,-1.35532
0.712994,-1.35581
0.714124,-1.24537
0.715254,-1.0414
0.716384,-0.761303
0.717514,-0.422462
0.718644,-0.0446724
0.719774,0.342706
0.720904,0.707918
0.722034,1.01921
0.723164,1.24483
0.724294,1.35964
0.725424,1.36503
0.726554,1.26898
0.727684,1.0795
0.728814,0.804589
0.729944,0.456673
0.731073,0.0659102
0.732203,-0.333112
0.733333,-0.705806
0.734463,-1.01758
0.735593,-1.23922
0.736723,-1.36298
0.737853,-1.38647
0.738983,-1.30732
0.740113,-1.12315
0.741243,-0.837694
0.742373,-0.479175
0.743503,-0.0819335
0.744633,0.319691
0.745763,0.691359
0.746893,1.00232
0.748023,1.23619
0.749153,1.38018
0.750282,1.42148
0.751412,1.3473
0.752542,1.15214
0.753672,0.859621
0.754802,0.500658
0.755932,0.106164
0.757062,-0.292944
0.758192,-0.667184
0.759322,-0.992786
0.760452,-1.24741
0.761582,-1.40872
0.762712,-1.45438
0.763842,-1.36986
0.764972,-1.17191
0.766102,-0.885114
0.767232,-0.534033
0.768362,-0.143238
0.769492,0.261778
0.770621,0.651838
0.771751,0.996843
0.772881,1.26669
0.774011,1.43129
0.775141,1.46819
0.776271,1.38554
0.777401,1.19916
0.778531,0.92485
0.779661,0.578418
0.780791,0.178921
0.781921,-0.241591
0.783051,-0.647823
0.784181,-1.00448
0.785311,-1.27626
0.786441,-1.43464
0.787571,-1.47818
0.788701,-1.41221
0.789831,-1.24206
0.79096,-0.973046
0.79209,-0.615857
0.79322,-0.202556
0.79435,0.229441
0.79548,0.642718
0.79661,0.99986
0.79774,1.2687
0.79887,1.43805
0.8,1.50198
0.80113,1.45454
0.80226,1.2898
0.80339,1.00885
0.80452,0.640826
0.80565,0.221907
0.80678,-0.211739
0.80791,-0.623939
0.80904,-0.981725
0.810169,-1.26493
0.811299,-1.45659
0.812429,-1.53973
0.813559,-1.4974
0.814689,-1.32071
0.815819,-1.03312
0.816949,-0.666166
0.818079,-0.251401
0.819209,0.179635
0.820339,0.596193
0.821469,0.970694
0.822599,1.27635
0.823729,1.48639
0.824859,1.57401
0.825989,1.52088
0.827119,1.34245
0.828249,1.06262
0.829379,0.705292
0.830508,0.294353
0.831638,-0.144539
0.832768,-0.578707
0.833898,-0.973718
0.835028,-1.29514
0.836158,-1.50854
0.837288,-1.58752
0.838418,-1.53789
0.839548,-1.37347
0.840678,-1.10809
0.841808,-0.755593
0.842938,-0.334029
0.844068,0.12169
0.845198,0.57243
0.846328,0.979061
0.847458,1.30245
0.848588,1.51036
0.849718,1.59806
0.850847,1.56774
0.851977,1.42156
0.853107,1.1617
0.854237,0.796697
0.855367,0.360582
0.856497,-0.106256
0.857627,-0.563422
0.858757,-0.970522
0.859887,-1.29222
0.861017,-1.51342
0.862147,-1.62408
0.863277,-1.61416
0.864407,-1.47362
0.865537,-1.20041
0.866667,-0.824532
0.867797,-0.383965
0.868927,0.0833038
0.870056,0.539285
0.871186,0.948708
0.872316,1.28716
0.873446,1.53296
0.874576,1.6644
0.875706,1.6598
0.876836,1.5064
0.877966,1.22726
0.879096,0.854342
0.880226,0.41965
0.881356,-0.0448335
0.882486,-0.507163
0.883616,-0.935552
0.884746,-1.29826
0.885876,-1.56353
0.887006,-1.69963
0.888136,-1.68391
0.889266,-1.53015
0.890395,-1.26123
0.891525,-0.900006
0.892655,-0.469373
0.893785,0.00508067
0.894915,0.486886
0.896045,0.936856
0.897175,1.3158
0.898305,1.58455
0.899435,1.71232
0.900565,1.70207
0.901695,1.56517
0.902825,1.313
0.903955,0.95692
0.905085,0.513626
0.906215,0.0210483
0.907345,-0.477566
0.908475,-0.93897
0.909605,-1.31992
0.910734,-1.58411
0.911864,-1.72302
0.912994,-1.7351
0.914124,-1.61875
0.915254,-1.37242
0.916384,-1.00205
0.917514,-0.543596
0.918644,-0.040547
0.919774,0.463619
0.920904,0.925423
0.922034,1.30617
0.923164,1.58629
0.924294,1.75102
0.925424,1.78558
0.926554,1.67518
0.927684,1.41414
0.928814,1.03309
0.929944,0.571737
0.931073,0.0698104
0.932203,-0.432977
0.933333,-0.89902
0.934463,-1.29916
0.935593,-1.60636
0.936723,-1.79356
0.937853,-1.83373
0.938983,-1.70967
0.940113,-1.44369
0.941243,-1.06794
0.942373,-0.614553
0.943503,-0.115698
0.944633,0.395628
0.945763,0.883022
0.946893,1.30923
0.948023,1.637
0.949153,1.82908
0.950282,1.858
0.951412,1.73536
0.952542,1.48255
0.953672,1.12097
0.954802,0.671999
0.955932,0.160859
0.957062,-0.3719
0.958192,-0.881897
0.959322,-1.32475
0.960452,-1.65607
0.961582,-1.84028
0.962712,-1.87691
0.963842,-1.77434
0.964972,-1.54088
0.966102,-1.1849
0.967232,-0.721271
0.968362,-0.191006
0.969492,0.358345
0.970621,0.879234
0.971751,1.32411
0.972881,1.65234
0.974011,1.85088
0.975141,1.91362
0.976271,1.83443
0.977401,1.60718
0.978531,1.23459
0.979661,0.754661
0.980791,0.214218
0.981921,-0.339904
0.983051,-0.860871
0.984181,-1.30636
0.985311,-1.65207
0.986441,-1.87821
0.987571,-1.96499
0.988701,-1.89262
0.989831,-1.65131
0.99096,-1.2713
0.99209,-0.79285
0.99322,-0.256201
0.99435,0.298394
0.99548,0.831219
0.99661,1.30468
0.99774,1.68172
0.99887,1.92529
1,1.99831


==> examples/emd.data/1-u-0.csv <==
x,y
0,0.836177
0.00112994,0.832387
0.00225989,0.740188
0.00338983,0.577924
0.00451977,0.363939
0.00564972,0.116576
0.00677966,-0.145424
0.0079096,-0.401726
0.00903955,-0.631598
0.0101695,-0.81431
0.0112994,-0.92913
0.0124294,-0.960371
0.0135593,-0.912525
0.0146893,-0.795129
0.0158192,-0.617722
0.0169492,-0.389839
0.0180791,-0.123439
0.019209,0.159845
0.020339,0.435957
0.0214689,0.680844
0.0225989,0.870451
0.0237288,0.985202
0.0248588,1.02343
0.0259887,0.987963
0.0271186,0.881601
0.0282486,0.707166
0.0293785,0.471158
0.0305085,0.194825
0.0316384,-0.0968981
0.0327684,-0.379076
0.0338983,-0.626775
0.0350282,-0.818401
0.0361582,-0.945727
0.0372881,-1.00387
0.0384181,-0.987933
0.039548,-0.893041
0.040678,-0.719041
0.0418079,-0.484735
0.0429379,-0.213661
0.0440678,0.070641
0.0451977,0.344633
0.0463277,0.58671
0.0474576,0.782998
0.0485876,0.921558
0.0497175,0.99045
0.0508475,0.977735
0.0519774,0.876777
0.0531073,0.702159
0.0542373,0.473768
0.0553672,0.211492
0.0564972,-0.0647824
0.0576271,-0.33551
0.0587571,-0.582518
0.059887,-0.787974
0.0610169,-0.934049
0.0621469,-1.00291
0.0632768,-0.982114
0.0644068,-0.880744
0.0655367,-0.713273
0.0666667,-0.494171
0.0677966,-0.237911
0.0689266,0.0397395
0.0700565,0.317825
0.0711864,0.574093
0.0723164,0.786289
0.0734463,0.932161
0.0745763,0.994475
0.0757062,0.976076
0.0768362,0.88483
0.0779661,0.7286
0.079096,0.515251
0.080226,0.25544
0.0813559,-0.0290146
0.0824859,-0.313502
0.0836158,-0.573413
0.0847458,-0.784135
0.0858757,-0.925234
0.0870056,-0.992976
0.0881356,-0.987801
0.0892655,-0.910149
0.0903955,-0.760462
0.0915254,-0.54323
0.0926554,-0.279148
0.0937853,0.00703705
0.0949153,0.290581
0.0960452,0.546738
0.0971751,0.753715
0.0983051,0.901529
0.099435,0.983151
0.100565,0.991549
0.101695,0.919693
0.102825,0.765499
0.103955,0.546664
0.105085,0.285832
0.106215,0.00564482
0.107345,-0.271254
0.108475,-0.523692
0.109605,-0.736382
0.110734,-0.895505
0.111864,-0.987244
0.112994,-0.997782
0.114124,-0.918688
0.115254,-0.763081
0.116384,-0.549464
0.117514,-0.296343
0.118644,-0.0222235
0.119774,0.254249
0.120904,0.513866
0.122034,0.737277
0.123164,0.905132
0.124294,0.998081
0.125424,1.00211
0.126554,0.924528
0.127684,0.777997
0.128814,0.575166
0.129944,0.328686
0.131073,0.0529735
0.132203,-0.230502
0.133333,-0.498506
0.134463,-0.727806
0.135593,-0.895168
0.136723,-0.982182
0.137853,-0.989743
0.138983,-0.92357
0.140113,-0.789382
0.141243,-0.592897
0.142373,-0.343041
0.143503,-0.0615587
0.144633,0.226596
0.145763,0.496473
0.146893,0.723118
0.148023,0.885441
0.149153,0.977792
0.150282,0.998383
0.151412,0.945426
0.152542,0.817133
0.153672,0.616079
0.154802,0.362305
0.155932,0.080213
0.157062,-0.205792
0.158192,-0.471307
0.159322,-0.694466
0.160452,-0.863563
0.161582,-0.96943
0.162712,-1.0029
0.163842,-0.954799
0.164972,-0.821109
0.166102,-0.618379
0.167232,-0.368303
0.168362,-0.0925737
0.169492,0.187113
0.170621,0.450068
0.171751,0.679617
0.172881,0.860091
0.174011,0.975821
0.175141,1.01114
0.176271,0.955817
0.177401,0.821412
0.178531,0.62492
0.179661,0.38334
0.180791,0.113669
0.181921,-0.166463
0.183051,-0.436909
0.184181,-0.676888
0.185311,-0.865623
0.186441,-0.982333
0.187571,-1.01149
0.188701,-0.958572
0.189831,-0.834301
0.19096,-0.649402
0.19209,-0.414602
0.19322,-0.142854
0.19435,0.143973
0.19548,0.421782
0.19661,0.666477
0.19774,0.85396
0.19887,0.96474
0.2,0.997754
0.20113,0.956542
0.20226,0.844645
0.20339,0.665605
0.20452,0.426567
0.20565,0.149097
0.20678,-0.141637
0.20791,-0.420467
0.20904,-0.662224
0.210169,-0.84526
0.211299,-0.962016
0.212429,-1.00845
0.213559,-0.980529
0.214689,-0.87421
0.215819,-0.690121
0.216949,-0.447558
0.218079,-0.170481
0.219209,0.11715
0.220339,0.391372
0.221469,0.630334
0.222599,0.820624
0.223729,0.950938
0.224859,1.00997
0.225989,0.986424
0.227119,0.874313
0.228249,0.688958
0.229379,0.451001
0.230508,0.181083
0.231638,-0.100153
0.232768,-0.372591
0.233898,-0.618225
0.235028,-0.819571
0.236158,-0.95915
0.237288,-1.01948
0.238418,-0.988554
0.239548,-0.876291
0.240678,-0.698081
0.241808,-0.469316
0.242938,-0.205388
0.244068,0.0771836
0.245198,0.357381
0.246328,0.613057
0.247458,0.822068
0.248588,0.962267
0.249718,1.01666
0.250847,0.988815
0.251977,0.887475
0.253107,0.721362
0.254237,0.499205
0.255367,0.232425
0.256497,-0.0567852
0.257627,-0.343538
0.258757,-0.602946
0.259887,-0.810124
0.261017,-0.944551
0.262147,-1.00317
0.263277,-0.987306
0.264407,-0.898261
0.265537,-0.737352
0.266667,-0.50989
0.267797,-0.237185
0.268927,0.0554594
0.270056,0.342736
0.271186,0.599337
0.272316,0.803122
0.273446,0.944601
0.274576,1.01745
0.275706,1.01534
0.276836,0.931952
0.277966,0.765914
0.279096,0.535688
0.280226,0.264694
0.281356,-0.0236503
0.282486,-0.305925
0.283616,-0.560372
0.284746,-0.771867
0.285876,-0.926947
0.287006,-1.01215
0.288136,-1.01401
0.289266,-0.924564
0.290395,-0.757808
0.291525,-0.53324
0.292655,-0.270358
0.293785,0.0113427
0.294915,0.2924
0.296045,0.553491
0.297175,0.775329
0.298305,0.938625
0.299435,1.02409
0.300565,1.01794
0.301695,0.928379
0.302825,0.769108
0.303955,0.553832
0.305085,0.296256
0.306215,0.0117149
0.307345,-0.277931
0.308475,-0.54919
0.309605,-0.77857
0.310734,-0.942582
0.311864,-1.02276
0.312994,-1.02072
0.314124,-0.943129
0.315254,-0.796629
0.316384,-0.587875
0.317514,-0.326679
0.318644,-0.035502
0.319774,0.260032
0.320904,0.534299
0.322034,0.761676
0.323164,0.920641
0.324294,1.00608
0.325424,1.01697
0.326554,0.952296
0.327684,0.811048
0.328814,0.596608
0.329944,0.329973
0.331073,0.0365431
0.332203,-0.258284
0.333333,-0.529109
0.334463,-0.753326
0.335593,-0.919507
0.336723,-1.01902
0.337853,-1.04322
0.338983,-0.983476
0.340113,-0.836397
0.341243,-0.619537
0.342373,-0.355696
0.343503,-0.0676717
0.344633,0.221738
0.345763,0.490929
0.346893,0.723068
0.348023,0.902518
0.349153,1.01364
0.350282,1.0408
0.351412,0.974
0.352542,0.825888
0.353672,0.614748
0.354802,0.358867
0.355932,0.0765338
0.357062,-0.213492
0.358192,-0.490567
0.359322,-0.733578
0.360452,-0.92141
0.361582,-1.03295
0.362712,-1.05259
0.363842,-0.986765
0.364972,-0.847411
0.366102,-0.646469
0.367232,-0.395879
0.368362,-0.109731
0.369492,0.189282
0.370621,0.476317
0.371751,0.72653
0.372881,0.915077
0.374011,1.022
0.375141,1.04691
0.376271,0.994284
0.377401,0.868617
0.378531,0.674395
0.379661,0.419752
0.380791,0.127392
0.381921,-0.176336
0.383051,-0.465084
0.384181,-0.712503
0.385311,-0.896068
0.386441,-1.00855
0.387571,-1.04654
0.388701,-1.00664
0.389831,-0.885429
0.39096,-0.68432
0.39209,-0.423939
0.39322,-0.129724
0.39435,0.172889
0.39548,0.458461
0.39661,0.703952
0.39774,0.895906
0.39887,1.02327
0.4,1.07497
0.40113,1.03996
0.40226,0.912716
0.40339,0.709829
0.40452,0.453434
0.40565,0.165663
0.40678,-0.131352
0.40791,-0.416183
0.40904,-0.670215
0.410169,-0.875537
0.411299,-1.01424
0.412429,-1.0684
0.413559,-1.02594
0.414689,-0.898032
0.415819,-0.701658
0.416949,-0.453814
0.418079,-0.171492
0.419209,0.127316
0.420339,0.420613
0.421469,0.6854
0.422599,0.898678
0.423729,1.03745
0.424859,1.08422
0.425989,1.04355
0.427119,0.925466
0.428249,0.740037
0.429379,0.497313
0.430508,0.210041
0.431638,-0.0982431
0.432768,-0.401307
0.433898,-0.672919
0.435028,-0.886848
0.436158,-1.0216
0.437288,-1.07463
0.438418,-1.04815
0.439548,-0.944357
0.440678,-0.765445
0.441808,-0.517764
0.442938,-0.224254
0.444068,0.0880009
0.445198,0.391914
0.446328,0.6604
0.447458,0.869899
0.448588,1.01096
0.449718,1.07765
0.450847,1.06405
0.451977,0.964223
0.453107,0.777478
0.454237,0.524031
0.455367,0.229326
0.456497,-0.0811901
0.457627,-0.382072
0.458757,-0.649847
0.459887,-0.868926
0.461017,-1.0257
0.462147,-1.10654
0.463277,-1.09784
0.464407,-0.991824
0.465537,-0.80405
0.466667,-0.555921
0.467797,-0.268836
0.468927,0.0358037
0.470056,0.336782
0.471186,0.613613
0.472316,0.845996
0.473446,1.01363
0.474576,1.09621
0.475706,1.07942
0.476836,0.972875
0.477966,0.792172
0.479096,0.552909
0.480226,0.270686
0.481356,-0.0373367
0.482486,-0.347739
0.483616,-0.635539
0.484746,-0.875752
0.485876,-1.04339
0.487006,-1.11899
0.488136,-1.10505
0.489266,-1.00962
0.490395,-0.840716
0.491525,-0.606365
0.492655,-0.317873
0.493785,0.000348702
0.494915,0.320612
0.496045,0.615227
0.497175,0.856505
0.498305,1.02133
0.499435,1.10485
0.500565,1.10681
0.501695,1.02693
0.502825,0.864941
0.503955,0.625253
0.505085,0.331022
0.506215,0.0100854
0.507345,-0.309717
0.508475,-0.600548
0.509605,-0.837768
0.510734,-1.00953
0.511864,-1.1072
0.512994,-1.12212
0.514124,-1.04565
0.515254,-0.874832
0.516384,-0.629419
0.517514,-0.334853
0.518644,-0.0165747
0.519774,0.299976
0.520904,0.590879
0.522034,0.838298
0.523164,1.02592
0.524294,1.13742
0.525424,1.15649
0.526554,1.07296
0.527684,0.901254
0.528814,0.661959
0.529944,0.37565
0.531073,0.0629045
0.532203,-0.255321
0.533333,-0.556558
0.534463,-0.817957
0.535593,-1.01667
0.536723,-1.12985
0.537853,-1.1408
0.538983,-1.05742
0.540113,-0.893764
0.541243,-0.663873
0.542373,-0.381802
0.543503,-0.063781
0.544633,0.265232
0.545763,0.5781
0.546893,0.847684
0.548023,1.04685
0.549153,1.15395
0.550282,1.16935
0.551412,1.09892
0.552542,0.94851
0.553672,0.723989
0.554802,0.435105
0.555932,0.107171
0.557062,-0.230613
0.558192,-0.549048
0.559322,-0.818932
0.560452,-1.01544
0.561582,-1.13126
0.562712,-1.16345
0.563842,-1.10907
0.564972,-0.965172
0.566102,-0.734086
0.567232,-0.439175
0.568362,-0.109065
0.569492,0.227615
0.570621,0.542241
0.571751,0.809028
0.572881,1.01358
0.574011,1.14433
0.575141,1.18972
0.576271,1.1382
0.577401,0.984365
0.578531,0.747434
0.579661,0.452782
0.580791,0.125784
0.581921,-0.208184
0.583051,-0.524763
0.584181,-0.80365
0.585311,-1.02556
0.586441,-1.1712
0.587571,-1.22128
0.588701,-1.16302
0.589831,-1.00957
0.59096,-0.780607
0.59209,-0.495781
0.59322,-0.174755
0.59435,0.16182
0.59548,0.489328
0.59661,0.782164
0.59774,1.01472
0.59887,1.1614
0.6,1.2029
0.60113,1.14526
0.60226,1.0008
0.60339,0.781869
0.60452,0.500797
0.60565,0.17277
0.60678,-0.175646
0.60791,-0.515036
0.60904,-0.815988
0.610169,-1.04909
0.611299,-1.1904
0.612429,-1.23787
0.613559,-1.19494
0.614689,-1.06503
0.615819,-0.851562
0.616949,-0.562542
0.618079,-0.224228
0.619209,0.132553
0.620339,0.476971
0.621469,0.7782
0.622599,1.00957
0.623729,1.16103
0.624859,1.22671
0.625989,1.20071
0.627119,1.07715
0.628249,0.856035
0.629379,0.560912
0.630508,0.221221
0.631638,-0.133602
0.632768,-0.474119
0.633898,-0.773337
0.635028,-1.01405
0.636158,-1.18151
0.637288,-1.26095
0.638418,-1.23761
0.639548,-1.1034
0.640678,-0.876882
0.641808,-0.58328
0.642938,-0.24782
0.644068,0.104274
0.645198,0.448224
0.646328,0.761045
0.647458,1.0202
0.648588,1.20315
0.649718,1.28736
0.650847,1.25714
0.651977,1.12424
0.653107,0.907247
0.654237,0.624759
0.655367,0.295368
0.656497,-0.0606639
0.657627,-0.4164
0.658757,-0.743236
0.659887,-1.01257
0.661017,-1.19579
0.662147,-1.27081
0.663277,-1.2415
0.664407,-1.11828
0.665537,-0.911532
0.666667,-0.631656
0.667797,-0.292628
0.668927,0.0772534
0.670056,0.446109
0.671186,0.782061
0.672316,1.05323
0.673446,1.23316
0.674576,1.31711
0.675706,1.30576
0.676836,1.19978
0.677966,0.999861
0.679096,0.711987
0.680226,0.363365
0.681356,-0.0134883
0.682486,-0.386059
0.683616,-0.721831
0.684746,-0.99217
0.685876,-1.18396
0.687006,-1.28797
0.688136,-1.29497
0.689266,-1.19571
0.690395,-0.987551
0.691525,-0.694155
0.692655,-0.345771
0.693785,0.0273528
0.694915,0.394967
0.696045,0.728817
0.697175,1.00861
0.698305,1.21606
0.699435,1.33287
0.700565,1.34073
0.701695,1.22857
0.702825,1.01415
0.703955,0.72243
0.705085,0.378396
0.706215,0.00701495
0.707345,-0.366553
0.708475,-0.716396
0.709605,-1.01641
0.710734,-1.2405
0.711864,-1.36257
0.712994,-1.36374
0.714124,-1.25411
0.715254,-1.05099
0.716384,-0.771701
0.717514,-0.433569
0.718644,-0.0563312
0.719774,0.330595
0.720904,0.695373
0.722034,1.00617
0.723164,1.23114
0.724294,1.3451
0.725424,1.34946
0.726554,1.25231
0.727684,1.06169
0.728814,0.785677
0.729944,0.436761
0.731073,0.045114
0.732203,-0.354672
0.733333,-0.728004
0.734463,-1.04029
0.735593,-1.2623
0.736723,-1.38633
0.737853,-1.41003
0.738983,-1.33106
0.740113,-1.14707
0.741243,-0.861815
0.742373,-0.503453
0.743503,-0.106237
0.744633,0.295579
0.745763,0.667741
0.746893,0.97955
0.748023,1.21453
0.749153,1.35976
0.750282,1.40231
0.751412,1.32927
0.752542,1.13504
0.753672,0.843305
0.754802,0.485097
0.755932,0.0914337
0.757062,-0.306665
0.758192,-0.679641
0.759322,-1.00379
0.760452,-1.25688
0.761582,-1.41667
0.762712,-1.46091
0.763842,-1.37517
0.764972,-1.17618
0.766102,-0.888465
0.767232,-0.536555
0.768362,-0.144978
0.769492,0.260813
0.770621,0.651672
0.771751,0.99753
0.772881,1.26832
0.774011,1.43396
0.775141,1.47203
0.776271,1.39063
0.777401,1.2055
0.778531,0.93239
0.779661,0.587035
0.780791,0.188452
0.781921,-0.23125
0.783051,-0.63669
0.784181,-0.992485
0.785311,-1.26325
0.786441,-1.42041
0.787571,-1.46257
0.788701,-1.39513
0.789831,-1.2235
0.79096,-0.953085
0.79209,-0.594625
0.79322,-0.180196
0.79435,0.252792
0.79548,0.66693
0.79661,1.02481
0.79774,1.29427
0.79887,1.46415
0.8,1.52855
0.80113,1.48157
0.80226,1.31729
0.80339,1.03681
0.80452,0.669207
0.80565,0.250554
0.80678,-0.183074
0.80791,-0.595603
0.80904,-0.954118
0.810169,-1.23834
0.811299,-1.43116
0.812429,-1.51546
0.813559,-1.47413
0.814689,-1.29818
0.815819,-1.01116
0.816949,-0.644758
0.818079,-0.230665
0.819209,0.199436
0.820339,0.6147
0.821469,0.987646
0.822599,1.29164
0.823729,1.50003
0.824859,1.58618
0.825989,1.53187
0.827119,1.35249
0.828249,1.07186
0.829379,0.713791
0.830508,0.302093
0.831638,-0.137651
0.832768,-0.572772
0.833898,-0.968832
0.835028,-1.2914
0.836158,-1.50602
0.837288,-1.58631
0.838418,-1.53802
0.839548,-1.37493
0.840678,-1.11083
0.841808,-0.759522
0.842938,-0.339025
0.844068,0.115684
0.845198,0.565389
0.846328,0.970877
0.847458,1.29293
0.848588,1.49925
0.849718,1.58519
0.850847,1.55299
0.851977,1.40492
0.853107,1.14323
0.854237,0.776539
0.855367,0.338869
0.856497,-0.129402
0.857627,-0.587895
0.858757,-0.996229
0.859887,-1.31909
0.861017,-1.54139
0.862147,-1.65311
0.863277,-1.64423
0.864407,-1.50473
0.865537,-1.23257
0.866667,-0.857652
0.867797,-0.417845
0.868927,0.0489665
0.870056,0.504906
0.871186,0.914763
0.872316,1.25401
0.873446,1.50079
0.874576,1.63325
0.875706,1.62953
0.876836,1.47677
0.877966,1.19813
0.879096,0.825784
0.880226,0.391883
0.881356,-0.0714063
0.882486,-0.532024
0.883616,-0.95832
0.884746,-1.31874
0.885876,-1.58175
0.887006,-1.71578
0.888136,-1.69835
0.889266,-1.54315
0.890395,-1.27297
0.891525,-0.910541
0.892655,-0.478641
0.893785,-0.00277693
0.894915,0.480543
0.896045,0.93206
0.897175,1.31252
0.898305,1.58265
0.899435,1.71165
0.900565,1.70242
0.901695,1.56633
0.902825,1.31473
0.903955,0.958975
0.905085,0.515752
0.906215,0.0230429
0.907345,-0.475844
0.908475,-0.937599
0.909605,-1.31891
0.910734,-1.58343
0.911864,-1.72263
0.912994,-1.73493
0.914124,-1.61875
0.915254,-1.37253
0.916384,-1.00218
0.917514,-0.54366
0.918644,-0.0404144
0.919774,0.464109
0.920904,0.926459
0.922034,1.308
0.923164,1.5893
0.924294,1.75576
0.925424,1.79277
0.926554,1.6857
0.927684,1.42898
0.928814,1.05305
0.929944,0.597381
0.931073,0.101448
0.932203,-0.395279
0.933333,-0.855369
0.934463,-1.24954
0.935593,-1.55055
0.936723,-1.73115
0.937853,-1.7641
0.938983,-1.63213
0.940113,-1.35793
0.941243,-0.974142
0.942373,-0.513415
0.943503,-0.00840347
0.944633,0.507455
0.945763,0.997586
0.946893,1.42463
0.948023,1.75122
0.949153,1.94001
0.950282,1.96341
0.951412,1.83299
0.952542,1.57008
0.953672,1.19603
0.954802,0.732182
0.955932,0.20372
0.957062,-0.348752
0.958192,-0.880785
0.959322,-1.34793
0.960452,-1.70573
0.961582,-1.91842
0.962712,-1.98494
0.963842,-1.91287
0.964972,-1.70985
0.966102,-1.38347
0.967232,-0.947817
0.968362,-0.442908
0.969492,0.0847732
0.970621,0.588738
0.971751,1.0225
0.972881,1.34649
0.974011,1.54886
0.975141,1.62467
0.976271,1.56899
0.977401,1.37688
0.978531,1.05228
0.979661,0.634552
0.980791,0.171926
0.981921,-0.287368
0.983051,-0.695098
0.984181,-1.00759
0.985311,-1.19938
0.986441,-1.24958
0.987571,-1.13728
0.988701,-0.841581
0.989831,-0.351632
0.99096,0.303188
0.99209,1.08344
0.99322,1.94971
0.99435,2.86254
0.99548,3.78298
0.99661,4.67393
0.99774,5.49874
0.99887,6.22078
1,6.80342


==> examples/emd.data/1-u-1-abserr.csv <==
x,y
0,0.361621
0.00112994,0.328415
0.00225989,0.297969
0.00338983,0.270218
0.00451977,0.245094
0.00564972,0.222532
0.00677966,0.202458
0.0079096,0.184776
0.00903955,0.169383
0.0101695,0.156174
0.0112994,0.145048
0.0124294,0.135894
0.0135593,0.12858
0.0146893,0.122967
0.0158192,0.118916
0.0169492,0.116288
0.0180791,0.114937
0.019209,0.114684
0.020339,0.115343
0.0214689,0.116727
0.0225989,0.118652
0.0237288,0.120944
0.0248588,0.123491
0.0259887,0.126193
0.0271186,0.128952
0.0282486,0.131668
0.0293785,0.13425
0.0305085,0.13664
0.0316384,0.138788
0.0327684,0.140641
0.0338983,0.14215
0.0350282,0.143268
0.0361582,0.143967
0.0372881,0.144223
0.0384181,0.144014
0.039548,0.143316
0.040678,0.142118
0.0418079,0.140469
0.0429379,0.138427
0.0440678,0.136055
0.0451977,0.133412
0.0463277,0.130557
0.0474576,0.12754
0.0485876,0.124411
0.0497175,0.121216
0.0508475,0.118005
0.0519774,0.114819
0.0531073,0.11167
0.0542373,0.108563
0.0553672,0.105503
0.0564972,0.102496
0.0576271,0.0995531
0.0587571,0.096711
0.059887,0.0940131
0.0610169,0.0915025
0.0621469,0.0892226
0.0632768,0.0872021
0.0644068,0.0854129
0.0655367,0.0838121
0.0666667,0.0823571
0.0677966,0.0810052
0.0689266,0.0797213
0.0700565,0.0785009
0.0711864,0.0773474
0.0723164,0.0762637
0.0734463,0.0752532
0.0745763,0.0743136
0.0757062,0.0734212
0.0768362,0.0725466
0.0779661,0.0716608
0.079096,0.0707345
0.080226,0.0697426
0.0813559,0.0686761
0.0824859,0.0675301
0.0836158,0.0662998
0.0847458,0.0649801
0.0858757,0.0635675
0.0870056,0.0620629
0.0881356,0.0604685
0.0892655,0.0587865
0.0903955,0.0570191
0.0915254,0.0551694
0.0926554,0.053244
0.0937853,0.0512504
0.0949153,0.0491959
0.0960452,0.0470881
0.0971751,0.0449368
0.0983051,0.0427608
0.099435,0.0405814
0.100565,0.0384197
0.101695,0.036297
0.102825,0.0342316
0.103955,0.0322309
0.105085,0.0302994
0.106215,0.0284418
0.107345,0.0266624
0.108475,0.0249649
0.109605,0.0233493
0.110734,0.0218145
0.111864,0.0203595
0.112994,0.0189834
0.114124,0.0176861
0.115254,0.016472
0.116384,0.0153464
0.117514,0.0143147
0.118644,0.0133823
0.119774,0.0125483
0.120904,0.011787
0.122034,0.0110663
0.123164,0.0103544
0.124294,0.00961921
0.125424,0.00883725
0.126554,0.00801863
0.127684,0.00718194
0.128814,0.00634573
0.129944,0.00552856
0.131073,0.00475102
0.132203,0.00404169
0.133333,0.00343118
0.134463,0.00295009
0.135593,0.00262902
0.136723,0.00249169
0.137853,0.00253427
0.138983,0.00274605
0.140113,0.00311631
0.141243,0.00363434
0.142373,0.00428419
0.143503,0.00502891
0.144633,0.00582629
0.145763,0.00663414
0.146893,0.00741026
0.148023,0.00812056
0.149153,0.00876342
0.150282,0.00934531
0.151412,0.00987272
0.152542,0.0103521
0.153672,0.0107871
0.154802,0.0111699
0.155932,0.0114896
0.157062,0.0117356
0.158192,0.0118972
0.159322,0.0119685
0.160452,0.0119638
0.161582,0.0119023
0.162712,0.0118031
0.163842,0.0116854
0.164972,0.0115651
0.166102,0.0114442
0.167232,0.0113214
0.168362,0.0111954
0.169492,0.0110649
0.170621,0.0109302
0.171751,0.010797
0.172881,0.0106727
0.174011,0.0105648
0.175141,0.0104805
0.176271,0.0104268
0.177401,0.0104089
0.178531,0.0104314
0.179661,0.0104991
0.180791,0.0106166
0.181921,0.0107837
0.183051,0.0109799
0.184181,0.0111795
0.185311,0.0113571
0.186441,0.0114871
0.187571,0.0115516
0.188701,0.0115629
0.189831,0.011541
0.19096,0.0115059
0.19209,0.0114776
0.19322,0.0114688
0.19435,0.0114641
0.19548,0.0114407
0.19661,0.0113759
0.19774,0.0112469
0.19887,0.0110377
0.2,0.0107577
0.20113,0.0104233
0.20226,0.0100505
0.20339,0.00965548
0.20452,0.00925348
0.20565,0.00885604
0.20678,0.00847375
0.20791,0.00811721
0.20904,0.00779702
0.210169,0.00752079
0.211299,0.00728408
0.212429,0.0070795
0.213559,0.0068996
0.214689,0.00673696
0.215819,0.00658817
0.216949,0.00646576
0.218079,0.00638627
0.219209,0.00636625
0.220339,0.00642224
0.221469,0.00656361
0.222599,0.00677113
0.223729,0.0070184
0.224859,0.00727901
0.225989,0.00752656
0.227119,0.00774084
0.228249,0.00792626
0.229379,0.00809344
0.230508,0.00825298
0.231638,0.00841548
0.232768,0.00858698
0.233898,0.00875531
0.235028,0.0089037
0.236158,0.00901541
0.237288,0.00907369
0.238418,0.00906513
0.239548,0.00898968
0.240678,0.00885065
0.241808,0.00865132
0.242938,0.00839501
0.244068,0.00808832
0.245198,0.00775112
0.246328,0.00740659
0.247458,0.00707792
0.248588,0.00678828
0.249718,0.00655394
0.250847,0.00636354
0.251977,0.0061988
0.253107,0.00604143
0.254237,0.00587315
0.255367,0.00568352
0.256497,0.00549351
0.257627,0.0053319
0.258757,0.00522749
0.259887,0.00520908
0.261017,0.00529713
0.262147,0.00547875
0.263277,0.00573272
0.264407,0.00603781
0.265537,0.00637279
0.266667,0.00671792
0.267797,0.00705936
0.268927,0.00738473
0.270056,0.00768166
0.271186,0.00793779
0.272316,0.00814357
0.273446,0.00830071
0.274576,0.00841375
0.275706,0.00848721
0.276836,0.00852564
0.277966,0.00852733
0.279096,0.00846568
0.280226,0.00830788
0.281356,0.0080211
0.282486,0.00757251
0.283616,0.00694472
0.284746,0.006182
0.285876,0.00534406
0.287006,0.00449061
0.288136,0.00368136
0.289266,0.00297204
0.290395,0.00240243
0.291525,0.00200836
0.292655,0.00182562
0.293785,0.00189005
0.294915,0.00221883
0.296045,0.00275469
0.297175,0.00342175
0.298305,0.00414412
0.299435,0.00484591
0.300565,0.00546537
0.301695,0.00599728
0.302825,0.00645056
0.303955,0.00683412
0.305085,0.00715689
0.306215,0.00742855
0.307345,0.00766189
0.308475,0.00787047
0.309605,0.00806785
0.310734,0.00826759
0.311864,0.00847767
0.312994,0.00868375
0.314124,0.00886594
0.315254,0.00900431
0.316384,0.00907896
0.317514,0.0090774
0.318644,0.00901681
0.319774,0.00892181
0.320904,0.008817
0.322034,0.008727
0.323164,0.00867342
0.324294,0.00866593
0.325424,0.00871121
0.326554,0.00881593
0.327684,0.00898677
0.328814,0.00922481
0.329944,0.00950869
0.331073,0.00981145
0.332203,0.0101061
0.333333,0.0103658
0.334463,0.0105735
0.335593,0.0107527
0.336723,0.0109367
0.337853,0.011159
0.338983,0.0114531
0.340113,0.011837
0.341243,0.0122679
0.342373,0.0126876
0.343503,0.0130379
0.344633,0.0132606
0.345763,0.0133147
0.346893,0.0132274
0.348023,0.0130432
0.349153,0.0128064
0.350282,0.0125615
0.351412,0.0123395
0.352542,0.0121184
0.353672,0.0118627
0.354802,0.0115371
0.355932,0.0111061
0.357062,0.0105463
0.358192,0.00988153
0.359322,0.00914782
0.360452,0.008381
0.361582,0.00761696
0.362712,0.00688511
0.363842,0.00618903
0.364972,0.00552583
0.366102,0.00489262
0.367232,0.00428652
0.368362,0.00370724
0.369492,0.00316493
0.370621,0.00267238
0.371751,0.00224233
0.372881,0.00188755
0.374011,0.00161724
0.375141,0.00142638
0.376271,0.00130636
0.377401,0.00124859
0.378531,0.00124447
0.379661,0.00128679
0.380791,0.00137386
0.381921,0.00150538
0.383051,0.00168102
0.384181,0.0019005
0.385311,0.00216382
0.386441,0.00247235
0.387571,0.0028278
0.388701,0.00323186
0.389831,0.00368622
0.39096,0.00418816
0.39209,0.00471731
0.39322,0.00524884
0.39435,0.00575797
0.39548,0.00621988
0.39661,0.00662021
0.39774,0.00698638
0.39887,0.00735623
0.4,0.00776763
0.40113,0.00825842
0.40226,0.00884885
0.40339,0.00948868
0.40452,0.01011
0.40565,0.0106451
0.40678,0.011026
0.40791,0.011206
0.40904,0.0112234
0.410169,0.0111373
0.411299,0.0110073
0.412429,0.0108926
0.413559,0.0108337
0.414689,0.0107963
0.415819,0.0107274
0.416949,0.0105738
0.418079,0.0102823
0.419209,0.00981735
0.420339,0.00921324
0.421469,0.00852172
0.422599,0.00779456
0.423729,0.00708352
0.424859,0.00642926
0.425989,0.00582806
0.427119,0.00526507
0.428249,0.00472547
0.429379,0.00419442
0.430508,0.00366275
0.431638,0.00314397
0.432768,0.00265724
0.433898,0.00222173
0.435028,0.0018566
0.436158,0.00157605
0.437288,0.00137442
0.438418,0.00124109
0.439548,0.00116542
0.440678,0.00113681
0.441808,0.00114714
0.442938,0.00119846
0.444068,0.00129534
0.445198,0.00144233
0.446328,0.00164402
0.447458,0.00190365
0.448588,0.00221919
0.449718,0.00258732
0.450847,0.00300468
0.451977,0.00346795
0.453107,0.00397109
0.454237,0.00449735
0.455367,0.00502727
0.456497,0.00554142
0.457627,0.00602033
0.458757,0.00645449
0.459887,0.00687398
0.461017,0.00731881
0.462147,0.00782898
0.463277,0.0084445
0.464407,0.00918565
0.465537,0.00999383
0.466667,0.0107907
0.467797,0.0114979
0.468927,0.0120371
0.470056,0.0123551
0.471186,0.0124986
0.472316,0.0125397
0.473446,0.0125503
0.474576,0.0126023
0.475706,0.0127428
0.476836,0.0129202
0.477966,0.0130579
0.479096,0.0130794
0.480226,0.0129081
0.481356,0.0124913
0.482486,0.011871
0.483616,0.0111129
0.484746,0.0102829
0.485876,0.00944656
0.487006,0.00865388
0.488136,0.00789127
0.489266,0.00712928
0.490395,0.00633847
0.491525,0.00548941
0.492655,0.00457495
0.493785,0.00367712
0.494915,0.00290023
0.496045,0.00234861
0.497175,0.00212658
0.498305,0.00230216
0.499435,0.00279815
0.500565,0.00350108
0.501695,0.00429744
0.502825,0.00507375
0.503955,0.00573892
0.505085,0.00629141
0.506215,0.0067521
0.507345,0.00714185
0.508475,0.00748153
0.509605,0.00779044
0.510734,0.00808161
0.511864,0.0083665
0.512994,0.00865657
0.514124,0.00896329
0.515254,0.00929153
0.516384,0.00961987
0.517514,0.00992031
0.518644,0.0101648
0.519774,0.0103254
0.520904,0.0103913
0.522034,0.0104206
0.523164,0.0104886
0.524294,0.0106706
0.525424,0.0110419
0.526554,0.0116488
0.527684,0.0124224
0.528814,0.0132647
0.529944,0.0140775
0.531073,0.0147631
0.532203,0.0152525
0.533333,0.0155939
0.534463,0.0158646
0.535593,0.0161419
0.536723,0.0165032
0.537853,0.0169997
0.538983,0.0175788
0.540113,0.0181619
0.541243,0.0186705
0.542373,0.0190258
0.543503,0.0191693
0.544633,0.0191221
0.545763,0.0189256
0.546893,0.0186208
0.548023,0.018249
0.549153,0.0178437
0.550282,0.0174074
0.551412,0.0169348
0.552542,0.0164207
0.553672,0.0158599
0.554802,0.0152471
0.555932,0.0145772
0.557062,0.0138453
0.558192,0.0130463
0.559322,0.0121751
0.560452,0.0112343
0.561582,0.0102574
0.562712,0.00928553
0.563842,0.00835977
0.564972,0.00752124
0.566102,0.00679854
0.567232,0.00617006
0.568362,0.00560166
0.569492,0.00505922
0.570621,0.00450859
0.571751,0.0039282
0.572881,0.00334672
0.574011,0.00280539
0.575141,0.00234545
0.576271,0.00200814
0.577401,0.00182284
0.578531,0.00177155
0.579661,0.00182444
0.580791,0.00195166
0.581921,0.00212335
0.583051,0.00232244
0.584181,0.00258291
0.585311,0.0029515
0.586441,0.00347494
0.587571,0.00419999
0.588701,0.00514879
0.589831,0.00624508
0.59096,0.00738804
0.59209,0.00847682
0.59322,0.00941058
0.59435,0.0101205
0.59548,0.0106655
0.59661,0.0111368
0.59774,0.0116254
0.59887,0.0122223
0.6,0.0129875
0.60113,0.0138566
0.60226,0.0147345
0.60339,0.0155256
0.60452,0.0161346
0.60565,0.0164915
0.60678,0.016627
0.60791,0.0165971
0.60904,0.016458
0.610169,0.0162657
0.611299,0.0160643
0.612429,0.0158504
0.613559,0.015609
0.614689,0.0153245
0.615819,0.0149819
0.616949,0.0145679
0.618079,0.0140776
0.619209,0.0135079
0.620339,0.0128561
0.621469,0.0121192
0.622599,0.0113033
0.623729,0.0104502
0.624859,0.009611
0.625989,0.00883654
0.627119,0.00817777
0.628249,0.00766898
0.629379,0.00727795
0.630508,0.00695581
0.631638,0.0066537
0.632768,0.00632277
0.633898,0.00592722
0.635028,0.00548362
0.636158,0.0050216
0.637288,0.00457078
0.638418,0.00416079
0.639548,0.00381549
0.640678,0.00353563
0.641808,0.00331616
0.642938,0.00315206
0.644068,0.00303829
0.645198,0.00296939
0.646328,0.00293816
0.647458,0.002937
0.648588,0.00295829
0.649718,0.00299441
0.650847,0.00303942
0.651977,0.00309406
0.653107,0.00316074
0.654237,0.00324188
0.655367,0.0033399
0.656497,0.0034663
0.657627,0.00366901
0.658757,0.00400505
0.659887,0.00453145
0.661017,0.00530522
0.662147,0.00635383
0.663277,0.00758652
0.664407,0.00888299
0.665537,0.0101229
0.666667,0.011186
0.667797,0.0119816
0.668927,0.0125379
0.670056,0.0129128
0.671186,0.0131642
0.672316,0.01335
0.673446,0.0135119
0.674576,0.0136267
0.675706,0.0136548
0.676836,0.013557
0.677966,0.0132939
0.679096,0.0128371
0.680226,0.0122034
0.681356,0.0114204
0.682486,0.0105161
0.683616,0.0095183
0.684746,0.00846976
0.685876,0.00747361
0.687006,0.00664797
0.688136,0.00611097
0.689266,0.00598073
0.690395,0.00634149
0.691525,0.00714192
0.692655,0.00829681
0.693785,0.00972092
0.694915,0.011329
0.696045,0.0130396
0.697175,0.0147855
0.698305,0.0165033
0.699435,0.0181297
0.700565,0.0196011
0.701695,0.0208675
0.702825,0.0219315
0.703955,0.022809
0.705085,0.023516
0.706215,0.0240684
0.707345,0.0244901
0.708475,0.0248369
0.709605,0.0251725
0.710734,0.0255606
0.711864,0.0260649
0.712994,0.0267258
0.714124,0.0274906
0.715254,0.0282832
0.716384,0.0290276
0.717514,0.0296477
0.718644,0.0300938
0.719774,0.0304221
0.720904,0.0307149
0.722034,0.0310547
0.723164,0.031524
0.724294,0.03218
0.725424,0.0329795
0.726554,0.033854
0.727684,0.034735
0.728814,0.0355541
0.729944,0.0362531
0.731073,0.0368158
0.732203,0.0372362
0.733333,0.0375085
0.734463,0.0376267
0.735593,0.0375921
0.736723,0.0374334
0.737853,0.0371868
0.738983,0.0368882
0.740113,0.0365736
0.741243,0.0362586
0.742373,0.0358782
0.743503,0.0353467
0.744633,0.0345787
0.745763,0.0334887
0.746893,0.0320266
0.748023,0.0302842
0.749153,0.0283887
0.750282,0.0264672
0.751412,0.0246467
0.752542,0.0230158
0.753672,0.0215069
0.754802,0.0200139
0.755932,0.0184307
0.757062,0.0166511
0.758192,0.0146134
0.759322,0.0124342
0.760452,0.0102744
0.761582,0.00829513
0.762712,0.00665743
0.763842,0.00549114
0.764972,0.00480134
0.766102,0.00456193
0.767232,0.00474681
0.768362,0.00532988
0.769492,0.00628199
0.770621,0.00756192
0.771751,0.00912543
0.772881,0.0109283
0.774011,0.0129262
0.775141,0.0150713
0.776271,0.0173011
0.777401,0.0195495
0.778531,0.0217506
0.779661,0.0238381
0.780791,0.0257711
0.781921,0.0276093
0.783051,0.0294376
0.784181,0.0313407
0.785311,0.0334035
0.786441,0.0356838
0.787571,0.0381311
0.788701,0.0406681
0.789831,0.0432173
0.79096,0.0457013
0.79209,0.0480564
0.79322,0.0502743
0.79435,0.05236
0.79548,0.0543189
0.79661,0.0561563
0.79774,0.0578817
0.79887,0.0595218
0.8,0.0611078
0.80113,0.0626706
0.80226,0.0642414
0.80339,0.0658296
0.80452,0.067359
0.80565,0.0687319
0.80678,0.0698503
0.80791,0.0706166
0.80904,0.070974
0.810169,0.0710298
0.811299,0.0709325
0.812429,0.0708306
0.813559,0.0708723
0.814689,0.0711575
0.815819,0.0715905
0.816949,0.0720273
0.818079,0.0723236
0.819209,0.0723351
0.820339,0.0719656
0.821469,0.0713108
0.822599,0.0705143
0.823729,0.0697199
0.824859,0.0690712
0.825989,0.0686735
0.827119,0.0684784
0.828249,0.0683991
0.829379,0.0683489
0.830508,0.0682411
0.831638,0.0680038
0.832768,0.0676256
0.833898,0.0671101
0.835028,0.0664608
0.836158,0.0656812
0.837288,0.0647816
0.838418,0.0637981
0.839548,0.0627739
0.840678,0.0617516
0.841808,0.0607743
0.842938,0.0598637
0.844068,0.0589565
0.845198,0.0579685
0.846328,0.0568151
0.847458,0.055412
0.848588,0.0537028
0.849718,0.0517432
0.850847,0.0496169
0.851977,0.0474077
0.853107,0.0451991
0.854237,0.0430583
0.855367,0.0409856
0.856497,0.0389646
0.857627,0.0369791
0.858757,0.0350126
0.859887,0.0330482
0.861017,0.0310653
0.862147,0.0290427
0.863277,0.0269593
0.864407,0.0247938
0.865537,0.0225464
0.866667,0.0203032
0.867797,0.0181719
0.868927,0.01626
0.870056,0.0146751
0.871186,0.0134794
0.872316,0.0125527
0.873446,0.0117298
0.874576,0.0108451
0.875706,0.00973317
0.876836,0.00828535
0.877966,0.00661965
0.879096,0.00491081
0.880226,0.00333359
0.881356,0.00206275
0.882486,0.00124068
0.883616,0.000880419
0.884746,0.00096266
0.885876,0.00146809
0.887006,0.0023774
0.888136,0.00366146
0.889266,0.0052519
0.890395,0.00707051
0.891525,0.00903909
0.892655,0.0110795
0.893785,0.0131365
0.894915,0.0152476
0.896045,0.0174732
0.897175,0.0198738
0.898305,0.0225098
0.899435,0.0254344
0.900565,0.0286724
0.901695,0.032241
0.902825,0.0361578
0.903955,0.04044
0.905085,0.045092
0.906215,0.0500655
0.907345,0.0552993
0.908475,0.060732
0.909605,0.0663023
0.910734,0.0719584
0.911864,0.0776874
0.912994,0.0834859
0.914124,0.0893504
0.915254,0.0952776
0.916384,0.10126
0.917514,0.107271
0.918644,0.113283
0.919774,0.119266
0.920904,0.125189
0.922034,0.131001
0.923164,0.136559
0.924294,0.141698
0.925424,0.146253
0.926554,0.150058
0.927684,0.153018
0.928814,0.155312
0.929944,0.157185
0.931073,0.158887
0.932203,0.160664
0.933333,0.162689
0.934463,0.164838
0.935593,0.166914
0.936723,0.168719
0.937853,0.170055
0.938983,0.170839
0.940113,0.171456
0.941243,0.172406
0.942373,0.174189
0.943503,0.177305
0.944633,0.182188
0.945763,0.189011
0.946893,0.197883
0.948023,0.20891
0.949153,0.2222
0.950282,0.237852
0.951412,0.255922
0.952542,0.276457
0.953672,0.299503
0.954802,0.325109
0.955932,0.353301
0.957062,0.384032
0.958192,0.417233
0.959322,0.452836
0.960452,0.490774
0.961582,0.530868
0.962712,0.572492
0.963842,0.614909
0.964972,0.657383
0.966102,0.699178
0.967232,0.739502
0.968362,0.777349
0.969492,0.81166
0.970621,0.841373
0.971751,0.865429
0.972881,0.882745
0.974011,0.892154
0.975141,0.892466
0.976271,0.88249
0.977401,0.861037
0.978531,0.827335
0.979661,0.782292
0.980791,0.727231
0.981921,0.663477
0.983051,0.592355
0.984181,0.517658
0.985311,0.453048
0.986441,0.414656
0.987571,0.418613
0.988701,0.481048
0.989831,0.613894
0.99096,0.812285
0.99209,1.06716
0.99322,1.36945
0.99435,1.71009
0.99548,2.08161
0.99661,2.48284
0.99774,2.9142
0.99887,3.37613
1,3.86903


==> examples/emd.data/1-u-1-analytic.csv <==
x,y
0,1
0.00112994,0.998597
0.00225989,0.994383
0.00338983,0.987379
0.00451977,0.977605
0.00564972,0.965082
0.00677966,0.949835
0.0079096,0.931913
0.00903955,0.911374
0.0101695,0.888271
0.0112994,0.862661
0.0124294,0.834604
0.0135593,0.804184
0.0146893,0.771491
0.0158192,0.736613
0.0169492,0.69964
0.0180791,0.660665
0.019209,0.6198
0.020339,0.577162
0.0214689,0.532866
0.0225989,0.487029
0.0237288,0.439771
0.0248588,0.391226
0.0259887,0.341528
0.0271186,0.290815
0.0282486,0.239222
0.0293785,0.186889
0.0305085,0.13396
0.0316384,0.0805835
0.0327684,0.0269055
0.0338983,-0.0269261
0.0350282,-0.080764
0.0361582,-0.13446
0.0372881,-0.187865
0.0384181,-0.240831
0.039548,-0.293209
0.040678,-0.344852
0.0418079,-0.395618
0.0429379,-0.445368
0.0440678,-0.493962
0.0451977,-0.54126
0.0463277,-0.587124
0.0474576,-0.631429
0.0485876,-0.674055
0.0497175,-0.714878
0.0508475,-0.753776
0.0519774,-0.790633
0.0531073,-0.825347
0.0542373,-0.857824
0.0553672,-0.887967
0.0564972,-0.915682
0.0576271,-0.940877
0.0587571,-0.963485
0.059887,-0.983443
0.0610169,-1.00069
0.0621469,-1.01516
0.0632768,-1.0268
0.0644068,-1.03558
0.0655367,-1.04147
0.0666667,-1.04445
0.0677966,-1.04449
0.0689266,-1.04158
0.0700565,-1.03572
0.0711864,-1.02693
0.0723164,-1.01522
0.0734463,-1.00062
0.0745763,-0.983135
0.0757062,-0.962822
0.0768362,-0.939734
0.0779661,-0.913927
0.079096,-0.885454
0.080226,-0.854378
0.0813559,-0.820783
0.0824859,-0.784763
0.0836158,-0.746408
0.0847458,-0.70581
0.0858757,-0.663067
0.0870056,-0.618296
0.0881356,-0.571619
0.0892655,-0.523162
0.0903955,-0.473045
0.0915254,-0.421397
0.0926554,-0.368361
0.0937853,-0.314081
0.0949153,-0.258707
0.0960452,-0.202384
0.0971751,-0.14526
0.0983051,-0.0874959
0.099435,-0.0292509
0.100565,0.0293136
0.101695,0.0880368
0.102825,0.146757
0.103955,0.205311
0.105085,0.263534
0.106215,0.321262
0.107345,0.37833
0.108475,0.434575
0.109605,0.48984
0.110734,0.543966
0.111864,0.596798
0.112994,0.648178
0.114124,0.697953
0.115254,0.745982
0.116384,0.792125
0.117514,0.836245
0.118644,0.878204
0.119774,0.917868
0.120904,0.955121
0.122034,0.989855
0.123164,1.02196
0.124294,1.05132
0.125424,1.07785
0.126554,1.10145
0.127684,1.12205
0.128814,1.13959
0.129944,1.15398
0.131073,1.16517
0.132203,1.17311
0.133333,1.17777
0.134463,1.17913
0.135593,1.17716
0.136723,1.17182
0.137853,1.16314
0.138983,1.15112
0.140113,1.13578
0.141243,1.11714
0.142373,1.09522
0.143503,1.07008
0.144633,1.04177
0.145763,1.01037
0.146893,0.975924
0.148023,0.938512
0.149153,0.898231
0.150282,0.855185
0.151412,0.809481
0.152542,0.761224
0.153672,0.710527
0.154802,0.657526
0.155932,0.602364
0.157062,0.545185
0.158192,0.486131
0.159322,0.425352
0.160452,0.363013
0.161582,0.299286
0.162712,0.234344
0.163842,0.168358
0.164972,0.101502
0.166102,0.0339642
0.167232,-0.0340674
0.168362,-0.102403
0.169492,-0.170853
0.170621,-0.239228
0.171751,-0.307334
0.172881,-0.374976
0.174011,-0.441962
0.175141,-0.508095
0.176271,-0.573185
0.177401,-0.637042
0.178531,-0.699482
0.179661,-0.76032
0.180791,-0.819369
0.181921,-0.876447
0.183051,-0.931387
0.184181,-0.984025
0.185311,-1.0342
0.186441,-1.08174
0.187571,-1.1265
0.188701,-1.16833
0.189831,-1.20711
0.19096,-1.24271
0.19209,-1.275
0.19322,-1.30385
0.19435,-1.32917
0.19548,-1.35089
0.19661,-1.36891
0.19774,-1.38314
0.19887,-1.39352
0.2,-1.39999
0.20113,-1.40253
0.20226,-1.40111
0.20339,-1.39569
0.20452,-1.38624
0.20565,-1.37278
0.20678,-1.35533
0.20791,-1.33392
0.20904,-1.30857
0.210169,-1.27931
0.211299,-1.24621
0.212429,-1.20935
0.213559,-1.16881
0.214689,-1.12467
0.215819,-1.07702
0.216949,-1.02598
0.218079,-0.971683
0.219209,-0.914262
0.220339,-0.85385
0.221469,-0.790587
0.222599,-0.724642
0.223729,-0.656194
0.224859,-0.58542
0.225989,-0.512497
0.227119,-0.43761
0.228249,-0.360965
0.229379,-0.282773
0.230508,-0.203248
0.231638,-0.1226
0.232768,-0.041046
0.233898,0.0411852
0.235028,0.123861
0.236158,0.206749
0.237288,0.289616
0.238418,0.372229
0.239548,0.454352
0.240678,0.535746
0.241808,0.616176
0.242938,0.695403
0.244068,0.773192
0.245198,0.849317
0.246328,0.923551
0.247458,0.99567
0.248588,1.06545
0.249718,1.13267
0.250847,1.19712
0.251977,1.25862
0.253107,1.31696
0.254237,1.37195
0.255367,1.42339
0.256497,1.47114
0.257627,1.51503
0.258757,1.55492
0.259887,1.59064
0.261017,1.62206
0.262147,1.64908
0.263277,1.67158
0.264407,1.68949
0.265537,1.70269
0.266667,1.71111
0.267797,1.71471
0.268927,1.71344
0.270056,1.70729
0.271186,1.69622
0.272316,1.68021
0.273446,1.65928
0.274576,1.63348
0.275706,1.60285
0.276836,1.56742
0.277966,1.52724
0.279096,1.48241
0.280226,1.43304
0.281356,1.37925
0.282486,1.32112
0.283616,1.2588
0.284746,1.19243
0.285876,1.12219
0.287006,1.04825
0.288136,0.970797
0.289266,0.89
0.290395,0.806081
0.291525,0.719268
0.292655,0.629788
0.293785,0.537868
0.294915,0.443745
0.296045,0.347678
0.297175,0.249935
0.298305,0.150784
0.299435,0.0504928
0.300565,-0.0506666
0.301695,-0.152408
0.302825,-0.254441
0.303955,-0.356476
0.305085,-0.458222
0.306215,-0.559389
0.307345,-0.659684
0.308475,-0.758816
0.309605,-0.856491
0.310734,-0.952417
0.311864,-1.0463
0.312994,-1.13788
0.314124,-1.22686
0.315254,-1.31298
0.316384,-1.39596
0.317514,-1.47554
0.318644,-1.55147
0.319774,-1.62352
0.320904,-1.69146
0.322034,-1.75505
0.323164,-1.81406
0.324294,-1.86831
0.325424,-1.91762
0.326554,-1.96181
0.327684,-2.00071
0.328814,-2.03416
0.329944,-2.06202
0.331073,-2.08421
0.332203,-2.10061
0.333333,-2.11113
0.334463,-2.11566
0.335593,-2.11417
0.336723,-2.10665
0.337853,-2.09306
0.338983,-2.07339
0.340113,-2.04763
0.341243,-2.01584
0.342373,-1.97806
0.343503,-1.93438
0.344633,-1.88485
0.345763,-1.82956
0.346893,-1.76864
0.348023,-1.70224
0.349153,-1.63052
0.350282,-1.55362
0.351412,-1.47172
0.352542,-1.38501
0.353672,-1.29375
0.354802,-1.19814
0.355932,-1.09843
0.357062,-0.994849
0.358192,-0.887685
0.359322,-0.77723
0.360452,-0.663777
0.361582,-0.547619
0.362712,-0.429058
0.363842,-0.308425
0.364972,-0.186059
0.366102,-0.0622989
0.367232,0.0625166
0.368362,0.188045
0.369492,0.313928
0.370621,0.439804
0.371751,0.565313
0.372881,0.690091
0.374011,0.813779
0.375141,0.936017
0.376271,1.05645
0.377401,1.17471
0.378531,1.29044
0.379661,1.4033
0.380791,1.51294
0.381921,1.61904
0.383051,1.72126
0.384181,1.81927
0.385311,1.91276
0.386441,2.00144
0.387571,2.08504
0.388701,2.16326
0.389831,2.23585
0.39096,2.30254
0.39209,2.36311
0.39322,2.41737
0.39435,2.4651
0.39548,2.50612
0.39661,2.54024
0.39774,2.56733
0.39887,2.58729
0.4,2.60001
0.40113,2.60537
0.40226,2.6033
0.40339,2.59377
0.40452,2.57678
0.40565,2.55231
0.40678,2.52038
0.40791,2.48099
0.40904,2.43423
0.410169,2.38021
0.411299,2.31903
0.412429,2.25078
0.413559,2.17561
0.414689,2.09368
0.415819,2.00523
0.416949,1.91044
0.418079,1.80954
0.419209,1.70274
0.420339,1.59034
0.421469,1.47263
0.422599,1.34991
0.423729,1.22249
0.424859,1.09068
0.425989,0.954836
0.427119,0.815344
0.428249,0.672576
0.429379,0.526907
0.430508,0.37872
0.431638,0.228434
0.432768,0.0764718
0.433898,-0.0767403
0.435028,-0.230777
0.436158,-0.385211
0.437288,-0.539599
0.438418,-0.693495
0.439548,-0.846455
0.440678,-0.998033
0.441808,-1.14778
0.442938,-1.29527
0.444068,-1.44006
0.445198,-1.58173
0.446328,-1.71982
0.447458,-1.85392
0.448588,-1.98363
0.449718,-2.10856
0.450847,-2.22831
0.451977,-2.34249
0.453107,-2.45073
0.454237,-2.55269
0.455367,-2.64806
0.456497,-2.73651
0.457627,-2.81773
0.458757,-2.89141
0.459887,-2.95732
0.461017,-3.01524
0.462147,-3.06495
0.463277,-3.10622
0.464407,-3.13886
0.465537,-3.16274
0.466667,-3.17776
0.467797,-3.18382
0.468927,-3.18082
0.470056,-3.16867
0.471186,-3.14738
0.472316,-3.11698
0.473446,-3.07749
0.474576,-3.02894
0.475706,-2.97137
0.476836,-2.90493
0.477966,-2.82977
0.479096,-2.74605
0.480226,-2.65392
0.481356,-2.55357
0.482486,-2.44526
0.483616,-2.32927
0.484746,-2.20587
0.485876,-2.07537
0.487006,-1.93804
0.488136,-1.79428
0.489266,-1.64446
0.490395,-1.48898
0.491525,-1.32823
0.492655,-1.16261
0.493785,-0.992585
0.494915,-0.818627
0.496045,-0.641211
0.497175,-0.46081
0.498305,-0.277907
0.499435,-0.0930186
0.500565,0.0933284
0.501695,0.280609
0.502825,0.468296
0.503955,0.655863
0.505085,0.84277
0.506215,1.02848
0.507345,1.21244
0.508475,1.39412
0.509605,1.57298
0.510734,1.74849
0.511864,1.92015
0.512994,2.08742
0.514124,2.2498
0.515254,2.40677
0.516384,2.55787
0.517514,2.70264
0.518644,2.84063
0.519774,2.97137
0.520904,3.09444
0.522034,3.20944
0.523164,3.31603
0.524294,3.41383
0.525424,3.5025
0.526554,3.58169
0.527684,3.65115
0.528814,3.71063
0.529944,3.75992
0.531073,3.79877
0.532203,3.82698
0.533333,3.84442
0.534463,3.85102
0.535593,3.84669
0.536723,3.83134
0.537853,3.8049
0.538983,3.76742
0.540113,3.71898
0.541243,3.65964
0.542373,3.58946
0.543503,3.50856
0.544633,3.41712
0.545763,3.31538
0.546893,3.20356
0.548023,3.08189
0.549153,2.95063
0.550282,2.81012
0.551412,2.66073
0.552542,2.50285
0.553672,2.33684
0.554802,2.16309
0.555932,1.98209
0.557062,1.79434
0.558192,1.60032
0.559322,1.40053
0.560452,1.1955
0.561582,0.985786
0.562712,0.771984
0.563842,0.554682
0.564972,0.334467
0.566102,0.111938
0.567232,-0.112274
0.568362,-0.337529
0.569492,-0.563186
0.570621,-0.788604
0.571751,-1.01314
0.572881,-1.23615
0.574011,-1.45699
0.575141,-1.67501
0.576271,-1.88956
0.577401,-2.1
0.578531,-2.30572
0.579661,-2.50611
0.580791,-2.70055
0.581921,-2.88846
0.583051,-3.06922
0.584181,-3.2423
0.585311,-3.40719
0.586441,-3.56335
0.587571,-3.71026
0.588701,-3.84743
0.589831,-3.97443
0.59096,-4.09087
0.59209,-4.19634
0.59322,-4.29045
0.59435,-4.37284
0.59548,-4.44322
0.59661,-4.50137
0.59774,-4.54703
0.59887,-4.57998
0.6,-4.60001
0.60113,-4.60701
0.60226,-4.60093
0.60339,-4.58172
0.60452,-4.5493
0.60565,-4.50366
0.60678,-4.44488
0.60791,-4.3731
0.60904,-4.28845
0.610169,-4.19106
0.611299,-4.08108
0.612429,-3.9588
0.613559,-3.82454
0.614689,-3.6786
0.615819,-3.52131
0.616949,-3.35301
0.618079,-3.17415
0.619209,-2.98522
0.620339,-2.78669
0.621469,-2.57906
0.622599,-2.36282
0.623729,-2.13858
0.624859,-1.90696
0.625989,-1.66859
0.627119,-1.42407
0.628249,-1.17405
0.629379,-0.919242
0.630508,-0.660352
0.631638,-0.398104
0.632768,-0.133217
0.633898,0.133582
0.635028,0.401533
0.636158,0.669867
0.637288,0.937819
0.638418,1.20462
0.639548,1.4695
0.640678,1.7317
0.641808,1.99046
0.642938,2.24501
0.644068,2.49459
0.645198,2.73846
0.646328,2.97589
0.647458,3.20619
0.648588,3.42865
0.649718,3.64258
0.650847,3.8473
0.651977,4.04218
0.653107,4.22666
0.654237,4.40013
0.655367,4.56201
0.656497,4.71174
0.657627,4.84886
0.658757,4.97295
0.659887,5.08357
0.661017,5.18029
0.662147,5.26272
0.663277,5.33059
0.664407,5.38366
0.665537,5.42171
0.666667,5.44448
0.667797,5.45179
0.668927,5.44358
0.670056,5.41983
0.671186,5.38053
0.672316,5.32565
0.673446,5.25521
0.674576,5.16938
0.675706,5.06837
0.676836,4.95238
0.677966,4.82162
0.679096,4.67633
0.680226,4.51689
0.681356,4.34373
0.682486,4.15726
0.683616,3.95791
0.684746,3.74613
0.685876,3.5225
0.687006,3.28763
0.688136,3.04213
0.689266,2.78662
0.690395,2.52173
0.691525,2.2482
0.692655,1.96679
0.693785,1.67828
0.694915,1.38341
0.696045,1.08298
0.697175,0.777836
0.698305,0.468835
0.699435,0.156847
0.700565,-0.157264
0.701695,-0.472626
0.702825,-0.788339
0.703955,-1.1035
0.705085,-1.41719
0.706215,-1.72852
0.707345,-2.03657
0.708475,-2.34046
0.709605,-2.63931
0.710734,-2.93224
0.711864,-3.21835
0.712994,-3.49678
0.714124,-3.76672
0.715254,-4.02737
0.716384,-4.27793
0.717514,-4.51761
0.718644,-4.74564
0.719774,-4.96133
0.720904,-5.16405
0.722034,-5.35313
0.723164,-5.52794
0.724294,-5.68784
0.725424,-5.83237
0.726554,-5.96105
0.727684,-6.07345
0.728814,-6.16911
0.729944,-6.24761
0.731073,-6.30871
0.732203,-6.35217
0.733333,-6.37779
0.734463,-6.38535
0.735593,-6.37466
0.736723,-6.34574
0.737853,-6.29862
0.738983,-6.23334
0.740113,-6.14993
0.741243,-6.04849
0.742373,-5.92927
0.743503,-5.79257
0.744633,-5.63869
0.745763,-5.46793
0.746893,-5.28064
0.748023,-5.07732
0.749153,-4.85851
0.750282,-4.62477
0.751412,-4.37664
0.752542,-4.1147
0.753672,-3.83968
0.754802,-3.55234
0.755932,-3.25344
0.757062,-2.94373
0.758192,-2.62401
0.759322,-2.29517
0.760452,-1.95814
0.761582,-1.61384
0.762712,-1.26319
0.763842,-0.907129
0.764972,-0.546674
0.766102,-0.182848
0.767232,0.183326
0.768362,0.550821
0.769492,0.918608
0.770621,1.28564
0.771751,1.65085
0.772881,2.01319
0.774011,2.3716
0.775141,2.72505
0.776271,3.07249
0.777401,3.41294
0.778531,3.74537
0.779661,4.06878
0.780791,4.38217
0.781921,4.68463
0.783051,4.97527
0.784181,5.2532
0.785311,5.51753
0.786441,5.7674
0.787571,6.00206
0.788701,6.22081
0.789831,6.42296
0.79096,6.60778
0.79209,6.77461
0.79322,6.92296
0.79435,7.05235
0.79548,7.16232
0.79661,7.2524
0.79774,7.32218
0.79887,7.37143
0.8,7.39996
0.80113,7.40759
0.80226,7.39414
0.80339,7.35946
0.80452,7.30363
0.80565,7.22676
0.80678,7.12898
0.80791,7.01039
0.80904,6.87116
0.810169,6.71167
0.811299,6.53232
0.812429,6.33354
0.813559,6.11574
0.814689,5.87938
0.815819,5.62511
0.816949,5.35363
0.818079,5.06563
0.819209,4.7618
0.820339,4.44287
0.821469,4.10974
0.822599,3.76333
0.823729,3.40457
0.824859,3.03438
0.825989,2.65373
0.827119,2.26369
0.828249,1.86536
0.829379,1.45983
0.830508,1.04821
0.831638,0.631616
0.832768,0.211231
0.833898,-0.211747
0.835028,-0.63612
0.836158,-1.06069
0.837288,-1.48425
0.838418,-1.90559
0.839548,-2.32351
0.840678,-2.73678
0.841808,-3.1442
0.842938,-3.54456
0.844068,-3.93672
0.845198,-4.31952
0.846328,-4.69183
0.847458,-5.05252
0.848588,-5.40046
0.849718,-5.73464
0.850847,-6.05409
0.851977,-6.35781
0.853107,-6.64483
0.854237,-6.91419
0.855367,-7.1651
0.856497,-7.39682
0.857627,-7.60859
0.858757,-7.79965
0.859887,-7.9693
0.861017,-8.11703
0.862147,-8.24238
0.863277,-8.34487
0.864407,-8.42405
0.865537,-8.47951
0.866667,-8.51107
0.867797,-8.51858
0.868927,-8.50191
0.870056,-8.46093
0.871186,-8.39558
0.872316,-8.30599
0.873446,-8.19239
0.874576,-8.05499
0.875706,-7.894
0.876836,-7.7097
0.877966,-7.50258
0.879096,-7.2732
0.880226,-7.02211
0.881356,-6.74987
0.882486,-6.45708
0.883616,-6.14454
0.884746,-5.81314
0.885876,-5.46371
0.887006,-5.09714
0.888136,-4.71432
0.889266,-4.31632
0.890395,-3.90427
0.891525,-3.47927
0.892655,-3.04244
0.893785,-2.59493
0.894915,-2.138
0.896045,-1.67294
0.897175,-1.20106
0.898305,-0.723638
0.899435,-0.241989
0.900565,0.242519
0.901695,0.7285
0.902825,1.21457
0.903955,1.69935
0.905085,2.18145
0.906215,2.65949
0.907345,3.1321
0.908475,3.5979
0.909605,4.05552
0.910734,4.50359
0.911864,4.94083
0.912994,5.36596
0.914124,5.77772
0.915254,6.17483
0.916384,6.55606
0.917514,6.9203
0.918644,7.26649
0.919774,7.59354
0.920904,7.9004
0.922034,8.18603
0.923164,8.4496
0.924294,8.69032
0.925424,8.9074
0.926554,9.10005
0.927684,9.26754
0.928814,9.40936
0.929944,9.52507
0.931073,9.61422
0.932203,9.67637
0.933333,9.71113
0.934463,9.71837
0.935593,9.69804
0.936723,9.65007
0.937853,9.5744
0.938983,9.47104
0.940113,9.34024
0.941243,9.18235
0.942373,8.99769
0.943503,8.78661
0.944633,8.54949
0.945763,8.28699
0.946893,7.99982
0.948023,7.6887
0.949153,7.35434
0.950282,6.99752
0.951412,6.61922
0.952542,6.22051
0.953672,5.80243
0.954802,5.36604
0.955932,4.91243
0.957062,4.44288
0.958192,3.95871
0.959322,3.46125
0.960452,2.95182
0.961582,2.43176
0.962712,1.90256
0.963842,1.36571
0.964972,0.822723
0.966102,0.275097
0.967232,-0.275652
0.968362,-0.827957
0.969492,-1.38024
0.970621,-1.93092
0.971751,-2.47841
0.972881,-3.02115
0.974011,-3.55758
0.975141,-4.08615
0.976271,-4.60533
0.977401,-5.11356
0.978531,-5.60932
0.979661,-6.0912
0.980791,-6.55778
0.981921,-7.00769
0.983051,-7.43951
0.984181,-7.85188
0.985311,-8.24363
0.986441,-8.61359
0.987571,-8.96062
0.988701,-9.28356
0.989831,-9.58132
0.99096,-9.85303
0.99209,-10.0979
0.99322,-10.3151
0.99435,-10.5038
0.99548,-10.6633
0.99661,-10.7931
0.99774,-10.8928
0.99887,-10.9619
1,-11


==> examples/emd.data/1-u-1.csv <==
x,y
0,1.36162
0.00112994,1.32701
0.00225989,1.29235
0.00338983,1.2576
0.00451977,1.2227
0.00564972,1.18761
0.00677966,1.15229
0.0079096,1.11669
0.00903955,1.08076
0.0101695,1.04445
0.0112994,1.00771
0.0124294,0.970498
0.0135593,0.932764
0.0146893,0.894458
0.0158192,0.855529
0.0169492,0.815928
0.0180791,0.775602
0.019209,0.734484
0.020339,0.692504
0.0214689,0.649593
0.0225989,0.605681
0.0237288,0.560716
0.0248588,0.514716
0.0259887,0.467721
0.0271186,0.419766
0.0282486,0.37089
0.0293785,0.321139
0.0305085,0.270601
0.0316384,0.219371
0.0327684,0.167546
0.0338983,0.115223
0.0350282,0.0625035
0.0361582,0.00950676
0.0372881,-0.0436416
0.0384181,-0.0968166
0.039548,-0.149893
0.040678,-0.202733
0.0418079,-0.25515
0.0429379,-0.306941
0.0440678,-0.357908
0.0451977,-0.407848
0.0463277,-0.456567
0.0474576,-0.503889
0.0485876,-0.549644
0.0497175,-0.593661
0.0508475,-0.635771
0.0519774,-0.675814
0.0531073,-0.713677
0.0542373,-0.749261
0.0553672,-0.782464
0.0564972,-0.813185
0.0576271,-0.841324
0.0587571,-0.866774
0.059887,-0.88943
0.0610169,-0.909186
0.0621469,-0.925937
0.0632768,-0.939597
0.0644068,-0.950164
0.0655367,-0.957655
0.0666667,-0.962089
0.0677966,-0.963483
0.0689266,-0.961855
0.0700565,-0.957217
0.0711864,-0.949581
0.0723164,-0.93896
0.0734463,-0.925365
0.0745763,-0.908822
0.0757062,-0.889401
0.0768362,-0.867188
0.0779661,-0.842266
0.079096,-0.814719
0.080226,-0.784635
0.0813559,-0.752107
0.0824859,-0.717233
0.0836158,-0.680108
0.0847458,-0.64083
0.0858757,-0.599499
0.0870056,-0.556233
0.0881356,-0.511151
0.0892655,-0.464375
0.0903955,-0.416026
0.0915254,-0.366228
0.0926554,-0.315116
0.0937853,-0.262831
0.0949153,-0.209511
0.0960452,-0.155295
0.0971751,-0.100324
0.0983051,-0.044735
0.099435,0.0113304
0.100565,0.0677333
0.101695,0.124334
0.102825,0.180989
0.103955,0.237542
0.105085,0.293834
0.106215,0.349704
0.107345,0.404993
0.108475,0.45954
0.109605,0.513189
0.110734,0.56578
0.111864,0.617157
0.112994,0.667161
0.114124,0.715639
0.115254,0.762454
0.116384,0.807472
0.117514,0.85056
0.118644,0.891586
0.119774,0.930416
0.120904,0.966908
0.122034,1.00092
0.123164,1.03231
0.124294,1.06094
0.125424,1.08668
0.126554,1.10946
0.127684,1.12923
0.128814,1.14593
0.129944,1.15951
0.131073,1.16991
0.132203,1.17708
0.133333,1.18098
0.134463,1.18156
0.135593,1.17876
0.136723,1.17256
0.137853,1.16297
0.138983,1.15001
0.140113,1.13372
0.141243,1.11412
0.142373,1.09125
0.143503,1.06518
0.144633,1.03599
0.145763,1.00374
0.146893,0.968514
0.148023,0.930392
0.149153,0.889467
0.150282,0.84584
0.151412,0.799608
0.152542,0.750872
0.153672,0.69974
0.154802,0.646356
0.155932,0.590874
0.157062,0.533449
0.158192,0.474234
0.159322,0.413383
0.160452,0.351049
0.161582,0.287384
0.162712,0.222541
0.163842,0.156672
0.164972,0.0899372
0.166102,0.02252
0.167232,-0.0453887
0.168362,-0.113598
0.169492,-0.181918
0.170621,-0.250158
0.171751,-0.318131
0.172881,-0.385649
0.174011,-0.452527
0.175141,-0.518576
0.176271,-0.583611
0.177401,-0.647451
0.178531,-0.709914
0.179661,-0.770819
0.180791,-0.829985
0.181921,-0.887231
0.183051,-0.942367
0.184181,-0.995205
0.185311,-1.04556
0.186441,-1.09323
0.187571,-1.13805
0.188701,-1.17989
0.189831,-1.21865
0.19096,-1.25421
0.19209,-1.28647
0.19322,-1.31532
0.19435,-1.34064
0.19548,-1.36233
0.19661,-1.38028
0.19774,-1.39439
0.19887,-1.40455
0.2,-1.41075
0.20113,-1.41296
0.20226,-1.41116
0.20339,-1.40534
0.20452,-1.39549
0.20565,-1.38163
0.20678,-1.36381
0.20791,-1.34204
0.20904,-1.31637
0.210169,-1.28683
0.211299,-1.25349
0.212429,-1.21643
0.213559,-1.17571
0.214689,-1.13141
0.215819,-1.08361
0.216949,-1.03244
0.218079,-0.978069
0.219209,-0.920629
0.220339,-0.860273
0.221469,-0.797151
0.222599,-0.731413
0.223729,-0.663212
0.224859,-0.592699
0.225989,-0.520024
0.227119,-0.445351
0.228249,-0.368891
0.229379,-0.290867
0.230508,-0.211501
0.231638,-0.131016
0.232768,-0.049633
0.233898,0.0324299
0.235028,0.114957
0.236158,0.197733
0.237288,0.280542
0.238418,0.363164
0.239548,0.445362
0.240678,0.526896
0.241808,0.607525
0.242938,0.687008
0.244068,0.765104
0.245198,0.841566
0.246328,0.916145
0.247458,0.988592
0.248588,1.05866
0.249718,1.12611
0.250847,1.19076
0.251977,1.25242
0.253107,1.31092
0.254237,1.36607
0.255367,1.41771
0.256497,1.46565
0.257627,1.5097
0.258757,1.54969
0.259887,1.58543
0.261017,1.61677
0.262147,1.6436
0.263277,1.66585
0.264407,1.68345
0.265537,1.69632
0.266667,1.7044
0.267797,1.70765
0.268927,1.70606
0.270056,1.69961
0.271186,1.68828
0.272316,1.67206
0.273446,1.65098
0.274576,1.62507
0.275706,1.59436
0.276836,1.55889
0.277966,1.51871
0.279096,1.47395
0.280226,1.42474
0.281356,1.37122
0.282486,1.31355
0.283616,1.25185
0.284746,1.18626
0.285876,1.1169
0.287006,1.04388
0.288136,0.967353
0.289266,0.887444
0.290395,0.80438
0.291525,0.718403
0.292655,0.629754
0.293785,0.538676
0.294915,0.445409
0.296045,0.350198
0.297175,0.253287
0.298305,0.154919
0.299435,0.0553387
0.300565,-0.0452012
0.301695,-0.146411
0.302825,-0.247991
0.303955,-0.349642
0.305085,-0.451065
0.306215,-0.55196
0.307345,-0.652022
0.308475,-0.750945
0.309605,-0.848423
0.310734,-0.944149
0.311864,-1.03783
0.312994,-1.12919
0.314124,-1.21799
0.315254,-1.30397
0.316384,-1.38688
0.317514,-1.46646
0.318644,-1.54245
0.319774,-1.6146
0.320904,-1.68264
0.322034,-1.74632
0.323164,-1.80538
0.324294,-1.85964
0.325424,-1.90891
0.326554,-1.953
0.327684,-1.99173
0.328814,-2.02493
0.329944,-2.05252
0.331073,-2.0744
0.332203,-2.09051
0.333333,-2.10076
0.334463,-2.10508
0.335593,-2.10342
0.336723,-2.09571
0.337853,-2.0819
0.338983,-2.06194
0.340113,-2.0358
0.341243,-2.00357
0.342373,-1.96537
0.343503,-1.92134
0.344633,-1.87159
0.345763,-1.81625
0.346893,-1.75541
0.348023,-1.6892
0.349153,-1.61771
0.350282,-1.54106
0.351412,-1.45938
0.352542,-1.3729
0.353672,-1.28188
0.354802,-1.1866
0.355932,-1.08732
0.357062,-0.984303
0.358192,-0.877804
0.359322,-0.768082
0.360452,-0.655396
0.361582,-0.540002
0.362712,-0.422173
0.363842,-0.302236
0.364972,-0.180533
0.366102,-0.0574063
0.367232,0.0668031
0.368362,0.191749
0.369492,0.31707
0.370621,0.442401
0.371751,0.567375
0.372881,0.691626
0.374011,0.814794
0.375141,0.93653
0.376271,1.05649
0.377401,1.17433
0.378531,1.28971
0.379661,1.40227
0.380791,1.51168
0.381921,1.61756
0.383051,1.71958
0.384181,1.81737
0.385311,1.9106
0.386441,1.99897
0.387571,2.08221
0.388701,2.16003
0.389831,2.23217
0.39096,2.29835
0.39209,2.3584
0.39322,2.41212
0.39435,2.45935
0.39548,2.4999
0.39661,2.53362
0.39774,2.56035
0.39887,2.57993
0.4,2.59224
0.40113,2.59711
0.40226,2.59445
0.40339,2.58428
0.40452,2.56667
0.40565,2.54167
0.40678,2.50936
0.40791,2.46979
0.40904,2.42301
0.410169,2.36907
0.411299,2.30802
0.412429,2.23989
0.413559,2.16477
0.414689,2.08289
0.415819,1.9945
0.416949,1.89987
0.418079,1.79926
0.419209,1.69293
0.420339,1.58113
0.421469,1.46411
0.422599,1.34212
0.423729,1.21541
0.424859,1.08425
0.425989,0.949008
0.427119,0.810079
0.428249,0.667851
0.429379,0.522712
0.430508,0.37506
0.431638,0.225311
0.432768,0.0738854
0.433898,-0.0787939
0.435028,-0.232306
0.436158,-0.386226
0.437288,-0.540126
0.438418,-0.693575
0.439548,-0.84614
0.440678,-0.99739
0.441808,-1.14689
0.442938,-1.29418
0.444068,-1.4388
0.445198,-1.58029
0.446328,-1.71818
0.447458,-1.85202
0.448588,-1.98141
0.449718,-2.10597
0.450847,-2.2253
0.451977,-2.33902
0.453107,-2.44676
0.454237,-2.54819
0.455367,-2.64303
0.456497,-2.73097
0.457627,-2.81171
0.458757,-2.88496
0.459887,-2.95045
0.461017,-3.00792
0.462147,-3.05712
0.463277,-3.09777
0.464407,-3.12967
0.465537,-3.15275
0.466667,-3.16697
0.467797,-3.17233
0.468927,-3.16878
0.470056,-3.15632
0.471186,-3.13489
0.472316,-3.10444
0.473446,-3.06494
0.474576,-3.01634
0.475706,-2.95863
0.476836,-2.89201
0.477966,-2.81671
0.479096,-2.73297
0.480226,-2.64102
0.481356,-2.54108
0.482486,-2.43339
0.483616,-2.31815
0.484746,-2.19559
0.485876,-2.06592
0.487006,-1.92939
0.488136,-1.78639
0.489266,-1.63733
0.490395,-1.48264
0.491525,-1.32274
0.492655,-1.15805
0.493785,-0.989028
0.494915,-0.816132
0.496045,-0.639823
0.497175,-0.46056
0.498305,-0.278808
0.499435,-0.095052
0.500565,0.0902165
0.501695,0.276507
0.502825,0.463329
0.503955,0.650179
0.505085,0.836502
0.506215,1.02173
0.507345,1.2053
0.508475,1.38664
0.509605,1.56519
0.510734,1.74041
0.511864,1.91178
0.512994,2.07877
0.514124,2.24084
0.515254,2.39748
0.516384,2.54825
0.517514,2.69272
0.518644,2.83047
0.519774,2.96105
0.520904,3.08405
0.522034,3.19902
0.523164,3.30554
0.524294,3.40316
0.525424,3.49146
0.526554,3.57004
0.527684,3.63872
0.528814,3.69737
0.529944,3.74584
0.531073,3.78401
0.532203,3.81172
0.533333,3.82883
0.534463,3.83516
0.535593,3.83055
0.536723,3.81483
0.537853,3.7879
0.538983,3.74985
0.540113,3.70082
0.541243,3.64096
0.542373,3.57044
0.543503,3.48939
0.544633,3.398
0.545763,3.29645
0.546893,3.18494
0.548023,3.06364
0.549153,2.93279
0.550282,2.79271
0.551412,2.6438
0.552542,2.48643
0.553672,2.32098
0.554802,2.14785
0.555932,1.96752
0.557062,1.78049
0.558192,1.58727
0.559322,1.38836
0.560452,1.18426
0.561582,0.975529
0.562712,0.762699
0.563842,0.546322
0.564972,0.326946
0.566102,0.105139
0.567232,-0.118444
0.568362,-0.343131
0.569492,-0.568245
0.570621,-0.793113
0.571751,-1.01707
0.572881,-1.23946
0.574011,-1.45965
0.575141,-1.67701
0.576271,-1.89088
0.577401,-2.10065
0.578531,-2.30571
0.579661,-2.50548
0.580791,-2.69936
0.581921,-2.88677
0.583051,-3.06712
0.584181,-3.23981
0.585311,-3.40426
0.586441,-3.55988
0.587571,-3.70606
0.588701,-3.84228
0.589831,-3.96819
0.59096,-4.08348
0.59209,-4.18786
0.59322,-4.28104
0.59435,-4.36272
0.59548,-4.43255
0.59661,-4.49023
0.59774,-4.53541
0.59887,-4.56776
0.6,-4.58702
0.60113,-4.59315
0.60226,-4.5862
0.60339,-4.56619
0.60452,-4.53317
0.60565,-4.48716
0.60678,-4.42825
0.60791,-4.35651
0.60904,-4.27199
0.610169,-4.17479
0.611299,-4.06501
0.612429,-3.94295
0.613559,-3.80893
0.614689,-3.66328
0.615819,-3.50633
0.616949,-3.33844
0.618079,-3.16007
0.619209,-2.97171
0.620339,-2.77383
0.621469,-2.56694
0.622599,-2.35152
0.623729,-2.12813
0.624859,-1.89735
0.625989,-1.65975
0.627119,-1.41589
0.628249,-1.16639
0.629379,-0.911964
0.630508,-0.653396
0.631638,-0.39145
0.632768,-0.126894
0.633898,0.139509
0.635028,0.407016
0.636158,0.674889
0.637288,0.942389
0.638418,1.20878
0.639548,1.47332
0.640678,1.73524
0.641808,1.99377
0.642938,2.24816
0.644068,2.49763
0.645198,2.74142
0.646328,2.97876
0.647458,3.20889
0.648588,3.43106
0.649718,3.64449
0.650847,3.84848
0.651977,4.04249
0.653107,4.22601
0.654237,4.39857
0.655367,4.55966
0.656497,4.70878
0.657627,4.84541
0.658757,4.96901
0.659887,5.07905
0.661017,5.17499
0.662147,5.25637
0.663277,5.323
0.664407,5.37478
0.665537,5.41158
0.666667,5.4333
0.667797,5.43981
0.668927,5.43105
0.670056,5.40692
0.671186,5.36736
0.672316,5.3123
0.673446,5.2417
0.674576,5.15576
0.675706,5.05472
0.676836,4.93883
0.677966,4.80833
0.679096,4.6635
0.680226,4.50477
0.681356,4.33258
0.682486,4.14739
0.683616,3.94966
0.684746,3.73983
0.685876,3.5184
0.687006,3.28585
0.688136,3.04267
0.689266,2.78933
0.690395,2.5264
0.691525,2.25463
0.692655,1.97488
0.693785,1.68797
0.694915,1.39474
0.696045,1.09602
0.697175,0.792621
0.698305,0.485338
0.699435,0.174976
0.700565,-0.137663
0.701695,-0.451759
0.702825,-0.766407
0.703955,-1.08069
0.705085,-1.39367
0.706215,-1.70445
0.707345,-2.01208
0.708475,-2.31563
0.709605,-2.61414
0.710734,-2.90668
0.711864,-3.19228
0.712994,-3.47005
0.714124,-3.73923
0.715254,-3.99908
0.716384,-4.2489
0.717514,-4.48796
0.718644,-4.71554
0.719774,-4.93091
0.720904,-5.13333
0.722034,-5.32208
0.723164,-5.49641
0.724294,-5.65566
0.725424,-5.79939
0.726554,-5.9272
0.727684,-6.03872
0.728814,-6.13356
0.729944,-6.21136
0.731073,-6.27189
0.732203,-6.31493
0.733333,-6.34028
0.734463,-6.34772
0.735593,-6.33707
0.736723,-6.30831
0.737853,-6.26143
0.738983,-6.19645
0.740113,-6.11336
0.741243,-6.01223
0.742373,-5.89339
0.743503,-5.75722
0.744633,-5.60411
0.745763,-5.43444
0.746893,-5.24861
0.748023,-5.04703
0.749153,-4.83012
0.750282,-4.5983
0.751412,-4.35199
0.752542,-4.09169
0.753672,-3.81818
0.754802,-3.53233
0.755932,-3.23501
0.757062,-2.92708
0.758192,-2.60941
0.759322,-2.28282
0.760452,-1.94814
0.761582,-1.60619
0.762712,-1.25779
0.763842,-0.903807
0.764972,-0.54527
0.766102,-0.183243
0.767232,0.181207
0.768362,0.547013
0.769492,0.913105
0.770621,1.2784
0.771751,1.64182
0.772881,2.00227
0.774011,2.35868
0.775141,2.70997
0.776271,3.05519
0.777401,3.39339
0.778531,3.72362
0.779661,4.04494
0.780791,4.3564
0.781921,4.65702
0.783051,4.94583
0.784181,5.22186
0.785311,5.48413
0.786441,5.73171
0.787571,5.96393
0.788701,6.18015
0.789831,6.37974
0.79096,6.56208
0.79209,6.72656
0.79322,6.87268
0.79435,6.99999
0.79548,7.108
0.79661,7.19625
0.79774,7.2643
0.79887,7.31191
0.8,7.33886
0.80113,7.34492
0.80226,7.32989
0.80339,7.29363
0.80452,7.23627
0.80565,7.15803
0.80678,7.05913
0.80791,6.93977
0.80904,6.80019
0.810169,6.64064
0.811299,6.46139
0.812429,6.26271
0.813559,6.04487
0.814689,5.80822
0.815819,5.55352
0.816949,5.2816
0.818079,4.9933
0.819209,4.68946
0.820339,4.3709
0.821469,4.03843
0.822599,3.69281
0.823729,3.33485
0.824859,2.96531
0.825989,2.58506
0.827119,2.19521
0.828249,1.79696
0.829379,1.39148
0.830508,0.979969
0.831638,0.563613
0.832768,0.143605
0.833898,-0.278857
0.835028,-0.70258
0.836158,-1.12637
0.837288,-1.54903
0.838418,-1.96939
0.839548,-2.38628
0.840678,-2.79854
0.841808,-3.20498
0.842938,-3.60443
0.844068,-3.99567
0.845198,-4.37749
0.846328,-4.74865
0.847458,-5.10793
0.848588,-5.45416
0.849718,-5.78638
0.850847,-6.1037
0.851977,-6.40522
0.853107,-6.69002
0.854237,-6.95725
0.855367,-7.20609
0.856497,-7.43579
0.857627,-7.64557
0.858757,-7.83467
0.859887,-8.00235
0.861017,-8.1481
0.862147,-8.27142
0.863277,-8.37183
0.864407,-8.44885
0.865537,-8.50206
0.866667,-8.53137
0.867797,-8.53675
0.868927,-8.51817
0.870056,-8.47561
0.871186,-8.40905
0.872316,-8.31854
0.873446,-8.20412
0.874576,-8.06583
0.875706,-7.90373
0.876836,-7.71799
0.877966,-7.5092
0.879096,-7.27811
0.880226,-7.02545
0.881356,-6.75193
0.882486,-6.45829
0.883616,-6.14519
0.884746,-5.8133
0.885876,-5.46329
0.887006,-5.09581
0.888136,-4.71164
0.889266,-4.31191
0.890395,-3.89784
0.891525,-3.47067
0.892655,-3.03162
0.893785,-2.58192
0.894915,-2.12281
0.896045,-1.65549
0.897175,-1.18119
0.898305,-0.701128
0.899435,-0.216554
0.900565,0.271191
0.901695,0.760741
0.902825,1.25073
0.903955,1.73979
0.905085,2.22654
0.906215,2.70956
0.907345,3.1874
0.908475,3.65864
0.909605,4.12182
0.910734,4.57555
0.911864,5.01852
0.912994,5.44945
0.914124,5.86707
0.915254,6.27011
0.916384,6.65732
0.917514,7.02758
0.918644,7.37977
0.919774,7.71281
0.920904,8.02559
0.922034,8.31703
0.923164,8.58616
0.924294,8.83202
0.925424,9.05366
0.926554,9.25011
0.927684,9.42056
0.928814,9.56467
0.929944,9.68226
0.931073,9.77311
0.932203,9.83703
0.933333,9.87381
0.934463,9.88321
0.935593,9.86496
0.936723,9.81879
0.937853,9.74446
0.938983,9.64188
0.940113,9.5117
0.941243,9.35475
0.942373,9.17188
0.943503,8.96391
0.944633,8.73168
0.945763,8.476
0.946893,8.1977
0.948023,7.89761
0.949153,7.57655
0.950282,7.23537
0.951412,6.87515
0.952542,6.49697
0.953672,6.10193
0.954802,5.69115
0.955932,5.26573
0.957062,4.82691
0.958192,4.37594
0.959322,3.91409
0.960452,3.44259
0.961582,2.96263
0.962712,2.47505
0.963842,1.98062
0.964972,1.48011
0.966102,0.974275
0.967232,0.46385
0.968362,-0.0506078
0.969492,-0.568578
0.970621,-1.08954
0.971751,-1.61298
0.972881,-2.1384
0.974011,-2.66542
0.975141,-3.19369
0.976271,-3.72284
0.977401,-4.25252
0.978531,-4.78244
0.979661,-5.31253
0.980791,-5.84281
0.981921,-6.37325
0.983051,-6.90388
0.984181,-7.43467
0.985311,-7.96559
0.986441,-8.49661
0.987571,-9.02768
0.988701,-9.55876
0.989831,-10.0898
0.99096,-10.6209
0.99209,-11.1519
0.99322,-11.6829
0.99435,-12.2139
0.99548,-12.7449
0.99661,-13.2759
0.99774,-13.807
0.99887,-14.338
1,-14.869


==> examples/envelope.data/0-a-analytic.csv <==
x,y
0,30
0.00112994,30.0436
0.00225989,30.0841
0.00338983,30.1214
0.00451977,30.1556
0.00564972,30.1866
0.00677966,30.2145
0.0079096,30.2393
0.00903955,30.2609
0.0101695,30.2795
0.0112994,30.2949
0.0124294,30.3072
0.0135593,30.3164
0.0146893,30.3225
0.0158192,30.3256
0.0169492,30.3256
0.0180791,30.3226
0.019209,30.3166
0.020339,30.3075
0.0214689,30.2955
0.0225989,30.2805
0.0237288,30.2625
0.0248588,30.2416
0.0259887,30.2178
0.0271186,30.1911
0.0282486,30.1615
0.0293785,30.1291
0.0305085,30.0939
0.0316384,30.0558
0.0327684,30.015
0.0338983,29.9715
0.0350282,29.9252
0.0361582,29.8763
0.0372881,29.8247
0.0384181,29.7704
0.039548,29.7136
0.040678,29.6542
0.0418079,29.5923
0.0429379,29.5279
0.0440678,29.4611
0.0451977,29.3918
0.0463277,29.3201
0.0474576,29.246
0.0485876,29.1697
0.0497175,29.0911
0.0508475,29.0102
0.0519774,28.9272
0.0531073,28.8419
0.0542373,28.7546
0.0553672,28.6652
0.0564972,28.5738
0.0576271,28.4803
0.0587571,28.385
0.059887,28.2877
0.0610169,28.1886
0.0621469,28.0876
0.0632768,27.9849
0.0644068,27.8805
0.0655367,27.7744
0.0666667,27.6667
0.0677966,27.5574
0.0689266,27.4466
0.0700565,27.3343
0.0711864,27.2205
0.0723164,27.1054
0.0734463,26.989
0.0745763,26.8713
0.0757062,26.7524
0.0768362,26.6323
0.0779661,26.511
0.079096,26.3887
0.080226,26.2654
0.0813559,26.1412
0.0824859,26.016
0.0836158,25.8899
0.0847458,25.7631
0.0858757,25.6355
0.0870056,25.5072
0.0881356,25.3783
0.0892655,25.2488
0.0903955,25.1188
0.0915254,24.9883
0.0926554,24.8573
0.0937853,24.7261
0.0949153,24.5945
0.0960452,24.4626
0.0971751,24.3306
0.0983051,24.1984
0.099435,24.0661
0.100565,23.9339
0.101695,23.8016
0.102825,23.6694
0.103955,23.5374
0.105085,23.4055
0.106215,23.2739
0.107345,23.1427
0.108475,23.0117
0.109605,22.8812
0.110734,22.7512
0.111864,22.6217
0.112994,22.4928
0.114124,22.3645
0.115254,22.2369
0.116384,22.1101
0.117514,21.984
0.118644,21.8588
0.119774,21.7346
0.120904,21.6113
0.122034,21.489
0.123164,21.3677
0.124294,21.2476
0.125424,21.1287
0.126554,21.011
0.127684,20.8946
0.128814,20.7795
0.129944,20.6657
0.131073,20.5534
0.132203,20.4426
0.133333,20.3333
0.134463,20.2256
0.135593,20.1195
0.136723,20.0151
0.137853,19.9124
0.138983,19.8114
0.140113,19.7123
0.141243,19.615
0.142373,19.5197
0.143503,19.4262
0.144633,19.3348
0.145763,19.2454
0.146893,19.1581
0.148023,19.0728
0.149153,18.9898
0.150282,18.9089
0.151412,18.8303
0.152542,18.754
0.153672,18.6799
0.154802,18.6082
0.155932,18.5389
0.157062,18.4721
0.158192,18.4077
0.159322,18.3458
0.160452,18.2864
0.161582,18.2296
0.162712,18.1753
0.163842,18.1237
0.164972,18.0748
0.166102,18.0285
0.167232,17.985
0.168362,17.9442
0.169492,17.9061
0.170621,17.8709
0.171751,17.8385
0.172881,17.8089
0.174011,17.7822
0.175141,17.7584
0.176271,17.7375
0.177401,17.7195
0.178531,17.7045
0.179661,17.6925
0.180791,17.6834
0.181921,17.6774
0.183051,17.6744
0.184181,17.6744
0.185311,17.6775
0.186441,17.6836
0.187571,17.6928
0.188701,17.7051
0.189831,17.7205
0.19096,17.7391
0.19209,17.7607
0.19322,17.7855
0.19435,17.8134
0.19548,17.8444
0.19661,17.8786
0.19774,17.9159
0.19887,17.9564
0.2,18
0.20113,18.0468
0.20226,18.0967
0.20339,18.1498
0.20452,18.206
0.20565,18.2653
0.20678,18.3278
0.20791,18.3935
0.20904,18.4622
0.210169,18.5341
0.211299,18.6091
0.212429,18.6872
0.213559,18.7683
0.214689,18.8526
0.215819,18.9399
0.216949,19.0303
0.218079,19.1237
0.219209,19.2201
0.220339,19.3196
0.221469,19.422
0.222599,19.5274
0.223729,19.6358
0.224859,19.7471
0.225989,19.8613
0.227119,19.9784
0.228249,20.0984
0.229379,20.2212
0.230508,20.3468
0.231638,20.4752
0.232768,20.6064
0.233898,20.7404
0.235028,20.877
0.236158,21.0164
0.237288,21.1584
0.238418,21.303
0.239548,21.4502
0.240678,21.6
0.241808,21.7523
0.242938,21.9071
0.244068,22.0644
0.245198,22.2241
0.246328,22.3861
0.247458,22.5506
0.248588,22.7173
0.249718,22.8863
0.250847,23.0576
0.251977,23.231
0.253107,23.4066
0.254237,23.5844
0.255367,23.7642
0.256497,23.946
0.257627,24.1298
0.258757,24.3156
0.259887,24.5033
0.261017,24.6928
0.262147,24.8841
0.263277,25.0772
0.264407,25.2721
0.265537,25.4686
0.266667,25.6667
0.267797,25.8664
0.268927,26.0676
0.270056,26.2703
0.271186,26.4744
0.272316,26.6799
0.273446,26.8867
0.274576,27.0948
0.275706,27.3041
0.276836,27.5146
0.277966,27.7263
0.279096,27.9389
0.280226,28.1527
0.281356,28.3673
0.282486,28.5829
0.283616,28.7993
0.284746,29.0166
0.285876,29.2345
0.287006,29.4532
0.288136,29.6725
0.289266,29.8924
0.290395,30.1129
0.291525,30.3338
0.292655,30.5551
0.293785,30.7768
0.294915,30.9987
0.296045,31.221
0.297175,31.4434
0.298305,31.666
0.299435,31.8887
0.300565,32.1113
0.301695,32.334
0.302825,32.5566
0.303955,32.779
0.305085,33.0013
0.306215,33.2232
0.307345,33.4449
0.308475,33.6662
0.309605,33.8871
0.310734,34.1076
0.311864,34.3275
0.312994,34.5468
0.314124,34.7655
0.315254,34.9834
0.316384,35.2007
0.317514,35.4171
0.318644,35.6327
0.319774,35.8474
0.320904,36.0611
0.322034,36.2737
0.323164,36.4854
0.324294,36.6959
0.325424,36.9052
0.326554,37.1133
0.327684,37.3201
0.328814,37.5256
0.329944,37.7297
0.331073,37.9324
0.332203,38.1336
0.333333,38.3333
0.334463,38.5314
0.335593,38.7279
0.336723,38.9228
0.337853,39.1159
0.338983,39.3072
0.340113,39.4967
0.341243,39.6844
0.342373,39.8702
0.343503,40.054
0.344633,40.2358
0.345763,40.4156
0.346893,40.5933
0.348023,40.769
0.349153,40.9424
0.350282,41.1137
0.351412,41.2827
0.352542,41.4494
0.353672,41.6139
0.354802,41.7759
0.355932,41.9356
0.357062,42.0929
0.358192,42.2477
0.359322,42.4
0.360452,42.5498
0.361582,42.697
0.362712,42.8416
0.363842,42.9836
0.364972,43.123
0.366102,43.2596
0.367232,43.3936
0.368362,43.5248
0.369492,43.6532
0.370621,43.7788
0.371751,43.9016
0.372881,44.0216
0.374011,44.1387
0.375141,44.2529
0.376271,44.3642
0.377401,44.4726
0.378531,44.578
0.379661,44.6804
0.380791,44.7799
0.381921,44.8763
0.383051,44.9697
0.384181,45.0601
0.385311,45.1474
0.386441,45.2317
0.387571,45.3128
0.388701,45.3909
0.389831,45.4659
0.39096,45.5378
0.39209,45.6065
0.39322,45.6722
0.39435,45.7347
0.39548,45.794
0.39661,45.8502
0.39774,45.9033
0.39887,45.9532
0.4,46
0.40113,46.0436
0.40226,46.0841
0.40339,46.1214
0.40452,46.1556
0.40565,46.1866
0.40678,46.2145
0.40791,46.2393
0.40904,46.2609
0.410169,46.2795
0.411299,46.2949
0.412429,46.3072
0.413559,46.3164
0.414689,46.3225
0.415819,46.3256
0.416949,46.3256
0.418079,46.3226
0.419209,46.3166
0.420339,46.3075
0.421469,46.2955
0.422599,46.2805
0.423729,46.2625
0.424859,46.2416
0.425989,46.2178
0.427119,46.1911
0.428249,46.1615
0.429379,46.1291
0.430508,46.0939
0.431638,46.0558
0.432768,46.015
0.433898,45.9715
0.435028,45.9252
0.436158,45.8763
0.437288,45.8247
0.438418,45.7704
0.439548,45.7136
0.440678,45.6542
0.441808,45.5923
0.442938,45.5279
0.444068,45.4611
0.445198,45.3918
0.446328,45.3201
0.447458,45.246
0.448588,45.1697
0.449718,45.0911
0.450847,45.0102
0.451977,44.9272
0.453107,44.8419
0.454237,44.7546
0.455367,44.6652
0.456497,44.5738
0.457627,44.4803
0.458757,44.385
0.459887,44.2877
0.461017,44.1886
0.462147,44.0876
0.463277,43.9849
0.464407,43.8805
0.465537,43.7744
0.466667,43.6667
0.467797,43.5574
0.468927,43.4466
0.470056,43.3343
0.471186,43.2205
0.472316,43.1054
0.473446,42.989
0.474576,42.8713
0.475706,42.7524
0.476836,42.6323
0.477966,42.511
0.479096,42.3887
0.480226,42.2654
0.481356,42.1412
0.482486,42.016
0.483616,41.8899
0.484746,41.7631
0.485876,41.6355
0.487006,41.5072
0.488136,41.3783
0.489266,41.2488
0.490395,41.1188
0.491525,40.9883
0.492655,40.8573
0.493785,40.7261
0.494915,40.5945
0.496045,40.4626
0.497175,40.3306
0.498305,40.1984
0.499435,40.0661
0.500565,39.9339
0.501695,39.8016
0.502825,39.6694
0.503955,39.5374
0.505085,39.4055
0.506215,39.2739
0.507345,39.1427
0.508475,39.0117
0.509605,38.8812
0.510734,38.7512
0.511864,38.6217
0.512994,38.4928
0.514124,38.3645
0.515254,38.2369
0.516384,38.1101
0.517514,37.984
0.518644,37.8588
0.519774,37.7346
0.520904,37.6113
0.522034,37.489
0.523164,37.3677
0.524294,37.2476
0.525424,37.1287
0.526554,37.011
0.527684,36.8946
0.528814,36.7795
0.529944,36.6657
0.531073,36.5534
0.532203,36.4426
0.533333,36.3333
0.534463,36.2256
0.535593,36.1195
0.536723,36.0151
0.537853,35.9124
0.538983,35.8114
0.540113,35.7123
0.541243,35.615
0.542373,35.5197
0.543503,35.4262
0.544633,35.3348
0.545763,35.2454
0.546893,35.1581
0.548023,35.0728
0.549153,34.9898
0.550282,34.9089
0.551412,34.8303
0.552542,34.754
0.553672,34.6799
0.554802,34.6082
0.555932,34.5389
0.557062,34.4721
0.558192,34.4077
0.559322,34.3458
0.560452,34.2864
0.561582,34.2296
0.562712,34.1753
0.563842,34.1237
0.564972,34.0748
0.566102,34.0285
0.567232,33.985
0.568362,33.9442
0.569492,33.9061
0.570621,33.8709
0.571751,33.8385
0.572881,33.8089
0.574011,33.7822
0.575141,33.7584
0.576271,33.7375
0.577401,33.7195
0.578531,33.7045
0.579661,33.6925
0.580791,33.6834
0.581921,33.6774
0.583051,33.6744
0.584181,33.6744
0.585311,33.6775
0.586441,33.6836
0.587571,33.6928
0.588701,33.7051
0.589831,33.7205
0.59096,33.7391
0.59209,33.7607
0.59322,33.7855
0.59435,33.8134
0.59548,33.8444
0.59661,33.8786
0.59774,33.9159
0.59887,33.9564
0.6,34
0.60113,34.0468
0.60226,34.0967
0.60339,34.1498
0.60452,34.206
0.60565,34.2653
0.60678,34.3278
0.60791,34.3935
0.60904,34.4622
0.610169,34.5341
0.611299,34.6091
0.612429,34.6872
0.613559,34.7683
0.614689,34.8526
0.615819,34.9399
0.616949,35.0303
0.618079,35.1237
0.619209,35.2201
0.620339,35.3196
0.621469,35.422
0.622599,35.5274
0.623729,35.6358
0.624859,35.7471
0.625989,35.8613
0.627119,35.9784
0.628249,36.0984
0.629379,36.2212
0.630508,36.3468
0.631638,36.4752
0.632768,36.6064
0.633898,36.7404
0.635028,36.877
0.636158,37.0164
0.637288,37.1584
0.638418,37.303
0.639548,37.4502
0.640678,37.6
0.641808,37.7523
0.642938,37.9071
0.644068,38.0644
0.645198,38.2241
0.646328,38.3861
0.647458,38.5506
0.648588,38.7173
0.649718,38.8863
0.650847,39.0576
0.651977,39.231
0.653107,39.4067
0.654237,39.5844
0.655367,39.7642
0.656497,39.946
0.657627,40.1298
0.658757,40.3156
0.659887,40.5033
0.661017,40.6928
0.662147,40.8841
0.663277,41.0772
0.664407,41.2721
0.665537,41.4686
0.666667,41.6667
0.667797,41.8664
0.668927,42.0676
0.670056,42.2703
0.671186,42.4744
0.672316,42.6799
0.673446,42.8867
0.674576,43.0948
0.675706,43.3041
0.676836,43.5146
0.677966,43.7263
0.679096,43.9389
0.680226,44.1526
0.681356,44.3673
0.682486,44.5829
0.683616,44.7993
0.684746,45.0166
0.685876,45.2345
0.687006,45.4532
0.688136,45.6725
0.689266,45.8924
0.690395,46.1129
0.691525,46.3338
0.692655,46.5551
0.693785,46.7768
0.694915,46.9987
0.696045,47.221
0.697175,47.4434
0.698305,47.666
0.699435,47.8887
0.700565,48.1113
0.701695,48.334
0.702825,48.5566
0.703955,48.779
0.705085,49.0013
0.706215,49.2232
0.707345,49.4449
0.708475,49.6662
0.709605,49.8871
0.710734,50.1076
0.711864,50.3275
0.712994,50.5468
0.714124,50.7655
0.715254,50.9834
0.716384,51.2007
0.717514,51.4171
0.718644,51.6327
0.719774,51.8473
0.720904,52.0611
0.722034,52.2737
0.723164,52.4854
0.724294,52.6959
0.725424,52.9052
0.726554,53.1133
0.727684,53.3201
0.728814,53.5256
0.729944,53.7297
0.731073,53.9324
0.732203,54.1336
0.733333,54.3333
0.734463,54.5314
0.735593,54.7279
0.736723,54.9228
0.737853,55.1159
0.738983,55.3072
0.740113,55.4967
0.741243,55.6844
0.742373,55.8702
0.743503,56.054
0.744633,56.2358
0.745763,56.4156
0.746893,56.5934
0.748023,56.769
0.749153,56.9424
0.750282,57.1137
0.751412,57.2827
0.752542,57.4494
0.753672,57.6139
0.754802,57.7759
0.755932,57.9356
0.757062,58.0929
0.758192,58.2477
0.759322,58.4
0.760452,58.5498
0.761582,58.697
0.762712,58.8416
0.763842,58.9836
0.764972,59.123
0.766102,59.2596
0.767232,59.3936
0.768362,59.5248
0.769492,59.6532
0.770621,59.7788
0.771751,59.9016
0.772881,60.0216
0.774011,60.1387
0.775141,60.2529
0.776271,60.3642
0.777401,60.4726
0.778531,60.578
0.779661,60.6804
0.780791,60.7799
0.781921,60.8763
0.783051,60.9697
0.784181,61.0601
0.785311,61.1474
0.786441,61.2317
0.787571,61.3128
0.788701,61.3909
0.789831,61.4659
0.79096,61.5378
0.79209,61.6065
0.79322,61.6722
0.79435,61.7347
0.79548,61.794
0.79661,61.8502
0.79774,61.9033
0.79887,61.9532
0.8,62
0.80113,62.0436
0.80226,62.0841
0.80339,62.1214
0.80452,62.1556
0.80565,62.1866
0.80678,62.2145
0.80791,62.2393
0.80904,62.2609
0.810169,62.2795
0.811299,62.2949
0.812429,62.3072
0.813559,62.3164
0.814689,62.3225
0.815819,62.3256
0.816949,62.3256
0.818079,62.3226
0.819209,62.3166
0.820339,62.3075
0.821469,62.2955
0.822599,62.2805
0.823729,62.2625
0.824859,62.2416
0.825989,62.2178
0.827119,62.1911
0.828249,62.1615
0.829379,62.1291
0.830508,62.0939
0.831638,62.0558
0.832768,62.015
0.833898,61.9715
0.835028,61.9252
0.836158,61.8763
0.837288,61.8247
0.838418,61.7704
0.839548,61.7136
0.840678,61.6542
0.841808,61.5923
0.842938,61.5279
0.844068,61.4611
0.845198,61.3918
0.846328,61.3201
0.847458,61.246
0.848588,61.1697
0.849718,61.0911
0.850847,61.0102
0.851977,60.9272
0.853107,60.8419
0.854237,60.7546
0.855367,60.6652
0.856497,60.5738
0.857627,60.4803
0.858757,60.385
0.859887,60.2877
0.861017,60.1886
0.862147,60.0876
0.863277,59.9849
0.864407,59.8805
0.865537,59.7744
0.866667,59.6667
0.867797,59.5574
0.868927,59.4466
0.870056,59.3343
0.871186,59.2205
0.872316,59.1054
0.873446,58.989
0.874576,58.8713
0.875706,58.7524
0.876836,58.6323
0.877966,58.511
0.879096,58.3887
0.880226,58.2654
0.881356,58.1412
0.882486,58.016
0.883616,57.8899
0.884746,57.7631
0.885876,57.6355
0.887006,57.5072
0.888136,57.3783
0.889266,57.2488
0.890395,57.1188
0.891525,56.9883
0.892655,56.8573
0.893785,56.7261
0.894915,56.5945
0.896045,56.4626
0.897175,56.3306
0.898305,56.1984
0.899435,56.0661
0.900565,55.9339
0.901695,55.8016
0.902825,55.6694
0.903955,55.5374
0.905085,55.4055
0.906215,55.2739
0.907345,55.1427
0.908475,55.0117
0.909605,54.8812
0.910734,54.7512
0.911864,54.6217
0.912994,54.4928
0.914124,54.3645
0.915254,54.2369
0.916384,54.1101
0.917514,53.984
0.918644,53.8588
0.919774,53.7346
0.920904,53.6113
0.922034,53.489
0.923164,53.3677
0.924294,53.2476
0.925424,53.1287
0.926554,53.011
0.927684,52.8946
0.928814,52.7795
0.929944,52.6657
0.931073,52.5534
0.932203,52.4426
0.933333,52.3333
0.934463,52.2256
0.935593,52.1195
0.936723,52.0151
0.937853,51.9124
0.938983,51.8114
0.940113,51.7123
0.941243,51.615
0.942373,51.5197
0.943503,51.4262
0.944633,51.3348
0.945763,51.2454
0.946893,51.1581
0.948023,51.0728
0.949153,50.9898
0.950282,50.9089
0.951412,50.8303
0.952542,50.754
0.953672,50.6799
0.954802,50.6082
0.955932,50.5389
0.957062,50.4721
0.958192,50.4077
0.959322,50.3458
0.960452,50.2864
0.961582,50.2296
0.962712,50.1753
0.963842,50.1237
0.964972,50.0748
0.966102,50.0285
0.967232,49.985
0.968362,49.9442
0.969492,49.9061
0.970621,49.8709
0.971751,49.8385
0.972881,49.8089
0.974011,49.7822
0.975141,49.7584
0.976271,49.7375
0.977401,49.7195
0.978531,49.7045
0.979661,49.6925
0.980791,49.6834
0.981921,49.6774
0.983051,49.6744
0.984181,49.6744
0.985311,49.6775
0.986441,49.6836
0.987571,49.6928
0.988701,49.7051
0.989831,49.7205
0.99096,49.7391
0.99209,49.7607
0.99322,49.7855
0.99435,49.8134
0.99548,49.8444
0.99661,49.8786
0.99774,49.9159
0.99887,49.9564
1,50


==> examples/envelope.data/0-a-classic.csv <==
x,y
0,30.0001
0.00112994,29.9717
0.00225989,29.9432
0.00338983,29.9147
0.00451977,29.8861
0.00564972,29.8574
0.00677966,29.8286
0.0079096,29.7996
0.00903955,29.7703
0.0101695,29.7409
0.0112994,29.7111
0.0124294,29.6811
0.0135593,29.6508
0.0146893,29.6201
0.0158192,29.589
0.0169492,29.5575
0.0180791,29.5255
0.019209,29.4931
0.020339,29.4602
0.0214689,29.4268
0.0225989,29.3928
0.0237288,29.3582
0.0248588,29.323
0.0259887,29.2872
0.0271186,29.2507
0.0282486,29.2134
0.0293785,29.1755
0.0305085,29.1367
0.0316384,29.0972
0.0327684,29.0569
0.0338983,29.0157
0.0350282,28.9736
0.0361582,28.9306
0.0372881,28.8867
0.0384181,28.8418
0.039548,28.7959
0.040678,28.749
0.0418079,28.701
0.0429379,28.6519
0.0440678,28.6017
0.0451977,28.5504
0.0463277,28.4979
0.0474576,28.4442
0.0485876,28.3892
0.0497175,28.333
0.0508475,28.2755
0.0519774,28.2167
0.0531073,28.1565
0.0542373,28.0949
0.0553672,28.032
0.0564972,27.9675
0.0576271,27.9017
0.0587571,27.8343
0.059887,27.7654
0.0610169,27.6949
0.0621469,27.6228
0.0632768,27.5492
0.0644068,27.4738
0.0655367,27.3968
0.0666667,27.3181
0.0677966,27.2377
0.0689266,27.1555
0.0700565,27.0715
0.0711864,26.9857
0.0723164,26.8981
0.0734463,26.8085
0.0745763,26.717
0.0757062,26.6237
0.0768362,26.5283
0.0779661,26.4309
0.079096,26.3315
0.080226,26.2301
0.0813559,26.1267
0.0824859,26.0214
0.0836158,25.9142
0.0847458,25.8053
0.0858757,25.6947
0.0870056,25.5825
0.0881356,25.4687
0.0892655,25.3534
0.0903955,25.2367
0.0915254,25.1187
0.0926554,24.9994
0.0937853,24.879
0.0949153,24.7574
0.0960452,24.6347
0.0971751,24.5111
0.0983051,24.3866
0.099435,24.2613
0.100565,24.1352
0.101695,24.0084
0.102825,23.8811
0.103955,23.7531
0.105085,23.6247
0.106215,23.4959
0.107345,23.3668
0.108475,23.2375
0.109605,23.1079
0.110734,22.9783
0.111864,22.8486
0.112994,22.719
0.114124,22.5894
0.115254,22.4601
0.116384,22.331
0.117514,22.2022
0.118644,22.0739
0.119774,21.946
0.120904,21.8186
0.122034,21.6919
0.123164,21.5659
0.124294,21.4406
0.125424,21.3162
0.126554,21.1926
0.127684,21.0701
0.128814,20.9485
0.129944,20.8282
0.131073,20.709
0.132203,20.591
0.133333,20.4745
0.134463,20.3593
0.135593,20.2456
0.136723,20.1335
0.137853,20.023
0.138983,19.9142
0.140113,19.8071
0.141243,19.702
0.142373,19.5987
0.143503,19.4974
0.144633,19.3982
0.145763,19.3011
0.146893,19.2063
0.148023,19.1137
0.149153,19.0234
0.150282,18.9356
0.151412,18.8503
0.152542,18.7675
0.153672,18.6874
0.154802,18.61
0.155932,18.5354
0.157062,18.4636
0.158192,18.3948
0.159322,18.3291
0.160452,18.2663
0.161582,18.2066
0.162712,18.1499
0.163842,18.0963
0.164972,18.0458
0.166102,17.9984
0.167232,17.954
0.168362,17.9127
0.169492,17.8744
0.170621,17.8392
0.171751,17.807
0.172881,17.7778
0.174011,17.7517
0.175141,17.7286
0.176271,17.7086
0.177401,17.6915
0.178531,17.6776
0.179661,17.6666
0.180791,17.6586
0.181921,17.6537
0.183051,17.6518
0.184181,17.6529
0.185311,17.657
0.186441,17.6641
0.187571,17.6742
0.188701,17.6873
0.189831,17.7034
0.19096,17.7225
0.19209,17.7446
0.19322,17.7697
0.19435,17.7977
0.19548,17.8288
0.19661,17.8628
0.19774,17.8998
0.19887,17.9398
0.2,17.9827
0.20113,18.0286
0.20226,18.0775
0.20339,18.1293
0.20452,18.1841
0.20565,18.2418
0.20678,18.3025
0.20791,18.3661
0.20904,18.4327
0.210169,18.5022
0.211299,18.5747
0.212429,18.6501
0.213559,18.7284
0.214689,18.8097
0.215819,18.8938
0.216949,18.981
0.218079,19.071
0.219209,19.1639
0.220339,19.2598
0.221469,19.3586
0.222599,19.4602
0.223729,19.5648
0.224859,19.6723
0.225989,19.7827
0.227119,19.896
0.228249,20.0122
0.229379,20.1313
0.230508,20.2532
0.231638,20.3781
0.232768,20.5058
0.233898,20.6364
0.235028,20.7699
0.236158,20.9062
0.237288,21.0454
0.238418,21.1875
0.239548,21.3325
0.240678,21.4803
0.241808,21.631
0.242938,21.7845
0.244068,21.9408
0.245198,22.0998
0.246328,22.2615
0.247458,22.4259
0.248588,22.5928
0.249718,22.7623
0.250847,22.9341
0.251977,23.1084
0.253107,23.2851
0.254237,23.464
0.255367,23.6451
0.256497,23.8284
0.257627,24.0138
0.258757,24.2013
0.259887,24.3907
0.261017,24.5821
0.262147,24.7754
0.263277,24.9706
0.264407,25.1674
0.265537,25.366
0.266667,25.5663
0.267797,25.7681
0.268927,25.9715
0.270056,26.1764
0.271186,26.3827
0.272316,26.5903
0.273446,26.7993
0.274576,27.0095
0.275706,27.2209
0.276836,27.4335
0.277966,27.6471
0.279096,27.8618
0.280226,28.0775
0.281356,28.294
0.282486,28.5114
0.283616,28.7296
0.284746,28.9485
0.285876,29.1682
0.287006,29.3884
0.288136,29.6092
0.289266,29.8306
0.290395,30.0523
0.291525,30.2745
0.292655,30.497
0.293785,30.7198
0.294915,30.9428
0.296045,31.166
0.297175,31.3893
0.298305,31.6127
0.299435,31.836
0.300565,32.0593
0.301695,32.2825
0.302825,32.5055
0.303955,32.7283
0.305085,32.9507
0.306215,33.1729
0.307345,33.3946
0.308475,33.6159
0.309605,33.8366
0.310734,34.0568
0.311864,34.2763
0.312994,34.4952
0.314124,34.7133
0.315254,34.9306
0.316384,35.147
0.317514,35.3625
0.318644,35.5771
0.319774,35.7906
0.320904,36.003
0.322034,36.2143
0.323164,36.4244
0.324294,36.6333
0.325424,36.8409
0.326554,37.0472
0.327684,37.2523
0.328814,37.4559
0.329944,37.6582
0.331073,37.859
0.332203,38.0584
0.333333,38.2563
0.334463,38.4526
0.335593,38.6473
0.336723,38.8405
0.337853,39.032
0.338983,39.2218
0.340113,39.41
0.341243,39.5963
0.342373,39.7809
0.343503,39.9637
0.344633,40.1446
0.345763,40.3236
0.346893,40.5007
0.348023,40.6759
0.349153,40.849
0.350282,41.0201
0.351412,41.1892
0.352542,41.3561
0.353672,41.5209
0.354802,41.6835
0.355932,41.844
0.357062,42.0021
0.358192,42.158
0.359322,42.3116
0.360452,42.4628
0.361582,42.6117
0.362712,42.7581
0.363842,42.9021
0.364972,43.0436
0.366102,43.1825
0.367232,43.3189
0.368362,43.4527
0.369492,43.5839
0.370621,43.7124
0.371751,43.8381
0.372881,43.9612
0.374011,44.0815
0.375141,44.1989
0.376271,44.3135
0.377401,44.4253
0.378531,44.5341
0.379661,44.6399
0.380791,44.7428
0.381921,44.8427
0.383051,44.9395
0.384181,45.0332
0.385311,45.1238
0.386441,45.2112
0.387571,45.2954
0.388701,45.3764
0.389831,45.4541
0.39096,45.5285
0.39209,45.5995
0.39322,45.6672
0.39435,45.7315
0.39548,45.7923
0.39661,45.8496
0.39774,45.9034
0.39887,45.9537
0.4,46.0004
0.40113,46.0435
0.40226,46.083
0.40339,46.119
0.40452,46.1514
0.40565,46.1803
0.40678,46.2058
0.40791,46.2279
0.40904,46.2467
0.410169,46.262
0.411299,46.2741
0.412429,46.283
0.413559,46.2886
0.414689,46.291
0.415819,46.2902
0.416949,46.2864
0.418079,46.2794
0.419209,46.2695
0.420339,46.2565
0.421469,46.2405
0.422599,46.2216
0.423729,46.1998
0.424859,46.1751
0.425989,46.1476
0.427119,46.1173
0.428249,46.0842
0.429379,46.0485
0.430508,46.01
0.431638,45.9689
0.432768,45.9252
0.433898,45.8789
0.435028,45.8301
0.436158,45.7788
0.437288,45.725
0.438418,45.6687
0.439548,45.6101
0.440678,45.5491
0.441808,45.4858
0.442938,45.4202
0.444068,45.3524
0.445198,45.2823
0.446328,45.2101
0.447458,45.1357
0.448588,45.0592
0.449718,44.9807
0.450847,44.9001
0.451977,44.8175
0.453107,44.733
0.454237,44.6465
0.455367,44.5581
0.456497,44.4679
0.457627,44.3759
0.458757,44.2821
0.459887,44.1865
0.461017,44.0893
0.462147,43.9904
0.463277,43.8898
0.464407,43.7876
0.465537,43.6839
0.466667,43.5787
0.467797,43.4719
0.468927,43.3637
0.470056,43.2541
0.471186,43.1431
0.472316,43.0308
0.473446,42.9171
0.474576,42.8022
0.475706,42.686
0.476836,42.5686
0.477966,42.4501
0.479096,42.3304
0.480226,42.2097
0.481356,42.0879
0.482486,41.9651
0.483616,41.8414
0.484746,41.7169
0.485876,41.5915
0.487006,41.4653
0.488136,41.3385
0.489266,41.211
0.490395,41.0829
0.491525,40.9542
0.492655,40.8251
0.493785,40.6955
0.494915,40.5656
0.496045,40.4353
0.497175,40.3048
0.498305,40.174
0.499435,40.0431
0.500565,39.9121
0.501695,39.7811
0.502825,39.6501
0.503955,39.5191
0.505085,39.3883
0.506215,39.2576
0.507345,39.1271
0.508475,38.997
0.509605,38.8672
0.510734,38.7378
0.511864,38.6088
0.512994,38.4803
0.514124,38.3524
0.515254,38.2251
0.516384,38.0985
0.517514,37.9726
0.518644,37.8475
0.519774,37.7233
0.520904,37.5999
0.522034,37.4774
0.523164,37.356
0.524294,37.2356
0.525424,37.1164
0.526554,36.9983
0.527684,36.8814
0.528814,36.7658
0.529944,36.6516
0.531073,36.5387
0.532203,36.4273
0.533333,36.3174
0.534463,36.209
0.535593,36.1022
0.536723,35.9971
0.537853,35.8937
0.538983,35.7921
0.540113,35.6923
0.541243,35.5944
0.542373,35.4985
0.543503,35.4045
0.544633,35.3126
0.545763,35.2228
0.546893,35.1352
0.548023,35.0497
0.549153,34.9666
0.550282,34.8857
0.551412,34.8073
0.552542,34.7313
0.553672,34.6577
0.554802,34.5868
0.555932,34.5184
0.557062,34.4527
0.558192,34.3896
0.559322,34.3294
0.560452,34.272
0.561582,34.2173
0.562712,34.1655
0.563842,34.1166
0.564972,34.0704
0.566102,34.0271
0.567232,33.9866
0.568362,33.949
0.569492,33.9141
0.570621,33.8822
0.571751,33.853
0.572881,33.8267
0.574011,33.8032
0.575141,33.7825
0.576271,33.7647
0.577401,33.7498
0.578531,33.7376
0.579661,33.7283
0.580791,33.7219
0.581921,33.7183
0.583051,33.7175
0.584181,33.7196
0.585311,33.7246
0.586441,33.7324
0.587571,33.743
0.588701,33.7565
0.589831,33.7729
0.59096,33.7921
0.59209,33.8141
0.59322,33.839
0.59435,33.8668
0.59548,33.8974
0.59661,33.9309
0.59774,33.9673
0.59887,34.0065
0.6,34.0486
0.60113,34.0935
0.60226,34.1414
0.60339,34.192
0.60452,34.2456
0.60565,34.302
0.60678,34.3613
0.60791,34.4235
0.60904,34.4885
0.610169,34.5564
0.611299,34.6272
0.612429,34.7009
0.613559,34.7774
0.614689,34.8569
0.615819,34.9392
0.616949,35.0244
0.618079,35.1124
0.619209,35.2034
0.620339,35.2973
0.621469,35.394
0.622599,35.4936
0.623729,35.5961
0.624859,35.7015
0.625989,35.8098
0.627119,35.921
0.628249,36.0351
0.629379,36.1521
0.630508,36.2719
0.631638,36.3947
0.632768,36.5204
0.633898,36.649
0.635028,36.7804
0.636158,36.9148
0.637288,37.0521
0.638418,37.1923
0.639548,37.3354
0.640678,37.4815
0.641808,37.6304
0.642938,37.7821
0.644068,37.9368
0.645198,38.0942
0.646328,38.2544
0.647458,38.4172
0.648588,38.5828
0.649718,38.7508
0.650847,38.9214
0.651977,39.0944
0.653107,39.2698
0.654237,39.4476
0.655367,39.6276
0.656497,39.8098
0.657627,39.9942
0.658757,40.1808
0.659887,40.3693
0.661017,40.5599
0.662147,40.7524
0.663277,40.9467
0.664407,41.1429
0.665537,41.3409
0.666667,41.5405
0.667797,41.7418
0.668927,41.9447
0.670056,42.1491
0.671186,42.355
0.672316,42.5623
0.673446,42.771
0.674576,42.981
0.675706,43.1922
0.676836,43.4046
0.677966,43.6181
0.679096,43.8327
0.680226,44.0483
0.681356,44.2649
0.682486,44.4824
0.683616,44.7007
0.684746,44.9198
0.685876,45.1396
0.687006,45.3601
0.688136,45.5812
0.689266,45.8029
0.690395,46.025
0.691525,46.2476
0.692655,46.4706
0.693785,46.6939
0.694915,46.9175
0.696045,47.1413
0.697175,47.3652
0.698305,47.5893
0.699435,47.8134
0.700565,48.0374
0.701695,48.2614
0.702825,48.4852
0.703955,48.7089
0.705085,48.9323
0.706215,49.1554
0.707345,49.3781
0.708475,49.6004
0.709605,49.8223
0.710734,50.0436
0.711864,50.2643
0.712994,50.4843
0.714124,50.7037
0.715254,50.9222
0.716384,51.14
0.717514,51.3569
0.718644,51.5728
0.719774,51.7877
0.720904,52.0016
0.722034,52.2144
0.723164,52.426
0.724294,52.6365
0.725424,52.8457
0.726554,53.0536
0.727684,53.2603
0.728814,53.4656
0.729944,53.6695
0.731073,53.872
0.732203,54.073
0.733333,54.2725
0.734463,54.4705
0.735593,54.667
0.736723,54.8618
0.737853,55.0549
0.738983,55.2464
0.740113,55.4361
0.741243,55.6241
0.742373,55.8102
0.743503,55.9946
0.744633,56.177
0.745763,56.3575
0.746893,56.536
0.748023,56.7125
0.749153,56.887
0.750282,57.0594
0.751412,57.2297
0.752542,57.3979
0.753672,57.5638
0.754802,57.7275
0.755932,57.889
0.757062,58.0481
0.758192,58.2048
0.759322,58.3592
0.760452,58.5112
0.761582,58.6607
0.762712,58.8076
0.763842,58.9521
0.764972,59.0939
0.766102,59.2332
0.767232,59.3697
0.768362,59.5036
0.769492,59.6347
0.770621,59.7631
0.771751,59.8886
0.772881,60.0113
0.774011,60.1311
0.775141,60.248
0.776271,60.3619
0.777401,60.4727
0.778531,60.5806
0.779661,60.6853
0.780791,60.7869
0.781921,60.8854
0.783051,60.9806
0.784181,61.0727
0.785311,61.1614
0.786441,61.2468
0.787571,61.3288
0.788701,61.4075
0.789831,61.4827
0.79096,61.5545
0.79209,61.6227
0.79322,61.6874
0.79435,61.7485
0.79548,61.806
0.79661,61.8597
0.79774,61.9098
0.79887,61.956
0.8,61.9986
0.80113,62.0374
0.80226,62.0724
0.80339,62.1038
0.80452,62.1314
0.80565,62.1553
0.80678,62.1757
0.80791,62.1925
0.80904,62.2059
0.810169,62.2159
0.811299,62.2225
0.812429,62.2258
0.813559,62.2258
0.814689,62.2226
0.815819,62.2162
0.816949,62.2066
0.818079,62.194
0.819209,62.1784
0.820339,62.1598
0.821469,62.1383
0.822599,62.1139
0.823729,62.0867
0.824859,62.0567
0.825989,62.0239
0.827119,61.9885
0.828249,61.9505
0.829379,61.9099
0.830508,61.8667
0.831638,61.8211
0.832768,61.7731
0.833898,61.7227
0.835028,61.6699
0.836158,61.6149
0.837288,61.5577
0.838418,61.4982
0.839548,61.4367
0.840678,61.373
0.841808,61.3074
0.842938,61.2397
0.844068,61.1702
0.845198,61.0987
0.846328,61.0255
0.847458,60.9504
0.848588,60.8736
0.849718,60.7952
0.850847,60.7151
0.851977,60.6334
0.853107,60.5502
0.854237,60.4655
0.855367,60.3794
0.856497,60.2919
0.857627,60.2031
0.858757,60.113
0.859887,60.0217
0.861017,59.9292
0.862147,59.8355
0.863277,59.7408
0.864407,59.645
0.865537,59.5483
0.866667,59.4506
0.867797,59.3521
0.868927,59.2527
0.870056,59.1526
0.871186,59.0517
0.872316,58.9501
0.873446,58.8479
0.874576,58.7451
0.875706,58.6418
0.876836,58.538
0.877966,58.4338
0.879096,58.3292
0.880226,58.2242
0.881356,58.1189
0.882486,58.0132
0.883616,57.9073
0.884746,57.801
0.885876,57.6945
0.887006,57.5876
0.888136,57.4805
0.889266,57.373
0.890395,57.2653
0.891525,57.1572
0.892655,57.0489
0.893785,56.9403
0.894915,56.8314
0.896045,56.7223
0.897175,56.6129
0.898305,56.5032
0.899435,56.3933
0.900565,56.2832
0.901695,56.1728
0.902825,56.0621
0.903955,55.9513
0.905085,55.8402
0.906215,55.7288
0.907345,55.6173
0.908475,55.5055
0.909605,55.3935
0.910734,55.2814
0.911864,55.169
0.912994,55.0564
0.914124,54.9436
0.915254,54.8307
0.916384,54.7175
0.917514,54.6042
0.918644,54.4907
0.919774,54.377
0.920904,54.2632
0.922034,54.1492
0.923164,54.0351
0.924294,53.9208
0.925424,53.8063
0.926554,53.6918
0.927684,53.577
0.928814,53.4622
0.929944,53.3472
0.931073,53.2321
0.932203,53.1169
0.933333,53.0016
0.934463,52.8862
0.935593,52.7706
0.936723,52.655
0.937853,52.5393
0.938983,52.4234
0.940113,52.3075
0.941243,52.1916
0.942373,52.0755
0.943503,51.9594
0.944633,51.8432
0.945763,51.7269
0.946893,51.6106
0.948023,51.4943
0.949153,51.3779
0.950282,51.2614
0.951412,51.1449
0.952542,51.0284
0.953672,50.9119
0.954802,50.7953
0.955932,50.6787
0.957062,50.5621
0.958192,50.4455
0.959322,50.3289
0.960452,50.2122
0.961582,50.0956
0.962712,49.979
0.963842,49.8624
0.964972,49.7458
0.966102,49.6291
0.967232,49.5125
0.968362,49.3959
0.969492,49.2793
0.970621,49.1627
0.971751,49.046
0.972881,48.9294
0.974011,48.8128
0.975141,48.6962
0.976271,48.5795
0.977401,48.4629
0.978531,48.3463
0.979661,48.2297
0.980791,48.1131
0.981921,47.9964
0.983051,47.8798
0.984181,47.7632
0.985311,47.6466
0.986441,47.53
0.987571,47.4133
0.988701,47.2967
0.989831,47.1801
0.99096,47.0635
0.99209,46.9469
0.99322,46.8302
0.99435,46.7136
0.99548,46.597
0.99661,46.4804
0.99774,46.3638
0.99887,46.2471
1,46.1305


==> examples/envelope.data/0-a.csv <==
x,y
0,30.0001
0.00112994,29.9717
0.00225989,29.9434
0.00338983,29.915
0.00451977,29.8865
0.00564972,29.8579
0.00677966,29.8291
0.0079096,29.8002
0.00903955,29.771
0.0101695,29.7417
0.0112994,29.712
0.0124294,29.6821
0.0135593,29.6519
0.0146893,29.6213
0.0158192,29.5903
0.0169492,29.559
0.0180791,29.5272
0.019209,29.4949
0.020339,29.4622
0.0214689,29.4289
0.0225989,29.3951
0.0237288,29.3606
0.0248588,29.3256
0.0259887,29.29
0.0271186,29.2537
0.0282486,29.2167
0.0293785,29.1789
0.0305085,29.1404
0.0316384,29.1012
0.0327684,29.0611
0.0338983,29.0202
0.0350282,28.9784
0.0361582,28.9357
0.0372881,28.8921
0.0384181,28.8475
0.039548,28.802
0.040678,28.7554
0.0418079,28.7078
0.0429379,28.6591
0.0440678,28.6093
0.0451977,28.5584
0.0463277,28.5064
0.0474576,28.4531
0.0485876,28.3986
0.0497175,28.3429
0.0508475,28.2859
0.0519774,28.2276
0.0531073,28.168
0.0542373,28.107
0.0553672,28.0447
0.0564972,27.9809
0.0576271,27.9156
0.0587571,27.8489
0.059887,27.7807
0.0610169,27.7109
0.0621469,27.6396
0.0632768,27.5667
0.0644068,27.4922
0.0655367,27.416
0.0666667,27.3381
0.0677966,27.2585
0.0689266,27.1772
0.0700565,27.0942
0.0711864,27.0093
0.0723164,26.9226
0.0734463,26.8341
0.0745763,26.7436
0.0757062,26.6513
0.0768362,26.557
0.0779661,26.4608
0.079096,26.3625
0.080226,26.2622
0.0813559,26.1599
0.0824859,26.0556
0.0836158,25.9494
0.0847458,25.8415
0.0858757,25.7317
0.0870056,25.6202
0.0881356,25.5071
0.0892655,25.3925
0.0903955,25.2764
0.0915254,25.1589
0.0926554,25.0401
0.0937853,24.9201
0.0949153,24.7989
0.0960452,24.6765
0.0971751,24.5532
0.0983051,24.4289
0.099435,24.3037
0.100565,24.1777
0.101695,24.051
0.102825,23.9236
0.103955,23.7957
0.105085,23.6672
0.106215,23.5383
0.107345,23.409
0.108475,23.2795
0.109605,23.1497
0.110734,23.0198
0.111864,22.8898
0.112994,22.7598
0.114124,22.6299
0.115254,22.5001
0.116384,22.3706
0.117514,22.2414
0.118644,22.1125
0.119774,21.9841
0.120904,21.8562
0.122034,21.7289
0.123164,21.6023
0.124294,21.4764
0.125424,21.3513
0.126554,21.2271
0.127684,21.1039
0.128814,20.9817
0.129944,20.8606
0.131073,20.7407
0.132203,20.622
0.133333,20.5047
0.134463,20.3887
0.135593,20.2743
0.136723,20.1614
0.137853,20.0501
0.138983,19.9405
0.140113,19.8327
0.141243,19.7267
0.142373,19.6227
0.143503,19.5206
0.144633,19.4206
0.145763,19.3227
0.146893,19.2271
0.148023,19.1337
0.149153,19.0427
0.150282,18.9542
0.151412,18.8681
0.152542,18.7846
0.153672,18.7037
0.154802,18.6256
0.155932,18.5503
0.157062,18.4778
0.158192,18.4084
0.159322,18.342
0.160452,18.2786
0.161582,18.2184
0.162712,18.1613
0.163842,18.1073
0.164972,18.0565
0.166102,18.0089
0.167232,17.9644
0.168362,17.9231
0.169492,17.8849
0.170621,17.8498
0.171751,17.8179
0.172881,17.7891
0.174011,17.7634
0.175141,17.7408
0.176271,17.7213
0.177401,17.7049
0.178531,17.6916
0.179661,17.6814
0.180791,17.6743
0.181921,17.6703
0.183051,17.6693
0.184181,17.6714
0.185311,17.6766
0.186441,17.6849
0.187571,17.6962
0.188701,17.7105
0.189831,17.728
0.19096,17.7484
0.19209,17.7719
0.19322,17.7985
0.19435,17.828
0.19548,17.8606
0.19661,17.8963
0.19774,17.9349
0.19887,17.9765
0.2,18.0212
0.20113,18.0689
0.20226,18.1195
0.20339,18.1732
0.20452,18.2298
0.20565,18.2894
0.20678,18.352
0.20791,18.4176
0.20904,18.4861
0.210169,18.5576
0.211299,18.6321
0.212429,18.7095
0.213559,18.7899
0.214689,18.8732
0.215819,18.9595
0.216949,19.0487
0.218079,19.1409
0.219209,19.2359
0.220339,19.3339
0.221469,19.4348
0.222599,19.5386
0.223729,19.6453
0.224859,19.755
0.225989,19.8675
0.227119,19.9829
0.228249,20.1012
0.229379,20.2224
0.230508,20.3465
0.231638,20.4735
0.232768,20.6033
0.233898,20.736
0.235028,20.8715
0.236158,21.0099
0.237288,21.1512
0.238418,21.2954
0.239548,21.4423
0.240678,21.5921
0.241808,21.7446
0.242938,21.8999
0.244068,22.0578
0.245198,22.2184
0.246328,22.3815
0.247458,22.5472
0.248588,22.7153
0.249718,22.8858
0.250847,23.0586
0.251977,23.2338
0.253107,23.4111
0.254237,23.5907
0.255367,23.7723
0.256497,23.956
0.257627,24.1418
0.258757,24.3295
0.259887,24.519
0.261017,24.7105
0.262147,24.9037
0.263277,25.0987
0.264407,25.2953
0.265537,25.4936
0.266667,25.6934
0.267797,25.8948
0.268927,26.0976
0.270056,26.3018
0.271186,26.5074
0.272316,26.7143
0.273446,26.9224
0.274576,27.1317
0.275706,27.3421
0.276836,27.5536
0.277966,27.7662
0.279096,27.9796
0.280226,28.194
0.281356,28.4093
0.282486,28.6253
0.283616,28.8421
0.284746,29.0596
0.285876,29.2777
0.287006,29.4964
0.288136,29.7156
0.289266,29.9353
0.290395,30.1554
0.291525,30.3759
0.292655,30.5967
0.293785,30.8177
0.294915,31.0389
0.296045,31.2602
0.297175,31.4817
0.298305,31.7031
0.299435,31.9245
0.300565,32.1459
0.301695,32.3671
0.302825,32.5881
0.303955,32.8089
0.305085,33.0294
0.306215,33.2495
0.307345,33.4692
0.308475,33.6884
0.309605,33.9071
0.310734,34.1252
0.311864,34.3427
0.312994,34.5596
0.314124,34.7756
0.315254,34.9909
0.316384,35.2053
0.317514,35.4188
0.318644,35.6313
0.319774,35.8428
0.320904,36.0533
0.322034,36.2627
0.323164,36.4709
0.324294,36.6779
0.325424,36.8837
0.326554,37.0882
0.327684,37.2915
0.328814,37.4934
0.329944,37.694
0.331073,37.8932
0.332203,38.091
0.333333,38.2873
0.334463,38.4821
0.335593,38.6753
0.336723,38.867
0.337853,39.0571
0.338983,39.2456
0.340113,39.4323
0.341243,39.6174
0.342373,39.8007
0.343503,39.9822
0.344633,40.1619
0.345763,40.3398
0.346893,40.5158
0.348023,40.6898
0.349153,40.8619
0.350282,41.032
0.351412,41.2
0.352542,41.366
0.353672,41.5299
0.354802,41.6916
0.355932,41.8512
0.357062,42.0085
0.358192,42.1636
0.359322,42.3165
0.360452,42.467
0.361582,42.6151
0.362712,42.7609
0.363842,42.9043
0.364972,43.0452
0.366102,43.1836
0.367232,43.3195
0.368362,43.4528
0.369492,43.5835
0.370621,43.7116
0.371751,43.837
0.372881,43.9597
0.374011,44.0796
0.375141,44.1968
0.376271,44.3112
0.377401,44.4227
0.378531,44.5313
0.379661,44.6371
0.380791,44.7398
0.381921,44.8396
0.383051,44.9363
0.384181,45.03
0.385311,45.1206
0.386441,45.2081
0.387571,45.2924
0.388701,45.3735
0.389831,45.4513
0.39096,45.5259
0.39209,45.5972
0.39322,45.6651
0.39435,45.7297
0.39548,45.7908
0.39661,45.8484
0.39774,45.9026
0.39887,45.9533
0.4,46.0004
0.40113,46.044
0.40226,46.084
0.40339,46.1205
0.40452,46.1534
0.40565,46.1829
0.40678,46.209
0.40791,46.2318
0.40904,46.2511
0.410169,46.2672
0.411299,46.28
0.412429,46.2896
0.413559,46.2959
0.414689,46.2991
0.415819,46.2991
0.416949,46.296
0.418079,46.2899
0.419209,46.2808
0.420339,46.2686
0.421469,46.2535
0.422599,46.2355
0.423729,46.2145
0.424859,46.1908
0.425989,46.1642
0.427119,46.1348
0.428249,46.1027
0.429379,46.0678
0.430508,46.0303
0.431638,45.9902
0.432768,45.9474
0.433898,45.9021
0.435028,45.8542
0.436158,45.8038
0.437288,45.751
0.438418,45.6957
0.439548,45.638
0.440678,45.578
0.441808,45.5156
0.442938,45.451
0.444068,45.3841
0.445198,45.315
0.446328,45.2436
0.447458,45.1702
0.448588,45.0946
0.449718,45.017
0.450847,44.9373
0.451977,44.8556
0.453107,44.7719
0.454237,44.6863
0.455367,44.5988
0.456497,44.5094
0.457627,44.4182
0.458757,44.3251
0.459887,44.2304
0.461017,44.1339
0.462147,44.0357
0.463277,43.9358
0.464407,43.8343
0.465537,43.7313
0.466667,43.6266
0.467797,43.5205
0.468927,43.4129
0.470056,43.3039
0.471186,43.1934
0.472316,43.0815
0.473446,42.9684
0.474576,42.8539
0.475706,42.7381
0.476836,42.6211
0.477966,42.503
0.479096,42.3836
0.480226,42.2631
0.481356,42.1416
0.482486,42.019
0.483616,41.8954
0.484746,41.7709
0.485876,41.6455
0.487006,41.5193
0.488136,41.3924
0.489266,41.2647
0.490395,41.1364
0.491525,41.0076
0.492655,40.8782
0.493785,40.7483
0.494915,40.618
0.496045,40.4874
0.497175,40.3564
0.498305,40.2252
0.499435,40.0938
0.500565,39.9623
0.501695,39.8307
0.502825,39.6991
0.503955,39.5675
0.505085,39.436
0.506215,39.3046
0.507345,39.1735
0.508475,39.0426
0.509605,38.912
0.510734,38.7818
0.511864,38.6521
0.512994,38.5228
0.514124,38.3941
0.515254,38.2659
0.516384,38.1384
0.517514,38.0117
0.518644,37.8857
0.519774,37.7605
0.520904,37.6362
0.522034,37.5128
0.523164,37.3905
0.524294,37.2692
0.525424,37.1489
0.526554,37.0299
0.527684,36.9121
0.528814,36.7955
0.529944,36.6803
0.531073,36.5665
0.532203,36.4541
0.533333,36.3432
0.534463,36.2339
0.535593,36.1262
0.536723,36.0201
0.537853,35.9158
0.538983,35.8133
0.540113,35.7126
0.541243,35.6138
0.542373,35.517
0.543503,35.4221
0.544633,35.3294
0.545763,35.2387
0.546893,35.1503
0.548023,35.064
0.549153,34.9801
0.550282,34.8985
0.551412,34.8193
0.552542,34.7426
0.553672,34.6684
0.554802,34.5967
0.555932,34.5277
0.557062,34.4614
0.558192,34.3978
0.559322,34.3371
0.560452,34.2792
0.561582,34.2241
0.562712,34.172
0.563842,34.1228
0.564972,34.0765
0.566102,34.0331
0.567232,33.9926
0.568362,33.955
0.569492,33.9204
0.570621,33.8886
0.571751,33.8598
0.572881,33.8339
0.574011,33.8109
0.575141,33.7907
0.576271,33.7735
0.577401,33.7592
0.578531,33.7479
0.579661,33.7394
0.580791,33.7338
0.581921,33.7311
0.583051,33.7314
0.584181,33.7345
0.585311,33.7406
0.586441,33.7495
0.587571,33.7614
0.588701,33.7762
0.589831,33.7938
0.59096,33.8144
0.59209,33.8379
0.59322,33.8643
0.59435,33.8936
0.59548,33.9257
0.59661,33.9608
0.59774,33.9988
0.59887,34.0397
0.6,34.0835
0.60113,34.1302
0.60226,34.1798
0.60339,34.2323
0.60452,34.2878
0.60565,34.3461
0.60678,34.4073
0.60791,34.4714
0.60904,34.5384
0.610169,34.6083
0.611299,34.6811
0.612429,34.7568
0.613559,34.8354
0.614689,34.9169
0.615819,35.0013
0.616949,35.0886
0.618079,35.1788
0.619209,35.2719
0.620339,35.3679
0.621469,35.4668
0.622599,35.5686
0.623729,35.6733
0.624859,35.7809
0.625989,35.8913
0.627119,36.0047
0.628249,36.121
0.629379,36.2401
0.630508,36.3622
0.631638,36.4871
0.632768,36.615
0.633898,36.7457
0.635028,36.8793
0.636158,37.0158
0.637288,37.1553
0.638418,37.2976
0.639548,37.4428
0.640678,37.5909
0.641808,37.7418
0.642938,37.8955
0.644068,38.0519
0.645198,38.211
0.646328,38.3727
0.647458,38.5369
0.648588,38.7037
0.649718,38.8729
0.650847,39.0445
0.651977,39.2185
0.653107,39.3947
0.654237,39.5732
0.655367,39.7538
0.656497,39.9366
0.657627,40.1214
0.658757,40.3082
0.659887,40.497
0.661017,40.6877
0.662147,40.8802
0.663277,41.0745
0.664407,41.2705
0.665537,41.4682
0.666667,41.6675
0.667797,41.8684
0.668927,42.0708
0.670056,42.2746
0.671186,42.4799
0.672316,42.6865
0.673446,42.8943
0.674576,43.1034
0.675706,43.3137
0.676836,43.5251
0.677966,43.7376
0.679096,43.9511
0.680226,44.1655
0.681356,44.3808
0.682486,44.597
0.683616,44.814
0.684746,45.0317
0.685876,45.2501
0.687006,45.4691
0.688136,45.6887
0.689266,45.9087
0.690395,46.1293
0.691525,46.3502
0.692655,46.5715
0.693785,46.7931
0.694915,47.0149
0.696045,47.2369
0.697175,47.459
0.698305,47.6812
0.699435,47.9035
0.700565,48.1256
0.701695,48.3477
0.702825,48.5696
0.703955,48.7913
0.705085,49.0128
0.706215,49.2339
0.707345,49.4547
0.708475,49.675
0.709605,49.8949
0.710734,50.1142
0.711864,50.3329
0.712994,50.551
0.714124,50.7683
0.715254,50.9849
0.716384,51.2007
0.717514,51.4156
0.718644,51.6296
0.719774,51.8426
0.720904,52.0546
0.722034,52.2655
0.723164,52.4753
0.724294,52.684
0.725424,52.8914
0.726554,53.0976
0.727684,53.3026
0.728814,53.5062
0.729944,53.7085
0.731073,53.9094
0.732203,54.1089
0.733333,54.3069
0.734463,54.5034
0.735593,54.6983
0.736723,54.8917
0.737853,55.0835
0.738983,55.2736
0.740113,55.462
0.741243,55.6487
0.742373,55.8336
0.743503,56.0167
0.744633,56.1979
0.745763,56.3772
0.746893,56.5546
0.748023,56.7301
0.749153,56.9035
0.750282,57.0749
0.751412,57.2442
0.752542,57.4113
0.753672,57.5763
0.754802,57.7391
0.755932,57.8997
0.757062,58.058
0.758192,58.214
0.759322,58.3676
0.760452,58.5188
0.761582,58.6675
0.762712,58.8138
0.763842,58.9576
0.764972,59.0988
0.766102,59.2375
0.767232,59.3735
0.768362,59.5068
0.769492,59.6374
0.770621,59.7653
0.771751,59.8904
0.772881,60.0127
0.774011,60.1321
0.775141,60.2486
0.776271,60.3622
0.777401,60.4727
0.778531,60.5803
0.779661,60.6848
0.780791,60.7862
0.781921,60.8845
0.783051,60.9796
0.784181,61.0715
0.785311,61.1601
0.786441,61.2455
0.787571,61.3275
0.788701,61.4061
0.789831,61.4813
0.79096,61.5531
0.79209,61.6215
0.79322,61.6862
0.79435,61.7475
0.79548,61.8051
0.79661,61.859
0.79774,61.9093
0.79887,61.9558
0.8,61.9986
0.80113,62.0377
0.80226,62.073
0.80339,62.1047
0.80452,62.1326
0.80565,62.157
0.80678,62.1778
0.80791,62.1951
0.80904,62.2089
0.810169,62.2193
0.811299,62.2264
0.812429,62.2302
0.813559,62.2307
0.814689,62.2281
0.815819,62.2222
0.816949,62.2133
0.818079,62.2012
0.819209,62.1862
0.820339,62.1682
0.821469,62.1473
0.822599,62.1236
0.823729,62.097
0.824859,62.0676
0.825989,62.0356
0.827119,62.0008
0.828249,61.9635
0.829379,61.9235
0.830508,61.8811
0.831638,61.8362
0.832768,61.7888
0.833898,61.7391
0.835028,61.6871
0.836158,61.6328
0.837288,61.5762
0.838418,61.5175
0.839548,61.4567
0.840678,61.3937
0.841808,61.3288
0.842938,61.2618
0.844068,61.1929
0.845198,61.1222
0.846328,61.0496
0.847458,60.9752
0.848588,60.8991
0.849718,60.8213
0.850847,60.7419
0.851977,60.6608
0.853107,60.5782
0.854237,60.4942
0.855367,60.4087
0.856497,60.3218
0.857627,60.2335
0.858757,60.144
0.859887,60.0532
0.861017,59.9612
0.862147,59.8681
0.863277,59.7739
0.864407,59.6786
0.865537,59.5823
0.866667,59.4851
0.867797,59.387
0.868927,59.288
0.870056,59.1882
0.871186,59.0876
0.872316,58.9864
0.873446,58.8845
0.874576,58.782
0.875706,58.6789
0.876836,58.5753
0.877966,58.4713
0.879096,58.3668
0.880226,58.262
0.881356,58.1568
0.882486,58.0514
0.883616,57.9456
0.884746,57.8395
0.885876,57.7332
0.887006,57.6265
0.888136,57.5196
0.889266,57.4123
0.890395,57.3048
0.891525,57.197
0.892655,57.089
0.893785,56.9807
0.894915,56.8721
0.896045,56.7633
0.897175,56.6542
0.898305,56.5449
0.899435,56.4353
0.900565,56.3255
0.901695,56.2154
0.902825,56.1051
0.903955,55.9946
0.905085,55.8839
0.906215,55.773
0.907345,55.6618
0.908475,55.5504
0.909605,55.4389
0.910734,55.3271
0.911864,55.2151
0.912994,55.103
0.914124,54.9907
0.915254,54.8781
0.916384,54.7654
0.917514,54.6526
0.918644,54.5395
0.919774,54.4263
0.920904,54.313
0.922034,54.1995
0.923164,54.0858
0.924294,53.972
0.925424,53.858
0.926554,53.7439
0.927684,53.6297
0.928814,53.5154
0.929944,53.4009
0.931073,53.2863
0.932203,53.1716
0.933333,53.0568
0.934463,52.9419
0.935593,52.8268
0.936723,52.7117
0.937853,52.5965
0.938983,52.4812
0.940113,52.3658
0.941243,52.2503
0.942373,52.1348
0.943503,52.0192
0.944633,51.9035
0.945763,51.7877
0.946893,51.6719
0.948023,51.5561
0.949153,51.4402
0.950282,51.3242
0.951412,51.2083
0.952542,51.0922
0.953672,50.9762
0.954802,50.8601
0.955932,50.744
0.957062,50.6279
0.958192,50.5117
0.959322,50.3956
0.960452,50.2795
0.961582,50.1633
0.962712,50.0472
0.963842,49.931
0.964972,49.8149
0.966102,49.6987
0.967232,49.5826
0.968362,49.4664
0.969492,49.3503
0.970621,49.2341
0.971751,49.118
0.972881,49.0018
0.974011,48.8857
0.975141,48.7695
0.976271,48.6534
0.977401,48.5372
0.978531,48.4211
0.979661,48.305
0.980791,48.1888
0.981921,48.0727
0.983051,47.9565
0.984181,47.8404
0.985311,47.7242
0.986441,47.6081
0.987571,47.4919
0.988701,47.3758
0.989831,47.2596
0.99096,47.1435
0.99209,47.0273
0.99322,46.9112
0.99435,46.795
0.99548,46.6789
0.99661,46.5627
0.99774,46.4466
0.99887,46.3305
1,46.2143


==> examples/envelope.data/0-err-classic.csv <==
x,y
0,6.94836e-05
0.00112994,-0.0719593
0.00225989,-0.140869
0.00338983,-0.206691
0.00451977,-0.269456
0.00564972,-0.329197
0.00677966,-0.385945
0.0079096,-0.439737
0.00903955,-0.490609
0.0101695,-0.538598
0.0112994,-0.583742
0.0124294,-0.626077
0.0135593,-0.665645
0.0146893,-0.702488
0.0158192,-0.736647
0.0169492,-0.768164
0.0180791,-0.797081
0.019209,-0.823445
0.020339,-0.847301
0.0214689,-0.868696
0.0225989,-0.887676
0.0237288,-0.904289
0.0248588,-0.918586
0.0259887,-0.930616
0.0271186,-0.940432
0.0282486,-0.948085
0.0293785,-0.953626
0.0305085,-0.957111
0.0316384,-0.958594
0.0327684,-0.958132
0.0338983,-0.955781
0.0350282,-0.951596
0.0361582,-0.945636
0.0372881,-0.937962
0.0384181,-0.928634
0.039548,-0.917711
0.040678,-0.905254
0.0418079,-0.891327
0.0429379,-0.875992
0.0440678,-0.859315
0.0451977,-0.841359
0.0463277,-0.822188
0.0474576,-0.80187
0.0485876,-0.780473
0.0497175,-0.758063
0.0508475,-0.73471
0.0519774,-0.71048
0.0531073,-0.685445
0.0542373,-0.659676
0.0553672,-0.633243
0.0564972,-0.606219
0.0576271,-0.578675
0.0587571,-0.550684
0.059887,-0.522321
0.0610169,-0.49366
0.0621469,-0.464776
0.0632768,-0.435742
0.0644068,-0.406637
0.0655367,-0.377536
0.0666667,-0.348518
0.0677966,-0.319658
0.0689266,-0.291034
0.0700565,-0.262725
0.0711864,-0.234812
0.0723164,-0.207374
0.0734463,-0.180492
0.0745763,-0.154244
0.0757062,-0.128711
0.0768362,-0.103973
0.0779661,-0.0801101
0.079096,-0.0572024
0.080226,-0.0353137
0.0813559,-0.0144431
0.0824859,0.0054267
0.0836158,0.0243128
0.0847458,0.0422323
0.0858757,0.0592026
0.0870056,0.0752413
0.0881356,0.0903662
0.0892655,0.104595
0.0903955,0.117946
0.0915254,0.130435
0.0926554,0.142081
0.0937853,0.1529
0.0949153,0.162907
0.0960452,0.172121
0.0971751,0.180557
0.0983051,0.188231
0.099435,0.195161
0.100565,0.201362
0.101695,0.20685
0.102825,0.211644
0.103955,0.215757
0.105085,0.219208
0.106215,0.222013
0.107345,0.224188
0.108475,0.22575
0.109605,0.226715
0.110734,0.227101
0.111864,0.226925
0.112994,0.226204
0.114124,0.224955
0.115254,0.223196
0.116384,0.220945
0.117514,0.21822
0.118644,0.215039
0.119774,0.211421
0.120904,0.207385
0.122034,0.20295
0.123164,0.198135
0.124294,0.192961
0.125424,0.187447
0.126554,0.181615
0.127684,0.175484
0.128814,0.169078
0.129944,0.162416
0.131073,0.155521
0.132203,0.148417
0.133333,0.141126
0.134463,0.133672
0.135593,0.12608
0.136723,0.118372
0.137853,0.110575
0.138983,0.102715
0.140113,0.0948174
0.141243,0.0869093
0.142373,0.079017
0.143503,0.0711695
0.144633,0.0633964
0.145763,0.0557272
0.146893,0.0481916
0.148023,0.0408192
0.149153,0.0336411
0.150282,0.0266885
0.151412,0.0199925
0.152542,0.0135842
0.153672,0.00749669
0.154802,0.00176985
0.155932,-0.00355464
0.157062,-0.00843508
0.158192,-0.0128298
0.159322,-0.0167076
0.160452,-0.0200801
0.161582,-0.022969
0.162712,-0.0253965
0.163842,-0.0273846
0.164972,-0.0289571
0.166102,-0.0301462
0.167232,-0.0309861
0.168362,-0.0315109
0.169492,-0.0317546
0.170621,-0.03175
0.171751,-0.0315242
0.172881,-0.0311032
0.174011,-0.0305126
0.175141,-0.0297782
0.176271,-0.0289253
0.177401,-0.0279766
0.178531,-0.0269543
0.179661,-0.0258806
0.180791,-0.0247776
0.181921,-0.0236668
0.183051,-0.0225662
0.184181,-0.0214929
0.185311,-0.0204642
0.186441,-0.0194972
0.187571,-0.0186084
0.188701,-0.017811
0.189831,-0.0171173
0.19096,-0.0165398
0.19209,-0.016091
0.19322,-0.0157823
0.19435,-0.0156221
0.19548,-0.0156179
0.19661,-0.0157771
0.19774,-0.0161072
0.19887,-0.0166148
0.2,-0.0173034
0.20113,-0.0181754
0.20226,-0.0192333
0.20339,-0.0204796
0.20452,-0.021916
0.20565,-0.023541
0.20678,-0.0253521
0.20791,-0.0273468
0.20904,-0.0295227
0.210169,-0.0318766
0.211299,-0.0344019
0.212429,-0.0370912
0.213559,-0.0399372
0.214689,-0.0429326
0.215819,-0.0460691
0.216949,-0.0493355
0.218079,-0.0527195
0.219209,-0.0562091
0.220339,-0.059792
0.221469,-0.0634554
0.222599,-0.067183
0.223729,-0.0709577
0.224859,-0.0747626
0.225989,-0.0785806
0.227119,-0.082394
0.228249,-0.0861826
0.229379,-0.0899254
0.230508,-0.0936018
0.231638,-0.0971906
0.232768,-0.10067
0.233898,-0.104013
0.235028,-0.107191
0.236158,-0.110177
0.237288,-0.112942
0.238418,-0.11546
0.239548,-0.117709
0.240678,-0.119668
0.241808,-0.121317
0.242938,-0.122635
0.244068,-0.12361
0.245198,-0.124258
0.246328,-0.124603
0.247458,-0.124671
0.248588,-0.124484
0.249718,-0.124067
0.250847,-0.123435
0.251977,-0.122606
0.253107,-0.121594
0.254237,-0.120415
0.255367,-0.119086
0.256497,-0.117619
0.257627,-0.116028
0.258757,-0.114329
0.259887,-0.112533
0.261017,-0.110654
0.262147,-0.108703
0.263277,-0.106692
0.264407,-0.104629
0.265537,-0.102527
0.266667,-0.100394
0.267797,-0.0982389
0.268927,-0.0960704
0.270056,-0.0938961
0.271186,-0.0917241
0.272316,-0.089562
0.273446,-0.087416
0.274576,-0.0852919
0.275706,-0.0831955
0.276836,-0.0811326
0.277966,-0.0791089
0.279096,-0.0771285
0.280226,-0.0751957
0.281356,-0.0733144
0.282486,-0.0714887
0.283616,-0.0697225
0.284746,-0.0680186
0.285876,-0.0663798
0.287006,-0.0648089
0.288136,-0.0633084
0.289266,-0.061881
0.290395,-0.0605286
0.291525,-0.0592531
0.292655,-0.0580561
0.293785,-0.0569396
0.294915,-0.0559051
0.296045,-0.0549541
0.297175,-0.054088
0.298305,-0.0533079
0.299435,-0.0526151
0.300565,-0.0520111
0.301695,-0.051497
0.302825,-0.0510742
0.303955,-0.0507441
0.305085,-0.0505079
0.306215,-0.050367
0.307345,-0.0503228
0.308475,-0.0503767
0.309605,-0.0505302
0.310734,-0.0507847
0.311864,-0.0511419
0.312994,-0.051605
0.314124,-0.0521773
0.315254,-0.0528623
0.316384,-0.0536632
0.317514,-0.0545831
0.318644,-0.0556223
0.319774,-0.0567808
0.320904,-0.0580586
0.322034,-0.0594556
0.323164,-0.0609688
0.324294,-0.0625833
0.325424,-0.064281
0.326554,-0.0660442
0.327684,-0.0678548
0.328814,-0.0696957
0.329944,-0.0715523
0.331073,-0.0734107
0.332203,-0.0752572
0.333333,-0.0770779
0.334463,-0.0788592
0.335593,-0.080589
0.336723,-0.0822554
0.337853,-0.0838466
0.338983,-0.0853507
0.340113,-0.0867563
0.341243,-0.0880541
0.342373,-0.0892351
0.343503,-0.0902905
0.344633,-0.0912114
0.345763,-0.0919895
0.346893,-0.0926185
0.348023,-0.0930926
0.349153,-0.0934063
0.350282,-0.0935537
0.351412,-0.0935297
0.352542,-0.0933316
0.353672,-0.0929572
0.354802,-0.0924043
0.355932,-0.0916707
0.357062,-0.0907549
0.358192,-0.0896579
0.359322,-0.0883812
0.360452,-0.0869267
0.361582,-0.0852958
0.362712,-0.0834909
0.363842,-0.0815171
0.364972,-0.0793801
0.366102,-0.0770855
0.367232,-0.0746391
0.368362,-0.0720474
0.369492,-0.0693196
0.370621,-0.0664659
0.371751,-0.0634963
0.372881,-0.0604208
0.374011,-0.0572503
0.375141,-0.0539984
0.376271,-0.0506798
0.377401,-0.0473089
0.378531,-0.0439003
0.379661,-0.0404692
0.380791,-0.0370343
0.381921,-0.0336151
0.383051,-0.0302309
0.384181,-0.0269012
0.385311,-0.023646
0.386441,-0.0204881
0.387571,-0.0174507
0.388701,-0.0145571
0.389831,-0.0118307
0.39096,-0.00929614
0.39209,-0.00698399
0.39322,-0.00492615
0.39435,-0.00315457
0.39548,-0.00170117
0.39661,-0.00059613
0.39774,0.000137413
0.39887,0.000478079
0.4,0.000404485
0.40113,-0.000104747
0.40226,-0.00106112
0.40339,-0.00243661
0.40452,-0.00419331
0.40565,-0.00629333
0.40678,-0.00869875
0.40791,-0.0113736
0.40904,-0.0142895
0.410169,-0.01742
0.411299,-0.0207386
0.412429,-0.024219
0.413559,-0.0278352
0.414689,-0.0315634
0.415819,-0.0353804
0.416949,-0.0392631
0.418079,-0.0431882
0.419209,-0.0471334
0.420339,-0.0510797
0.421469,-0.0550092
0.422599,-0.0589037
0.423729,-0.0627453
0.424859,-0.0665167
0.425989,-0.0702035
0.427119,-0.0737924
0.428249,-0.0772696
0.429379,-0.0806218
0.430508,-0.0838362
0.431638,-0.0869029
0.432768,-0.0898129
0.433898,-0.0925572
0.435028,-0.0951266
0.436158,-0.097513
0.437288,-0.0997106
0.438418,-0.101715
0.439548,-0.103521
0.440678,-0.105123
0.441808,-0.106519
0.442938,-0.107705
0.444068,-0.108682
0.445198,-0.109448
0.446328,-0.110003
0.447458,-0.110347
0.448588,-0.110481
0.449718,-0.110408
0.450847,-0.110132
0.451977,-0.109655
0.453107,-0.108981
0.454237,-0.108115
0.455367,-0.107064
0.456497,-0.105834
0.457627,-0.104431
0.458757,-0.102861
0.459887,-0.101135
0.461017,-0.0992604
0.462147,-0.0972474
0.463277,-0.0951053
0.464407,-0.0928438
0.465537,-0.0904743
0.466667,-0.0880087
0.467797,-0.0854589
0.468927,-0.0828366
0.470056,-0.0801543
0.471186,-0.0774265
0.472316,-0.0746684
0.473446,-0.0718951
0.474576,-0.0691218
0.475706,-0.0663633
0.476836,-0.0636329
0.477966,-0.0609435
0.479096,-0.0583082
0.480226,-0.0557399
0.481356,-0.0532489
0.482486,-0.0508353
0.483616,-0.0484966
0.484746,-0.0462302
0.485876,-0.0440335
0.487006,-0.0419044
0.488136,-0.0398428
0.489266,-0.0378489
0.490395,-0.0359229
0.491525,-0.0340651
0.492655,-0.0322759
0.493785,-0.0305556
0.494915,-0.0289048
0.496045,-0.0273239
0.497175,-0.0258135
0.498305,-0.0243741
0.499435,-0.0230064
0.500565,-0.0217112
0.501695,-0.0204895
0.502825,-0.0193419
0.503955,-0.0182694
0.505085,-0.0172724
0.506215,-0.0163516
0.507345,-0.0155075
0.508475,-0.0147406
0.509605,-0.0140516
0.510734,-0.0134403
0.511864,-0.0129068
0.512994,-0.0124509
0.514124,-0.0120725
0.515254,-0.0117714
0.516384,-0.0115465
0.517514,-0.0113968
0.518644,-0.011321
0.519774,-0.011318
0.520904,-0.0113863
0.522034,-0.0115235
0.523164,-0.0117269
0.524294,-0.0119938
0.525424,-0.0123215
0.526554,-0.012707
0.527684,-0.0131461
0.528814,-0.013634
0.529944,-0.0141662
0.531073,-0.014738
0.532203,-0.0153445
0.533333,-0.015979
0.534463,-0.0166347
0.535593,-0.0173045
0.536723,-0.0179816
0.537853,-0.0186585
0.538983,-0.0193261
0.540113,-0.0199746
0.541243,-0.0205944
0.542373,-0.0211758
0.543503,-0.0217087
0.544633,-0.0221809
0.545763,-0.0225798
0.546893,-0.0228925
0.548023,-0.0231066
0.549153,-0.0232086
0.550282,-0.0231829
0.551412,-0.0230133
0.552542,-0.0226833
0.553672,-0.0221767
0.554802,-0.0214768
0.555932,-0.0205648
0.557062,-0.0194218
0.558192,-0.0180287
0.559322,-0.0163664
0.560452,-0.0144238
0.561582,-0.0122224
0.562712,-0.00979136
0.563842,-0.00716019
0.564972,-0.00435822
0.566102,-0.00141426
0.567232,0.00164505
0.568362,0.00479364
0.569492,0.00800544
0.570621,0.0112544
0.571751,0.0145151
0.572881,0.0177655
0.574011,0.0209842
0.575141,0.0241497
0.576271,0.0272406
0.577401,0.0302364
0.578531,0.0331194
0.579661,0.0358728
0.580791,0.0384798
0.581921,0.0409235
0.583051,0.0431878
0.584181,0.04526
0.585311,0.0471279
0.586441,0.0487795
0.587571,0.0502028
0.588701,0.0513865
0.589831,0.0523225
0.59096,0.0530038
0.59209,0.0534231
0.59322,0.0535732
0.59435,0.0534478
0.59548,0.0530437
0.59661,0.0523587
0.59774,0.0513906
0.59887,0.0501371
0.6,0.0485967
0.60113,0.0467714
0.60226,0.0446638
0.60339,0.0422766
0.60452,0.0396126
0.60565,0.0366752
0.60678,0.0334714
0.60791,0.0300087
0.60904,0.0262948
0.610169,0.0223374
0.611299,0.0181448
0.612429,0.0137289
0.613559,0.00910229
0.614689,0.00427745
0.615819,-0.000733027
0.616949,-0.00591578
0.618079,-0.0112543
0.619209,-0.0167313
0.620339,-0.0223295
0.621469,-0.0280316
0.622599,-0.0338195
0.623729,-0.0396717
0.624859,-0.0455658
0.625989,-0.0514795
0.627119,-0.0573905
0.628249,-0.0632759
0.629379,-0.0691108
0.630508,-0.0748699
0.631638,-0.0805278
0.632768,-0.086059
0.633898,-0.0914365
0.635028,-0.0966264
0.636158,-0.101593
0.637288,-0.106301
0.638418,-0.110715
0.639548,-0.114803
0.640678,-0.118548
0.641808,-0.121939
0.642938,-0.124963
0.644068,-0.127609
0.645198,-0.129869
0.646328,-0.131763
0.647458,-0.133316
0.648588,-0.134555
0.649718,-0.135505
0.650847,-0.13619
0.651977,-0.136626
0.653107,-0.136828
0.654237,-0.136811
0.655367,-0.136591
0.656497,-0.136181
0.657627,-0.135596
0.658757,-0.134849
0.659887,-0.133953
0.661017,-0.132923
0.662147,-0.13177
0.663277,-0.130507
0.664407,-0.129142
0.665537,-0.127686
0.666667,-0.12615
0.667797,-0.124543
0.668927,-0.122874
0.670056,-0.121149
0.671186,-0.119378
0.672316,-0.117568
0.673446,-0.115726
0.674576,-0.113858
0.675706,-0.111971
0.676836,-0.11007
0.677966,-0.10816
0.679096,-0.106248
0.680226,-0.104337
0.681356,-0.102431
0.682486,-0.100535
0.683616,-0.0986524
0.684746,-0.0967871
0.685876,-0.0949421
0.687006,-0.0931203
0.688136,-0.0913244
0.689266,-0.0895571
0.690395,-0.0878212
0.691525,-0.0861187
0.692655,-0.0844515
0.693785,-0.0828216
0.694915,-0.081231
0.696045,-0.0796815
0.697175,-0.0781747
0.698305,-0.0767122
0.699435,-0.0752954
0.700565,-0.073926
0.701695,-0.0726054
0.702825,-0.0713353
0.703955,-0.0701174
0.705085,-0.0689534
0.706215,-0.067845
0.707345,-0.0667938
0.708475,-0.0658016
0.709605,-0.0648701
0.710734,-0.0640009
0.711864,-0.0631958
0.712994,-0.0624569
0.714124,-0.0617883
0.715254,-0.0611945
0.716384,-0.0606798
0.717514,-0.060249
0.718644,-0.059905
0.719774,-0.0596465
0.720904,-0.0594704
0.722034,-0.0593739
0.723164,-0.0593541
0.724294,-0.0594062
0.725424,-0.0595177
0.726554,-0.0596742
0.727684,-0.0598613
0.728814,-0.0600647
0.729944,-0.0602705
0.731073,-0.0604681
0.732203,-0.0606475
0.733333,-0.0607989
0.734463,-0.0609121
0.735593,-0.0609776
0.736723,-0.060987
0.737853,-0.0609324
0.738983,-0.0608058
0.740113,-0.0605992
0.741243,-0.0603052
0.742373,-0.0599182
0.743503,-0.0594335
0.744633,-0.0588461
0.745763,-0.058151
0.746893,-0.0573439
0.748023,-0.0564226
0.749153,-0.0553854
0.750282,-0.0542307
0.751412,-0.0529566
0.752542,-0.0515622
0.753672,-0.0500488
0.754802,-0.0484183
0.755932,-0.0466725
0.757062,-0.0448135
0.758192,-0.0428437
0.759322,-0.0407683
0.760452,-0.0385931
0.761582,-0.0363239
0.762712,-0.0339664
0.763842,-0.0315272
0.764972,-0.0290155
0.766102,-0.0264412
0.767232,-0.0238141
0.768362,-0.0211443
0.769492,-0.0184424
0.770621,-0.0157219
0.771751,-0.0129971
0.772881,-0.0102824
0.774011,-0.00759211
0.775141,-0.00494122
0.776271,-0.00234775
0.777401,0.000169576
0.778531,0.00259203
0.779661,0.00490088
0.780791,0.00707652
0.781921,0.00909583
0.783051,0.0109348
0.784181,0.0125695
0.785311,0.0139759
0.786441,0.0151296
0.787571,0.0160044
0.788701,0.0165737
0.789831,0.0168108
0.79096,0.0166892
0.79209,0.01618
0.79322,0.0152451
0.79435,0.0138441
0.79548,0.0119366
0.79661,0.00948234
0.79774,0.00644692
0.79887,0.00282029
0.8,-0.00140161
0.80113,-0.00622281
0.80226,-0.0116473
0.80339,-0.0176696
0.80452,-0.0242452
0.80565,-0.0313201
0.80678,-0.0388404
0.80791,-0.046752
0.80904,-0.0550035
0.810169,-0.0635541
0.811299,-0.0723653
0.812429,-0.081399
0.813559,-0.0906166
0.814689,-0.0999804
0.815819,-0.109454
0.816949,-0.119
0.818079,-0.128584
0.819209,-0.13817
0.820339,-0.14772
0.821469,-0.157206
0.822599,-0.166594
0.823729,-0.175855
0.824859,-0.184958
0.825989,-0.193873
0.827119,-0.202573
0.828249,-0.211032
0.829379,-0.219223
0.830508,-0.227119
0.831638,-0.234696
0.832768,-0.24193
0.833898,-0.248801
0.835028,-0.255285
0.836158,-0.261361
0.837288,-0.267008
0.838418,-0.272207
0.839548,-0.276941
0.840678,-0.281193
0.841808,-0.284943
0.842938,-0.288175
0.844068,-0.290876
0.845198,-0.29303
0.846328,-0.294625
0.847458,-0.295646
0.848588,-0.296081
0.849718,-0.295918
0.850847,-0.295147
0.851977,-0.293759
0.853107,-0.291742
0.854237,-0.289089
0.855367,-0.28579
0.856497,-0.28184
0.857627,-0.277232
0.858757,-0.271959
0.859887,-0.266014
0.861017,-0.259394
0.862147,-0.252094
0.863277,-0.24411
0.864407,-0.235438
0.865537,-0.226075
0.866667,-0.216019
0.867797,-0.205272
0.868927,-0.193831
0.870056,-0.181698
0.871186,-0.168871
0.872316,-0.155348
0.873446,-0.141127
0.874576,-0.126205
0.875706,-0.11058
0.876836,-0.0942522
0.877966,-0.0772392
0.879096,-0.0595611
0.880226,-0.0412381
0.881356,-0.0222907
0.882486,-0.00274485
0.883616,0.0173512
0.884746,0.0379435
0.885876,0.0589781
0.887006,0.0804011
0.888136,0.102159
0.889266,0.124203
0.890395,0.146482
0.891525,0.168947
0.892655,0.191548
0.893785,0.214237
0.894915,0.236962
0.896045,0.259671
0.897175,0.282314
0.898305,0.304838
0.899435,0.327193
0.900565,0.349327
0.901695,0.371189
0.902825,0.392728
0.903955,0.413893
0.905085,0.434633
0.906215,0.454896
0.907345,0.474632
0.908475,0.493789
0.909605,0.512318
0.910734,0.530166
0.911864,0.547284
0.912994,0.563622
0.914124,0.579129
0.915254,0.593755
0.916384,0.60745
0.917514,0.620165
0.918644,0.631851
0.919774,0.64246
0.920904,0.651941
0.922034,0.660246
0.923164,0.667328
0.924294,0.673139
0.925424,0.677632
0.926554,0.680759
0.927684,0.682474
0.928814,0.68273
0.929944,0.681482
0.931073,0.678685
0.932203,0.674293
0.933333,0.668262
0.934463,0.660547
0.935593,0.651107
0.936723,0.639898
0.937853,0.626876
0.938983,0.612
0.940113,0.595229
0.941243,0.576523
0.942373,0.555841
0.943503,0.533143
0.944633,0.50839
0.945763,0.481543
0.946893,0.452567
0.948023,0.421423
0.949153,0.388074
0.950282,0.352485
0.951412,0.314621
0.952542,0.274448
0.953672,0.231933
0.954802,0.187043
0.955932,0.139745
0.957062,0.0900074
0.958192,0.0377998
0.959322,-0.0169084
0.960452,-0.0741481
0.961582,-0.13395
0.962712,-0.196344
0.963842,-0.261363
0.964972,-0.329036
0.966102,-0.399394
0.967232,-0.472468
0.968362,-0.548285
0.969492,-0.62687
0.970621,-0.708249
0.971751,-0.79245
0.972881,-0.879496
0.974011,-0.969412
0.975141,-1.06222
0.976271,-1.15794
0.977401,-1.25659
0.978531,-1.3582
0.979661,-1.46278
0.980791,-1.57035
0.981921,-1.68093
0.983051,-1.79453
0.984181,-1.91117
0.985311,-2.03087
0.986441,-2.15363
0.987571,-2.27947
0.988701,-2.4084
0.989831,-2.54043
0.99096,-2.67557
0.99209,-2.81384
0.99322,-2.95522
0.99435,-3.09974
0.99548,-3.2474
0.99661,-3.3982
0.99774,-3.55214
0.99887,-3.70923
1,-3.86948


==> examples/envelope.data/0-err.csv <==
x,y
0,6.92136e-05
0.00112994,-0.0718765
0.00225989,-0.140703
0.00338983,-0.20644
0.00451977,-0.26912
0.00564972,-0.328773
0.00677966,-0.385431
0.0079096,-0.439131
0.00903955,-0.489907
0.0101695,-0.537797
0.0112994,-0.582838
0.0124294,-0.625066
0.0135593,-0.664522
0.0146893,-0.701248
0.0158192,-0.735283
0.0169492,-0.766671
0.0180791,-0.795452
0.019209,-0.821673
0.020339,-0.845378
0.0214689,-0.866615
0.0225989,-0.885428
0.0237288,-0.901866
0.0248588,-0.915978
0.0259887,-0.927814
0.0271186,-0.937425
0.0282486,-0.944863
0.0293785,-0.950178
0.0305085,-0.953425
0.0316384,-0.954659
0.0327684,-0.953935
0.0338983,-0.951309
0.0350282,-0.946836
0.0361582,-0.940575
0.0372881,-0.932586
0.0384181,-0.922927
0.039548,-0.91166
0.040678,-0.898842
0.0418079,-0.884539
0.0429379,-0.868812
0.0440678,-0.851725
0.0451977,-0.833342
0.0463277,-0.813728
0.0474576,-0.792948
0.0485876,-0.77107
0.0497175,-0.748161
0.0508475,-0.724288
0.0519774,-0.69952
0.0531073,-0.673926
0.0542373,-0.647577
0.0553672,-0.620544
0.0564972,-0.592898
0.0576271,-0.564709
0.0587571,-0.536052
0.059887,-0.506999
0.0610169,-0.477625
0.0621469,-0.448004
0.0632768,-0.418209
0.0644068,-0.388317
0.0655367,-0.358405
0.0666667,-0.328551
0.0677966,-0.298831
0.0689266,-0.269323
0.0700565,-0.240103
0.0711864,-0.211249
0.0723164,-0.182838
0.0734463,-0.154948
0.0745763,-0.127656
0.0757062,-0.101051
0.0768362,-0.0752199
0.0779661,-0.0502518
0.079096,-0.0262352
0.080226,-0.0032434
0.0813559,0.0187103
0.0824859,0.039628
0.0836158,0.0595114
0.0847458,0.0783626
0.0858757,0.0961871
0.0870056,0.113004
0.0881356,0.128837
0.0892655,0.143708
0.0903955,0.157641
0.0915254,0.170657
0.0926554,0.182775
0.0937853,0.194011
0.0949153,0.204382
0.0960452,0.213905
0.0971751,0.222597
0.0983051,0.230476
0.099435,0.23756
0.100565,0.243867
0.101695,0.249414
0.102825,0.254219
0.103955,0.258301
0.105085,0.261676
0.106215,0.264363
0.107345,0.266379
0.108475,0.267742
0.109605,0.268471
0.110734,0.268583
0.111864,0.268098
0.112994,0.267032
0.114124,0.265406
0.115254,0.263238
0.116384,0.260547
0.117514,0.257353
0.118644,0.253675
0.119774,0.249533
0.120904,0.244948
0.122034,0.239939
0.123164,0.234528
0.124294,0.228736
0.125424,0.222583
0.126554,0.216093
0.127684,0.209287
0.128814,0.202188
0.129944,0.194819
0.131073,0.187204
0.132203,0.179365
0.133333,0.171329
0.134463,0.16312
0.135593,0.154764
0.136723,0.146285
0.137853,0.13771
0.138983,0.129067
0.140113,0.120383
0.141243,0.111686
0.142373,0.103004
0.143503,0.0943666
0.144633,0.0858052
0.145763,0.0773507
0.146893,0.0690342
0.148023,0.0608867
0.149153,0.0529401
0.150282,0.0452263
0.151412,0.0377772
0.152542,0.0306248
0.153672,0.0238032
0.154802,0.0173552
0.155932,0.011326
0.157062,0.00576077
0.158192,0.000704457
0.159322,-0.00380641
0.160452,-0.00776983
0.161582,-0.0111925
0.162712,-0.0140809
0.163842,-0.0164419
0.164972,-0.0182873
0.166102,-0.0196508
0.167232,-0.0205712
0.168362,-0.0210874
0.169492,-0.0212385
0.170621,-0.0210612
0.171751,-0.0205844
0.172881,-0.0198347
0.174011,-0.0188388
0.175141,-0.0176235
0.176271,-0.0162149
0.177401,-0.0146377
0.178531,-0.0129158
0.179661,-0.0110734
0.180791,-0.00913455
0.181921,-0.00712241
0.183051,-0.0050567
0.184181,-0.00295628
0.185311,-0.000839979
0.186441,0.00127335
0.187571,0.00336566
0.188701,0.00542205
0.189831,0.00742839
0.19096,0.00937057
0.19209,0.0112345
0.19322,0.0130068
0.19435,0.0146776
0.19548,0.0162377
0.19661,0.0176779
0.19774,0.018989
0.19887,0.0201628
0.2,0.0211942
0.20113,0.0220789
0.20226,0.0228128
0.20339,0.0233917
0.20452,0.0238122
0.20565,0.0240742
0.20678,0.0241784
0.20791,0.0241256
0.20904,0.0239166
0.210169,0.0235528
0.211299,0.0230392
0.212429,0.0223814
0.213559,0.0215851
0.214689,0.0206559
0.215819,0.0196005
0.216949,0.0184283
0.218079,0.0171498
0.219209,0.0157754
0.220339,0.0143155
0.221469,0.0127813
0.222599,0.0111877
0.223729,0.00954993
0.224859,0.00788365
0.225989,0.00620431
0.227119,0.00452794
0.228249,0.00287256
0.229379,0.00125671
0.230508,-0.000301097
0.231638,-0.00178231
0.232768,-0.00316666
0.233898,-0.00442688
0.235028,-0.00553395
0.236158,-0.00645885
0.237288,-0.00717256
0.238418,-0.00765136
0.239548,-0.00789264
0.240678,-0.00789909
0.241808,-0.00767339
0.242938,-0.00721823
0.244068,-0.00653956
0.245198,-0.0056564
0.246328,-0.00459104
0.247458,-0.00336577
0.248588,-0.00200289
0.249718,-0.00052323
0.250847,0.00105808
0.251977,0.00272738
0.253107,0.00447098
0.254237,0.00627521
0.255367,0.00812674
0.256497,0.0100136
0.257627,0.011924
0.258757,0.0138464
0.259887,0.0157692
0.261017,0.0176811
0.262147,0.0195732
0.263277,0.0214371
0.264407,0.0232643
0.265537,0.0250466
0.266667,0.0267757
0.267797,0.0284454
0.268927,0.0300497
0.270056,0.0315827
0.271186,0.0330384
0.272316,0.0344112
0.273446,0.0356971
0.274576,0.0368922
0.275706,0.0379928
0.276836,0.0389952
0.277966,0.0398959
0.279096,0.0406925
0.280226,0.0413831
0.281356,0.0419658
0.282486,0.0424384
0.283616,0.0427993
0.284746,0.0430475
0.285876,0.0431824
0.287006,0.0432034
0.288136,0.0431098
0.289266,0.0429012
0.290395,0.0425775
0.291525,0.0421392
0.292655,0.0415865
0.293785,0.0409196
0.294915,0.0401389
0.296045,0.039245
0.297175,0.0382389
0.298305,0.0371212
0.299435,0.0358927
0.300565,0.0345541
0.301695,0.0331063
0.302825,0.0315499
0.303955,0.0298856
0.305085,0.0281142
0.306215,0.0262362
0.307345,0.0242526
0.308475,0.022164
0.309605,0.0199714
0.310734,0.0176754
0.311864,0.0152765
0.312994,0.012773
0.314124,0.0101631
0.315254,0.00744465
0.316384,0.00461571
0.317514,0.0016756
0.318644,-0.00137113
0.319774,-0.00451858
0.320904,-0.00776087
0.322034,-0.0110921
0.323164,-0.0145044
0.324294,-0.0179816
0.325424,-0.0215056
0.326554,-0.0250582
0.327684,-0.0286213
0.328814,-0.0321774
0.329944,-0.0357122
0.331073,-0.039212
0.332203,-0.0426631
0.333333,-0.0460518
0.334463,-0.0493648
0.335593,-0.0525899
0.336723,-0.0557154
0.337853,-0.0587294
0.338983,-0.0616203
0.340113,-0.0643766
0.341243,-0.0669891
0.342373,-0.0694491
0.343503,-0.0717476
0.344633,-0.0738761
0.345763,-0.075826
0.346893,-0.0775915
0.348023,-0.0791667
0.349153,-0.080546
0.350282,-0.0817239
0.351412,-0.0826954
0.352542,-0.0834576
0.353672,-0.0840086
0.354802,-0.0843462
0.355932,-0.0844683
0.357062,-0.0843736
0.358192,-0.084063
0.359322,-0.0835384
0.360452,-0.0828014
0.361582,-0.0818537
0.362712,-0.0806978
0.363842,-0.0793388
0.364972,-0.0777825
0.366102,-0.0760348
0.367232,-0.0741013
0.368362,-0.0719887
0.369492,-0.0697064
0.370621,-0.0672645
0.371751,-0.0646732
0.372881,-0.0619425
0.374011,-0.0590835
0.375141,-0.0561099
0.376271,-0.0530364
0.377401,-0.0498775
0.378531,-0.0466479
0.379661,-0.0433629
0.380791,-0.0400414
0.381921,-0.0367027
0.383051,-0.0333665
0.384181,-0.0300522
0.385311,-0.02678
0.386441,-0.0235726
0.387571,-0.0204536
0.388701,-0.0174461
0.389831,-0.0145738
0.39096,-0.0118613
0.39209,-0.00933937
0.39322,-0.00703986
0.39435,-0.00499479
0.39548,-0.00323614
0.39661,-0.00179418
0.39774,-0.000692253
0.39887,4.80191e-05
0.4,0.000405016
0.40113,0.000357115
0.40226,-0.000107552
0.40339,-0.000961851
0.40452,-0.0021689
0.40565,-0.0036918
0.40678,-0.00549368
0.40791,-0.00753955
0.40904,-0.00980199
0.410169,-0.0122555
0.411299,-0.0148746
0.412429,-0.0176337
0.413559,-0.0205078
0.414689,-0.0234743
0.415819,-0.0265108
0.416949,-0.029595
0.418079,-0.0327048
0.419209,-0.0358187
0.420339,-0.0389188
0.421469,-0.041988
0.422599,-0.0450092
0.423729,-0.0479653
0.424859,-0.05084
0.425989,-0.05362
0.427119,-0.0562927
0.428249,-0.0588455
0.429379,-0.0612659
0.430508,-0.063542
0.431638,-0.065665
0.432768,-0.0676269
0.433898,-0.0694194
0.435028,-0.0710346
0.436158,-0.072465
0.437288,-0.0737061
0.438418,-0.0747539
0.439548,-0.0756046
0.440678,-0.0762543
0.441808,-0.0766998
0.442938,-0.0769406
0.444068,-0.0769768
0.445198,-0.0768084
0.446328,-0.0764357
0.447458,-0.0758592
0.448588,-0.0750822
0.449718,-0.0741086
0.450847,-0.0729422
0.451977,-0.0715867
0.453107,-0.0700465
0.454237,-0.0683283
0.455367,-0.0664394
0.456497,-0.0643868
0.457627,-0.0621779
0.458757,-0.0598204
0.459887,-0.0573239
0.461017,-0.0546989
0.462147,-0.0519556
0.463277,-0.0491042
0.464407,-0.0461556
0.465537,-0.0431221
0.466667,-0.0400169
0.467797,-0.0368528
0.468927,-0.0336428
0.470056,-0.0304003
0.471186,-0.0271403
0.472316,-0.0238781
0.473446,-0.0206292
0.474576,-0.0174089
0.475706,-0.0142329
0.476836,-0.0111178
0.477966,-0.00808069
0.479096,-0.00513838
0.480226,-0.00230787
0.481356,0.000397084
0.482486,0.00297544
0.483616,0.00542937
0.484746,0.00776101
0.485876,0.00997252
0.487006,0.0120659
0.488136,0.0140428
0.489266,0.0159046
0.490395,0.0176526
0.491525,0.0192884
0.492655,0.0208133
0.493785,0.022228
0.494915,0.0235333
0.496045,0.0247297
0.497175,0.0258181
0.498305,0.026799
0.499435,0.0276729
0.500565,0.0284404
0.501695,0.0291019
0.502825,0.0296578
0.503955,0.0301088
0.505085,0.0304555
0.506215,0.0306986
0.507345,0.0308387
0.508475,0.0308766
0.509605,0.030813
0.510734,0.0306493
0.511864,0.0303868
0.512994,0.0300267
0.514124,0.0295706
0.515254,0.0290199
0.516384,0.0283769
0.517514,0.027644
0.518644,0.0268238
0.519774,0.0259185
0.520904,0.024931
0.522034,0.023865
0.523164,0.0227243
0.524294,0.0215131
0.525424,0.0202352
0.526554,0.0188949
0.527684,0.0174978
0.528814,0.0160499
0.529944,0.0145569
0.531073,0.0130247
0.532203,0.0114598
0.533333,0.00986981
0.534463,0.00826309
0.535593,0.00664785
0.536723,0.00503232
0.537853,0.00342518
0.538983,0.00183685
0.540113,0.000278195
0.541243,-0.00123992
0.542373,-0.00270663
0.543503,-0.00411051
0.544633,-0.00543788
0.545763,-0.00667447
0.546893,-0.00780605
0.548023,-0.00881837
0.549153,-0.00969681
0.550282,-0.0104254
0.551412,-0.0109877
0.552542,-0.0113675
0.553672,-0.0115483
0.554802,-0.0115123
0.555932,-0.0112358
0.557062,-0.0106935
0.558192,-0.0098603
0.559322,-0.00871084
0.560452,-0.00722776
0.561582,-0.00542492
0.562712,-0.00332402
0.563842,-0.000946757
0.564972,0.00168518
0.566102,0.00454877
0.567232,0.00761558
0.568362,0.0108559
0.569492,0.0142399
0.570621,0.017738
0.571751,0.0213215
0.572881,0.0249669
0.574011,0.0286519
0.575141,0.032354
0.576271,0.036051
0.577401,0.0397211
0.578531,0.0433453
0.579661,0.046905
0.580791,0.0503819
0.581921,0.0537573
0.583051,0.0570138
0.584181,0.0601368
0.585311,0.063113
0.586441,0.0659288
0.587571,0.0685707
0.588701,0.0710259
0.589831,0.073285
0.59096,0.0753393
0.59209,0.07718
0.59322,0.0787985
0.59435,0.0801869
0.59548,0.0813406
0.59661,0.0822559
0.59774,0.082929
0.59887,0.0833562
0.6,0.0835345
0.60113,0.0834643
0.60226,0.0831469
0.60339,0.0825834
0.60452,0.081775
0.60565,0.0807238
0.60678,0.0794351
0.60791,0.0779151
0.60904,0.0761699
0.610169,0.0742057
0.611299,0.0720293
0.612429,0.0696512
0.613559,0.0670824
0.614689,0.0643338
0.615819,0.0614167
0.616949,0.0583429
0.618079,0.0551273
0.619209,0.0517858
0.620339,0.0483341
0.621469,0.0447882
0.622599,0.0411646
0.623729,0.0374833
0.624859,0.0337651
0.625989,0.0300307
0.627119,0.0263011
0.628249,0.0225975
0.629379,0.0189434
0.630508,0.015363
0.631638,0.0118802
0.632768,0.00851917
0.633898,0.0053055
0.635028,0.00227105
0.636158,-0.000550804
0.637288,-0.00312664
0.638418,-0.00542307
0.639548,-0.00741425
0.640678,-0.00910455
0.641808,-0.0105059
0.642938,-0.0116304
0.644068,-0.0124897
0.645198,-0.0130974
0.646328,-0.013472
0.647458,-0.0136337
0.648588,-0.0136025
0.649718,-0.0133984
0.650847,-0.0130404
0.651977,-0.0125433
0.653107,-0.0119207
0.654237,-0.0111863
0.655367,-0.0103537
0.656497,-0.00943621
0.657627,-0.00844541
0.658757,-0.00739249
0.659887,-0.0062886
0.661017,-0.00514494
0.662147,-0.00397218
0.663277,-0.00277897
0.664407,-0.00157346
0.665537,-0.000363793
0.666667,0.000841882
0.667797,0.00203582
0.668927,0.00321191
0.670056,0.00436444
0.671186,0.0054877
0.672316,0.00657597
0.673446,0.0076239
0.674576,0.00862753
0.675706,0.00958324
0.676836,0.0104874
0.677966,0.0113365
0.679096,0.0121271
0.680226,0.012857
0.681356,0.0135243
0.682486,0.0141271
0.683616,0.0146635
0.684746,0.0151316
0.685876,0.0155307
0.687006,0.0158601
0.688136,0.0161192
0.689266,0.0163071
0.690395,0.0164235
0.691525,0.0164684
0.692655,0.0164419
0.693785,0.0163441
0.694915,0.0161753
0.696045,0.0159357
0.697175,0.0156258
0.698305,0.0152461
0.699435,0.0147973
0.700565,0.01428
0.701695,0.0136947
0.702825,0.0130418
0.703955,0.0123218
0.705085,0.0115351
0.706215,0.0106822
0.707345,0.00976338
0.708475,0.00877914
0.709605,0.00772991
0.710734,0.00661614
0.711864,0.00543824
0.712994,0.00419618
0.714124,0.00288796
0.715254,0.00151109
0.716384,6.30844e-05
0.717514,-0.00145854
0.718644,-0.00305454
0.719774,-0.00471876
0.720904,-0.00644334
0.722034,-0.00822039
0.723164,-0.010042
0.724294,-0.0118994
0.725424,-0.0137798
0.726554,-0.0156693
0.727684,-0.0175542
0.728814,-0.0194206
0.729944,-0.0212556
0.731073,-0.0230483
0.732203,-0.024789
0.733333,-0.0264676
0.734463,-0.0280741
0.735593,-0.0295989
0.736723,-0.031034
0.737853,-0.0323713
0.738983,-0.0336032
0.740113,-0.0347217
0.741243,-0.0357197
0.742373,-0.0365917
0.743503,-0.0373329
0.744633,-0.0379387
0.745763,-0.0384042
0.746893,-0.0387251
0.748023,-0.0388993
0.749153,-0.0389253
0.750282,-0.0388016
0.751412,-0.0385265
0.752542,-0.0380992
0.753672,-0.037521
0.754802,-0.036794
0.755932,-0.0359203
0.757062,-0.0349019
0.758192,-0.0337414
0.759322,-0.0324442
0.760452,-0.0310161
0.761582,-0.0294631
0.762712,-0.027791
0.763842,-0.0260066
0.764972,-0.0241191
0.766102,-0.0221386
0.767232,-0.0200751
0.768362,-0.0179386
0.769492,-0.01574
0.770621,-0.013493
0.771751,-0.0112119
0.772881,-0.00891122
0.774011,-0.00660542
0.775141,-0.00430964
0.776271,-0.00204201
0.777401,0.000178609
0.778531,0.00233337
0.779661,0.00440341
0.780791,0.00636901
0.781921,0.00820691
0.783051,0.00989301
0.784181,0.0114032
0.785311,0.0127134
0.786441,0.0137989
0.787571,0.0146336
0.788701,0.0151906
0.789831,0.0154432
0.79096,0.0153647
0.79209,0.014926
0.79322,0.014089
0.79435,0.0128131
0.79548,0.0110581
0.79661,0.00878334
0.79774,0.0059545
0.79887,0.00256114
0.8,-0.0014012
0.80113,-0.00593692
0.80226,-0.0110505
0.80339,-0.0167366
0.80452,-0.0229519
0.80565,-0.0296432
0.80678,-0.0367573
0.80791,-0.0442411
0.80904,-0.0520441
0.810169,-0.0601261
0.811299,-0.0684497
0.812429,-0.0769773
0.813559,-0.0856713
0.814689,-0.0944947
0.815819,-0.103412
0.816949,-0.112387
0.818079,-0.121385
0.819209,-0.130371
0.820339,-0.13931
0.821469,-0.148171
0.822599,-0.156924
0.823729,-0.16554
0.824859,-0.173988
0.825989,-0.18224
0.827119,-0.190268
0.828249,-0.198048
0.829379,-0.205554
0.830508,-0.212761
0.831638,-0.219643
0.832768,-0.226179
0.833898,-0.232348
0.835028,-0.238128
0.836158,-0.243499
0.837288,-0.24844
0.838418,-0.252934
0.839548,-0.256964
0.840678,-0.260513
0.841808,-0.263563
0.842938,-0.266099
0.844068,-0.268108
0.845198,-0.269575
0.846328,-0.270489
0.847458,-0.270836
0.848588,-0.270603
0.849718,-0.269782
0.850847,-0.268362
0.851977,-0.266334
0.853107,-0.263689
0.854237,-0.260419
0.855367,-0.256516
0.856497,-0.251974
0.857627,-0.246788
0.858757,-0.240952
0.859887,-0.234461
0.861017,-0.227309
0.862147,-0.219496
0.863277,-0.211017
0.864407,-0.201869
0.865537,-0.19205
0.866667,-0.181559
0.867797,-0.170397
0.868927,-0.158563
0.870056,-0.146058
0.871186,-0.132882
0.872316,-0.119034
0.873446,-0.104515
0.874576,-0.0893249
0.875706,-0.0734636
0.876836,-0.0569332
0.877966,-0.0397431
0.879096,-0.021905
0.880226,-0.00343033
0.881356,0.0156693
0.882486,0.0353754
0.883616,0.0556419
0.884746,0.0764157
0.885876,0.0976437
0.887006,0.119273
0.888136,0.141251
0.889266,0.163527
0.890395,0.186052
0.891525,0.208774
0.892655,0.231645
0.893785,0.254614
0.894915,0.27763
0.896045,0.300641
0.897175,0.323595
0.898305,0.346441
0.899435,0.369128
0.900565,0.391604
0.901695,0.413817
0.902825,0.435716
0.903955,0.45725
0.905085,0.478367
0.906215,0.499016
0.907345,0.519146
0.908475,0.538705
0.909605,0.557643
0.910734,0.575908
0.911864,0.59345
0.912994,0.610217
0.914124,0.626161
0.915254,0.64123
0.916384,0.655374
0.917514,0.668544
0.918644,0.68069
0.919774,0.691763
0.920904,0.701714
0.922034,0.710494
0.923164,0.718055
0.924294,0.724349
0.925424,0.729328
0.926554,0.732946
0.927684,0.735154
0.928814,0.735906
0.929944,0.735158
0.931073,0.732862
0.932203,0.728974
0.933333,0.723449
0.934463,0.716242
0.935593,0.707311
0.936723,0.696612
0.937853,0.684101
0.938983,0.669737
0.940113,0.653478
0.941243,0.635284
0.942373,0.615114
0.943503,0.592927
0.944633,0.568685
0.945763,0.542348
0.946893,0.51388
0.948023,0.483243
0.949153,0.4504
0.950282,0.415314
0.951412,0.377951
0.952542,0.338277
0.953672,0.296258
0.954802,0.251859
0.955932,0.205049
0.957062,0.155796
0.958192,0.104069
0.959322,0.0498393
0.960452,-0.00692397
0.961582,-0.066251
0.962712,-0.128172
0.963842,-0.192718
0.964972,-0.259918
0.966102,-0.329804
0.967232,-0.402406
0.968362,-0.477749
0.969492,-0.555861
0.970621,-0.636767
0.971751,-0.720494
0.972881,-0.807068
0.974011,-0.896511
0.975141,-0.988844
0.976271,-1.08409
0.977401,-1.18227
0.978531,-1.2834
0.979661,-1.38751
0.980791,-1.49461
0.981921,-1.60471
0.983051,-1.71784
0.984181,-1.83401
0.985311,-1.95323
0.986441,-2.07552
0.987571,-2.20089
0.988701,-2.32935
0.989831,-2.46091
0.99096,-2.59558
0.99209,-2.73337
0.99322,-2.87428
0.99435,-3.01832
0.99548,-3.16551
0.99661,-3.31583
0.99774,-3.46931
0.99887,-3.62593
1,-3.7857


==> examples/envelope.data/0-relerr-classic.csv <==
x,y
0,1.82647e-06
0.00112994,0.00239629
0.00225989,0.00468227
0.00338983,0.00686137
0.00451977,0.00893524
0.00564972,0.0109055
0.00677966,0.0127738
0.0079096,0.0145422
0.00903955,0.0162127
0.0101695,0.0177874
0.0112994,0.0192683
0.0124294,0.0206575
0.0135593,0.0219566
0.0146893,0.0231674
0.0158192,0.0242916
0.0169492,0.0253308
0.0180791,0.0262868
0.019209,0.0271614
0.020339,0.0279563
0.0214689,0.0286734
0.0225989,0.0293145
0.0237288,0.0298813
0.0248588,0.0303753
0.0259887,0.0307979
0.0271186,0.0311505
0.0282486,0.0314346
0.0293785,0.0316516
0.0305085,0.0318034
0.0316384,0.0318921
0.0327684,0.0319196
0.0338983,0.0318878
0.0350282,0.0317987
0.0361582,0.0316532
0.0372881,0.0314524
0.0384181,0.0311973
0.039548,0.0308886
0.040678,0.0305278
0.0418079,0.0301174
0.0429379,0.0296606
0.0440678,0.0291602
0.0451977,0.0286193
0.0463277,0.0280403
0.0474576,0.0274233
0.0485876,0.0267675
0.0497175,0.0260725
0.0508475,0.0253377
0.0519774,0.0245637
0.0531073,0.0237558
0.0542373,0.0229206
0.0553672,0.0220644
0.0564972,0.0211938
0.0576271,0.0203133
0.0587571,0.0194187
0.059887,0.0185038
0.0610169,0.0175625
0.0621469,0.0165886
0.0632768,0.01558
0.0644068,0.0145509
0.0655367,0.0135195
0.0666667,0.0125041
0.0677966,0.0115231
0.0689266,0.0105871
0.0700565,0.00967663
0.0711864,0.00876456
0.0723164,0.00782382
0.0734463,0.00682732
0.0745763,0.00576286
0.0757062,0.00467782
0.0768362,0.00363445
0.0779661,0.00269501
0.079096,0.00192177
0.080226,0.00136628
0.0813559,0.00103733
0.0824859,0.000932978
0.0836158,0.00105131
0.0847458,0.00139039
0.0858757,0.0019365
0.0870056,0.00262865
0.0881356,0.00339408
0.0892655,0.00416
0.0903955,0.00485363
0.0915254,0.00542026
0.0926554,0.00587738
0.0937853,0.00626057
0.0949153,0.00660537
0.0960452,0.00694737
0.0971751,0.00731315
0.0983051,0.00769344
0.099435,0.00806999
0.100565,0.00842455
0.101695,0.00873889
0.102825,0.00899949
0.103955,0.0092118
0.105085,0.00938599
0.106215,0.00953225
0.107345,0.00966075
0.108475,0.0097791
0.109605,0.00988464
0.110734,0.00997214
0.111864,0.0100363
0.112994,0.010072
0.114124,0.0100755
0.115254,0.0100489
0.116384,0.00999623
0.117514,0.00992113
0.118644,0.00982741
0.119774,0.0097179
0.120904,0.00959153
0.122034,0.00944626
0.123164,0.00928006
0.124294,0.0090909
0.125424,0.00887768
0.126554,0.00864307
0.127684,0.00839068
0.128814,0.00812413
0.129944,0.00784702
0.131073,0.00756183
0.132203,0.00726643
0.133333,0.00695758
0.134463,0.00663202
0.135593,0.00628648
0.136723,0.00591971
0.137853,0.00553847
0.138983,0.00515151
0.140113,0.00476758
0.141243,0.00439544
0.142373,0.00404033
0.143503,0.00369337
0.144633,0.00334218
0.145763,0.00297439
0.146893,0.00257761
0.148023,0.00214669
0.149153,0.00170545
0.150282,0.00128494
0.151412,0.000916224
0.152542,0.000630349
0.153672,0.000450933
0.154802,0.000371846
0.155932,0.000379518
0.157062,0.000460383
0.158192,0.000600869
0.159322,0.000786141
0.160452,0.000996287
0.161582,0.00121013
0.162712,0.00140648
0.163842,0.00156416
0.164972,0.0016677
0.166102,0.00172444
0.167232,0.00174743
0.168362,0.00174972
0.169492,0.00174435
0.170621,0.00174145
0.171751,0.00173938
0.172881,0.00173357
0.174011,0.00171947
0.175141,0.0016925
0.176271,0.00164959
0.177401,0.00159372
0.178531,0.00152932
0.179661,0.00146087
0.180791,0.00139281
0.181921,0.00132874
0.183051,0.00126883
0.184181,0.00121237
0.185311,0.00115867
0.186441,0.00110704
0.187571,0.00105715
0.188701,0.00101024
0.189831,0.000967931
0.19096,0.000931837
0.19209,0.000903577
0.19322,0.000884479
0.19435,0.000874718
0.19548,0.00087418
0.19661,0.000882751
0.19774,0.000900317
0.19887,0.000926832
0.2,0.000962526
0.20113,0.0010077
0.20226,0.00106265
0.20339,0.00112767
0.20452,0.00120295
0.20565,0.00128819
0.20678,0.00138296
0.20791,0.00148685
0.20904,0.00159945
0.210169,0.00172033
0.211299,0.00184901
0.212429,0.00198501
0.213559,0.00212787
0.214689,0.00227709
0.215819,0.00243214
0.216949,0.00259227
0.218079,0.00275667
0.219209,0.00292452
0.220339,0.00309501
0.221469,0.00326731
0.222599,0.00344053
0.223729,0.00361373
0.224859,0.00378601
0.225989,0.00395644
0.227119,0.00412409
0.228249,0.00428796
0.229379,0.00444704
0.230508,0.00460032
0.231638,0.00474678
0.232768,0.00488539
0.233898,0.00501499
0.235028,0.00513441
0.236158,0.00524247
0.237288,0.00533799
0.238418,0.00541989
0.239548,0.00548746
0.240678,0.00554008
0.241808,0.00557711
0.242938,0.00559795
0.244068,0.0056023
0.245198,0.00559124
0.246328,0.00556617
0.247458,0.00552851
0.248588,0.00547966
0.249718,0.00542094
0.250847,0.00535332
0.251977,0.00527766
0.253107,0.00519484
0.254237,0.00510573
0.255367,0.00501116
0.256497,0.00491186
0.257627,0.00480853
0.258757,0.00470185
0.259887,0.00459253
0.261017,0.0044812
0.262147,0.00436838
0.263277,0.00425453
0.264407,0.00414012
0.265537,0.00402561
0.266667,0.00391144
0.267797,0.00379795
0.268927,0.00368545
0.270056,0.00357423
0.271186,0.00346462
0.272316,0.0033569
0.273446,0.00325127
0.274576,0.00314791
0.275706,0.00304699
0.276836,0.00294871
0.277966,0.00285321
0.279096,0.00276061
0.280226,0.002671
0.281356,0.00258447
0.282486,0.0025011
0.283616,0.00242097
0.284746,0.00234413
0.285876,0.0022706
0.287006,0.0022004
0.288136,0.00213357
0.289266,0.00207012
0.290395,0.00201006
0.291525,0.00195337
0.292655,0.00190005
0.293785,0.00185008
0.294915,0.00180346
0.296045,0.00176017
0.297175,0.00172017
0.298305,0.00168344
0.299435,0.00164997
0.300565,0.00161971
0.301695,0.00159266
0.302825,0.00156878
0.303955,0.00154807
0.305085,0.00153048
0.306215,0.00151602
0.307345,0.00150465
0.308475,0.00149636
0.309605,0.00149113
0.310734,0.00148896
0.311864,0.00148983
0.312994,0.00149377
0.314124,0.00150084
0.315254,0.00151106
0.316384,0.00152449
0.317514,0.00154115
0.318644,0.00156099
0.319774,0.00158397
0.320904,0.00161002
0.322034,0.00163909
0.323164,0.00167104
0.324294,0.00170544
0.325424,0.00174177
0.326554,0.00177953
0.327684,0.0018182
0.328814,0.00185729
0.329944,0.00189645
0.331073,0.0019353
0.332203,0.00197351
0.333333,0.00201073
0.334463,0.00204662
0.335593,0.0020809
0.336723,0.0021133
0.337853,0.00214355
0.338983,0.00217138
0.340113,0.00219655
0.341243,0.00221886
0.342373,0.00223814
0.343503,0.00225421
0.344633,0.00226692
0.345763,0.00227609
0.346893,0.00228162
0.348023,0.00228343
0.349153,0.00228141
0.350282,0.0022755
0.351412,0.00226559
0.352542,0.00225169
0.353672,0.00223379
0.354802,0.00221188
0.355932,0.00218597
0.357062,0.00215606
0.358192,0.00212221
0.359322,0.00208449
0.360452,0.00204297
0.361582,0.00199772
0.362712,0.00194883
0.363842,0.00189645
0.364972,0.00184074
0.366102,0.00178187
0.367232,0.00172
0.368362,0.00165531
0.369492,0.001588
0.370621,0.00151831
0.371751,0.00144644
0.372881,0.00137261
0.374011,0.00129707
0.375141,0.00122015
0.376271,0.0011422
0.377401,0.00106358
0.378531,0.000984626
0.379661,0.000905703
0.380791,0.00082716
0.381921,0.00074935
0.383051,0.000672625
0.384181,0.000597336
0.385311,0.000523873
0.386441,0.000452776
0.387571,0.00038462
0.388701,0.000319984
0.389831,0.000259442
0.39096,0.000203588
0.39209,0.000153074
0.39322,0.000108567
0.39435,7.07345e-05
0.39548,4.02449e-05
0.39661,1.76749e-05
0.39774,3.23979e-06
0.39887,-2.93579e-06
0.4,-7.27177e-07
0.40113,9.99031e-06
0.40226,2.92659e-05
0.40339,5.6847e-05
0.40452,9.24057e-05
0.40565,0.000135614
0.40678,0.000186144
0.40791,0.000243562
0.40904,0.00030702
0.410169,0.000375562
0.411299,0.000448233
0.412429,0.000524078
0.413559,0.000602258
0.414689,0.000682387
0.415819,0.000764195
0.416949,0.000847411
0.418079,0.000931766
0.419209,0.00101695
0.420339,0.00110252
0.421469,0.00118797
0.422599,0.00127282
0.423729,0.00135659
0.424859,0.00143883
0.425989,0.00151926
0.427119,0.00159768
0.428249,0.00167386
0.429379,0.00174758
0.430508,0.00181862
0.431638,0.00188675
0.432768,0.00195175
0.433898,0.00201338
0.435028,0.00207142
0.436158,0.00212567
0.437288,0.002176
0.438418,0.00222232
0.439548,0.00226454
0.440678,0.00230255
0.441808,0.00233627
0.442938,0.00236565
0.444068,0.00239064
0.445198,0.0024112
0.446328,0.00242727
0.447458,0.00243884
0.448588,0.00244592
0.449718,0.00244857
0.450847,0.00244682
0.451977,0.00244072
0.453107,0.00243032
0.454237,0.00241572
0.455367,0.00239703
0.456497,0.00237436
0.457627,0.0023478
0.458757,0.00231749
0.459887,0.00228359
0.461017,0.00224629
0.462147,0.00220578
0.463277,0.00216222
0.464407,0.00211583
0.465537,0.00206683
0.466667,0.00201547
0.467797,0.00196199
0.468927,0.00190664
0.470056,0.00184968
0.471186,0.00179143
0.472316,0.00173223
0.473446,0.00167241
0.474576,0.00161231
0.475706,0.00155227
0.476836,0.0014926
0.477966,0.00143359
0.479096,0.00137556
0.480226,0.00131881
0.481356,0.00126359
0.482486,0.00120991
0.483616,0.00115771
0.484746,0.00110696
0.485876,0.00105759
0.487006,0.00100956
0.488136,0.000962893
0.489266,0.000917584
0.490395,0.000873652
0.491525,0.000831109
0.492655,0.00078997
0.493785,0.000750262
0.494915,0.000712015
0.496045,0.000675259
0.497175,0.000640024
0.498305,0.000606337
0.499435,0.000574227
0.500565,0.000543721
0.501695,0.000514844
0.502825,0.000487623
0.503955,0.00046209
0.505085,0.000438288
0.506215,0.000416268
0.507345,0.000396079
0.508475,0.00037777
0.509605,0.000361379
0.510734,0.000346904
0.511864,0.00033433
0.512994,0.000323644
0.514124,0.000314831
0.515254,0.000307889
0.516384,0.000302853
0.517514,0.00029977
0.518644,0.000298687
0.519774,0.00029965
0.520904,0.00030267
0.522034,0.000307619
0.523164,0.000314332
0.524294,0.000322645
0.525424,0.000332393
0.526554,0.000343455
0.527684,0.000355878
0.528814,0.000369749
0.529944,0.000385156
0.531073,0.00040219
0.532203,0.000420828
0.533333,0.000440611
0.534463,0.00046097
0.535593,0.000481338
0.536723,0.000501144
0.537853,0.000519986
0.538983,0.00053813
0.540113,0.000556007
0.541243,0.000574048
0.542373,0.000592685
0.543503,0.000611992
0.544633,0.000630615
0.545763,0.000646846
0.546893,0.000658975
0.548023,0.00066529
0.549153,0.000664706
0.550282,0.000658624
0.551412,0.000649068
0.552542,0.000638065
0.553672,0.000627637
0.554802,0.000618542
0.555932,0.000606457
0.557062,0.000585792
0.558192,0.000550956
0.559322,0.000496359
0.560452,0.000419463
0.561582,0.000329944
0.562712,0.000240529
0.563842,0.000163947
0.564972,0.000112927
0.566102,9.7181e-05
0.567232,0.000114364
0.568362,0.000159115
0.569492,0.000226073
0.570621,0.000309878
0.571751,0.00040536
0.572881,0.000508124
0.574011,0.000613964
0.575141,0.000718676
0.576271,0.000818055
0.577401,0.000908867
0.578531,0.000991758
0.579661,0.00106835
0.580791,0.00114025
0.581921,0.00120908
0.583051,0.0012759
0.584181,0.00133955
0.585311,0.0013983
0.586441,0.00145042
0.587571,0.0014942
0.588701,0.00152834
0.589831,0.00155328
0.59096,0.00156991
0.59209,0.00157909
0.59322,0.00158172
0.59435,0.0015783
0.59548,0.00156789
0.59661,0.0015492
0.59774,0.00152094
0.59887,0.00148179
0.6,0.00143105
0.60113,0.00137032
0.60226,0.00130181
0.60339,0.00122771
0.60452,0.00115022
0.60565,0.00107044
0.60678,0.000985139
0.60791,0.000889973
0.60904,0.000780614
0.610169,0.00065273
0.611299,0.000506242
0.612429,0.00035809
0.613559,0.000229469
0.614689,0.000141573
0.615819,0.000115594
0.616949,0.000165887
0.618079,0.000279438
0.619209,0.000436393
0.620339,0.000616898
0.621469,0.000801098
0.622599,0.000973166
0.623729,0.00113339
0.624859,0.00128608
0.625989,0.00143554
0.627119,0.0015861
0.628249,0.00174087
0.629379,0.00189814
0.630508,0.00205505
0.631638,0.00220871
0.632768,0.00235621
0.633898,0.0024952
0.635028,0.00262538
0.636158,0.00274695
0.637288,0.00286013
0.638418,0.00296513
0.639548,0.00306201
0.640678,0.00315012
0.641808,0.00322869
0.642938,0.0032969
0.644068,0.00335398
0.645198,0.00339943
0.646328,0.00343405
0.647458,0.00345892
0.648588,0.00347514
0.649718,0.00348381
0.650847,0.00348589
0.651977,0.0034818
0.653107,0.00347184
0.654237,0.0034563
0.655367,0.00343547
0.656497,0.00340967
0.657627,0.00337936
0.658757,0.00334504
0.659887,0.00330717
0.661017,0.00326625
0.662147,0.00322273
0.663277,0.00317688
0.664407,0.00312894
0.665537,0.00307914
0.666667,0.00302773
0.667797,0.00297493
0.668927,0.00292099
0.670056,0.00286612
0.671186,0.00281057
0.672316,0.00275457
0.673446,0.00269832
0.674576,0.00264198
0.675706,0.00258567
0.676836,0.0025295
0.677966,0.00247362
0.679096,0.00241813
0.680226,0.00236313
0.681356,0.00230873
0.682486,0.00225501
0.683616,0.00220207
0.684746,0.00215001
0.685876,0.00209887
0.687006,0.0020487
0.688136,0.00199955
0.689266,0.00195147
0.690395,0.0019045
0.691525,0.00185867
0.692655,0.00181402
0.693785,0.00177057
0.694915,0.00172836
0.696045,0.00168741
0.697175,0.00164774
0.698305,0.00160937
0.699435,0.00157231
0.700565,0.00153657
0.701695,0.00150216
0.702825,0.00146912
0.703955,0.00143744
0.705085,0.00140717
0.706215,0.0013783
0.707345,0.00135087
0.708475,0.00132488
0.709605,0.00130035
0.710734,0.00127729
0.711864,0.00125571
0.712994,0.00123563
0.714124,0.00121712
0.715254,0.00120025
0.716384,0.0011851
0.717514,0.00117174
0.718644,0.0011602
0.719774,0.00115045
0.720904,0.00114238
0.722034,0.0011359
0.723164,0.00113093
0.724294,0.00112735
0.725424,0.00112494
0.726554,0.00112342
0.727684,0.00112255
0.728814,0.00112207
0.729944,0.00112171
0.731073,0.00112127
0.732203,0.00112052
0.733333,0.00111923
0.734463,0.00111721
0.735593,0.00111424
0.736723,0.00111025
0.737853,0.00110518
0.738983,0.00109898
0.740113,0.00109158
0.741243,0.0010829
0.742373,0.00107276
0.743503,0.00106094
0.744633,0.00104724
0.745763,0.00103145
0.746893,0.00101342
0.748023,0.000993336
0.749153,0.000971439
0.750282,0.000947976
0.751412,0.000923195
0.752542,0.000897228
0.753672,0.000869748
0.754802,0.000840312
0.755932,0.000808479
0.757062,0.000773805
0.758192,0.000736093
0.759322,0.000696117
0.760452,0.000654895
0.761582,0.000613445
0.762712,0.000572785
0.763842,0.000533506
0.764972,0.000494485
0.766102,0.000454173
0.767232,0.00041102
0.768362,0.000363475
0.769492,0.00031083
0.770621,0.000255735
0.771751,0.000201682
0.772881,0.00015216
0.774011,0.000110662
0.775141,8.00766e-05
0.776271,6.08843e-05
0.777401,5.29644e-05
0.778531,5.61961e-05
0.779661,7.04583e-05
0.780791,9.50575e-05
0.781921,0.000127009
0.783051,0.000162757
0.784181,0.000198743
0.785311,0.00023141
0.786441,0.000257662
0.787571,0.000276238
0.788701,0.000286339
0.789831,0.000287164
0.79096,0.000277913
0.79209,0.000258434
0.79322,0.000231168
0.79435,0.000199203
0.79548,0.000165629
0.79661,0.000133534
0.79774,0.000106496
0.79887,9.0048e-05
0.8,9.02102e-05
0.80113,0.000113004
0.80226,0.000164451
0.80339,0.000248207
0.80452,0.000358471
0.80565,0.000487075
0.80678,0.000625854
0.80791,0.00076664
0.80904,0.000903112
0.810169,0.00103632
0.811299,0.00116917
0.812429,0.00130455
0.813559,0.00144537
0.814689,0.00159364
0.815819,0.00174784
0.816949,0.00190558
0.818079,0.00206446
0.819209,0.00222208
0.820339,0.00237654
0.821469,0.00252789
0.822599,0.00267668
0.823729,0.00282346
0.824859,0.00296879
0.825989,0.00311294
0.827119,0.00325514
0.828249,0.00339434
0.829379,0.00352951
0.830508,0.0036596
0.831638,0.00378377
0.832768,0.00390197
0.833898,0.00401433
0.835028,0.004121
0.836158,0.00422212
0.837288,0.00431767
0.838418,0.00440696
0.839548,0.00448913
0.840678,0.00456332
0.841808,0.00462868
0.842938,0.00468459
0.844068,0.0047314
0.845198,0.00476971
0.846328,0.00480011
0.847458,0.0048232
0.848588,0.00483919
0.849718,0.00484678
0.850847,0.00484427
0.851977,0.00482999
0.853107,0.00480224
0.854237,0.00476006
0.855367,0.00470526
0.856497,0.00464038
0.857627,0.00456796
0.858757,0.00449053
0.859887,0.00440935
0.861017,0.00432051
0.862147,0.00421884
0.863277,0.00409914
0.864407,0.00395624
0.865537,0.0037874
0.866667,0.00359966
0.867797,0.00340251
0.868927,0.00320544
0.870056,0.00301794
0.871186,0.00284469
0.872316,0.00267108
0.873446,0.00247771
0.874576,0.00224517
0.875706,0.00195404
0.876836,0.00159631
0.877966,0.00120949
0.879096,0.000842476
0.880226,0.000544178
0.881356,0.000363495
0.882486,0.000336516
0.883616,0.000448061
0.884746,0.000670139
0.885876,0.000974757
0.887006,0.00133392
0.888136,0.00172305
0.889266,0.0021312
0.890395,0.00255085
0.891525,0.00297446
0.892655,0.0033945
0.893785,0.00380531
0.894915,0.0042087
0.896045,0.00460837
0.897175,0.00500799
0.898305,0.00541124
0.899435,0.00582061
0.900565,0.00623372
0.901695,0.006647
0.902825,0.00705687
0.903955,0.00745977
0.905085,0.00785279
0.906215,0.00823582
0.907345,0.00860941
0.908475,0.00897411
0.909605,0.00933048
0.910734,0.00967863
0.911864,0.0100169
0.912994,0.0103431
0.914124,0.0106552
0.915254,0.0109511
0.916384,0.0112289
0.917514,0.0114883
0.918644,0.0117294
0.919774,0.011952
0.920904,0.0121562
0.922034,0.0123416
0.923164,0.012506
0.924294,0.012647
0.925424,0.012762
0.926554,0.0128485
0.927684,0.0129046
0.928814,0.0129311
0.929944,0.0129292
0.931073,0.0129004
0.932203,0.012846
0.933333,0.0127663
0.934463,0.012657
0.935593,0.0125126
0.936723,0.0123278
0.937853,0.0120972
0.938983,0.0118174
0.940113,0.0114934
0.941243,0.0111323
0.942373,0.010741
0.943503,0.0103266
0.944633,0.00989242
0.945763,0.00942699
0.946893,0.00891514
0.948023,0.00834169
0.949153,0.00769146
0.950282,0.00695513
0.951412,0.00614672
0.952542,0.0052861
0.953672,0.00439314
0.954802,0.0034877
0.955932,0.00260499
0.957062,0.00184152
0.958192,0.00130914
0.959322,0.0011197
0.960452,0.00138506
0.961582,0.00217506
0.962712,0.00339155
0.963842,0.00489438
0.964972,0.0065434
0.966102,0.00819844
0.967232,0.00975225
0.968362,0.011229
0.969492,0.012686
0.970621,0.0141801
0.971751,0.0157686
0.972881,0.0174943
0.974011,0.0193433
0.975141,0.0212872
0.976271,0.0232977
0.977401,0.0253467
0.978531,0.0274131
0.979661,0.0295049
0.980791,0.0316374
0.981921,0.0338256
0.983051,0.036085
0.984181,0.0384267
0.985311,0.0408458
0.986441,0.0433333
0.987571,0.0458804
0.988701,0.048478
0.989831,0.0511196
0.99096,0.0538084
0.99209,0.0565495
0.99322,0.0593486
0.99435,0.0622109
0.99548,0.0651398
0.99661,0.0681294
0.99774,0.0711717
0.99887,0.0742589
1,0.0773829


==> examples/envelope.data/0-relerr.csv <==
x,y
0,1.83723e-06
0.00112994,0.00239351
0.00225989,0.00467671
0.00338983,0.00685305
0.00451977,0.00892411
0.00564972,0.0108915
0.00677966,0.0127568
0.0079096,0.0145221
0.00903955,0.0161895
0.0101695,0.0177609
0.0112994,0.0192384
0.0124294,0.0206241
0.0135593,0.0219196
0.0146893,0.0231266
0.0158192,0.0242467
0.0169492,0.0252817
0.0180791,0.0262331
0.019209,0.0271029
0.020339,0.0278927
0.0214689,0.0286045
0.0225989,0.0292401
0.0237288,0.0298012
0.0248588,0.0302892
0.0259887,0.0307055
0.0271186,0.0310513
0.0282486,0.0313281
0.0293785,0.0315372
0.0305085,0.0316807
0.0316384,0.0317605
0.0327684,0.0317789
0.0338983,0.031738
0.0350282,0.0316395
0.0361582,0.0314844
0.0372881,0.0312734
0.0384181,0.0310071
0.039548,0.0306862
0.040678,0.0303118
0.0418079,0.029887
0.0429379,0.0294152
0.0440678,0.0288998
0.0451977,0.0283442
0.0463277,0.0277512
0.0474576,0.0271201
0.0485876,0.0264493
0.0497175,0.0257374
0.0508475,0.0249829
0.0519774,0.0241858
0.0531073,0.0233529
0.0542373,0.022492
0.0553672,0.0216115
0.0564972,0.0207195
0.0576271,0.0198212
0.0587571,0.0189101
0.059887,0.0179768
0.0610169,0.017012
0.0621469,0.0160064
0.0632768,0.0149561
0.0644068,0.01388
0.0655367,0.0128027
0.0666667,0.0117486
0.0677966,0.0107423
0.0689266,0.00979727
0.0700565,0.00888275
0.0711864,0.00795704
0.0723164,0.00697837
0.0734463,0.00590502
0.0745763,0.0047217
0.0757062,0.00351902
0.0768362,0.00241404
0.0779661,0.00152383
0.079096,0.000965457
0.080226,0.000821209
0.0813559,0.00103428
0.0824859,0.00151308
0.0836158,0.00216602
0.0847458,0.00290153
0.0858757,0.00364171
0.0870056,0.00436351
0.0881356,0.00505756
0.0892655,0.00571451
0.0903955,0.00632499
0.0915254,0.00688259
0.0926554,0.00739264
0.0937853,0.00786342
0.0949153,0.00830321
0.0960452,0.00872029
0.0971751,0.00912082
0.0983051,0.00950255
0.099435,0.00986112
0.100565,0.0101922
0.101695,0.0104913
0.102825,0.0107554
0.103955,0.0109859
0.105085,0.0111857
0.106215,0.0113574
0.107345,0.0115038
0.108475,0.0116271
0.109605,0.0117268
0.110734,0.011802
0.111864,0.0118518
0.112994,0.0118752
0.114124,0.0118715
0.115254,0.0118415
0.116384,0.0117862
0.117514,0.0117066
0.118644,0.0116038
0.119774,0.0114788
0.120904,0.011332
0.122034,0.0111638
0.123164,0.0109748
0.124294,0.0107652
0.125424,0.0105356
0.126554,0.0102865
0.127684,0.0100186
0.128814,0.00973242
0.129944,0.0094286
0.131073,0.00910793
0.132203,0.00877193
0.133333,0.00842229
0.134463,0.00806072
0.135593,0.00768892
0.136723,0.00730829
0.137853,0.00691912
0.138983,0.00652142
0.140113,0.00611518
0.141243,0.00570042
0.142373,0.00527787
0.143503,0.0048513
0.144633,0.0044252
0.145763,0.00400409
0.146893,0.00359245
0.148023,0.00319327
0.149153,0.00280336
0.150282,0.002418
0.151412,0.00203249
0.152542,0.00164211
0.153672,0.00124818
0.154802,0.000876156
0.155932,0.00055752
0.157062,0.000323762
0.158192,0.000206371
0.159322,0.000224503
0.160452,0.000347983
0.161582,0.000534305
0.162712,0.000740965
0.163842,0.000925457
0.164972,0.00105439
0.166102,0.00113087
0.167232,0.00116711
0.168362,0.00117532
0.169492,0.00116772
0.170621,0.00115401
0.171751,0.00113375
0.172881,0.001104
0.174011,0.00106182
0.175141,0.00100426
0.176271,0.000929319
0.177401,0.000838836
0.178531,0.000735589
0.179661,0.000622361
0.180791,0.000501934
0.181921,0.000378863
0.183051,0.000264803
0.184181,0.000173178
0.185311,0.000117417
0.186441,0.000110944
0.187571,0.000162067
0.188701,0.000258618
0.189831,0.000383307
0.19096,0.000518846
0.19209,0.000647948
0.19322,0.000756983
0.19435,0.000846971
0.19548,0.000922589
0.19661,0.000988515
0.19774,0.00104943
0.19887,0.00110882
0.2,0.00116542
0.20113,0.00121677
0.20226,0.00126041
0.20339,0.00129388
0.20452,0.00131531
0.20565,0.00132508
0.20678,0.00132419
0.20791,0.00131361
0.20904,0.00129432
0.210169,0.00126722
0.211299,0.00123298
0.212429,0.00119217
0.213559,0.00114538
0.214689,0.00109319
0.215819,0.001036
0.216949,0.00097346
0.218079,0.000905018
0.219209,0.000830133
0.220339,0.000748261
0.221469,0.000659495
0.222599,0.000566457
0.223729,0.000472408
0.224859,0.000380605
0.225989,0.000294307
0.227119,0.000216977
0.228249,0.000152893
0.229379,0.000106536
0.230508,8.23878e-05
0.231638,8.49305e-05
0.232768,0.000116181
0.233898,0.000168301
0.235028,0.000230985
0.236158,0.000293931
0.237288,0.000346833
0.238418,0.000381263
0.239548,0.000396281
0.240678,0.000392824
0.241808,0.000371826
0.242938,0.000334224
0.244068,0.000282193
0.245198,0.000222867
0.246328,0.000164621
0.247458,0.00011583
0.248588,8.48694e-05
0.249718,7.81678e-05
0.250847,9.43747e-05
0.251977,0.000130194
0.253107,0.000182329
0.254237,0.000247485
0.255367,0.000322356
0.256497,0.000403602
0.257627,0.000487875
0.258757,0.000571825
0.259887,0.000652103
0.261017,0.000726143
0.262147,0.000794512
0.263277,0.000858557
0.264407,0.000919628
0.265537,0.000979073
0.266667,0.00103785
0.267797,0.00109534
0.268927,0.00115055
0.270056,0.00120246
0.271186,0.00125007
0.272316,0.00129261
0.273446,0.00133018
0.274576,0.00136312
0.275706,0.00139177
0.276836,0.00141647
0.277966,0.00143749
0.279096,0.00145485
0.280226,0.0014685
0.281356,0.0014784
0.282486,0.0014845
0.283616,0.00148673
0.284746,0.00148497
0.285876,0.00147906
0.287006,0.00146887
0.288136,0.00145423
0.289266,0.00143514
0.290395,0.00141215
0.291525,0.00138592
0.292655,0.00135715
0.293785,0.00132649
0.294915,0.00129435
0.296045,0.00125989
0.297175,0.00122201
0.298305,0.00117959
0.299435,0.00113152
0.300565,0.00107727
0.301695,0.00101867
0.302825,0.000958128
0.303955,0.000898058
0.305085,0.000840873
0.306215,0.00078782
0.307345,0.000735482
0.308475,0.000679278
0.309605,0.000614626
0.310734,0.000536944
0.311864,0.000444228
0.312994,0.000344787
0.314124,0.000249505
0.315254,0.000169269
0.316384,0.000114965
0.317514,9.48416e-05
0.318644,0.000106606
0.319774,0.000145328
0.320904,0.000206077
0.322034,0.000283925
0.323164,0.000374101
0.324294,0.000472476
0.325424,0.00057508
0.326554,0.000677944
0.327684,0.000777097
0.328814,0.000869513
0.329944,0.00095593
0.331073,0.00103803
0.332203,0.00111749
0.333333,0.001196
0.334463,0.00127473
0.335593,0.00135287
0.336723,0.0014291
0.337853,0.00150209
0.338983,0.00157052
0.340113,0.00163336
0.341243,0.00169076
0.342373,0.00174313
0.343503,0.00179092
0.344633,0.00183455
0.345763,0.00187432
0.346893,0.00190998
0.348023,0.00194116
0.349153,0.00196748
0.350282,0.00198857
0.351412,0.00200413
0.352542,0.00201426
0.353672,0.00201913
0.354802,0.00201892
0.355932,0.00201381
0.357062,0.00200394
0.358192,0.00198934
0.359322,0.00197004
0.360452,0.00194602
0.361582,0.0019173
0.362712,0.00188391
0.363842,0.00184603
0.364972,0.00180388
0.366102,0.00175765
0.367232,0.00170756
0.368362,0.00165383
0.369492,0.00159668
0.370621,0.00153635
0.371751,0.00147307
0.372881,0.00140709
0.374011,0.00133865
0.375141,0.00126806
0.376271,0.00119563
0.377401,0.00112167
0.378531,0.00104652
0.379661,0.000970495
0.380791,0.000894045
0.381921,0.000817628
0.383051,0.000741703
0.384181,0.000666732
0.385311,0.000593163
0.386441,0.0005214
0.387571,0.000451835
0.388701,0.00038486
0.389831,0.000320868
0.39096,0.000260339
0.39209,0.000204118
0.39322,0.000153136
0.39435,0.000108324
0.39548,7.06164e-05
0.39661,4.07751e-05
0.39774,1.88885e-05
0.39887,4.87567e-06
0.4,-1.3444e-06
0.40113,1.47402e-07
0.40226,9.2449e-06
0.40339,2.57408e-05
0.40452,4.94027e-05
0.40565,7.9998e-05
0.40678,0.000117294
0.40791,0.000160943
0.40904,0.000210134
0.410169,0.000263941
0.411299,0.000321438
0.412429,0.000381699
0.413559,0.000443904
0.414689,0.00050767
0.415819,0.000572717
0.416949,0.000638769
0.418079,0.000705547
0.419209,0.000772745
0.420339,0.000839943
0.421469,0.000906689
0.422599,0.000972533
0.423729,0.00103703
0.424859,0.00109976
0.425989,0.00116046
0.427119,0.00121889
0.428249,0.00127485
0.429379,0.00132808
0.430508,0.00137838
0.431638,0.00142556
0.432768,0.00146945
0.433898,0.00150987
0.435028,0.00154665
0.436158,0.00157963
0.437288,0.00160865
0.438418,0.00163357
0.439548,0.00165424
0.440678,0.00167053
0.441808,0.00168232
0.442938,0.00168967
0.444068,0.00169268
0.445198,0.00169143
0.446328,0.00168601
0.447458,0.00167648
0.448588,0.00166273
0.449718,0.00164458
0.450847,0.00162188
0.451977,0.00159447
0.453107,0.00156231
0.454237,0.00152583
0.455367,0.00148556
0.456497,0.00144206
0.457627,0.00139585
0.458757,0.00134731
0.459887,0.00129604
0.461017,0.00124147
0.462147,0.00118303
0.463277,0.00112014
0.464407,0.00105263
0.465537,0.000981852
0.466667,0.000909584
0.467797,0.000837581
0.468927,0.000767606
0.470056,0.000700672
0.471186,0.000634806
0.472316,0.000567287
0.473446,0.000495394
0.474576,0.000416407
0.475706,0.000329547
0.476836,0.00024181
0.477966,0.000162131
0.479096,9.94487e-05
0.480226,6.27e-05
0.481356,5.80397e-05
0.482486,8.04932e-05
0.483616,0.000122304
0.484746,0.000175714
0.485876,0.000232969
0.487006,0.000287641
0.488136,0.000338639
0.489266,0.000386198
0.490395,0.000430558
0.491525,0.000471956
0.492655,0.000510604
0.493785,0.000546618
0.494915,0.000580086
0.496045,0.000611098
0.497175,0.000639742
0.498305,0.000666085
0.499435,0.000690097
0.500565,0.000711726
0.501695,0.00073092
0.502825,0.000747626
0.503955,0.000761791
0.505085,0.000773355
0.506215,0.000782258
0.507345,0.00078844
0.508475,0.00079184
0.509605,0.000792436
0.510734,0.000790365
0.511864,0.000785802
0.512994,0.00077892
0.514124,0.000769895
0.515254,0.000758821
0.516384,0.000745467
0.517514,0.000729524
0.518644,0.00071068
0.519774,0.000688625
0.520904,0.000663227
0.522034,0.00063507
0.523164,0.000604914
0.524294,0.000573524
0.525424,0.000541659
0.526554,0.000509769
0.527684,0.000477043
0.528814,0.000442358
0.529944,0.000404588
0.531073,0.000362611
0.532203,0.000315915
0.533333,0.000266448
0.534463,0.000216769
0.535593,0.00016944
0.536723,0.000127019
0.537853,9.19546e-05
0.538983,6.62325e-05
0.540113,5.17258e-05
0.541243,5.03071e-05
0.542373,6.38491e-05
0.543503,9.29492e-05
0.544633,0.000133103
0.545763,0.00017853
0.546893,0.000223452
0.548023,0.000262088
0.549153,0.000289998
0.550282,0.000308106
0.551412,0.000318672
0.552542,0.00032396
0.553672,0.000326231
0.554802,0.000326806
0.555932,0.00032324
0.557062,0.000312146
0.558192,0.000290135
0.559322,0.000253821
0.560452,0.000202476
0.561582,0.000146009
0.562712,9.69886e-05
0.563842,6.79843e-05
0.564972,7.15644e-05
0.566102,0.000116419
0.567232,0.000195726
0.568362,0.000298784
0.569492,0.00041489
0.570621,0.000533344
0.571751,0.000645649
0.572881,0.000752123
0.574011,0.000855289
0.575141,0.000957671
0.576271,0.00106179
0.577401,0.0011694
0.578531,0.00127915
0.579661,0.00138894
0.580791,0.00149663
0.581921,0.00160013
0.583051,0.00169773
0.584181,0.00178941
0.585311,0.00187557
0.586441,0.00195662
0.587571,0.00203294
0.588701,0.00210476
0.589831,0.0021715
0.59096,0.00223242
0.59209,0.00228676
0.59322,0.00233377
0.59435,0.00237286
0.59548,0.00240413
0.59661,0.00242783
0.59774,0.00244422
0.59887,0.00245357
0.6,0.00245604
0.60113,0.00245143
0.60226,0.00243945
0.60339,0.0024198
0.60452,0.00239219
0.60565,0.00235651
0.60678,0.00231332
0.60791,0.00226339
0.60904,0.00220748
0.610169,0.00214634
0.611299,0.0020805
0.612429,0.00200968
0.613559,0.00193335
0.614689,0.00185099
0.615819,0.00176209
0.616949,0.00166657
0.618079,0.00156612
0.619209,0.00146288
0.620339,0.00135897
0.621469,0.00125653
0.622599,0.00115692
0.623729,0.00105846
0.624859,0.000958673
0.625989,0.000855115
0.627119,0.000745325
0.628249,0.00062837
0.629379,0.000509424
0.630508,0.000395188
0.631638,0.000292361
0.632768,0.000207643
0.633898,0.00014637
0.635028,0.000108416
0.636158,9.22911e-05
0.637288,9.65055e-05
0.638418,0.000119569
0.639548,0.000159025
0.640678,0.000208554
0.641808,0.00026087
0.642938,0.000308689
0.644068,0.000344723
0.645198,0.000363624
0.646328,0.00036778
0.647458,0.000361519
0.648588,0.000349166
0.649718,0.000335045
0.650847,0.000322497
0.651977,0.000310914
0.653107,0.000298702
0.654237,0.000284267
0.655367,0.000266014
0.656497,0.000242825
0.657627,0.000215475
0.658757,0.000185214
0.659887,0.000153292
0.661017,0.00012096
0.662147,8.97165e-05
0.663277,6.20601e-05
0.664407,4.07375e-05
0.665537,2.8496e-05
0.666667,2.80824e-05
0.667797,4.11116e-05
0.668927,6.46679e-05
0.670056,9.47037e-05
0.671186,0.000127171
0.672316,0.000158021
0.673446,0.000184089
0.674576,0.000205731
0.675706,0.000224187
0.676836,0.000240695
0.677966,0.000256496
0.679096,0.000272512
0.680226,0.000288411
0.681356,0.000303543
0.682486,0.00031726
0.683616,0.000328914
0.684746,0.000338022
0.685876,0.000344771
0.687006,0.000349512
0.688136,0.000352599
0.689266,0.000354383
0.690395,0.000355128
0.691525,0.000354734
0.692655,0.000353013
0.693785,0.000349776
0.694915,0.000344836
0.696045,0.000338067
0.697175,0.000329609
0.698305,0.000319665
0.699435,0.000308437
0.700565,0.00029613
0.701695,0.000282888
0.702825,0.000268618
0.703955,0.000253172
0.705085,0.000236399
0.706215,0.000218149
0.707345,0.000198309
0.708475,0.000176923
0.709605,0.000154072
0.710734,0.000129838
0.711864,0.000104301
0.712994,7.81027e-05
0.714124,5.41159e-05
0.715254,3.57736e-05
0.716384,2.65083e-05
0.717514,2.97525e-05
0.718644,4.76814e-05
0.719774,7.744e-05
0.720904,0.000114916
0.722034,0.000155997
0.723164,0.000196571
0.724294,0.000233417
0.725424,0.000266885
0.726554,0.000298215
0.727684,0.000328651
0.728814,0.000359432
0.729944,0.000391439
0.731073,0.000424108
0.732203,0.000456514
0.733333,0.000487731
0.734463,0.000516833
0.735593,0.000543105
0.736723,0.000566664
0.737853,0.000587838
0.738983,0.000606953
0.740113,0.000624338
0.741243,0.000640199
0.742373,0.00065427
0.743503,0.000666165
0.744633,0.000675497
0.745763,0.00068188
0.746893,0.000685049
0.748023,0.000685221
0.749153,0.000682734
0.750282,0.000677926
0.751412,0.000671136
0.752542,0.000662571
0.753672,0.000651923
0.754802,0.000638752
0.755932,0.00062262
0.757062,0.000603087
0.758192,0.000579949
0.759322,0.000553933
0.760452,0.000526
0.761582,0.000497111
0.762712,0.000468227
0.763842,0.000439919
0.764972,0.000411198
0.766102,0.000380688
0.767232,0.000347011
0.768362,0.000308788
0.769492,0.000265399
0.770621,0.000219252
0.771751,0.000173511
0.772881,0.00013134
0.774011,9.59043e-05
0.775141,6.98339e-05
0.776271,5.3621e-05
0.777401,4.72232e-05
0.778531,5.05984e-05
0.779661,6.37041e-05
0.780791,8.59886e-05
0.781921,0.000114861
0.783051,0.000147222
0.784181,0.000179972
0.785311,0.000210009
0.786441,0.000234597
0.787571,0.00025245
0.788701,0.000262643
0.789831,0.000264252
0.79096,0.000256355
0.79209,0.000238678
0.79322,0.000213551
0.79435,0.000183954
0.79548,0.000152868
0.79661,0.000123273
0.79774,9.85849e-05
0.79887,8.39603e-05
0.8,8.49912e-05
0.80113,0.000107269
0.80226,0.000156387
0.80339,0.000235735
0.80452,0.0003399
0.80565,0.00046127
0.80678,0.00059223
0.80791,0.000725168
0.80904,0.000854179
0.810169,0.000980197
0.811299,0.00110586
0.812429,0.00123383
0.813559,0.00136672
0.814689,0.00150639
0.815819,0.00165141
0.816949,0.00179957
0.818079,0.00194865
0.819209,0.00209642
0.820339,0.0022411
0.821469,0.00238269
0.822599,0.00252159
0.823729,0.00265824
0.824859,0.00279305
0.825989,0.00292625
0.827119,0.00305717
0.828249,0.00318495
0.829379,0.00330873
0.830508,0.00342764
0.831638,0.00354094
0.832768,0.0036484
0.833898,0.00374991
0.835028,0.00384537
0.836158,0.00393468
0.837288,0.00401768
0.838418,0.00409403
0.839548,0.00416335
0.840678,0.00422525
0.841808,0.00427933
0.842938,0.00432525
0.844068,0.00436273
0.845198,0.00439155
0.846328,0.00441146
0.847458,0.00442223
0.848588,0.00442366
0.849718,0.0044156
0.850847,0.00439796
0.851977,0.00437061
0.853107,0.00433347
0.854237,0.00428637
0.855367,0.00422898
0.856497,0.00416095
0.857627,0.00408189
0.858757,0.00399143
0.859887,0.00388932
0.861017,0.00377572
0.862147,0.0036509
0.863277,0.00351514
0.864407,0.00336871
0.865537,0.00321174
0.866667,0.00304379
0.867797,0.00286429
0.868927,0.00267266
0.870056,0.00246831
0.871186,0.00225053
0.872316,0.00201803
0.873446,0.00176941
0.874576,0.00150325
0.875706,0.00121813
0.876836,0.000919511
0.877966,0.000640379
0.879096,0.000420592
0.880226,0.000300008
0.881356,0.000318486
0.882486,0.000501759
0.883616,0.000819059
0.884746,0.00122549
0.885876,0.00167616
0.887006,0.00212617
0.888136,0.00254058
0.889266,0.0029243
0.890395,0.00329216
0.891525,0.00365903
0.892655,0.00403975
0.893785,0.00444528
0.894915,0.004871
0.896045,0.00530837
0.897175,0.00574886
0.898305,0.00618396
0.899435,0.00660707
0.900565,0.00701936
0.901695,0.00742394
0.902825,0.00782391
0.903955,0.00822237
0.905085,0.00862137
0.906215,0.00901867
0.907345,0.00941098
0.908475,0.00979498
0.909605,0.0101674
0.910734,0.0105255
0.911864,0.0108692
0.912994,0.0111989
0.914124,0.011515
0.915254,0.011818
0.916384,0.0121079
0.917514,0.0123828
0.918644,0.0126403
0.919774,0.0128781
0.920904,0.0130939
0.922034,0.0132857
0.923164,0.0134536
0.924294,0.0135982
0.925424,0.0137199
0.926554,0.0138192
0.927684,0.013896
0.928814,0.0139474
0.929944,0.0139697
0.931073,0.0139593
0.932203,0.0139125
0.933333,0.0138271
0.934463,0.0137052
0.935593,0.0135504
0.936723,0.0133662
0.937853,0.0131561
0.938983,0.0129214
0.940113,0.0126549
0.941243,0.012347
0.942373,0.0119884
0.943503,0.0115694
0.944633,0.0110849
0.945763,0.0105466
0.946893,0.00997012
0.948023,0.00937145
0.949153,0.0087664
0.950282,0.0081615
0.951412,0.00752602
0.952542,0.0068199
0.953672,0.00600312
0.954802,0.00503562
0.955932,0.00391234
0.957062,0.00276815
0.958192,0.00177292
0.959322,0.0010965
0.960452,0.000908747
0.961582,0.00132682
0.962712,0.00225704
0.963842,0.00355305
0.964972,0.00506847
0.966102,0.00665693
0.967232,0.00820262
0.968362,0.00971196
0.969492,0.0112219
0.970621,0.0127696
0.971751,0.0143918
0.972881,0.0161168
0.974011,0.0179376
0.975141,0.0198385
0.976271,0.0218036
0.977401,0.0238172
0.978531,0.0258675
0.979661,0.0279587
0.980791,0.0300991
0.981921,0.0322969
0.983051,0.0345603
0.984181,0.0368954
0.985311,0.0392994
0.986441,0.0417675
0.987571,0.0442948
0.988701,0.0468763
0.989831,0.0495084
0.99096,0.0521925
0.99209,0.0549314
0.99322,0.0577276
0.99435,0.060584
0.99548,0.0635019
0.99661,0.0664781
0.99774,0.0695079
0.99887,0.0725869
1,0.0757103


==> examples/envelope.data/0-s-points.csv <==
x,y
0,30
0.00168067,29.8028
0.00336134,29.0816
0.00504202,27.8511
0.00672269,26.1353
0.00840336,23.9672
0.010084,21.3882
0.0117647,18.447
0.0134454,15.1992
0.0151261,11.7057
0.0168067,8.03164
0.0184874,4.24549
0.0201681,0.417304
0.0218487,-3.38237
0.0235294,-7.08391
0.0252101,-10.6199
0.0268908,-13.9265
0.0285714,-16.9444
0.0302521,-19.6201
0.0319328,-21.907
0.0336134,-23.7658
0.0352941,-25.1657
0.0369748,-26.0845
0.0386555,-26.5091
0.0403361,-26.4358
0.0420168,-25.87
0.0436975,-24.8261
0.0453782,-23.3275
0.0470588,-21.4052
0.0487395,-19.098
0.0504202,-16.4513
0.0521008,-13.5161
0.0537815,-10.348
0.0554622,-7.00617
0.0571429,-3.5521
0.0588235,-0.0484671
0.0605042,3.44212
0.0621849,6.85827
0.0638655,10.141
0.0655462,13.2347
0.0672269,16.0882
0.0689076,18.6558
0.0705882,20.8978
0.0722689,22.781
0.0739496,24.2799
0.0756303,25.3762
0.0773109,26.0595
0.0789916,26.3272
0.0806723,26.1844
0.0823529,25.6436
0.0840336,24.7244
0.0857143,23.4528
0.087395,21.8608
0.0890756,19.9856
0.0907563,17.8685
0.092437,15.5544
0.0941176,13.0907
0.0957983,10.5265
0.097479,7.9112
0.0991597,5.29413
0.10084,2.72328
0.102521,0.244549
0.104202,-2.09907
0.105882,-4.2682
0.107563,-6.22773
0.109244,-7.94733
0.110924,-9.40187
0.112605,-10.5718
0.114286,-11.4431
0.115966,-12.0078
0.117647,-12.2635
0.119328,-12.2136
0.121008,-11.8667
0.122689,-11.2365
0.12437,-10.3415
0.12605,-9.20411
0.127731,-7.85046
0.129412,-6.30966
0.131092,-4.6132
0.132773,-2.79428
0.134454,-0.887167
0.136134,1.07346
0.137815,3.05313
0.139496,5.0182
0.141176,6.93638
0.142857,8.77731
0.144538,10.5129
0.146218,12.118
0.147899,13.5702
0.14958,14.8507
0.151261,15.9442
0.152941,16.8388
0.154622,17.5266
0.156303,18.0032
0.157983,18.2679
0.159664,18.3234
0.161345,18.1756
0.163025,17.8338
0.164706,17.3096
0.166387,16.6177
0.168067,15.7745
0.169748,14.7984
0.171429,13.7095
0.173109,12.5288
0.17479,11.2783
0.176471,9.98025
0.178151,8.65733
0.179832,7.33184
0.181513,6.02567
0.183193,4.75996
0.184874,3.55484
0.186555,2.42919
0.188235,1.40046
0.189916,0.484457
0.191597,-0.30479
0.193277,-0.955197
0.194958,-1.45672
0.196639,-1.80145
0.198319,-1.98369
0.2,-2
0.201681,-1.84923
0.203361,-1.53254
0.205042,-1.05336
0.206723,-0.417381
0.208403,0.367479
0.210084,1.29118
0.211765,2.34163
0.213445,3.50482
0.215126,4.76492
0.216807,6.1045
0.218487,7.50467
0.220168,8.94529
0.221849,10.4052
0.223529,11.8626
0.22521,13.2951
0.226891,14.6801
0.228571,15.9952
0.230252,17.2186
0.231933,18.3291
0.233613,19.3068
0.235294,20.1332
0.236975,20.7917
0.238655,21.2681
0.240336,21.5503
0.242017,21.6293
0.243697,21.499
0.245378,21.1569
0.247059,20.6035
0.248739,19.8433
0.25042,18.8843
0.252101,17.7383
0.253782,16.4205
0.255462,14.9499
0.257143,13.3487
0.258824,11.6423
0.260504,9.85853
0.262185,8.02792
0.263866,6.1827
0.265546,4.35653
0.267227,2.58387
0.268908,0.899402
0.270588,-0.662603
0.272269,-2.06894
0.27395,-3.28814
0.27563,-4.29109
0.277311,-5.05167
0.278992,-5.54738
0.280672,-5.75984
0.282353,-5.67531
0.284034,-5.28512
0.285714,-4.58596
0.287395,-3.58017
0.289076,-2.27582
0.290756,-0.686823
0.292437,1.16723
0.294118,3.26121
0.295798,5.5648
0.297479,8.04287
0.29916,10.6561
0.30084,13.3614
0.302521,16.1129
0.304202,18.8626
0.305882,21.5613
0.307563,24.1594
0.309244,26.608
0.310924,28.8595
0.312605,30.8692
0.314286,32.5957
0.315966,34.0017
0.317647,35.0554
0.319328,35.7306
0.321008,36.0079
0.322689,35.8747
0.32437,35.3258
0.32605,34.364
0.327731,32.9995
0.329412,31.2507
0.331092,29.1432
0.332773,26.7101
0.334454,23.991
0.336134,21.0317
0.337815,17.8835
0.339496,14.6018
0.341176,11.2457
0.342857,7.87647
0.344538,4.55686
0.346218,1.34947
0.347899,-1.68418
0.34958,-4.48495
0.351261,-6.99718
0.352941,-9.16988
0.354622,-10.9577
0.356303,-12.3219
0.357983,-13.2313
0.359664,-13.6627
0.361345,-13.6016
0.363025,-13.0425
0.364706,-11.9892
0.366387,-10.4549
0.368067,-8.46163
0.369748,-6.0403
0.371429,-3.2301
0.373109,-0.0777566
0.37479,3.36327
0.376471,7.03373
0.378151,10.8697
0.379832,14.8039
0.381513,18.7665
0.383193,22.6871
0.384874,26.4956
0.386555,30.1236
0.388235,33.5058
0.389916,36.5814
0.391597,39.2949
0.393277,41.5975
0.394958,43.4477
0.396639,44.8127
0.398319,45.6683
0.4,46
0.401681,45.8028
0.403361,45.0816
0.405042,43.8511
0.406723,42.1353
0.408403,39.9672
0.410084,37.3882
0.411765,34.447
0.413445,31.1992
0.415126,27.7057
0.416807,24.0316
0.418487,20.2455
0.420168,16.4173
0.421849,12.6176
0.423529,8.91609
0.42521,5.38007
0.426891,2.0735
0.428571,-0.944388
0.430252,-3.62013
0.431933,-5.907
0.433613,-7.76584
0.435294,-9.16572
0.436975,-10.0845
0.438655,-10.5091
0.440336,-10.4358
0.442017,-9.86998
0.443697,-8.82615
0.445378,-7.32745
0.447059,-5.40517
0.448739,-3.09802
0.45042,-0.451334
0.452101,2.48388
0.453782,5.65199
0.455462,8.99383
0.457143,12.4479
0.458824,15.9515
0.460504,19.4421
0.462185,22.8583
0.463866,26.141
0.465546,29.2347
0.467227,32.0882
0.468908,34.6558
0.470588,36.8978
0.472269,38.781
0.47395,40.2799
0.47563,41.3762
0.477311,42.0595
0.478992,42.3272
0.480672,42.1844
0.482353,41.6436
0.484034,40.7244
0.485714,39.4528
0.487395,37.8608
0.489076,35.9856
0.490756,33.8685
0.492437,31.5544
0.494118,29.0907
0.495798,26.5265
0.497479,23.9112
0.49916,21.2941
0.50084,18.7233
0.502521,16.2445
0.504202,13.9009
0.505882,11.7318
0.507563,9.77227
0.509244,8.05267
0.510924,6.59813
0.512605,5.42824
0.514286,4.5569
0.515966,3.99219
0.517647,3.73645
0.519328,3.78638
0.521008,4.13329
0.522689,4.76345
0.52437,5.65849
0.52605,6.79589
0.527731,8.14954
0.529412,9.69034
0.531092,11.3868
0.532773,13.2057
0.534454,15.1128
0.536134,17.0735
0.537815,19.0531
0.539496,21.0182
0.541176,22.9364
0.542857,24.7773
0.544538,26.5129
0.546218,28.118
0.547899,29.5702
0.54958,30.8507
0.551261,31.9442
0.552941,32.8388
0.554622,33.5266
0.556303,34.0032
0.557983,34.2679
0.559664,34.3234
0.561345,34.1756
0.563025,33.8338
0.564706,33.3096
0.566387,32.6177
0.568067,31.7745
0.569748,30.7984
0.571429,29.7095
0.573109,28.5288
0.57479,27.2783
0.576471,25.9803
0.578151,24.6573
0.579832,23.3318
0.581513,22.0257
0.583193,20.76
0.584874,19.5548
0.586555,18.4292
0.588235,17.4005
0.589916,16.4845
0.591597,15.6952
0.593277,15.0448
0.594958,14.5433
0.596639,14.1986
0.598319,14.0163
0.6,14
0.601681,14.1508
0.603361,14.4675
0.605042,14.9466
0.606723,15.5826
0.608403,16.3675
0.610084,17.2912
0.611765,18.3416
0.613445,19.5048
0.615126,20.7649
0.616807,22.1045
0.618487,23.5047
0.620168,24.9453
0.621849,26.4052
0.623529,27.8626
0.62521,29.2951
0.626891,30.6801
0.628571,31.9952
0.630252,33.2186
0.631933,34.3291
0.633613,35.3068
0.635294,36.1332
0.636975,36.7917
0.638655,37.2681
0.640336,37.5503
0.642017,37.6293
0.643697,37.499
0.645378,37.1569
0.647059,36.6035
0.648739,35.8433
0.65042,34.8843
0.652101,33.7383
0.653782,32.4205
0.655462,30.9499
0.657143,29.3487
0.658824,27.6423
0.660504,25.8585
0.662185,24.0279
0.663866,22.1827
0.665546,20.3565
0.667227,18.5839
0.668908,16.8994
0.670588,15.3374
0.672269,13.9311
0.67395,12.7119
0.67563,11.7089
0.677311,10.9483
0.678992,10.4526
0.680672,10.2402
0.682353,10.3247
0.684034,10.7149
0.685714,11.414
0.687395,12.4198
0.689076,13.7242
0.690756,15.3132
0.692437,17.1672
0.694118,19.2612
0.695798,21.5648
0.697479,24.0429
0.69916,26.6561
0.70084,29.3614
0.702521,32.1129
0.704202,34.8626
0.705882,37.5613
0.707563,40.1594
0.709244,42.608
0.710924,44.8595
0.712605,46.8692
0.714286,48.5957
0.715966,50.0017
0.717647,51.0554
0.719328,51.7306
0.721008,52.0079
0.722689,51.8747
0.72437,51.3258
0.72605,50.364
0.727731,48.9995
0.729412,47.2507
0.731092,45.1432
0.732773,42.7101
0.734454,39.991
0.736134,37.0317
0.737815,33.8835
0.739496,30.6018
0.741176,27.2457
0.742857,23.8765
0.744538,20.5569
0.746218,17.3495
0.747899,14.3158
0.74958,11.5151
0.751261,9.00282
0.752941,6.83012
0.754622,5.0423
0.756303,3.67805
0.757983,2.76868
0.759664,2.33731
0.761345,2.39844
0.763025,2.95752
0.764706,4.01075
0.766387,5.54509
0.768067,7.53837
0.769748,9.9597
0.771429,12.7699
0.773109,15.9222
0.77479,19.3633
0.776471,23.0337
0.778151,26.8697
0.779832,30.8039
0.781513,34.7665
0.783193,38.6871
0.784874,42.4956
0.786555,46.1236
0.788235,49.5058
0.789916,52.5814
0.791597,55.2949
0.793277,57.5975
0.794958,59.4477
0.796639,60.8127
0.798319,61.6683
0.8,62
0.801681,61.8028
0.803361,61.0816
0.805042,59.8511
0.806723,58.1353
0.808403,55.9672
0.810084,53.3882
0.811765,50.447
0.813445,47.1992
0.815126,43.7057
0.816807,40.0316
0.818487,36.2455
0.820168,32.4173
0.821849,28.6176
0.823529,24.9161
0.82521,21.3801
0.826891,18.0735
0.828571,15.0556
0.830252,12.3799
0.831933,10.093
0.833613,8.23416
0.835294,6.83428
0.836975,5.9155
0.838655,5.49088
0.840336,5.5642
0.842017,6.13002
0.843697,7.17385
0.845378,8.67255
0.847059,10.5948
0.848739,12.902
0.85042,15.5487
0.852101,18.4839
0.853782,21.652
0.855462,24.9938
0.857143,28.4479
0.858824,31.9515
0.860504,35.4421
0.862185,38.8583
0.863866,42.141
0.865546,45.2347
0.867227,48.0882
0.868908,50.6558
0.870588,52.8978
0.872269,54.781
0.87395,56.2799
0.87563,57.3762
0.877311,58.0595
0.878992,58.3272
0.880672,58.1844
0.882353,57.6436
0.884034,56.7244
0.885714,55.4528
0.887395,53.8608
0.889076,51.9856
0.890756,49.8685
0.892437,47.5544
0.894118,45.0907
0.895798,42.5265
0.897479,39.9112
0.89916,37.2941
0.90084,34.7233
0.902521,32.2445
0.904202,29.9009
0.905882,27.7318
0.907563,25.7723
0.909244,24.0527
0.910924,22.5981
0.912605,21.4282
0.914286,20.5569
0.915966,19.9922
0.917647,19.7365
0.919328,19.7864
0.921008,20.1333
0.922689,20.7635
0.92437,21.6585
0.92605,22.7959
0.927731,24.1495
0.929412,25.6903
0.931092,27.3868
0.932773,29.2057
0.934454,31.1128
0.936134,33.0735
0.937815,35.0531
0.939496,37.0182
0.941176,38.9364
0.942857,40.7773
0.944538,42.5129
0.946218,44.118
0.947899,45.5702
0.94958,46.8507
0.951261,47.9442
0.952941,48.8388
0.954622,49.5266
0.956303,50.0032
0.957983,50.2679
0.959664,50.3234
0.961345,50.1756
0.963025,49.8338
0.964706,49.3096
0.966387,48.6177
0.968067,47.7745
0.969748,46.7984
0.971429,45.7095
0.973109,44.5288
0.97479,43.2783
0.976471,41.9803
0.978151,40.6573
0.979832,39.3318
0.981513,38.0257
0.983193,36.76
0.984874,35.5548
0.986555,34.4292
0.988235,33.4005
0.989916,32.4845
0.991597,31.6952
0.993277,31.0448
0.994958,30.5433
0.996639,30.1986
0.998319,30.0163
1,30


==> examples/envelope.data/0-s.csv <==
x,y
0,30.0001
0.00112994,29.9261
0.00225989,29.6123
0.00338983,29.0643
0.00451977,28.2873
0.00564972,27.2867
0.00677966,26.0693
0.0079096,24.6476
0.00903955,23.0354
0.0101695,21.2468
0.0112994,19.2956
0.0124294,17.1968
0.0135593,14.9692
0.0146893,12.633
0.0158192,10.208
0.0169492,7.71437
0.0180791,5.17223
0.019209,2.60298
0.020339,0.0282458
0.0214689,-2.53034
0.0225989,-5.05116
0.0237288,-7.51306
0.0248588,-9.89677
0.0259887,-12.1835
0.0271186,-14.3545
0.0282486,-16.3909
0.0293785,-18.2751
0.0305085,-19.994
0.0316384,-21.5354
0.0327684,-22.8873
0.0338983,-24.0378
0.0350282,-24.9761
0.0361582,-25.6979
0.0372881,-26.2001
0.0384181,-26.4798
0.039548,-26.5338
0.040678,-26.3608
0.0418079,-25.9656
0.0429379,-25.3546
0.0440678,-24.5341
0.0451977,-23.5106
0.0463277,-22.2917
0.0474576,-20.8902
0.0485876,-19.3203
0.0497175,-17.5959
0.0508475,-15.7311
0.0519774,-13.7409
0.0531073,-11.643
0.0542373,-9.45586
0.0553672,-7.19818
0.0564972,-4.88844
0.0576271,-2.54528
0.0587571,-0.187597
0.059887,2.16565
0.0610169,4.4955
0.0621469,6.78297
0.0632768,9.00968
0.0644068,11.1596
0.0655367,13.2173
0.0666667,15.1672
0.0677966,16.9939
0.0689266,18.6832
0.0700565,20.2247
0.0711864,21.6098
0.0723164,22.8292
0.0734463,23.8741
0.0745763,24.7368
0.0757062,25.415
0.0768362,25.9076
0.0779661,26.2134
0.079096,26.3316
0.080226,26.2622
0.0813559,26.0107
0.0824859,25.5834
0.0836158,24.987
0.0847458,24.2279
0.0858757,23.3138
0.0870056,22.2558
0.0881356,21.0663
0.0892655,19.7575
0.0903955,18.3417
0.0915254,16.8315
0.0926554,15.2417
0.0937853,13.5872
0.0949153,11.883
0.0960452,10.1442
0.0971751,8.38584
0.0983051,6.62246
0.099435,4.86865
0.100565,3.13897
0.101695,1.44798
0.102825,-0.190307
0.103955,-1.76415
0.105085,-3.26234
0.106215,-4.6737
0.107345,-5.98703
0.108475,-7.19202
0.109605,-8.28188
0.110734,-9.25071
0.111864,-10.0926
0.112994,-10.8016
0.114124,-11.3729
0.115254,-11.8055
0.116384,-12.0994
0.117514,-12.2547
0.118644,-12.2713
0.119774,-12.1503
0.120904,-11.8961
0.122034,-11.5141
0.123164,-11.0096
0.124294,-10.388
0.125424,-9.65532
0.126554,-8.81994
0.127684,-7.89096
0.128814,-6.87745
0.129944,-5.78849
0.131073,-4.6334
0.132203,-3.42253
0.133333,-2.16652
0.134463,-0.875977
0.135593,0.43848
0.136723,1.76634
0.137853,3.09752
0.138983,4.42205
0.140113,5.72997
0.141243,7.01129
0.142373,8.25647
0.143503,9.45753
0.144633,10.607
0.145763,11.6972
0.146893,12.7206
0.148023,13.6704
0.149153,14.5418
0.150282,15.3309
0.151412,16.0335
0.152542,16.6457
0.153672,17.164
0.154802,17.5875
0.155932,17.9159
0.157062,18.1491
0.158192,18.2867
0.159322,18.329
0.160452,18.2786
0.161582,18.1384
0.162712,17.9117
0.163842,17.6015
0.164972,17.2112
0.166102,16.7459
0.167232,16.2112
0.168362,15.6125
0.169492,14.9553
0.170621,14.2454
0.171751,13.4891
0.172881,12.6933
0.174011,11.8648
0.175141,11.0101
0.176271,10.1361
0.177401,9.24954
0.178531,8.35724
0.179661,7.46599
0.180791,6.5826
0.181921,5.71371
0.183051,4.86536
0.184181,4.04343
0.185311,3.25379
0.186441,2.50233
0.187571,1.79465
0.188701,1.13524
0.189831,0.52832
0.19096,-0.0218795
0.19209,-0.511142
0.19322,-0.935602
0.19435,-1.29281
0.19548,-1.58066
0.19661,-1.79706
0.19774,-1.93991
0.19887,-2.00751
0.2,-1.99969
0.20113,-1.91671
0.20226,-1.75879
0.20339,-1.52616
0.20452,-1.21946
0.20565,-0.840849
0.20678,-0.392863
0.20791,0.121947
0.20904,0.701036
0.210169,1.34151
0.211299,2.03913
0.212429,2.78928
0.213559,3.58736
0.214689,4.42878
0.215819,5.30869
0.216949,6.22121
0.218079,7.1602
0.219209,8.11954
0.220339,9.0931
0.221469,10.0746
0.222599,11.0573
0.223729,12.0344
0.224859,12.9989
0.225989,13.944
0.227119,14.8629
0.228249,15.7489
0.229379,16.5954
0.230508,17.396
0.231638,18.1439
0.232768,18.8329
0.233898,19.4576
0.235028,20.013
0.236158,20.4939
0.237288,20.8952
0.238418,21.2123
0.239548,21.4423
0.240678,21.5827
0.241808,21.631
0.242938,21.5847
0.244068,21.442
0.245198,21.2033
0.246328,20.8695
0.247458,20.4418
0.248588,19.921
0.249718,19.3089
0.250847,18.6097
0.251977,17.828
0.253107,16.9687
0.254237,16.0365
0.255367,15.0369
0.256497,13.9775
0.257627,12.8662
0.258757,11.7114
0.259887,10.5211
0.261017,9.30381
0.262147,8.06949
0.263277,6.82837
0.264407,5.59071
0.265537,4.36678
0.266667,3.16688
0.267797,2.00146
0.268927,0.881008
0.270056,-0.183987
0.271186,-1.18303
0.272316,-2.10598
0.273446,-2.94399
0.274576,-3.68857
0.275706,-4.33124
0.276836,-4.8635
0.277966,-5.27754
0.279096,-5.56827
0.280226,-5.7313
0.281356,-5.76223
0.282486,-5.65665
0.283616,-5.41109
0.284746,-5.02577
0.285876,-4.50182
0.287006,-3.84037
0.288136,-3.04257
0.289266,-2.11054
0.290395,-1.05035
0.291525,0.130937
0.292655,1.42627
0.293785,2.82858
0.294915,4.32998
0.296045,5.91924
0.297175,7.58431
0.298305,9.31313
0.299435,11.0936
0.300565,12.9133
0.301695,14.7577
0.302825,16.6119
0.303955,18.461
0.305085,20.2901
0.306215,22.0843
0.307345,23.8289
0.308475,25.509
0.309605,27.11
0.310734,28.617
0.311864,30.016
0.312994,31.295
0.314124,32.4427
0.315254,33.4477
0.316384,34.2988
0.317514,34.9856
0.318644,35.502
0.319774,35.8428
0.320904,36.003
0.322034,35.9774
0.323164,35.7621
0.324294,35.3585
0.325424,34.7693
0.326554,33.9972
0.327684,33.0449
0.328814,31.9162
0.329944,30.6204
0.331073,29.1679
0.332203,27.5691
0.333333,25.8344
0.334463,23.9754
0.335593,22.0074
0.336723,19.9469
0.337853,17.8104
0.338983,15.6142
0.340113,13.3752
0.341243,11.1123
0.342373,8.84464
0.343503,6.59141
0.344633,4.37186
0.345763,2.20498
0.346893,0.108948
0.348023,-1.89826
0.349153,-3.79869
0.350282,-5.57436
0.351412,-7.20818
0.352542,-8.68651
0.353672,-9.99659
0.354802,-11.1257
0.355932,-12.0609
0.357062,-12.7911
0.358192,-13.31
0.359322,-13.6133
0.360452,-13.6964
0.361582,-13.5545
0.362712,-13.1848
0.363842,-12.5906
0.364972,-11.7768
0.366102,-10.7483
0.367232,-9.50989
0.368362,-8.06806
0.369492,-6.43496
0.370621,-4.62423
0.371751,-2.64951
0.372881,-0.524458
0.374011,1.73628
0.375141,4.11402
0.376271,6.58907
0.377401,9.14173
0.378531,11.7523
0.379661,14.4008
0.380791,17.0658
0.381921,19.7257
0.383051,22.3588
0.384181,24.9434
0.385311,27.4582
0.386441,29.8838
0.387571,32.2011
0.388701,34.3911
0.389831,36.4346
0.39096,38.3136
0.39209,40.0148
0.39322,41.5256
0.39435,42.8338
0.39548,43.9269
0.39661,44.7941
0.39774,45.4307
0.39887,45.8339
0.4,46.0004
0.40113,45.9274
0.40226,45.6134
0.40339,45.0637
0.40452,44.2854
0.40565,43.2853
0.40678,42.0705
0.40791,40.6494
0.40904,39.036
0.410169,37.2458
0.411299,35.2943
0.412429,33.1969
0.413559,30.97
0.414689,28.6334
0.415819,26.2078
0.416949,23.7138
0.418079,21.172
0.419209,18.6032
0.420339,16.0288
0.421469,13.4702
0.422599,10.9488
0.423729,8.48595
0.424859,6.10256
0.425989,3.81691
0.427119,1.64673
0.428249,-0.390298
0.429379,-2.27646
0.430508,-3.99528
0.431638,-5.53516
0.432768,-6.88574
0.433898,-8.03665
0.435028,-8.97753
0.436158,-9.69955
0.437288,-10.2001
0.438418,-10.4781
0.439548,-10.5324
0.440678,-10.362
0.441808,-9.96724
0.442938,-9.35482
0.444068,-8.53281
0.445198,-7.50932
0.446328,-6.29247
0.447458,-4.89156
0.448588,-3.32068
0.449718,-1.5951
0.450847,0.269892
0.451977,2.25902
0.453107,4.35639
0.454237,6.54366
0.455367,8.80186
0.456497,11.112
0.457627,13.4552
0.458757,15.8125
0.459887,18.1652
0.461017,20.4949
0.462147,22.7829
0.463277,25.0106
0.464407,27.1603
0.465537,29.2169
0.466667,31.166
0.467797,32.9932
0.468927,34.6843
0.470056,36.2259
0.471186,37.6096
0.472316,38.8278
0.473446,39.8731
0.474576,40.738
0.475706,41.4164
0.476836,41.9076
0.477966,42.2121
0.479096,42.3304
0.480226,42.2631
0.481356,42.012
0.482486,41.5836
0.483616,40.9859
0.484746,40.2268
0.485876,39.3142
0.487006,38.2567
0.488136,37.0666
0.489266,35.757
0.490395,34.341
0.491525,32.8315
0.492655,31.2421
0.493785,29.5876
0.494915,27.8831
0.496045,26.144
0.497175,24.3854
0.498305,22.6223
0.499435,20.869
0.500565,19.1396
0.501695,17.4482
0.502825,15.8089
0.503955,14.2352
0.505085,12.7379
0.506215,11.3272
0.507345,10.0136
0.508475,8.80707
0.509605,7.71712
0.510734,6.74934
0.511864,5.90846
0.512994,5.1992
0.514124,4.62629
0.515254,4.19347
0.516384,3.90052
0.517514,3.74627
0.518644,3.72953
0.519774,3.8491
0.520904,4.10295
0.522034,4.48566
0.523164,4.99099
0.524294,5.61266
0.525424,6.34443
0.526554,7.17947
0.527684,8.10878
0.528814,9.12279
0.529944,10.212
0.531073,11.3667
0.532203,12.5773
0.533333,13.8332
0.534463,15.1239
0.535593,16.4386
0.536723,17.7667
0.537853,19.0977
0.538983,20.4219
0.540113,21.7295
0.541243,23.0111
0.542373,24.257
0.543503,25.458
0.544633,26.6068
0.545763,27.6965
0.546893,28.7202
0.548023,29.6709
0.549153,30.5425
0.550282,31.3309
0.551412,32.0329
0.552542,32.6452
0.553672,33.1645
0.554802,33.5881
0.555932,33.916
0.557062,34.1485
0.558192,34.2862
0.559322,34.3294
0.560452,34.2791
0.561582,34.1385
0.562712,33.9113
0.563842,33.601
0.564972,33.2113
0.566102,32.7463
0.567232,32.2113
0.568362,31.6123
0.569492,30.955
0.570621,30.2454
0.571751,29.4893
0.572881,28.6935
0.574011,27.8648
0.575141,27.01
0.576271,26.136
0.577401,25.2495
0.578531,24.3574
0.579661,23.4662
0.580791,22.5826
0.581921,21.7135
0.583051,20.8652
0.584181,20.0435
0.585311,19.2541
0.586441,18.5025
0.587571,17.7943
0.588701,17.1349
0.589831,16.5284
0.59096,15.9785
0.59209,15.4891
0.59322,15.0641
0.59435,14.7068
0.59548,14.4194
0.59661,14.2033
0.59774,14.0604
0.59887,13.9922
0.6,13.9999
0.60113,14.0833
0.60226,14.2416
0.60339,14.4742
0.60452,14.7802
0.60565,15.1588
0.60678,15.6071
0.60791,16.1223
0.60904,16.7014
0.610169,17.3413
0.611299,18.0388
0.612429,18.7892
0.613559,19.5876
0.614689,20.4291
0.615819,21.3086
0.616949,22.221
0.618079,23.1601
0.619209,24.1197
0.620339,25.0933
0.621469,26.0746
0.622599,27.0572
0.623729,28.0343
0.624859,28.9989
0.625989,29.9441
0.627119,30.8631
0.628249,31.7489
0.629379,32.5953
0.630508,33.3957
0.631638,34.1438
0.632768,34.8333
0.633898,35.4579
0.635028,36.0129
0.636158,36.4934
0.637288,36.895
0.638418,37.2128
0.639548,37.4428
0.640678,37.5826
0.641808,37.6303
0.642938,37.5843
0.644068,37.4425
0.645198,37.2039
0.646328,36.8695
0.647458,36.4411
0.648588,35.9205
0.649718,35.3095
0.650847,34.6103
0.651977,33.828
0.653107,32.9681
0.654237,32.036
0.655367,31.0373
0.656497,29.978
0.657627,28.8664
0.658757,27.711
0.659887,26.5206
0.661017,25.3039
0.662147,24.0698
0.663277,22.8286
0.664407,21.5907
0.665537,20.3665
0.666667,19.1666
0.667797,18.0015
0.668927,16.8813
0.670056,15.8164
0.671186,14.817
0.672316,13.8935
0.673446,13.0556
0.674576,12.3117
0.675706,11.6695
0.676836,11.1369
0.677966,10.7217
0.679096,10.4309
0.680226,10.2688
0.681356,10.2387
0.682486,10.344
0.683616,10.588
0.684746,10.9732
0.685876,11.4982
0.687006,12.1607
0.688136,12.9583
0.689266,13.8887
0.690395,14.9486
0.691525,16.1308
0.692655,17.4271
0.693785,18.8294
0.694915,20.3295
0.696045,21.9184
0.697175,23.584
0.698305,25.3136
0.699435,27.0943
0.700565,28.9133
0.701695,30.7573
0.702825,32.6115
0.703955,34.461
0.705085,36.2904
0.706215,38.0848
0.707345,39.829
0.708475,41.5086
0.709605,43.1094
0.710734,44.6169
0.711864,46.0169
0.712994,47.2957
0.714124,48.4423
0.715254,49.4466
0.716384,50.2981
0.717514,50.9867
0.718644,51.5031
0.719774,51.8426
0.720904,52.0016
0.722034,51.9763
0.723164,51.7632
0.724294,51.3599
0.725424,50.7694
0.726554,49.9959
0.727684,49.0437
0.728814,47.9172
0.729944,46.6218
0.731073,45.1681
0.732203,43.568
0.733333,41.8333
0.734463,39.9759
0.735593,38.0084
0.736723,35.9473
0.737853,33.8099
0.738983,31.6134
0.740113,29.3751
0.741243,27.1127
0.742373,24.8451
0.743503,22.5916
0.744633,20.3716
0.745763,18.2043
0.746893,16.1086
0.748023,14.1022
0.749153,12.2023
0.750282,10.426
0.751412,8.79068
0.752542,7.31249
0.753672,6.00376
0.754802,4.87581
0.755932,3.93996
0.757062,3.20753
0.758192,2.68842
0.759322,2.38677
0.760452,2.30531
0.761582,2.44676
0.762712,2.81384
0.763842,3.40769
0.764972,4.2231
0.766102,5.25331
0.767232,6.49154
0.768362,7.93101
0.769492,9.56355
0.770621,11.3754
0.771751,13.3515
0.772881,15.4767
0.774011,17.7359
0.775141,20.113
0.776271,22.5886
0.777401,25.1421
0.778531,27.7531
0.779661,30.4011
0.780791,33.0656
0.781921,35.7251
0.783051,38.3583
0.784181,40.9434
0.785311,43.4591
0.786441,45.8844
0.787571,48.2007
0.788701,50.3899
0.789831,52.434
0.79096,54.315
0.79209,56.0161
0.79322,57.5253
0.79435,58.8321
0.79548,59.9257
0.79661,60.7955
0.79774,61.4324
0.79887,61.8338
0.8,61.9987
0.80113,61.926
0.80226,61.6147
0.80339,61.0655
0.80452,60.2856
0.80565,59.2839
0.80678,58.0691
0.80791,56.6502
0.80904,55.0374
0.810169,53.2462
0.811299,51.2934
0.812429,49.1958
0.813559,46.9702
0.814689,44.6342
0.815819,42.2083
0.816949,39.7137
0.818079,37.1714
0.819209,34.6027
0.820339,32.0288
0.821469,29.4707
0.822599,26.9494
0.823729,24.486
0.824859,22.1015
0.825989,19.8161
0.827119,17.6472
0.828249,15.6111
0.829379,13.7243
0.830508,12.0034
0.831638,10.4635
0.832768,9.11447
0.833898,7.96499
0.835028,7.02364
0.836158,6.29904
0.837288,5.7982
0.838418,5.52188
0.839548,5.46924
0.840678,5.63946
0.841808,6.03168
0.842938,6.64361
0.844068,7.46695
0.845198,8.49195
0.846328,9.70884
0.847458,11.1079
0.848588,12.6781
0.849718,14.4045
0.850847,16.2705
0.851977,18.2599
0.853107,20.3564
0.854237,22.5431
0.855367,24.8014
0.856497,27.1119
0.857627,29.4555
0.858757,31.813
0.859887,34.1654
0.861017,36.4944
0.862147,38.7821
0.863277,41.0104
0.864407,43.1613
0.865537,45.2178
0.866667,47.1657
0.867797,48.992
0.868927,50.6835
0.870056,52.2271
0.871186,53.6109
0.872316,54.8277
0.873446,55.8716
0.874576,56.7369
0.875706,57.4175
0.876836,57.909
0.877966,58.2122
0.879096,58.3291
0.880226,58.262
0.881356,58.0128
0.882486,57.5849
0.883616,56.9862
0.884746,56.226
0.885876,55.3132
0.887006,54.2571
0.888136,53.0675
0.889266,51.7574
0.890395,50.3406
0.891525,48.8309
0.892655,47.2419
0.893785,45.5878
0.894915,43.8835
0.896045,42.1442
0.897175,40.3852
0.898305,38.6217
0.899435,36.8687
0.900565,35.1399
0.901695,33.4489
0.902825,31.8092
0.903955,30.2344
0.905085,28.7371
0.906215,27.3274
0.907345,26.0146
0.908475,24.8078
0.909605,23.7163
0.910734,22.7483
0.911864,21.9085
0.912994,21.2002
0.914124,20.6271
0.915254,20.1927
0.916384,19.8995
0.917514,19.7461
0.918644,19.7304
0.919774,19.85
0.920904,20.1025
0.922034,20.4848
0.923164,20.9908
0.924294,21.6132
0.925424,22.3451
0.926554,23.1793
0.927684,24.1083
0.928814,25.1225
0.929944,26.2121
0.931073,27.3671
0.932203,28.5774
0.933333,29.8331
0.934463,31.1236
0.935593,32.4384
0.936723,33.7667
0.937853,35.0981
0.938983,36.4221
0.940113,37.7293
0.941243,39.0106
0.942373,40.2567
0.943503,41.4586
0.944633,42.6074
0.945763,43.6964
0.946893,44.7196
0.948023,45.6705
0.949153,46.543
0.950282,47.3315
0.951412,48.0328
0.952542,48.6445
0.953672,49.1639
0.954802,49.5886
0.955932,49.9167
0.957062,50.1486
0.958192,50.2856
0.959322,50.3289
0.960452,50.2795
0.961582,50.1391
0.962712,49.9114
0.963842,49.6006
0.964972,49.2109
0.966102,48.7464
0.967232,48.2117
0.968362,47.6124
0.969492,46.9549
0.970621,46.2451
0.971751,45.4893
0.972881,44.6936
0.974011,43.8649
0.975141,43.01
0.976271,42.1359
0.977401,41.2493
0.978531,40.3573
0.979661,39.4663
0.980791,38.5829
0.981921,37.7136
0.983051,36.8649
0.984181,36.0433
0.985311,35.2541
0.986441,34.5028
0.987571,33.7945
0.988701,33.1346
0.989831,32.528
0.99096,31.9786
0.99209,31.4896
0.99322,31.0644
0.99435,30.7065
0.99548,30.4189
0.99661,30.2032
0.99774,30.0606
0.99887,29.9925
1,30


==> examples/envelope.data/1-a-analytic.csv <==
x,y
-4,1.125
-3.99096,1.12049
-3.98192,1.11598
-3.97288,1.11149
-3.96384,1.107
-3.9548,1.10253
-3.94576,1.09807
-3.93672,1.09361
-3.92768,1.08917
-3.91864,1.08474
-3.9096,1.08031
-3.90056,1.0759
-3.89153,1.0715
-3.88249,1.06711
-3.87345,1.06272
-3.86441,1.05835
-3.85537,1.05399
-3.84633,1.04964
-3.83729,1.0453
-3.82825,1.04097
-3.81921,1.03665
-3.81017,1.03234
-3.80113,1.02804
-3.79209,1.02375
-3.78305,1.01947
-3.77401,1.0152
-3.76497,1.01094
-3.75593,1.00669
-3.74689,1.00245
-3.73785,0.998222
-3.72881,0.994003
-3.71977,0.989795
-3.71073,0.985597
-3.70169,0.981409
-3.69266,0.977231
-3.68362,0.973064
-3.67458,0.968907
-3.66554,0.96476
-3.6565,0.960623
-3.64746,0.956497
-3.63842,0.95238
-3.62938,0.948274
-3.62034,0.944178
-3.6113,0.940093
-3.60226,0.936017
-3.59322,0.931952
-3.58418,0.927897
-3.57514,0.923852
-3.5661,0.919818
-3.55706,0.915793
-3.54802,0.911779
-3.53898,0.907775
-3.52994,0.903781
-3.5209,0.899798
-3.51186,0.895824
-3.50282,0.891861
-3.49379,0.887908
-3.48475,0.883966
-3.47571,0.880033
-3.46667,0.876111
-3.45763,0.872199
-3.44859,0.868297
-3.43955,0.864406
-3.43051,0.860524
-3.42147,0.856653
-3.41243,0.852792
-3.40339,0.848941
-3.39435,0.845101
-3.38531,0.841271
-3.37627,0.83745
-3.36723,0.833641
-3.35819,0.829841
-3.34915,0.826051
-3.34011,0.822272
-3.33107,0.818503
-3.32203,0.814744
-3.31299,0.810996
-3.30395,0.807257
-3.29492,0.803529
-3.28588,0.799811
-3.27684,0.796103
-3.2678,0.792406
-3.25876,0.788719
-3.24972,0.785041
-3.24068,0.781375
-3.23164,0.777718
-3.2226,0.774071
-3.21356,0.770435
-3.20452,0.766809
-3.19548,0.763193
-3.18644,0.759588
-3.1774,0.755992
-3.16836,0.752407
-3.15932,0.748832
-3.15028,0.745267
-3.14124,0.741713
-3.1322,0.738169
-3.12316,0.734635
-3.11412,0.731111
-3.10508,0.727597
-3.09605,0.724093
-3.08701,0.7206
-3.07797,0.717117
-3.06893,0.713644
-3.05989,0.710182
-3.05085,0.706729
-3.04181,0.703287
-3.03277,0.699855
-3.02373,0.696433
-3.01469,0.693022
-3.00565,0.689621
-2.99661,0.68623
-2.98757,0.682849
-2.97853,0.679478
-2.96949,0.676117
-2.96045,0.672767
-2.95141,0.669427
-2.94237,0.666097
-2.93333,0.662778
-2.92429,0.659468
-2.91525,0.656169
-2.90621,0.65288
-2.89718,0.649601
-2.88814,0.646333
-2.8791,0.643075
-2.87006,0.639827
-2.86102,0.636589
-2.85198,0.633361
-2.84294,0.630143
-2.8339,0.626936
-2.82486,0.623739
-2.81582,0.620552
-2.80678,0.617376
-2.79774,0.614209
-2.7887,0.611053
-2.77966,0.607907
-2.77062,0.604771
-2.76158,0.601646
-2.75254,0.598531
-2.7435,0.595425
-2.73446,0.592331
-2.72542,0.589246
-2.71638,0.586171
-2.70734,0.583107
-2.69831,0.580053
-2.68927,0.577009
-2.68023,0.573976
-2.67119,0.570952
-2.66215,0.567939
-2.65311,0.564936
-2.64407,0.561943
-2.63503,0.558961
-2.62599,0.555989
-2.61695,0.553026
-2.60791,0.550075
-2.59887,0.547133
-2.58983,0.544201
-2.58079,0.54128
-2.57175,0.538369
-2.56271,0.535468
-2.55367,0.532578
-2.54463,0.529697
-2.53559,0.526827
-2.52655,0.523967
-2.51751,0.521117
-2.50847,0.518278
-2.49944,0.515448
-2.4904,0.512629
-2.48136,0.50982
-2.47232,0.507022
-2.46328,0.504233
-2.45424,0.501455
-2.4452,0.498687
-2.43616,0.495929
-2.42712,0.493182
-2.41808,0.490444
-2.40904,0.487717
-2.4,0.485
-2.39096,0.482293
-2.38192,0.479597
-2.37288,0.47691
-2.36384,0.474234
-2.3548,0.471568
-2.34576,0.468913
-2.33672,0.466267
-2.32768,0.463632
-2.31864,0.461007
-2.3096,0.458392
-2.30056,0.455787
-2.29153,0.453193
-2.28249,0.450609
-2.27345,0.448035
-2.26441,0.445471
-2.25537,0.442918
-2.24633,0.440374
-2.23729,0.437841
-2.22825,0.435318
-2.21921,0.432806
-2.21017,0.430303
-2.20113,0.427811
-2.19209,0.425329
-2.18305,0.422857
-2.17401,0.420395
-2.16497,0.417944
-2.15593,0.415503
-2.14689,0.413072
-2.13785,0.410651
-2.12881,0.40824
-2.11977,0.40584
-2.11073,0.40345
-2.10169,0.40107
-2.09266,0.3987
-2.08362,0.396341
-2.07458,0.393992
-2.06554,0.391653
-2.0565,0.389324
-2.04746,0.387005
-2.03842,0.384697
-2.02938,0.382399
-2.02034,0.380111
-2.0113,0.377833
-2.00226,0.375565
-1.99322,0.373308
-1.98418,0.371061
-1.97514,0.368824
-1.9661,0.366597
-1.95706,0.364381
-1.94802,0.362175
-1.93898,0.359978
-1.92994,0.357793
-1.9209,0.355617
-1.91186,0.353452
-1.90282,0.351296
-1.89379,0.349151
-1.88475,0.347017
-1.87571,0.344892
-1.86667,0.342778
-1.85763,0.340674
-1.84859,0.33858
-1.83955,0.336496
-1.83051,0.334423
-1.82147,0.332359
-1.81243,0.330306
-1.80339,0.328263
-1.79435,0.326231
-1.78531,0.324208
-1.77627,0.322196
-1.76723,0.320194
-1.75819,0.318202
-1.74915,0.316221
-1.74011,0.31425
-1.73107,0.312288
-1.72203,0.310338
-1.71299,0.308397
-1.70395,0.306466
-1.69492,0.304546
-1.68588,0.302636
-1.67684,0.300736
-1.6678,0.298847
-1.65876,0.296967
-1.64972,0.295098
-1.64068,0.293239
-1.63164,0.29139
-1.6226,0.289552
-1.61356,0.287723
-1.60452,0.285905
-1.59548,0.284097
-1.58644,0.2823
-1.5774,0.280512
-1.56836,0.278735
-1.55932,0.276968
-1.55028,0.275211
-1.54124,0.273464
-1.5322,0.271728
-1.52316,0.270002
-1.51412,0.268286
-1.50508,0.26658
-1.49605,0.264884
-1.48701,0.263199
-1.47797,0.261524
-1.46893,0.259859
-1.45989,0.258204
-1.45085,0.25656
-1.44181,0.254926
-1.43277,0.253302
-1.42373,0.251688
-1.41469,0.250084
-1.40565,0.248491
-1.39661,0.246907
-1.38757,0.245335
-1.37853,0.243772
-1.36949,0.242219
-1.36045,0.240677
-1.35141,0.239145
-1.34237,0.237623
-1.33333,0.236111
-1.32429,0.23461
-1.31525,0.233118
-1.30621,0.231637
-1.29718,0.230166
-1.28814,0.228706
-1.2791,0.227255
-1.27006,0.225815
-1.26102,0.224385
-1.25198,0.222965
-1.24294,0.221556
-1.2339,0.220157
-1.22486,0.218767
-1.21582,0.217389
-1.20678,0.21602
-1.19774,0.214661
-1.1887,0.213313
-1.17966,0.211975
-1.17062,0.210647
-1.16158,0.20933
-1.15254,0.208022
-1.1435,0.206725
-1.13446,0.205438
-1.12542,0.204161
-1.11638,0.202895
-1.10734,0.201638
-1.09831,0.200392
-1.08927,0.199156
-1.08023,0.197931
-1.07119,0.196715
-1.06215,0.19551
-1.05311,0.194315
-1.04407,0.19313
-1.03503,0.191955
-1.02599,0.190791
-1.01695,0.189637
-1.00791,0.188493
-0.99887,0.187359
-0.989831,0.186235
-0.980791,0.185122
-0.971751,0.184019
-0.962712,0.182926
-0.953672,0.181843
-0.944633,0.180771
-0.935593,0.179708
-0.926554,0.178656
-0.917514,0.177615
-0.908475,0.176583
-0.899435,0.175561
-0.890395,0.17455
-0.881356,0.173549
-0.872316,0.172558
-0.863277,0.171578
-0.854237,0.170608
-0.845198,0.169647
-0.836158,0.168698
-0.827119,0.167758
-0.818079,0.166828
-0.80904,0.165909
-0.8,0.165
-0.79096,0.164101
-0.781921,0.163213
-0.772881,0.162334
-0.763842,0.161466
-0.754802,0.160608
-0.745763,0.15976
-0.736723,0.158923
-0.727684,0.158095
-0.718644,0.157278
-0.709605,0.156471
-0.700565,0.155674
-0.691525,0.154888
-0.682486,0.154112
-0.673446,0.153346
-0.664407,0.15259
-0.655367,0.151844
-0.646328,0.151109
-0.637288,0.150384
-0.628249,0.149669
-0.619209,0.148964
-0.610169,0.148269
-0.60113,0.147585
-0.59209,0.146911
-0.583051,0.146247
-0.574011,0.145593
-0.564972,0.14495
-0.555932,0.144316
-0.546893,0.143693
-0.537853,0.14308
-0.528814,0.142478
-0.519774,0.141885
-0.510734,0.141303
-0.501695,0.140731
-0.492655,0.140169
-0.483616,0.139618
-0.474576,0.139076
-0.465537,0.138545
-0.456497,0.138024
-0.447458,0.137514
-0.438418,0.137013
-0.429379,0.136523
-0.420339,0.136043
-0.411299,0.135573
-0.40226,0.135113
-0.39322,0.134664
-0.384181,0.134225
-0.375141,0.133796
-0.366102,0.133377
-0.357062,0.132968
-0.348023,0.13257
-0.338983,0.132182
-0.329944,0.131804
-0.320904,0.131436
-0.311864,0.131079
-0.302825,0.130731
-0.293785,0.130394
-0.284746,0.130068
-0.275706,0.129751
-0.266667,0.129444
-0.257627,0.129148
-0.248588,0.128862
-0.239548,0.128586
-0.230508,0.128321
-0.221469,0.128066
-0.212429,0.12782
-0.20339,0.127585
-0.19435,0.127361
-0.185311,0.127146
-0.176271,0.126942
-0.167232,0.126748
-0.158192,0.126564
-0.149153,0.12639
-0.140113,0.126227
-0.131073,0.126074
-0.122034,0.125931
-0.112994,0.125798
-0.103955,0.125675
-0.0949153,0.125563
-0.0858757,0.125461
-0.0768362,0.125369
-0.0677966,0.125287
-0.0587571,0.125216
-0.0497175,0.125154
-0.040678,0.125103
-0.0316384,0.125063
-0.0225989,0.125032
-0.0135593,0.125011
-0.00451977,0.125001
0.00451977,0.125001
0.0135593,0.125011
0.0225989,0.125032
0.0316384,0.125063
0.040678,0.125103
0.0497175,0.125154
0.0587571,0.125216
0.0677966,0.125287
0.0768362,0.125369
0.0858757,0.125461
0.0949153,0.125563
0.103955,0.125675
0.112994,0.125798
0.122034,0.125931
0.131073,0.126074
0.140113,0.126227
0.149153,0.12639
0.158192,0.126564
0.167232,0.126748
0.176271,0.126942
0.185311,0.127146
0.19435,0.127361
0.20339,0.127585
0.212429,0.12782
0.221469,0.128066
0.230508,0.128321
0.239548,0.128586
0.248588,0.128862
0.257627,0.129148
0.266667,0.129444
0.275706,0.129751
0.284746,0.130068
0.293785,0.130394
0.302825,0.130731
0.311864,0.131079
0.320904,0.131436
0.329944,0.131804
0.338983,0.132182
0.348023,0.13257
0.357062,0.132968
0.366102,0.133377
0.375141,0.133796
0.384181,0.134225
0.39322,0.134664
0.40226,0.135113
0.411299,0.135573
0.420339,0.136043
0.429379,0.136523
0.438418,0.137013
0.447458,0.137514
0.456497,0.138024
0.465537,0.138545
0.474576,0.139076
0.483616,0.139618
0.492655,0.140169
0.501695,0.140731
0.510734,0.141303
0.519774,0.141885
0.528814,0.142478
0.537853,0.14308
0.546893,0.143693
0.555932,0.144316
0.564972,0.14495
0.574011,0.145593
0.583051,0.146247
0.59209,0.146911
0.60113,0.147585
0.610169,0.148269
0.619209,0.148964
0.628249,0.149669
0.637288,0.150384
0.646328,0.151109
0.655367,0.151844
0.664407,0.15259
0.673446,0.153346
0.682486,0.154112
0.691525,0.154888
0.700565,0.155674
0.709605,0.156471
0.718644,0.157278
0.727684,0.158095
0.736723,0.158923
0.745763,0.15976
0.754802,0.160608
0.763842,0.161466
0.772881,0.162334
0.781921,0.163213
0.79096,0.164101
0.8,0.165
0.80904,0.165909
0.818079,0.166828
0.827119,0.167758
0.836158,0.168698
0.845198,0.169647
0.854237,0.170608
0.863277,0.171578
0.872316,0.172558
0.881356,0.173549
0.890395,0.17455
0.899435,0.175561
0.908475,0.176583
0.917514,0.177615
0.926554,0.178656
0.935593,0.179708
0.944633,0.180771
0.953672,0.181843
0.962712,0.182926
0.971751,0.184019
0.980791,0.185122
0.989831,0.186235
0.99887,0.187359
1.00791,0.188493
1.01695,0.189637
1.02599,0.190791
1.03503,0.191955
1.04407,0.19313
1.05311,0.194315
1.06215,0.19551
1.07119,0.196715
1.08023,0.197931
1.08927,0.199156
1.09831,0.200392
1.10734,0.201638
1.11638,0.202895
1.12542,0.204161
1.13446,0.205438
1.1435,0.206725
1.15254,0.208022
1.16158,0.20933
1.17062,0.210647
1.17966,0.211975
1.1887,0.213313
1.19774,0.214661
1.20678,0.21602
1.21582,0.217389
1.22486,0.218767
1.2339,0.220157
1.24294,0.221556
1.25198,0.222965
1.26102,0.224385
1.27006,0.225815
1.2791,0.227255
1.28814,0.228706
1.29718,0.230166
1.30621,0.231637
1.31525,0.233118
1.32429,0.23461
1.33333,0.236111
1.34237,0.237623
1.35141,0.239145
1.36045,0.240677
1.36949,0.242219
1.37853,0.243772
1.38757,0.245335
1.39661,0.246907
1.40565,0.248491
1.41469,0.250084
1.42373,0.251688
1.43277,0.253302
1.44181,0.254926
1.45085,0.25656
1.45989,0.258204
1.46893,0.259859
1.47797,0.261524
1.48701,0.263199
1.49605,0.264884
1.50508,0.26658
1.51412,0.268286
1.52316,0.270002
1.5322,0.271728
1.54124,0.273464
1.55028,0.275211
1.55932,0.276968
1.56836,0.278735
1.5774,0.280512
1.58644,0.2823
1.59548,0.284097
1.60452,0.285905
1.61356,0.287723
1.6226,0.289552
1.63164,0.29139
1.64068,0.293239
1.64972,0.295098
1.65876,0.296967
1.6678,0.298847
1.67684,0.300736
1.68588,0.302636
1.69492,0.304546
1.70395,0.306466
1.71299,0.308397
1.72203,0.310338
1.73107,0.312288
1.74011,0.31425
1.74915,0.316221
1.75819,0.318202
1.76723,0.320194
1.77627,0.322196
1.78531,0.324208
1.79435,0.326231
1.80339,0.328263
1.81243,0.330306
1.82147,0.332359
1.83051,0.334423
1.83955,0.336496
1.84859,0.33858
1.85763,0.340674
1.86667,0.342778
1.87571,0.344892
1.88475,0.347017
1.89379,0.349151
1.90282,0.351296
1.91186,0.353452
1.9209,0.355617
1.92994,0.357793
1.93898,0.359978
1.94802,0.362175
1.95706,0.364381
1.9661,0.366597
1.97514,0.368824
1.98418,0.371061
1.99322,0.373308
2.00226,0.375565
2.0113,0.377833
2.02034,0.380111
2.02938,0.382399
2.03842,0.384697
2.04746,0.387005
2.0565,0.389324
2.06554,0.391653
2.07458,0.393992
2.08362,0.396341
2.09266,0.3987
2.10169,0.40107
2.11073,0.40345
2.11977,0.40584
2.12881,0.40824
2.13785,0.410651
2.14689,0.413072
2.15593,0.415503
2.16497,0.417944
2.17401,0.420395
2.18305,0.422857
2.19209,0.425329
2.20113,0.427811
2.21017,0.430303
2.21921,0.432806
2.22825,0.435318
2.23729,0.437841
2.24633,0.440374
2.25537,0.442918
2.26441,0.445471
2.27345,0.448035
2.28249,0.450609
2.29153,0.453193
2.30056,0.455787
2.3096,0.458392
2.31864,0.461007
2.32768,0.463632
2.33672,0.466267
2.34576,0.468913
2.3548,0.471568
2.36384,0.474234
2.37288,0.47691
2.38192,0.479597
2.39096,0.482293
2.4,0.485
2.40904,0.487717
2.41808,0.490444
2.42712,0.493182
2.43616,0.495929
2.4452,0.498687
2.45424,0.501455
2.46328,0.504233
2.47232,0.507022
2.48136,0.50982
2.4904,0.512629
2.49944,0.515448
2.50847,0.518278
2.51751,0.521117
2.52655,0.523967
2.53559,0.526827
2.54463,0.529697
2.55367,0.532578
2.56271,0.535468
2.57175,0.538369
2.58079,0.54128
2.58983,0.544201
2.59887,0.547133
2.60791,0.550075
2.61695,0.553026
2.62599,0.555989
2.63503,0.558961
2.64407,0.561943
2.65311,0.564936
2.66215,0.567939
2.67119,0.570952
2.68023,0.573976
2.68927,0.577009
2.69831,0.580053
2.70734,0.583107
2.71638,0.586171
2.72542,0.589246
2.73446,0.592331
2.7435,0.595425
2.75254,0.598531
2.76158,0.601646
2.77062,0.604771
2.77966,0.607907
2.7887,0.611053
2.79774,0.614209
2.80678,0.617376
2.81582,0.620552
2.82486,0.623739
2.8339,0.626936
2.84294,0.630143
2.85198,0.633361
2.86102,0.636589
2.87006,0.639827
2.8791,0.643075
2.88814,0.646333
2.89718,0.649601
2.90621,0.65288
2.91525,0.656169
2.92429,0.659468
2.93333,0.662778
2.94237,0.666097
2.95141,0.669427
2.96045,0.672767
2.96949,0.676117
2.97853,0.679478
2.98757,0.682849
2.99661,0.68623
3.00565,0.689621
3.01469,0.693022
3.02373,0.696433
3.03277,0.699855
3.04181,0.703287
3.05085,0.706729
3.05989,0.710182
3.06893,0.713644
3.07797,0.717117
3.08701,0.7206
3.09605,0.724093
3.10508,0.727597
3.11412,0.731111
3.12316,0.734635
3.1322,0.738169
3.14124,0.741713
3.15028,0.745267
3.15932,0.748832
3.16836,0.752407
3.1774,0.755992
3.18644,0.759588
3.19548,0.763193
3.20452,0.766809
3.21356,0.770435
3.2226,0.774071
3.23164,0.777718
3.24068,0.781375
3.24972,0.785041
3.25876,0.788719
3.2678,0.792406
3.27684,0.796103
3.28588,0.799811
3.29492,0.803529
3.30395,0.807257
3.31299,0.810996
3.32203,0.814744
3.33107,0.818503
3.34011,0.822272
3.34915,0.826051
3.35819,0.829841
3.36723,0.833641
3.37627,0.83745
3.38531,0.841271
3.39435,0.845101
3.40339,0.848941
3.41243,0.852792
3.42147,0.856653
3.43051,0.860524
3.43955,0.864406
3.44859,0.868297
3.45763,0.872199
3.46667,0.876111
3.47571,0.880033
3.48475,0.883966
3.49379,0.887908
3.50282,0.891861
3.51186,0.895824
3.5209,0.899798
3.52994,0.903781
3.53898,0.907775
3.54802,0.911779
3.55706,0.915793
3.5661,0.919818
3.57514,0.923852
3.58418,0.927897
3.59322,0.931952
3.60226,0.936017
3.6113,0.940093
3.62034,0.944178
3.62938,0.948274
3.63842,0.95238
3.64746,0.956497
3.6565,0.960623
3.66554,0.96476
3.67458,0.968907
3.68362,0.973064
3.69266,0.977231
3.70169,0.981409
3.71073,0.985597
3.71977,0.989795
3.72881,0.994003
3.73785,0.998222
3.74689,1.00245
3.75593,1.00669
3.76497,1.01094
3.77401,1.0152
3.78305,1.01947
3.79209,1.02375
3.80113,1.02804
3.81017,1.03234
3.81921,1.03665
3.82825,1.04097
3.83729,1.0453
3.84633,1.04964
3.85537,1.05399
3.86441,1.05835
3.87345,1.06272
3.88249,1.06711
3.89153,1.0715
3.90056,1.0759
3.9096,1.08031
3.91864,1.08474
3.92768,1.08917
3.93672,1.09361
3.94576,1.09807
3.9548,1.10253
3.96384,1.107
3.97288,1.11149
3.98192,1.11598
3.99096,1.12049
4,1.125


==> examples/envelope.data/1-a-classic.csv <==
x,y
-4,1.11775
-3.99096,1.11357
-3.98192,1.1094
-3.97288,1.10522
-3.96384,1.10105
-3.9548,1.09687
-3.94576,1.0927
-3.93672,1.08852
-3.92768,1.08435
-3.91864,1.08017
-3.9096,1.076
-3.90056,1.07182
-3.89153,1.06765
-3.88249,1.06347
-3.87345,1.0593
-3.86441,1.05512
-3.85537,1.05095
-3.84633,1.04677
-3.83729,1.0426
-3.82825,1.03842
-3.81921,1.03425
-3.81017,1.03007
-3.80113,1.02589
-3.79209,1.02172
-3.78305,1.01754
-3.77401,1.01337
-3.76497,1.00919
-3.75593,1.00502
-3.74689,1.00084
-3.73785,0.996668
-3.72881,0.992494
-3.71977,0.988321
-3.71073,0.98415
-3.70169,0.979979
-3.69266,0.975811
-3.68362,0.971645
-3.67458,0.967482
-3.66554,0.963321
-3.6565,0.959164
-3.64746,0.955011
-3.63842,0.950861
-3.62938,0.946716
-3.62034,0.942575
-3.6113,0.938439
-3.60226,0.934308
-3.59322,0.930183
-3.58418,0.926064
-3.57514,0.921951
-3.5661,0.917845
-3.55706,0.913745
-3.54802,0.909653
-3.53898,0.905568
-3.52994,0.901491
-3.5209,0.897422
-3.51186,0.893362
-3.50282,0.889311
-3.49379,0.885268
-3.48475,0.881235
-3.47571,0.877213
-3.46667,0.8732
-3.45763,0.869197
-3.44859,0.865206
-3.43955,0.861225
-3.43051,0.857256
-3.42147,0.853299
-3.41243,0.849354
-3.40339,0.845421
-3.39435,0.841501
-3.38531,0.837595
-3.37627,0.833701
-3.36723,0.829821
-3.35819,0.825956
-3.34915,0.822104
-3.34011,0.818266
-3.33107,0.814443
-3.32203,0.810633
-3.31299,0.806837
-3.30395,0.803054
-3.29492,0.799286
-3.28588,0.795531
-3.27684,0.79179
-3.2678,0.788062
-3.25876,0.784348
-3.24972,0.780647
-3.24068,0.77696
-3.23164,0.773286
-3.2226,0.769626
-3.21356,0.765979
-3.20452,0.762345
-3.19548,0.758725
-3.18644,0.755117
-3.1774,0.751523
-3.16836,0.747942
-3.15932,0.744374
-3.15028,0.740819
-3.14124,0.737277
-3.1322,0.733747
-3.12316,0.730231
-3.11412,0.726727
-3.10508,0.723236
-3.09605,0.719758
-3.08701,0.716293
-3.07797,0.71284
-3.06893,0.709399
-3.05989,0.705971
-3.05085,0.702556
-3.04181,0.699153
-3.03277,0.695762
-3.02373,0.692384
-3.01469,0.689018
-3.00565,0.685664
-2.99661,0.682323
-2.98757,0.678993
-2.97853,0.675676
-2.96949,0.672371
-2.96045,0.669077
-2.95141,0.665796
-2.94237,0.662526
-2.93333,0.659267
-2.92429,0.65602
-2.91525,0.652785
-2.90621,0.64956
-2.89718,0.646346
-2.88814,0.643144
-2.8791,0.639952
-2.87006,0.636771
-2.86102,0.6336
-2.85198,0.63044
-2.84294,0.62729
-2.8339,0.62415
-2.82486,0.62102
-2.81582,0.6179
-2.80678,0.61479
-2.79774,0.611689
-2.7887,0.608598
-2.77966,0.605516
-2.77062,0.602444
-2.76158,0.59938
-2.75254,0.596326
-2.7435,0.59328
-2.73446,0.590244
-2.72542,0.587216
-2.71638,0.584196
-2.70734,0.581185
-2.69831,0.578182
-2.68927,0.575187
-2.68023,0.5722
-2.67119,0.56922
-2.66215,0.566249
-2.65311,0.563285
-2.64407,0.560329
-2.63503,0.55738
-2.62599,0.554438
-2.61695,0.551504
-2.60791,0.548576
-2.59887,0.545655
-2.58983,0.542741
-2.58079,0.539833
-2.57175,0.536932
-2.56271,0.534038
-2.55367,0.53115
-2.54463,0.52827
-2.53559,0.525396
-2.52655,0.522529
-2.51751,0.519669
-2.50847,0.516817
-2.49944,0.513972
-2.4904,0.511135
-2.48136,0.508306
-2.47232,0.505484
-2.46328,0.502671
-2.45424,0.499865
-2.4452,0.497068
-2.43616,0.494279
-2.42712,0.491499
-2.41808,0.488728
-2.40904,0.485965
-2.4,0.483211
-2.39096,0.480466
-2.38192,0.47773
-2.37288,0.475004
-2.36384,0.472287
-2.3548,0.469579
-2.34576,0.466881
-2.33672,0.464193
-2.32768,0.461515
-2.31864,0.458847
-2.3096,0.456189
-2.30056,0.453542
-2.29153,0.450904
-2.28249,0.448278
-2.27345,0.445662
-2.26441,0.443057
-2.25537,0.440463
-2.24633,0.43788
-2.23729,0.435308
-2.22825,0.432747
-2.21921,0.430198
-2.21017,0.427661
-2.20113,0.425135
-2.19209,0.422621
-2.18305,0.420119
-2.17401,0.417629
-2.16497,0.415151
-2.15593,0.412685
-2.14689,0.410231
-2.13785,0.407789
-2.12881,0.405358
-2.11977,0.40294
-2.11073,0.400533
-2.10169,0.398138
-2.09266,0.395755
-2.08362,0.393383
-2.07458,0.391024
-2.06554,0.388676
-2.0565,0.38634
-2.04746,0.384015
-2.03842,0.381703
-2.02938,0.379402
-2.02034,0.377112
-2.0113,0.374835
-2.00226,0.372568
-1.99322,0.370314
-1.98418,0.368071
-1.97514,0.36584
-1.9661,0.36362
-1.95706,0.361412
-1.94802,0.359215
-1.93898,0.35703
-1.92994,0.354856
-1.9209,0.352694
-1.91186,0.350543
-1.90282,0.348403
-1.89379,0.346275
-1.88475,0.344159
-1.87571,0.342054
-1.86667,0.33996
-1.85763,0.337877
-1.84859,0.335806
-1.83955,0.333746
-1.83051,0.331698
-1.82147,0.32966
-1.81243,0.327634
-1.80339,0.325619
-1.79435,0.323616
-1.78531,0.321623
-1.77627,0.319642
-1.76723,0.317672
-1.75819,0.315713
-1.74915,0.313764
-1.74011,0.311827
-1.73107,0.309901
-1.72203,0.307985
-1.71299,0.306081
-1.70395,0.304187
-1.69492,0.302304
-1.68588,0.300431
-1.67684,0.298569
-1.6678,0.296718
-1.65876,0.294877
-1.64972,0.293047
-1.64068,0.291228
-1.63164,0.289418
-1.6226,0.287619
-1.61356,0.285831
-1.60452,0.284053
-1.59548,0.282285
-1.58644,0.280527
-1.5774,0.278779
-1.56836,0.277042
-1.55932,0.275314
-1.55028,0.273597
-1.54124,0.271889
-1.5322,0.270192
-1.52316,0.268504
-1.51412,0.266826
-1.50508,0.265158
-1.49605,0.2635
-1.48701,0.261851
-1.47797,0.260212
-1.46893,0.258583
-1.45989,0.256964
-1.45085,0.255354
-1.44181,0.253753
-1.43277,0.252162
-1.42373,0.25058
-1.41469,0.249007
-1.40565,0.247444
-1.39661,0.245891
-1.38757,0.244346
-1.37853,0.242811
-1.36949,0.241285
-1.36045,0.239768
-1.35141,0.238261
-1.34237,0.236763
-1.33333,0.235274
-1.32429,0.233795
-1.31525,0.232325
-1.30621,0.230865
-1.29718,0.229414
-1.28814,0.227972
-1.2791,0.22654
-1.27006,0.225117
-1.26102,0.223703
-1.25198,0.222299
-1.24294,0.220904
-1.2339,0.219519
-1.22486,0.218144
-1.21582,0.216777
-1.20678,0.215421
-1.19774,0.214073
-1.1887,0.212736
-1.17966,0.211407
-1.17062,0.210089
-1.16158,0.20878
-1.15254,0.20748
-1.1435,0.20619
-1.13446,0.20491
-1.12542,0.203639
-1.11638,0.202377
-1.10734,0.201126
-1.09831,0.199884
-1.08927,0.198651
-1.08023,0.197428
-1.07119,0.196215
-1.06215,0.195011
-1.05311,0.193817
-1.04407,0.192633
-1.03503,0.191459
-1.02599,0.190294
-1.01695,0.189139
-1.00791,0.187993
-0.99887,0.186857
-0.989831,0.185731
-0.980791,0.184615
-0.971751,0.183509
-0.962712,0.182412
-0.953672,0.181326
-0.944633,0.180249
-0.935593,0.179182
-0.926554,0.178125
-0.917514,0.177078
-0.908475,0.176041
-0.899435,0.175014
-0.890395,0.173997
-0.881356,0.17299
-0.872316,0.171994
-0.863277,0.171007
-0.854237,0.170031
-0.845198,0.169065
-0.836158,0.168109
-0.827119,0.167163
-0.818079,0.166228
-0.80904,0.165303
-0.8,0.164388
-0.79096,0.163483
-0.781921,0.162589
-0.772881,0.161706
-0.763842,0.160833
-0.754802,0.15997
-0.745763,0.159118
-0.736723,0.158277
-0.727684,0.157446
-0.718644,0.156625
-0.709605,0.155815
-0.700565,0.155016
-0.691525,0.154228
-0.682486,0.15345
-0.673446,0.152683
-0.664407,0.151927
-0.655367,0.151181
-0.646328,0.150447
-0.637288,0.149723
-0.628249,0.14901
-0.619209,0.148308
-0.610169,0.147617
-0.60113,0.146937
-0.59209,0.146267
-0.583051,0.145609
-0.574011,0.144961
-0.564972,0.144325
-0.555932,0.143699
-0.546893,0.143083
-0.537853,0.142479
-0.528814,0.141885
-0.519774,0.141302
-0.510734,0.140729
-0.501695,0.140167
-0.492655,0.139616
-0.483616,0.139075
-0.474576,0.138545
-0.465537,0.138026
-0.456497,0.137516
-0.447458,0.137018
-0.438418,0.13653
-0.429379,0.136052
-0.420339,0.135584
-0.411299,0.135127
-0.40226,0.134681
-0.39322,0.134244
-0.384181,0.133818
-0.375141,0.133402
-0.366102,0.132997
-0.357062,0.132601
-0.348023,0.132216
-0.338983,0.131841
-0.329944,0.131476
-0.320904,0.131122
-0.311864,0.130777
-0.302825,0.130442
-0.293785,0.130118
-0.284746,0.129803
-0.275706,0.129499
-0.266667,0.129204
-0.257627,0.12892
-0.248588,0.128645
-0.239548,0.12838
-0.230508,0.128125
-0.221469,0.12788
-0.212429,0.127644
-0.20339,0.127419
-0.19435,0.127203
-0.185311,0.126997
-0.176271,0.126801
-0.167232,0.126615
-0.158192,0.126438
-0.149153,0.126271
-0.140113,0.126115
-0.131073,0.125967
-0.122034,0.12583
-0.112994,0.125703
-0.103955,0.125585
-0.0949153,0.125477
-0.0858757,0.125379
-0.0768362,0.125291
-0.0677966,0.125212
-0.0587571,0.125144
-0.0497175,0.125085
-0.040678,0.125036
-0.0316384,0.124997
-0.0225989,0.124967
-0.0135593,0.124948
-0.00451977,0.124938
0.00451977,0.124938
0.0135593,0.124948
0.0225989,0.124967
0.0316384,0.124997
0.040678,0.125036
0.0497175,0.125085
0.0587571,0.125144
0.0677966,0.125212
0.0768362,0.125291
0.0858757,0.125379
0.0949153,0.125477
0.103955,0.125585
0.112994,0.125703
0.122034,0.12583
0.131073,0.125967
0.140113,0.126115
0.149153,0.126271
0.158192,0.126438
0.167232,0.126615
0.176271,0.126801
0.185311,0.126997
0.19435,0.127203
0.20339,0.127419
0.212429,0.127644
0.221469,0.12788
0.230508,0.128125
0.239548,0.12838
0.248588,0.128645
0.257627,0.12892
0.266667,0.129204
0.275706,0.129499
0.284746,0.129803
0.293785,0.130118
0.302825,0.130442
0.311864,0.130777
0.320904,0.131122
0.329944,0.131476
0.338983,0.131841
0.348023,0.132216
0.357062,0.132601
0.366102,0.132997
0.375141,0.133402
0.384181,0.133818
0.39322,0.134244
0.40226,0.134681
0.411299,0.135127
0.420339,0.135584
0.429379,0.136052
0.438418,0.13653
0.447458,0.137018
0.456497,0.137516
0.465537,0.138026
0.474576,0.138545
0.483616,0.139075
0.492655,0.139616
0.501695,0.140167
0.510734,0.140729
0.519774,0.141302
0.528814,0.141885
0.537853,0.142479
0.546893,0.143083
0.555932,0.143699
0.564972,0.144325
0.574011,0.144961
0.583051,0.145609
0.59209,0.146267
0.60113,0.146937
0.610169,0.147617
0.619209,0.148308
0.628249,0.14901
0.637288,0.149723
0.646328,0.150447
0.655367,0.151181
0.664407,0.151927
0.673446,0.152683
0.682486,0.15345
0.691525,0.154228
0.700565,0.155016
0.709605,0.155815
0.718644,0.156625
0.727684,0.157446
0.736723,0.158277
0.745763,0.159118
0.754802,0.15997
0.763842,0.160833
0.772881,0.161706
0.781921,0.162589
0.79096,0.163483
0.8,0.164388
0.80904,0.165303
0.818079,0.166228
0.827119,0.167163
0.836158,0.168109
0.845198,0.169065
0.854237,0.170031
0.863277,0.171007
0.872316,0.171994
0.881356,0.17299
0.890395,0.173997
0.899435,0.175014
0.908475,0.176041
0.917514,0.177078
0.926554,0.178125
0.935593,0.179182
0.944633,0.180249
0.953672,0.181326
0.962712,0.182412
0.971751,0.183509
0.980791,0.184615
0.989831,0.185731
0.99887,0.186857
1.00791,0.187993
1.01695,0.189139
1.02599,0.190294
1.03503,0.191459
1.04407,0.192633
1.05311,0.193817
1.06215,0.195011
1.07119,0.196215
1.08023,0.197428
1.08927,0.198651
1.09831,0.199884
1.10734,0.201126
1.11638,0.202377
1.12542,0.203639
1.13446,0.20491
1.1435,0.20619
1.15254,0.20748
1.16158,0.20878
1.17062,0.210089
1.17966,0.211407
1.1887,0.212736
1.19774,0.214073
1.20678,0.215421
1.21582,0.216777
1.22486,0.218144
1.2339,0.219519
1.24294,0.220904
1.25198,0.222299
1.26102,0.223703
1.27006,0.225117
1.2791,0.22654
1.28814,0.227972
1.29718,0.229414
1.30621,0.230865
1.31525,0.232325
1.32429,0.233795
1.33333,0.235274
1.34237,0.236763
1.35141,0.238261
1.36045,0.239768
1.36949,0.241285
1.37853,0.242811
1.38757,0.244346
1.39661,0.245891
1.40565,0.247444
1.41469,0.249007
1.42373,0.25058
1.43277,0.252162
1.44181,0.253753
1.45085,0.255354
1.45989,0.256964
1.46893,0.258583
1.47797,0.260212
1.48701,0.261851
1.49605,0.2635
1.50508,0.265158
1.51412,0.266826
1.52316,0.268504
1.5322,0.270192
1.54124,0.271889
1.55028,0.273597
1.55932,0.275314
1.56836,0.277042
1.5774,0.278779
1.58644,0.280527
1.59548,0.282285
1.60452,0.284053
1.61356,0.285831
1.6226,0.287619
1.63164,0.289418
1.64068,0.291228
1.64972,0.293047
1.65876,0.294877
1.6678,0.296718
1.67684,0.298569
1.68588,0.300431
1.69492,0.302304
1.70395,0.304187
1.71299,0.306081
1.72203,0.307985
1.73107,0.309901
1.74011,0.311827
1.74915,0.313764
1.75819,0.315713
1.76723,0.317672
1.77627,0.319642
1.78531,0.321623
1.79435,0.323616
1.80339,0.325619
1.81243,0.327634
1.82147,0.32966
1.83051,0.331698
1.83955,0.333746
1.84859,0.335806
1.85763,0.337877
1.86667,0.33996
1.87571,0.342054
1.88475,0.344159
1.89379,0.346275
1.90282,0.348403
1.91186,0.350543
1.9209,0.352694
1.92994,0.354856
1.93898,0.35703
1.94802,0.359215
1.95706,0.361412
1.9661,0.36362
1.97514,0.36584
1.98418,0.368071
1.99322,0.370314
2.00226,0.372568
2.0113,0.374835
2.02034,0.377112
2.02938,0.379402
2.03842,0.381703
2.04746,0.384015
2.0565,0.38634
2.06554,0.388676
2.07458,0.391024
2.08362,0.393383
2.09266,0.395755
2.10169,0.398138
2.11073,0.400533
2.11977,0.40294
2.12881,0.405358
2.13785,0.407789
2.14689,0.410231
2.15593,0.412685
2.16497,0.415151
2.17401,0.417629
2.18305,0.420119
2.19209,0.422621
2.20113,0.425135
2.21017,0.427661
2.21921,0.430198
2.22825,0.432747
2.23729,0.435308
2.24633,0.43788
2.25537,0.440463
2.26441,0.443057
2.27345,0.445662
2.28249,0.448278
2.29153,0.450904
2.30056,0.453542
2.3096,0.456189
2.31864,0.458847
2.32768,0.461515
2.33672,0.464193
2.34576,0.466881
2.3548,0.469579
2.36384,0.472287
2.37288,0.475004
2.38192,0.47773
2.39096,0.480466
2.4,0.483211
2.40904,0.485965
2.41808,0.488728
2.42712,0.491499
2.43616,0.494279
2.4452,0.497068
2.45424,0.499865
2.46328,0.502671
2.47232,0.505484
2.48136,0.508306
2.4904,0.511135
2.49944,0.513972
2.50847,0.516817
2.51751,0.519669
2.52655,0.522529
2.53559,0.525396
2.54463,0.52827
2.55367,0.53115
2.56271,0.534038
2.57175,0.536932
2.58079,0.539833
2.58983,0.542741
2.59887,0.545655
2.60791,0.548576
2.61695,0.551504
2.62599,0.554438
2.63503,0.55738
2.64407,0.560329
2.65311,0.563285
2.66215,0.566249
2.67119,0.56922
2.68023,0.5722
2.68927,0.575187
2.69831,0.578182
2.70734,0.581185
2.71638,0.584196
2.72542,0.587216
2.73446,0.590244
2.7435,0.59328
2.75254,0.596326
2.76158,0.59938
2.77062,0.602444
2.77966,0.605516
2.7887,0.608598
2.79774,0.611689
2.80678,0.61479
2.81582,0.6179
2.82486,0.62102
2.8339,0.62415
2.84294,0.62729
2.85198,0.63044
2.86102,0.6336
2.87006,0.636771
2.8791,0.639952
2.88814,0.643144
2.89718,0.646346
2.90621,0.64956
2.91525,0.652785
2.92429,0.65602
2.93333,0.659267
2.94237,0.662526
2.95141,0.665796
2.96045,0.669077
2.96949,0.672371
2.97853,0.675676
2.98757,0.678993
2.99661,0.682323
3.00565,0.685664
3.01469,0.689018
3.02373,0.692384
3.03277,0.695762
3.04181,0.699153
3.05085,0.702556
3.05989,0.705971
3.06893,0.709399
3.07797,0.71284
3.08701,0.716293
3.09605,0.719758
3.10508,0.723236
3.11412,0.726727
3.12316,0.730231
3.1322,0.733747
3.14124,0.737277
3.15028,0.740819
3.15932,0.744374
3.16836,0.747942
3.1774,0.751523
3.18644,0.755117
3.19548,0.758725
3.20452,0.762345
3.21356,0.765979
3.2226,0.769626
3.23164,0.773286
3.24068,0.77696
3.24972,0.780647
3.25876,0.784348
3.2678,0.788062
3.27684,0.79179
3.28588,0.795531
3.29492,0.799286
3.30395,0.803054
3.31299,0.806837
3.32203,0.810633
3.33107,0.814443
3.34011,0.818266
3.34915,0.822104
3.35819,0.825956
3.36723,0.829821
3.37627,0.833701
3.38531,0.837595
3.39435,0.841501
3.40339,0.845421
3.41243,0.849354
3.42147,0.853299
3.43051,0.857256
3.43955,0.861225
3.44859,0.865206
3.45763,0.869197
3.46667,0.8732
3.47571,0.877213
3.48475,0.881235
3.49379,0.885268
3.50282,0.889311
3.51186,0.893362
3.5209,0.897422
3.52994,0.901491
3.53898,0.905568
3.54802,0.909653
3.55706,0.913745
3.5661,0.917845
3.57514,0.921951
3.58418,0.926064
3.59322,0.930183
3.60226,0.934308
3.6113,0.938439
3.62034,0.942575
3.62938,0.946716
3.63842,0.950861
3.64746,0.955011
3.6565,0.959164
3.66554,0.963321
3.67458,0.967482
3.68362,0.971645
3.69266,0.975811
3.70169,0.979979
3.71073,0.98415
3.71977,0.988321
3.72881,0.992494
3.73785,0.996668
3.74689,1.00084
3.75593,1.00502
3.76497,1.00919
3.77401,1.01337
3.78305,1.01754
3.79209,1.02172
3.80113,1.02589
3.81017,1.03007
3.81921,1.03425
3.82825,1.03842
3.83729,1.0426
3.84633,1.04677
3.85537,1.05095
3.86441,1.05512
3.87345,1.0593
3.88249,1.06347
3.89153,1.06765
3.90056,1.07182
3.9096,1.076
3.91864,1.08017
3.92768,1.08435
3.93672,1.08852
3.94576,1.0927
3.9548,1.09687
3.96384,1.10105
3.97288,1.10522
3.98192,1.1094
3.99096,1.11357
4,1.11775


==> examples/envelope.data/1-a.csv <==
x,y
-4,1.14836
-3.99096,1.14317
-3.98192,1.13797
-3.97288,1.13277
-3.96384,1.12758
-3.9548,1.12238
-3.94576,1.11718
-3.93672,1.11199
-3.92768,1.10679
-3.91864,1.10159
-3.9096,1.0964
-3.90056,1.0912
-3.89153,1.08601
-3.88249,1.08081
-3.87345,1.07561
-3.86441,1.07041
-3.85537,1.06521
-3.84633,1.06
-3.83729,1.0548
-3.82825,1.04961
-3.81921,1.04443
-3.81017,1.03928
-3.80113,1.03412
-3.79209,1.02894
-3.78305,1.02372
-3.77401,1.01843
-3.76497,1.01308
-3.75593,1.00778
-3.74689,1.00266
-3.73785,0.997863
-3.72881,0.99352
-3.71977,0.989718
-3.71073,0.986345
-3.70169,0.983238
-3.69266,0.980234
-3.68362,0.977171
-3.67458,0.97392
-3.66554,0.970488
-3.6565,0.966916
-3.64746,0.963244
-3.63842,0.959513
-3.62938,0.955757
-3.62034,0.951975
-3.6113,0.948162
-3.60226,0.944309
-3.59322,0.940411
-3.58418,0.936462
-3.57514,0.932466
-3.5661,0.928426
-3.55706,0.924349
-3.54802,0.920239
-3.53898,0.916101
-3.52994,0.911938
-3.5209,0.90775
-3.51186,0.903541
-3.50282,0.899312
-3.49379,0.895066
-3.48475,0.890804
-3.47571,0.886531
-3.46667,0.882248
-3.45763,0.877959
-3.44859,0.873665
-3.43955,0.869371
-3.43051,0.865077
-3.42147,0.860788
-3.41243,0.856504
-3.40339,0.852229
-3.39435,0.847966
-3.38531,0.843718
-3.37627,0.839486
-3.36723,0.835275
-3.35819,0.831087
-3.34915,0.826923
-3.34011,0.822785
-3.33107,0.818674
-3.32203,0.814593
-3.31299,0.810541
-3.30395,0.80652
-3.29492,0.802528
-3.28588,0.798565
-3.27684,0.79463
-3.2678,0.790722
-3.25876,0.786843
-3.24972,0.782991
-3.24068,0.779166
-3.23164,0.775367
-3.2226,0.771596
-3.21356,0.767851
-3.20452,0.764133
-3.19548,0.76044
-3.18644,0.756773
-3.1774,0.753131
-3.16836,0.749515
-3.15932,0.745923
-3.15028,0.742356
-3.14124,0.738813
-3.1322,0.735294
-3.12316,0.731799
-3.11412,0.728327
-3.10508,0.724879
-3.09605,0.721454
-3.08701,0.718051
-3.07797,0.714671
-3.06893,0.711313
-3.05989,0.707977
-3.05085,0.704663
-3.04181,0.70137
-3.03277,0.698098
-3.02373,0.694847
-3.01469,0.691617
-3.00565,0.688407
-2.99661,0.685217
-2.98757,0.682046
-2.97853,0.678896
-2.96949,0.675764
-2.96045,0.672653
-2.95141,0.66956
-2.94237,0.666485
-2.93333,0.663428
-2.92429,0.660387
-2.91525,0.657361
-2.90621,0.654349
-2.89718,0.65135
-2.88814,0.648362
-2.8791,0.645383
-2.87006,0.642412
-2.86102,0.639448
-2.85198,0.636489
-2.84294,0.633533
-2.8339,0.630579
-2.82486,0.627626
-2.81582,0.624673
-2.80678,0.621717
-2.79774,0.618757
-2.7887,0.615791
-2.77966,0.612819
-2.77062,0.609838
-2.76158,0.606848
-2.75254,0.603847
-2.7435,0.600834
-2.73446,0.597808
-2.72542,0.594768
-2.71638,0.591711
-2.70734,0.588633
-2.69831,0.585534
-2.68927,0.582408
-2.68023,0.579255
-2.67119,0.576078
-2.66215,0.572881
-2.65311,0.569668
-2.64407,0.566443
-2.63503,0.563207
-2.62599,0.559938
-2.61695,0.556614
-2.60791,0.55321
-2.59887,0.549701
-2.58983,0.546085
-2.58079,0.542437
-2.57175,0.538855
-2.56271,0.535437
-2.55367,0.532279
-2.54463,0.529447
-2.53559,0.526884
-2.52655,0.5245
-2.51751,0.522204
-2.50847,0.519907
-2.49944,0.517536
-2.4904,0.515092
-2.48136,0.51259
-2.47232,0.510046
-2.46328,0.507476
-2.45424,0.504895
-2.4452,0.502303
-2.43616,0.499697
-2.42712,0.497076
-2.41808,0.494435
-2.40904,0.491775
-2.4,0.489096
-2.39096,0.4864
-2.38192,0.48369
-2.37288,0.480969
-2.36384,0.478238
-2.3548,0.475498
-2.34576,0.472751
-2.33672,0.469997
-2.32768,0.467239
-2.31864,0.464476
-2.3096,0.461711
-2.30056,0.458944
-2.29153,0.456178
-2.28249,0.453413
-2.27345,0.450651
-2.26441,0.447893
-2.25537,0.44514
-2.24633,0.442394
-2.23729,0.439657
-2.22825,0.436928
-2.21921,0.434211
-2.21017,0.431505
-2.20113,0.428814
-2.19209,0.426137
-2.18305,0.423477
-2.17401,0.420835
-2.16497,0.41821
-2.15593,0.415604
-2.14689,0.413018
-2.13785,0.410452
-2.12881,0.407907
-2.11977,0.40538
-2.11073,0.402874
-2.10169,0.400386
-2.09266,0.397918
-2.08362,0.395468
-2.07458,0.393037
-2.06554,0.390624
-2.0565,0.38823
-2.04746,0.385854
-2.03842,0.383496
-2.02938,0.381156
-2.02034,0.378834
-2.0113,0.376529
-2.00226,0.374242
-1.99322,0.371972
-1.98418,0.369719
-1.97514,0.367483
-1.9661,0.365264
-1.95706,0.363062
-1.94802,0.360876
-1.93898,0.358706
-1.92994,0.356552
-1.9209,0.354415
-1.91186,0.352293
-1.90282,0.350188
-1.89379,0.348097
-1.88475,0.346022
-1.87571,0.343963
-1.86667,0.341918
-1.85763,0.339888
-1.84859,0.337873
-1.83955,0.335873
-1.83051,0.333887
-1.82147,0.331915
-1.81243,0.329958
-1.80339,0.328014
-1.79435,0.326085
-1.78531,0.324169
-1.77627,0.322266
-1.76723,0.320377
-1.75819,0.318501
-1.74915,0.316637
-1.74011,0.314785
-1.73107,0.312945
-1.72203,0.311116
-1.71299,0.309296
-1.70395,0.307486
-1.69492,0.305685
-1.68588,0.303893
-1.67684,0.302108
-1.6678,0.30033
-1.65876,0.298559
-1.64972,0.296793
-1.64068,0.295033
-1.63164,0.293277
-1.6226,0.291526
-1.61356,0.289778
-1.60452,0.288032
-1.59548,0.286289
-1.58644,0.284547
-1.5774,0.282807
-1.56836,0.281067
-1.55932,0.279327
-1.55028,0.277587
-1.54124,0.275846
-1.5322,0.274101
-1.52316,0.272353
-1.51412,0.2706
-1.50508,0.268841
-1.49605,0.267077
-1.48701,0.265311
-1.47797,0.263544
-1.46893,0.261779
-1.45989,0.260015
-1.45085,0.258243
-1.44181,0.256453
-1.43277,0.254634
-1.42373,0.252773
-1.41469,0.25087
-1.40565,0.248959
-1.39661,0.247087
-1.38757,0.245298
-1.37853,0.243637
-1.36949,0.242134
-1.36045,0.240761
-1.35141,0.239476
-1.34237,0.238236
-1.33333,0.236998
-1.32429,0.235729
-1.31525,0.234427
-1.30621,0.2331
-1.29718,0.231758
-1.28814,0.230406
-1.2791,0.229053
-1.27006,0.227698
-1.26102,0.226341
-1.25198,0.22498
-1.24294,0.223614
-1.2339,0.222243
-1.22486,0.220867
-1.21582,0.219487
-1.20678,0.218106
-1.19774,0.216723
-1.1887,0.21534
-1.17966,0.213959
-1.17062,0.212578
-1.16158,0.2112
-1.15254,0.209824
-1.1435,0.208451
-1.13446,0.207083
-1.12542,0.205719
-1.11638,0.204361
-1.10734,0.203009
-1.09831,0.201664
-1.08927,0.200327
-1.08023,0.198999
-1.07119,0.19768
-1.06215,0.196371
-1.05311,0.195073
-1.04407,0.193786
-1.03503,0.192511
-1.02599,0.19125
-1.01695,0.190002
-1.00791,0.18877
-0.99887,0.187552
-0.989831,0.18635
-0.980791,0.185164
-0.971751,0.183994
-0.962712,0.182841
-0.953672,0.181704
-0.944633,0.180583
-0.935593,0.179478
-0.926554,0.178388
-0.917514,0.177313
-0.908475,0.176254
-0.899435,0.175209
-0.890395,0.174179
-0.881356,0.173163
-0.872316,0.172161
-0.863277,0.171173
-0.854237,0.170199
-0.845198,0.169239
-0.836158,0.168292
-0.827119,0.167358
-0.818079,0.166437
-0.80904,0.165528
-0.8,0.164632
-0.79096,0.163749
-0.781921,0.162877
-0.772881,0.162018
-0.763842,0.16117
-0.754802,0.160333
-0.745763,0.159508
-0.736723,0.158694
-0.727684,0.157891
-0.718644,0.157098
-0.709605,0.156316
-0.700565,0.155543
-0.691525,0.154781
-0.682486,0.154029
-0.673446,0.153286
-0.664407,0.152553
-0.655367,0.151828
-0.646328,0.151113
-0.637288,0.150406
-0.628249,0.149708
-0.619209,0.149018
-0.610169,0.148336
-0.60113,0.147662
-0.59209,0.146996
-0.583051,0.146337
-0.574011,0.145687
-0.564972,0.145044
-0.555932,0.144409
-0.546893,0.143782
-0.537853,0.143163
-0.528814,0.142552
-0.519774,0.141951
-0.510734,0.141358
-0.501695,0.140774
-0.492655,0.140199
-0.483616,0.139633
-0.474576,0.139077
-0.465537,0.13853
-0.456497,0.137993
-0.447458,0.137466
-0.438418,0.136949
-0.429379,0.136442
-0.420339,0.135945
-0.411299,0.13546
-0.40226,0.134984
-0.39322,0.13452
-0.384181,0.134067
-0.375141,0.133625
-0.366102,0.133194
-0.357062,0.132775
-0.348023,0.132367
-0.338983,0.131972
-0.329944,0.131588
-0.320904,0.131216
-0.311864,0.130857
-0.302825,0.130511
-0.293785,0.130177
-0.284746,0.129855
-0.275706,0.129547
-0.266667,0.129252
-0.257627,0.12897
-0.248588,0.128702
-0.239548,0.128447
-0.230508,0.128207
-0.221469,0.12798
-0.212429,0.127767
-0.20339,0.127568
-0.19435,0.127383
-0.185311,0.127211
-0.176271,0.127053
-0.167232,0.126908
-0.158192,0.126774
-0.149153,0.126653
-0.140113,0.126544
-0.131073,0.126446
-0.122034,0.126358
-0.112994,0.126281
-0.103955,0.126215
-0.0949153,0.126158
-0.0858757,0.12611
-0.0768362,0.126072
-0.0677966,0.126042
-0.0587571,0.126021
-0.0497175,0.126008
-0.040678,0.126002
-0.0316384,0.126003
-0.0225989,0.126011
-0.0135593,0.126026
-0.00451977,0.126047
0.00451977,0.126073
0.0135593,0.126105
0.0225989,0.126143
0.0316384,0.126185
0.040678,0.126231
0.0497175,0.126281
0.0587571,0.126334
0.0677966,0.126389
0.0768362,0.126447
0.0858757,0.126507
0.0949153,0.12657
0.103955,0.126637
0.112994,0.126707
0.122034,0.126781
0.131073,0.126855
0.140113,0.126926
0.149153,0.126991
0.158192,0.127045
0.167232,0.127089
0.176271,0.127138
0.185311,0.127211
0.19435,0.127329
0.20339,0.12751
0.212429,0.127767
0.221469,0.128087
0.230508,0.12845
0.239548,0.128837
0.248588,0.129227
0.257627,0.129606
0.266667,0.129974
0.275706,0.130335
0.284746,0.130696
0.293785,0.131059
0.302825,0.13143
0.311864,0.131809
0.320904,0.132194
0.329944,0.132585
0.338983,0.132981
0.348023,0.133381
0.357062,0.133785
0.366102,0.134194
0.375141,0.134609
0.384181,0.13503
0.39322,0.135458
0.40226,0.135892
0.411299,0.136333
0.420339,0.136782
0.429379,0.137238
0.438418,0.137701
0.447458,0.138173
0.456497,0.138652
0.465537,0.13914
0.474576,0.139636
0.483616,0.140142
0.492655,0.140656
0.501695,0.14118
0.510734,0.141714
0.519774,0.142258
0.528814,0.142811
0.537853,0.143376
0.546893,0.143951
0.555932,0.144537
0.564972,0.145134
0.574011,0.145743
0.583051,0.146364
0.59209,0.146996
0.60113,0.147641
0.610169,0.148297
0.619209,0.148966
0.628249,0.149647
0.637288,0.15034
0.646328,0.151046
0.655367,0.151763
0.664407,0.152492
0.673446,0.153234
0.682486,0.153987
0.691525,0.154752
0.700565,0.155528
0.709605,0.156317
0.718644,0.157117
0.727684,0.157929
0.736723,0.158752
0.745763,0.159587
0.754802,0.160433
0.763842,0.161291
0.772881,0.162161
0.781921,0.163042
0.79096,0.163934
0.8,0.164837
0.80904,0.165752
0.818079,0.166678
0.827119,0.167616
0.836158,0.168564
0.845198,0.169523
0.854237,0.170494
0.863277,0.171475
0.872316,0.172468
0.881356,0.173471
0.890395,0.174486
0.899435,0.175511
0.908475,0.176547
0.917514,0.177594
0.926554,0.178651
0.935593,0.179719
0.944633,0.180798
0.953672,0.181888
0.962712,0.182987
0.971751,0.184098
0.980791,0.185219
0.989831,0.18635
0.99887,0.187492
1.00791,0.188644
1.01695,0.189806
1.02599,0.190978
1.03503,0.192161
1.04407,0.193353
1.05311,0.194555
1.06215,0.195767
1.07119,0.196989
1.08023,0.198221
1.08927,0.199462
1.09831,0.200712
1.10734,0.201973
1.11638,0.203242
1.12542,0.204521
1.13446,0.205809
1.1435,0.207106
1.15254,0.208412
1.16158,0.209727
1.17062,0.21105
1.17966,0.212383
1.1887,0.213724
1.19774,0.215075
1.20678,0.216433
1.21582,0.2178
1.22486,0.219176
1.2339,0.22056
1.24294,0.221952
1.25198,0.223352
1.26102,0.22476
1.27006,0.226177
1.2791,0.227601
1.28814,0.229033
1.29718,0.230474
1.30621,0.231922
1.31525,0.233378
1.32429,0.23484
1.33333,0.236309
1.34237,0.237785
1.35141,0.239269
1.36045,0.240761
1.36949,0.242262
1.37853,0.243774
1.38757,0.245298
1.39661,0.246834
1.40565,0.248382
1.41469,0.249943
1.42373,0.251518
1.43277,0.253107
1.44181,0.25471
1.45085,0.256327
1.45989,0.257957
1.46893,0.2596
1.47797,0.261256
1.48701,0.262925
1.49605,0.264607
1.50508,0.266301
1.51412,0.268007
1.52316,0.269726
1.5322,0.271457
1.54124,0.273201
1.55028,0.274956
1.55932,0.276723
1.56836,0.278503
1.5774,0.280293
1.58644,0.282096
1.59548,0.283909
1.60452,0.285734
1.61356,0.28757
1.6226,0.289418
1.63164,0.291276
1.64068,0.293145
1.64972,0.295024
1.65876,0.296915
1.6678,0.298815
1.67684,0.300726
1.68588,0.302647
1.69492,0.304579
1.70395,0.30652
1.71299,0.308471
1.72203,0.310432
1.73107,0.312402
1.74011,0.314382
1.74915,0.316371
1.75819,0.31837
1.76723,0.320377
1.77627,0.322394
1.78531,0.32442
1.79435,0.326455
1.80339,0.328499
1.81243,0.330552
1.82147,0.332614
1.83051,0.334686
1.83955,0.336767
1.84859,0.338857
1.85763,0.340956
1.86667,0.343065
1.87571,0.345184
1.88475,0.347312
1.89379,0.349449
1.90282,0.351596
1.91186,0.353753
1.9209,0.355919
1.92994,0.358095
1.93898,0.360281
1.94802,0.362476
1.95706,0.364682
1.9661,0.366897
1.97514,0.369122
1.98418,0.371357
1.99322,0.373602
2.00226,0.375857
2.0113,0.378122
2.02034,0.380397
2.02938,0.382683
2.03842,0.384978
2.04746,0.387284
2.0565,0.3896
2.06554,0.391927
2.07458,0.394264
2.08362,0.396611
2.09266,0.398968
2.10169,0.401336
2.11073,0.403715
2.11977,0.406104
2.12881,0.408504
2.13785,0.410914
2.14689,0.413336
2.15593,0.415767
2.16497,0.41821
2.17401,0.420663
2.18305,0.423127
2.19209,0.425602
2.20113,0.428088
2.21017,0.430584
2.21921,0.43309
2.22825,0.435607
2.23729,0.438134
2.24633,0.440671
2.25537,0.443219
2.26441,0.445777
2.27345,0.448345
2.28249,0.450922
2.29153,0.45351
2.30056,0.456108
2.3096,0.458715
2.31864,0.461332
2.32768,0.463959
2.33672,0.466595
2.34576,0.469241
2.3548,0.471897
2.36384,0.474561
2.37288,0.477236
2.38192,0.479919
2.39096,0.482612
2.4,0.485313
2.40904,0.488024
2.41808,0.490744
2.42712,0.493472
2.43616,0.49621
2.4452,0.498956
2.45424,0.501711
2.46328,0.504475
2.47232,0.507247
2.48136,0.510028
2.4904,0.512818
2.49944,0.515615
2.50847,0.51842
2.51751,0.521233
2.52655,0.524054
2.53559,0.526884
2.54463,0.529724
2.55367,0.532575
2.56271,0.535437
2.57175,0.53831
2.58079,0.541196
2.58983,0.544094
2.59887,0.547005
2.60791,0.549929
2.61695,0.552866
2.62599,0.555817
2.63503,0.55878
2.64407,0.561755
2.65311,0.564743
2.66215,0.567743
2.67119,0.570756
2.68023,0.57378
2.68927,0.576817
2.69831,0.579866
2.70734,0.582927
2.71638,0.586
2.72542,0.589085
2.73446,0.592182
2.7435,0.59529
2.75254,0.59841
2.76158,0.601542
2.77062,0.604685
2.77966,0.60784
2.7887,0.611005
2.79774,0.614182
2.80678,0.617371
2.81582,0.62057
2.82486,0.623781
2.8339,0.627002
2.84294,0.630234
2.85198,0.633477
2.86102,0.636731
2.87006,0.639995
2.8791,0.64327
2.88814,0.646556
2.89718,0.649852
2.90621,0.653158
2.91525,0.656475
2.92429,0.659801
2.93333,0.663138
2.94237,0.666485
2.95141,0.669842
2.96045,0.673209
2.96949,0.676586
2.97853,0.679972
2.98757,0.683368
2.99661,0.686774
3.00565,0.69019
3.01469,0.693615
3.02373,0.697049
3.03277,0.700493
3.04181,0.703947
3.05085,0.707409
3.05989,0.710881
3.06893,0.714362
3.07797,0.717853
3.08701,0.721352
3.09605,0.724861
3.10508,0.728378
3.11412,0.731904
3.12316,0.735439
3.1322,0.738983
3.14124,0.742536
3.15028,0.746097
3.15932,0.749667
3.16836,0.753246
3.1774,0.756833
3.18644,0.760428
3.19548,0.764032
3.20452,0.767644
3.21356,0.771265
3.2226,0.774893
3.23164,0.77853
3.24068,0.782175
3.24972,0.785828
3.25876,0.789489
3.2678,0.793157
3.27684,0.796834
3.28588,0.800519
3.29492,0.804211
3.30395,0.807911
3.31299,0.811618
3.32203,0.815333
3.33107,0.819055
3.34011,0.822785
3.34915,0.826522
3.35819,0.830267
3.36723,0.834021
3.37627,0.837782
3.38531,0.841552
3.39435,0.84533
3.40339,0.849118
3.41243,0.852915
3.42147,0.856722
3.43051,0.860539
3.43955,0.864366
3.44859,0.868204
3.45763,0.872053
3.46667,0.875913
3.47571,0.879784
3.48475,0.883667
3.49379,0.887563
3.50282,0.89147
3.51186,0.89539
3.5209,0.899323
3.52994,0.90327
3.53898,0.907229
3.54802,0.911203
3.55706,0.915191
3.5661,0.919193
3.57514,0.923209
3.58418,0.927241
3.59322,0.931288
3.60226,0.935351
3.6113,0.93943
3.62034,0.943524
3.62938,0.947635
3.63842,0.951762
3.64746,0.955906
3.6565,0.960067
3.66554,0.964247
3.67458,0.968445
3.68362,0.972662
3.69266,0.9769
3.70169,0.981156
3.71073,0.985429
3.71977,0.989718
3.72881,0.994021
3.73785,0.998337
3.74689,1.00266
3.75593,1.00699
3.76497,1.01133
3.77401,1.01566
3.78305,1.02
3.79209,1.02433
3.80113,1.02866
3.81017,1.03299
3.81921,1.03732
3.82825,1.04165
3.83729,1.04598
3.84633,1.05031
3.85537,1.05464
3.86441,1.05897
3.87345,1.0633
3.88249,1.06763
3.89153,1.07196
3.90056,1.07629
3.9096,1.08062
3.91864,1.08495
3.92768,1.08928
3.93672,1.09361
3.94576,1.09794
3.9548,1.10227
3.96384,1.10661
3.97288,1.11094
3.98192,1.11527
3.99096,1.1196
4,1.12393


==> examples/envelope.data/1-err-classic.csv <==
x,y
-4,-0.00725023
-3.99096,-0.0069108
-3.98192,-0.00658158
-3.97288,-0.00626257
-3.96384,-0.00595378
-3.9548,-0.0056552
-3.94576,-0.00536684
-3.93672,-0.00508869
-3.92768,-0.00482076
-3.91864,-0.00456304
-3.9096,-0.00431553
-3.90056,-0.00407823
-3.89153,-0.00385115
-3.88249,-0.00363429
-3.87345,-0.00342764
-3.86441,-0.00323121
-3.85537,-0.003045
-3.84633,-0.00286901
-3.83729,-0.00270322
-3.82825,-0.00254764
-3.81921,-0.00240224
-3.81017,-0.00226703
-3.80113,-0.00214204
-3.79209,-0.00202729
-3.78305,-0.00192282
-3.77401,-0.00182865
-3.76497,-0.0017448
-3.75593,-0.00167108
-3.74689,-0.0016073
-3.73785,-0.00155326
-3.72881,-0.00150876
-3.71977,-0.00147357
-3.71073,-0.00144736
-3.70169,-0.00142979
-3.69266,-0.00142049
-3.68362,-0.00141911
-3.67458,-0.00142531
-3.66554,-0.00143877
-3.6565,-0.00145915
-3.64746,-0.00148614
-3.63842,-0.00151941
-3.62938,-0.00155865
-3.62034,-0.00160354
-3.6113,-0.00165373
-3.60226,-0.0017089
-3.59322,-0.00176872
-3.58418,-0.00183287
-3.57514,-0.00190101
-3.5661,-0.00197282
-3.55706,-0.00204798
-3.54802,-0.00212615
-3.53898,-0.00220701
-3.52994,-0.00229024
-3.5209,-0.00237549
-3.51186,-0.00246246
-3.50282,-0.0025508
-3.49379,-0.0026402
-3.48475,-0.00273032
-3.47571,-0.00282084
-3.46667,-0.00291143
-3.45763,-0.00300177
-3.44859,-0.00309153
-3.43955,-0.00318037
-3.43051,-0.00326798
-3.42147,-0.00335402
-3.41243,-0.00343816
-3.40339,-0.00352008
-3.39435,-0.00359946
-3.38531,-0.00367596
-3.37627,-0.00374928
-3.36723,-0.00381908
-3.35819,-0.00388511
-3.34915,-0.00394735
-3.34011,-0.00400584
-3.33107,-0.00406061
-3.32203,-0.00411173
-3.31299,-0.00415921
-3.30395,-0.00420313
-3.29492,-0.00424351
-3.28588,-0.00428041
-3.27684,-0.00431389
-3.2678,-0.00434398
-3.25876,-0.00437073
-3.24972,-0.0043942
-3.24068,-0.00441442
-3.23164,-0.00443145
-3.2226,-0.00444532
-3.21356,-0.0044561
-3.20452,-0.00446382
-3.19548,-0.00446854
-3.18644,-0.00447029
-3.1774,-0.00446913
-3.16836,-0.00446511
-3.15932,-0.00445826
-3.15028,-0.00444865
-3.14124,-0.00443631
-3.1322,-0.00442129
-3.12316,-0.00440364
-3.11412,-0.00438341
-3.10508,-0.00436064
-3.09605,-0.00433538
-3.08701,-0.00430768
-3.07797,-0.00427758
-3.06893,-0.00424514
-3.05989,-0.00421039
-3.05085,-0.0041734
-3.04181,-0.00413421
-3.03277,-0.00409286
-3.02373,-0.00404939
-3.01469,-0.00400384
-3.00565,-0.00395625
-2.99661,-0.00390667
-2.98757,-0.00385518
-2.97853,-0.00380184
-2.96949,-0.00374674
-2.96045,-0.00368996
-2.95141,-0.00363158
-2.94237,-0.00357172
-2.93333,-0.00351053
-2.92429,-0.00344813
-2.91525,-0.00338467
-2.90621,-0.00332027
-2.89718,-0.00325507
-2.88814,-0.00318918
-2.8791,-0.00312273
-2.87006,-0.00305585
-2.86102,-0.00298866
-2.85198,-0.00292129
-2.84294,-0.00285387
-2.8339,-0.00278652
-2.82486,-0.00271938
-2.81582,-0.00265256
-2.80678,-0.0025862
-2.79774,-0.00252042
-2.7887,-0.00245535
-2.77966,-0.00239112
-2.77062,-0.00232785
-2.76158,-0.00226567
-2.75254,-0.00220471
-2.7435,-0.00214509
-2.73446,-0.00208695
-2.72542,-0.0020304
-2.71638,-0.00197557
-2.70734,-0.0019226
-2.69831,-0.00187161
-2.68927,-0.00182274
-2.68023,-0.0017761
-2.67119,-0.00173182
-2.66215,-0.00169002
-2.65311,-0.00165083
-2.64407,-0.00161436
-2.63503,-0.00158073
-2.62599,-0.0015501
-2.61695,-0.00152262
-2.60791,-0.00149844
-2.59887,-0.0014777
-2.58983,-0.00146054
-2.58079,-0.00144695
-2.57175,-0.00143691
-2.56271,-0.00143037
-2.55367,-0.00142732
-2.54463,-0.00142771
-2.53559,-0.0014314
-2.52655,-0.00143824
-2.51751,-0.00144809
-2.50847,-0.0014608
-2.49944,-0.00147623
-2.4904,-0.00149424
-2.48136,-0.00151471
-2.47232,-0.00153752
-2.46328,-0.00156255
-2.45424,-0.00158967
-2.4452,-0.00161876
-2.43616,-0.00164967
-2.42712,-0.0016823
-2.41808,-0.00171649
-2.40904,-0.00175214
-2.4,-0.00178909
-2.39096,-0.00182724
-2.38192,-0.00186645
-2.37288,-0.00190659
-2.36384,-0.00194753
-2.3548,-0.00198916
-2.34576,-0.00203132
-2.33672,-0.00207391
-2.32768,-0.00211679
-2.31864,-0.00215983
-2.3096,-0.0022029
-2.30056,-0.00224588
-2.29153,-0.00228864
-2.28249,-0.00233105
-2.27345,-0.00237297
-2.26441,-0.00241429
-2.25537,-0.00245487
-2.24633,-0.00249459
-2.23729,-0.00253331
-2.22825,-0.00257091
-2.21921,-0.00260726
-2.21017,-0.00264223
-2.20113,-0.0026757
-2.19209,-0.00270754
-2.18305,-0.00273764
-2.17401,-0.00276601
-2.16497,-0.00279266
-2.15593,-0.00281759
-2.14689,-0.00284083
-2.13785,-0.0028624
-2.12881,-0.00288231
-2.11977,-0.00290057
-2.11073,-0.00291722
-2.10169,-0.00293226
-2.09266,-0.00294571
-2.08362,-0.00295759
-2.07458,-0.00296793
-2.06554,-0.00297672
-2.0565,-0.00298401
-2.04746,-0.00298979
-2.03842,-0.00299409
-2.02938,-0.00299693
-2.02034,-0.00299833
-2.0113,-0.00299829
-2.00226,-0.00299685
-1.99322,-0.00299401
-1.98418,-0.0029898
-1.97514,-0.00298423
-1.9661,-0.00297733
-1.95706,-0.0029691
-1.94802,-0.00295956
-1.93898,-0.00294874
-1.92994,-0.00293665
-1.9209,-0.00292331
-1.91186,-0.00290873
-1.90282,-0.00289294
-1.89379,-0.00287595
-1.88475,-0.00285779
-1.87571,-0.00283846
-1.86667,-0.00281798
-1.85763,-0.00279638
-1.84859,-0.00277367
-1.83955,-0.00274986
-1.83051,-0.00272497
-1.82147,-0.00269902
-1.81243,-0.00267203
-1.80339,-0.00264403
-1.79435,-0.00261504
-1.78531,-0.00258511
-1.77627,-0.00255425
-1.76723,-0.00252251
-1.75819,-0.00248994
-1.74915,-0.00245659
-1.74011,-0.00242249
-1.73107,-0.00238771
-1.72203,-0.00235227
-1.71299,-0.00231624
-1.70395,-0.00227964
-1.69492,-0.00224252
-1.68588,-0.00220493
-1.67684,-0.00216691
-1.6678,-0.00212851
-1.65876,-0.00208976
-1.64972,-0.00205072
-1.64068,-0.00201143
-1.63164,-0.00197192
-1.6226,-0.00193226
-1.61356,-0.00189248
-1.60452,-0.00185262
-1.59548,-0.00181273
-1.58644,-0.00177285
-1.5774,-0.00173303
-1.56836,-0.00169332
-1.55932,-0.00165375
-1.55028,-0.00161437
-1.54124,-0.00157522
-1.5322,-0.00153635
-1.52316,-0.00149781
-1.51412,-0.00145963
-1.50508,-0.00142187
-1.49605,-0.00138456
-1.48701,-0.00134775
-1.47797,-0.00131149
-1.46893,-0.0012758
-1.45989,-0.00124075
-1.45085,-0.00120637
-1.44181,-0.00117272
-1.43277,-0.00113985
-1.42373,-0.0011078
-1.41469,-0.00107662
-1.40565,-0.00104632
-1.39661,-0.00101692
-1.38757,-0.000988432
-1.37853,-0.000960859
-1.36949,-0.000934211
-1.36045,-0.000908477
-1.35141,-0.000883643
-1.34237,-0.000859694
-1.33333,-0.000836617
-1.32429,-0.000814396
-1.31525,-0.000793023
-1.30621,-0.000772487
-1.29718,-0.000752781
-1.28814,-0.000733894
-1.2791,-0.000715818
-1.27006,-0.000698542
-1.26102,-0.000682056
-1.25198,-0.000666349
-1.24294,-0.000651411
-1.2339,-0.000637231
-1.22486,-0.0006238
-1.21582,-0.000611106
-1.20678,-0.000599141
-1.19774,-0.000587893
-1.1887,-0.000577353
-1.17966,-0.00056751
-1.17062,-0.000558355
-1.16158,-0.000549876
-1.15254,-0.000542064
-1.1435,-0.000534909
-1.13446,-0.0005284
-1.12542,-0.000522527
-1.11638,-0.00051728
-1.10734,-0.00051265
-1.09831,-0.000508625
-1.08927,-0.000505195
-1.08023,-0.00050235
-1.07119,-0.00050008
-1.06215,-0.000498373
-1.05311,-0.00049722
-1.04407,-0.000496611
-1.03503,-0.000496538
-1.02599,-0.000496991
-1.01695,-0.000497962
-1.00791,-0.000499439
-0.99887,-0.000501399
-0.989831,-0.000503819
-0.980791,-0.000506671
-0.971751,-0.000509933
-0.962712,-0.000513577
-0.953672,-0.000517577
-0.944633,-0.000521901
-0.935593,-0.000526523
-0.926554,-0.000531412
-0.917514,-0.00053654
-0.908475,-0.00054188
-0.899435,-0.000547402
-0.890395,-0.000553079
-0.881356,-0.000558882
-0.872316,-0.000564785
-0.863277,-0.000570758
-0.854237,-0.000576774
-0.845198,-0.000582804
-0.836158,-0.000588819
-0.827119,-0.000594793
-0.818079,-0.000600696
-0.80904,-0.0006065
-0.8,-0.000612177
-0.79096,-0.0006177
-0.781921,-0.000623039
-0.772881,-0.000628167
-0.763842,-0.000633055
-0.754802,-0.000637676
-0.745763,-0.000642
-0.736723,-0.000645999
-0.727684,-0.000649646
-0.718644,-0.000652913
-0.709605,-0.000655772
-0.700565,-0.000658196
-0.691525,-0.000660157
-0.682486,-0.000661624
-0.673446,-0.000662568
-0.664407,-0.000662958
-0.655367,-0.000662763
-0.646328,-0.000661955
-0.637288,-0.000660513
-0.628249,-0.000658419
-0.619209,-0.000655653
-0.610169,-0.000652197
-0.60113,-0.00064804
-0.59209,-0.000643204
-0.583051,-0.000637718
-0.574011,-0.000631612
-0.564972,-0.000624915
-0.555932,-0.000617656
-0.546893,-0.00060986
-0.537853,-0.000601552
-0.528814,-0.000592756
-0.519774,-0.000583498
-0.510734,-0.000573802
-0.501695,-0.000563693
-0.492655,-0.000553198
-0.483616,-0.000542342
-0.474576,-0.000531151
-0.465537,-0.000519651
-0.456497,-0.000507867
-0.447458,-0.000495826
-0.438418,-0.000483552
-0.429379,-0.000471071
-0.420339,-0.000458409
-0.411299,-0.000445591
-0.40226,-0.000432643
-0.39322,-0.00041959
-0.384181,-0.000406459
-0.375141,-0.000393274
-0.366102,-0.000380061
-0.357062,-0.000366846
-0.348023,-0.000353655
-0.338983,-0.000340513
-0.329944,-0.000327446
-0.320904,-0.00031448
-0.311864,-0.000301639
-0.302825,-0.000288948
-0.293785,-0.000276433
-0.284746,-0.000264118
-0.275706,-0.000252032
-0.266667,-0.000240202
-0.257627,-0.000228655
-0.248588,-0.00021742
-0.239548,-0.000206521
-0.230508,-0.000195976
-0.221469,-0.000185802
-0.212429,-0.000176014
-0.20339,-0.000166627
-0.19435,-0.000157655
-0.185311,-0.000149097
-0.176271,-0.000140952
-0.167232,-0.000133216
-0.158192,-0.000125888
-0.149153,-0.000118966
-0.140113,-0.000112449
-0.131073,-0.000106338
-0.122034,-0.000100633
-0.112994,-9.53363e-05
-0.103955,-9.04473e-05
-0.0949153,-8.59661e-05
-0.0858757,-8.18925e-05
-0.0768362,-7.82265e-05
-0.0677966,-7.49679e-05
-0.0587571,-7.21165e-05
-0.0497175,-6.96723e-05
-0.040678,-6.76355e-05
-0.0316384,-6.60059e-05
-0.0225989,-6.47838e-05
-0.0135593,-6.3969e-05
-0.00451977,-6.35616e-05
0.00451977,-6.35616e-05
0.0135593,-6.3969e-05
0.0225989,-6.47838e-05
0.0316384,-6.60059e-05
0.040678,-6.76355e-05
0.0497175,-6.96723e-05
0.0587571,-7.21165e-05
0.0677966,-7.49679e-05
0.0768362,-7.82265e-05
0.0858757,-8.18925e-05
0.0949153,-8.59661e-05
0.103955,-9.04473e-05
0.112994,-9.53363e-05
0.122034,-0.000100633
0.131073,-0.000106338
0.140113,-0.000112449
0.149153,-0.000118966
0.158192,-0.000125888
0.167232,-0.000133216
0.176271,-0.000140952
0.185311,-0.000149097
0.19435,-0.000157655
0.20339,-0.000166627
0.212429,-0.000176014
0.221469,-0.000185802
0.230508,-0.000195976
0.239548,-0.000206521
0.248588,-0.00021742
0.257627,-0.000228655
0.266667,-0.000240202
0.275706,-0.000252032
0.284746,-0.000264118
0.293785,-0.000276433
0.302825,-0.000288948
0.311864,-0.000301639
0.320904,-0.00031448
0.329944,-0.000327446
0.338983,-0.000340513
0.348023,-0.000353655
0.357062,-0.000366846
0.366102,-0.000380061
0.375141,-0.000393274
0.384181,-0.000406459
0.39322,-0.00041959
0.40226,-0.000432643
0.411299,-0.000445591
0.420339,-0.000458409
0.429379,-0.000471071
0.438418,-0.000483552
0.447458,-0.000495826
0.456497,-0.000507867
0.465537,-0.000519651
0.474576,-0.000531151
0.483616,-0.000542342
0.492655,-0.000553198
0.501695,-0.000563693
0.510734,-0.000573802
0.519774,-0.000583498
0.528814,-0.000592756
0.537853,-0.000601552
0.546893,-0.00060986
0.555932,-0.000617656
0.564972,-0.000624915
0.574011,-0.000631612
0.583051,-0.000637718
0.59209,-0.000643204
0.60113,-0.00064804
0.610169,-0.000652197
0.619209,-0.000655653
0.628249,-0.000658419
0.637288,-0.000660513
0.646328,-0.000661955
0.655367,-0.000662763
0.664407,-0.000662958
0.673446,-0.000662568
0.682486,-0.000661624
0.691525,-0.000660157
0.700565,-0.000658196
0.709605,-0.000655772
0.718644,-0.000652913
0.727684,-0.000649646
0.736723,-0.000645999
0.745763,-0.000642
0.754802,-0.000637676
0.763842,-0.000633055
0.772881,-0.000628167
0.781921,-0.000623039
0.79096,-0.0006177
0.8,-0.000612177
0.80904,-0.0006065
0.818079,-0.000600696
0.827119,-0.000594793
0.836158,-0.000588819
0.845198,-0.000582804
0.854237,-0.000576774
0.863277,-0.000570758
0.872316,-0.000564785
0.881356,-0.000558882
0.890395,-0.000553079
0.899435,-0.000547402
0.908475,-0.00054188
0.917514,-0.00053654
0.926554,-0.000531412
0.935593,-0.000526523
0.944633,-0.000521901
0.953672,-0.000517577
0.962712,-0.000513577
0.971751,-0.000509933
0.980791,-0.000506671
0.989831,-0.000503819
0.99887,-0.000501399
1.00791,-0.000499439
1.01695,-0.000497962
1.02599,-0.000496991
1.03503,-0.000496538
1.04407,-0.000496611
1.05311,-0.00049722
1.06215,-0.000498373
1.07119,-0.00050008
1.08023,-0.00050235
1.08927,-0.000505195
1.09831,-0.000508625
1.10734,-0.00051265
1.11638,-0.00051728
1.12542,-0.000522527
1.13446,-0.0005284
1.1435,-0.000534909
1.15254,-0.000542064
1.16158,-0.000549876
1.17062,-0.000558355
1.17966,-0.00056751
1.1887,-0.000577353
1.19774,-0.000587893
1.20678,-0.000599141
1.21582,-0.000611106
1.22486,-0.0006238
1.2339,-0.000637231
1.24294,-0.000651411
1.25198,-0.000666349
1.26102,-0.000682056
1.27006,-0.000698542
1.2791,-0.000715818
1.28814,-0.000733894
1.29718,-0.000752781
1.30621,-0.000772487
1.31525,-0.000793023
1.32429,-0.000814396
1.33333,-0.000836617
1.34237,-0.000859694
1.35141,-0.000883643
1.36045,-0.000908477
1.36949,-0.000934211
1.37853,-0.000960859
1.38757,-0.000988432
1.39661,-0.00101692
1.40565,-0.00104632
1.41469,-0.00107662
1.42373,-0.0011078
1.43277,-0.00113985
1.44181,-0.00117272
1.45085,-0.00120637
1.45989,-0.00124075
1.46893,-0.0012758
1.47797,-0.00131149
1.48701,-0.00134775
1.49605,-0.00138456
1.50508,-0.00142187
1.51412,-0.00145963
1.52316,-0.00149781
1.5322,-0.00153635
1.54124,-0.00157522
1.55028,-0.00161437
1.55932,-0.00165375
1.56836,-0.00169332
1.5774,-0.00173303
1.58644,-0.00177285
1.59548,-0.00181273
1.60452,-0.00185262
1.61356,-0.00189248
1.6226,-0.00193226
1.63164,-0.00197192
1.64068,-0.00201143
1.64972,-0.00205072
1.65876,-0.00208976
1.6678,-0.00212851
1.67684,-0.00216691
1.68588,-0.00220493
1.69492,-0.00224252
1.70395,-0.00227964
1.71299,-0.00231624
1.72203,-0.00235227
1.73107,-0.00238771
1.74011,-0.00242249
1.74915,-0.00245659
1.75819,-0.00248994
1.76723,-0.00252251
1.77627,-0.00255425
1.78531,-0.00258511
1.79435,-0.00261504
1.80339,-0.00264403
1.81243,-0.00267203
1.82147,-0.00269902
1.83051,-0.00272497
1.83955,-0.00274986
1.84859,-0.00277367
1.85763,-0.00279638
1.86667,-0.00281798
1.87571,-0.00283846
1.88475,-0.00285779
1.89379,-0.00287595
1.90282,-0.00289294
1.91186,-0.00290873
1.9209,-0.00292331
1.92994,-0.00293665
1.93898,-0.00294874
1.94802,-0.00295956
1.95706,-0.0029691
1.9661,-0.00297733
1.97514,-0.00298423
1.98418,-0.0029898
1.99322,-0.00299401
2.00226,-0.00299685
2.0113,-0.00299829
2.02034,-0.00299833
2.02938,-0.00299693
2.03842,-0.00299409
2.04746,-0.00298979
2.0565,-0.00298401
2.06554,-0.00297672
2.07458,-0.00296793
2.08362,-0.00295759
2.09266,-0.00294571
2.10169,-0.00293226
2.11073,-0.00291722
2.11977,-0.00290057
2.12881,-0.00288231
2.13785,-0.0028624
2.14689,-0.00284083
2.15593,-0.00281759
2.16497,-0.00279266
2.17401,-0.00276601
2.18305,-0.00273764
2.19209,-0.00270754
2.20113,-0.0026757
2.21017,-0.00264223
2.21921,-0.00260726
2.22825,-0.00257091
2.23729,-0.00253331
2.24633,-0.00249459
2.25537,-0.00245487
2.26441,-0.00241429
2.27345,-0.00237297
2.28249,-0.00233105
2.29153,-0.00228864
2.30056,-0.00224588
2.3096,-0.0022029
2.31864,-0.00215983
2.32768,-0.00211679
2.33672,-0.00207391
2.34576,-0.00203132
2.3548,-0.00198916
2.36384,-0.00194753
2.37288,-0.00190659
2.38192,-0.00186645
2.39096,-0.00182724
2.4,-0.00178909
2.40904,-0.00175214
2.41808,-0.00171649
2.42712,-0.0016823
2.43616,-0.00164967
2.4452,-0.00161876
2.45424,-0.00158967
2.46328,-0.00156255
2.47232,-0.00153752
2.48136,-0.00151471
2.4904,-0.00149424
2.49944,-0.00147623
2.50847,-0.0014608
2.51751,-0.00144809
2.52655,-0.00143824
2.53559,-0.0014314
2.54463,-0.00142771
2.55367,-0.00142732
2.56271,-0.00143037
2.57175,-0.00143691
2.58079,-0.00144695
2.58983,-0.00146054
2.59887,-0.0014777
2.60791,-0.00149844
2.61695,-0.00152262
2.62599,-0.0015501
2.63503,-0.00158073
2.64407,-0.00161436
2.65311,-0.00165083
2.66215,-0.00169002
2.67119,-0.00173182
2.68023,-0.0017761
2.68927,-0.00182274
2.69831,-0.00187161
2.70734,-0.0019226
2.71638,-0.00197557
2.72542,-0.0020304
2.73446,-0.00208695
2.7435,-0.00214509
2.75254,-0.00220471
2.76158,-0.00226567
2.77062,-0.00232785
2.77966,-0.00239112
2.7887,-0.00245535
2.79774,-0.00252042
2.80678,-0.0025862
2.81582,-0.00265256
2.82486,-0.00271938
2.8339,-0.00278652
2.84294,-0.00285387
2.85198,-0.00292129
2.86102,-0.00298866
2.87006,-0.00305585
2.8791,-0.00312273
2.88814,-0.00318918
2.89718,-0.00325507
2.90621,-0.00332027
2.91525,-0.00338467
2.92429,-0.00344813
2.93333,-0.00351053
2.94237,-0.00357172
2.95141,-0.00363158
2.96045,-0.00368996
2.96949,-0.00374674
2.97853,-0.00380184
2.98757,-0.00385518
2.99661,-0.00390667
3.00565,-0.00395625
3.01469,-0.00400384
3.02373,-0.00404939
3.03277,-0.00409286
3.04181,-0.00413421
3.05085,-0.0041734
3.05989,-0.00421039
3.06893,-0.00424514
3.07797,-0.00427758
3.08701,-0.00430768
3.09605,-0.00433538
3.10508,-0.00436064
3.11412,-0.00438341
3.12316,-0.00440364
3.1322,-0.00442129
3.14124,-0.00443631
3.15028,-0.00444865
3.15932,-0.00445826
3.16836,-0.00446511
3.1774,-0.00446913
3.18644,-0.00447029
3.19548,-0.00446854
3.20452,-0.00446382
3.21356,-0.0044561
3.2226,-0.00444532
3.23164,-0.00443145
3.24068,-0.00441442
3.24972,-0.0043942
3.25876,-0.00437073
3.2678,-0.00434398
3.27684,-0.00431389
3.28588,-0.00428041
3.29492,-0.00424351
3.30395,-0.00420313
3.31299,-0.00415921
3.32203,-0.00411173
3.33107,-0.00406061
3.34011,-0.00400584
3.34915,-0.00394735
3.35819,-0.00388511
3.36723,-0.00381908
3.37627,-0.00374928
3.38531,-0.00367596
3.39435,-0.00359946
3.40339,-0.00352008
3.41243,-0.00343816
3.42147,-0.00335402
3.43051,-0.00326798
3.43955,-0.00318037
3.44859,-0.00309153
3.45763,-0.00300177
3.46667,-0.00291143
3.47571,-0.00282084
3.48475,-0.00273032
3.49379,-0.0026402
3.50282,-0.0025508
3.51186,-0.00246246
3.5209,-0.00237549
3.52994,-0.00229024
3.53898,-0.00220701
3.54802,-0.00212615
3.55706,-0.00204798
3.5661,-0.00197282
3.57514,-0.00190101
3.58418,-0.00183287
3.59322,-0.00176872
3.60226,-0.0017089
3.6113,-0.00165373
3.62034,-0.00160354
3.62938,-0.00155865
3.63842,-0.00151941
3.64746,-0.00148614
3.6565,-0.00145915
3.66554,-0.00143877
3.67458,-0.00142531
3.68362,-0.00141911
3.69266,-0.00142049
3.70169,-0.00142979
3.71073,-0.00144736
3.71977,-0.00147357
3.72881,-0.00150876
3.73785,-0.00155326
3.74689,-0.0016073
3.75593,-0.00167108
3.76497,-0.0017448
3.77401,-0.00182865
3.78305,-0.00192282
3.79209,-0.00202729
3.80113,-0.00214204
3.81017,-0.00226703
3.81921,-0.00240224
3.82825,-0.00254764
3.83729,-0.00270322
3.84633,-0.00286901
3.85537,-0.003045
3.86441,-0.00323121
3.87345,-0.00342764
3.88249,-0.00363429
3.89153,-0.00385115
3.90056,-0.00407823
3.9096,-0.00431553
3.91864,-0.00456304
3.92768,-0.00482076
3.93672,-0.00508869
3.94576,-0.00536684
3.9548,-0.0056552
3.96384,-0.00595378
3.97288,-0.00626257
3.98192,-0.00658158
3.99096,-0.0069108
4,-0.00725023


==> examples/envelope.data/1-err.csv <==
x,y
-4,0.0233642
-3.99096,0.0226823
-3.98192,0.0219901
-3.97288,0.0212877
-3.96384,0.0205749
-3.9548,0.0198516
-3.94576,0.0191178
-3.93672,0.0183739
-3.92768,0.01762
-3.91864,0.0168566
-3.9096,0.016084
-3.90056,0.0153023
-3.89153,0.0145104
-3.88249,0.0137069
-3.87345,0.0128904
-3.86441,0.0120596
-3.85537,0.0112142
-3.84633,0.0103587
-3.83729,0.00949838
-3.82825,0.00863884
-3.81921,0.00778556
-3.81017,0.00693945
-3.80113,0.00608313
-3.79209,0.00519463
-3.78305,0.00425201
-3.77401,0.0032333
-3.76497,0.00214284
-3.75593,0.00109014
-3.74689,0.000210982
-3.73785,-0.000358834
-3.72881,-0.000483514
-3.71977,-7.69941e-05
-3.71073,0.000747872
-3.70169,0.0018285
-3.69266,0.00300231
-3.68362,0.00410671
-3.67458,0.00501301
-3.66554,0.00572806
-3.6565,0.00629259
-3.64746,0.00674735
-3.63842,0.00713308
-3.62938,0.00748256
-3.62034,0.00779682
-3.6113,0.00806893
-3.60226,0.00829198
-3.59322,0.00845903
-3.58418,0.00856515
-3.57514,0.00861335
-3.5661,0.00860862
-3.55706,0.00855595
-3.54802,0.00846034
-3.53898,0.00832629
-3.52994,0.00815629
-3.5209,0.00795236
-3.51186,0.00771651
-3.50282,0.00745075
-3.49379,0.00715721
-3.48475,0.00683855
-3.47571,0.00649753
-3.46667,0.00613692
-3.45763,0.0057595
-3.44859,0.005368
-3.43955,0.00496498
-3.43051,0.00455294
-3.42147,0.00413441
-3.41243,0.00371189
-3.40339,0.00328797
-3.39435,0.00286542
-3.38531,0.0024471
-3.37627,0.00203587
-3.36723,0.00163455
-3.35819,0.00124578
-3.34915,0.000871285
-3.34011,0.000512554
-3.33107,0.000171086
-3.32203,-0.000151621
-3.31299,-0.000454411
-3.30395,-0.000737489
-3.29492,-0.0010014
-3.28588,-0.00124668
-3.27684,-0.00147388
-3.2678,-0.00168349
-3.25876,-0.00187576
-3.24972,-0.00205088
-3.24068,-0.00220906
-3.23164,-0.00235048
-3.2226,-0.00247535
-3.21356,-0.00258395
-3.20452,-0.00267656
-3.19548,-0.00275346
-3.18644,-0.00281493
-3.1774,-0.00286125
-3.16836,-0.00289269
-3.15932,-0.00290951
-3.15028,-0.00291197
-3.14124,-0.00290032
-3.1322,-0.00287483
-3.12316,-0.00283577
-3.11412,-0.00278341
-3.10508,-0.00271801
-3.09605,-0.00263984
-3.08701,-0.00254916
-3.07797,-0.00244625
-3.06893,-0.00233135
-3.05989,-0.00220473
-3.05085,-0.00206663
-3.04181,-0.00191733
-3.03277,-0.00175711
-3.02373,-0.00158628
-3.01469,-0.00140511
-3.00565,-0.00121391
-2.99661,-0.00101295
-2.98757,-0.000802396
-2.97853,-0.000582403
-2.96949,-0.000353118
-2.96045,-0.00011469
-2.95141,0.00013259
-2.94237,0.000387863
-2.93333,0.000650128
-2.92429,0.000918385
-2.91525,0.00119163
-2.90621,0.00146878
-2.89718,0.00174834
-2.88814,0.00202877
-2.8791,0.00230848
-2.87006,0.00258591
-2.86102,0.00285953
-2.85198,0.00312787
-2.84294,0.00338954
-2.8339,0.0036431
-2.82486,0.00388714
-2.81582,0.00412022
-2.80678,0.00434079
-2.79774,0.0045473
-2.7887,0.00473819
-2.77966,0.0049119
-2.77062,0.00506693
-2.76158,0.00520211
-2.75254,0.00531634
-2.7435,0.00540849
-2.73446,0.00547746
-2.72542,0.00552185
-2.71638,0.00553907
-2.70734,0.00552622
-2.69831,0.00548042
-2.68927,0.00539879
-2.68023,0.00527962
-2.67119,0.00512594
-2.66215,0.00494198
-2.65311,0.00473195
-2.64407,0.00450008
-2.63503,0.00424585
-2.62599,0.00394979
-2.61695,0.00358768
-2.60791,0.00313534
-2.59887,0.00256854
-2.58983,0.00188332
-2.58079,0.00115671
-2.57175,0.000485945
-2.56271,-3.17075e-05
-2.55367,-0.000298994
-2.54463,-0.00024982
-2.53559,5.7258e-05
-2.52655,0.000532524
-2.51751,0.00108626
-2.50847,0.00162875
-2.49944,0.00208796
-2.4904,0.00246261
-2.48136,0.00276909
-2.47232,0.00302381
-2.46328,0.00324317
-2.45424,0.00344042
-2.4452,0.00361628
-2.43616,0.0037683
-2.42712,0.00389404
-2.41808,0.00399108
-2.40904,0.00405776
-2.4,0.00409557
-2.39096,0.00410678
-2.38192,0.00409366
-2.37288,0.0040585
-2.36384,0.00400336
-2.3548,0.00392954
-2.34576,0.00383812
-2.33672,0.00373021
-2.32768,0.0036069
-2.31864,0.00346933
-2.3096,0.00331885
-2.30056,0.00315686
-2.29153,0.00298475
-2.28249,0.00280392
-2.27345,0.00261576
-2.26441,0.00242156
-2.25537,0.00222261
-2.24633,0.00202019
-2.23729,0.00181561
-2.22825,0.00161016
-2.21921,0.00140528
-2.21017,0.00120242
-2.20113,0.00100304
-2.19209,0.000808578
-2.18305,0.000620383
-2.17401,0.000439324
-2.16497,0.000266157
-2.15593,0.000101637
-2.14689,-5.34803e-05
-2.13785,-0.000198616
-2.12881,-0.000333895
-2.11977,-0.00045962
-2.11073,-0.000576092
-2.10169,-0.000683613
-2.09266,-0.000782455
-2.08362,-0.00087277
-2.07458,-0.000954678
-2.06554,-0.0010283
-2.0565,-0.00109376
-2.04746,-0.00115118
-2.03842,-0.00120073
-2.02938,-0.00124257
-2.02034,-0.00127686
-2.0113,-0.00130378
-2.00226,-0.00132348
-1.99322,-0.00133613
-1.98418,-0.00134188
-1.97514,-0.00134088
-1.9661,-0.00133329
-1.95706,-0.00131926
-1.94802,-0.00129896
-1.93898,-0.00127254
-1.92994,-0.00124016
-1.9209,-0.00120198
-1.91186,-0.00115815
-1.90282,-0.00110884
-1.89379,-0.00105419
-1.88475,-0.000994358
-1.87571,-0.000929505
-1.86667,-0.000859783
-1.85763,-0.000785358
-1.84859,-0.0007064
-1.83955,-0.000623076
-1.83051,-0.000535556
-1.82147,-0.000443997
-1.81243,-0.000348522
-1.80339,-0.000249246
-1.79435,-0.000146282
-1.78531,-3.97426e-05
-1.77627,7.02042e-05
-1.76723,0.000183178
-1.75819,0.000298744
-1.74915,0.000416468
-1.74011,0.000535916
-1.73107,0.000656618
-1.72203,0.00077796
-1.71299,0.000899295
-1.70395,0.00101997
-1.69492,0.00113935
-1.68588,0.00125678
-1.67684,0.00137167
-1.6678,0.00148343
-1.65876,0.00159146
-1.64972,0.00169518
-1.64068,0.00179398
-1.63164,0.00188723
-1.6226,0.00197427
-1.61356,0.00205444
-1.60452,0.0021271
-1.59548,0.00219162
-1.58644,0.00224753
-1.5774,0.00229438
-1.56836,0.00233172
-1.55932,0.00235912
-1.55028,0.00237598
-1.54124,0.00238119
-1.5322,0.00237346
-1.52316,0.00235155
-1.51412,0.00231418
-1.50508,0.00226063
-1.49605,0.00219237
-1.48701,0.00211142
-1.47797,0.00201979
-1.46893,0.00191949
-1.45989,0.00181035
-1.45085,0.00168346
-1.44181,0.0015277
-1.43277,0.00133197
-1.42373,0.00108517
-1.41469,0.00078554
-1.40565,0.000468708
-1.39661,0.000179659
-1.38757,-3.66254e-05
-1.37853,-0.000135164
-1.36949,-8.55812e-05
-1.36045,8.40787e-05
-1.35141,0.000331165
-1.34237,0.000613026
-1.33333,0.000887013
-1.32429,0.00111891
-1.31525,0.00130824
-1.30621,0.00146298
-1.29718,0.00159108
-1.28814,0.0017005
-1.2791,0.00179771
-1.27006,0.00188315
-1.26102,0.00195574
-1.25198,0.00201442
-1.24294,0.00205813
-1.2339,0.00208618
-1.22486,0.00209937
-1.21582,0.00209891
-1.20678,0.00208598
-1.19774,0.00206178
-1.1887,0.0020274
-1.17966,0.00198357
-1.17062,0.0019309
-1.16158,0.00187003
-1.15254,0.00180158
-1.1435,0.0017262
-1.13446,0.00164464
-1.12542,0.00155767
-1.11638,0.00146606
-1.10734,0.0013706
-1.09831,0.00127203
-1.08927,0.00117108
-1.08023,0.00106848
-1.07119,0.000964923
-1.06215,0.000861134
-1.05311,0.000757841
-1.04407,0.000655845
-1.03503,0.000555963
-1.02599,0.000459012
-1.01695,0.00036581
-1.00791,0.000277099
-0.99887,0.000193328
-0.989831,0.000114869
-0.980791,4.20943e-05
-0.971751,-2.46232e-05
-0.962712,-8.50231e-05
-0.953672,-0.000139295
-0.944633,-0.00018774
-0.935593,-0.000230661
-0.926554,-0.00026836
-0.917514,-0.000301119
-0.908475,-0.000329143
-0.899435,-0.00035262
-0.890395,-0.000371737
-0.881356,-0.000386679
-0.872316,-0.000397638
-0.863277,-0.000404826
-0.854237,-0.000408457
-0.845198,-0.000408746
-0.836158,-0.000405909
-0.827119,-0.000400161
-0.818079,-0.000391711
-0.80904,-0.000380767
-0.8,-0.000367538
-0.79096,-0.000352231
-0.781921,-0.000335056
-0.772881,-0.000316222
-0.763842,-0.000295938
-0.754802,-0.000274415
-0.745763,-0.00025186
-0.736723,-0.000228484
-0.727684,-0.000204499
-0.718644,-0.000180117
-0.709605,-0.000155548
-0.700565,-0.000131006
-0.691525,-0.0001067
-0.682486,-8.28325e-05
-0.673446,-5.96042e-05
-0.664407,-3.72158e-05
-0.655367,-1.58681e-05
-0.646328,4.23093e-06
-0.637288,2.28429e-05
-0.628249,3.9722e-05
-0.619209,5.46224e-05
-0.610169,6.72983e-05
-0.60113,7.7548e-05
-0.59209,8.5346e-05
-0.583051,9.07106e-05
-0.574011,9.36605e-05
-0.564972,9.42141e-05
-0.555932,9.24187e-05
-0.546893,8.84372e-05
-0.537853,8.24614e-05
-0.528814,7.46828e-05
-0.519774,6.52932e-05
-0.510734,5.44782e-05
-0.501695,4.23984e-05
-0.492655,2.92084e-05
-0.483616,1.50628e-05
-0.474576,1.16142e-07
-0.465537,-1.54754e-05
-0.456497,-3.15495e-05
-0.447458,-4.79421e-05
-0.438418,-6.44894e-05
-0.429379,-8.10273e-05
-0.420339,-9.73923e-05
-0.411299,-0.000113423
-0.40226,-0.000128958
-0.39322,-0.000143836
-0.384181,-0.000157896
-0.375141,-0.000170976
-0.366102,-0.000182914
-0.357062,-0.000193545
-0.348023,-0.000202707
-0.338983,-0.000210235
-0.329944,-0.000215966
-0.320904,-0.000219745
-0.311864,-0.000221414
-0.302825,-0.000220818
-0.293785,-0.0002178
-0.284746,-0.000212199
-0.275706,-0.000203835
-0.266667,-0.000192523
-0.257627,-0.000178076
-0.248588,-0.00016031
-0.239548,-0.00013906
-0.230508,-0.00011424
-0.221469,-8.57886e-05
-0.212429,-5.36405e-05
-0.20339,-1.77322e-05
-0.19435,2.192e-05
-0.185311,6.49804e-05
-0.176271,0.000111033
-0.167232,0.000159662
-0.158192,0.000210452
-0.149153,0.000262996
-0.140113,0.000316927
-0.131073,0.000371888
-0.122034,0.000427521
-0.112994,0.000483469
-0.103955,0.000539372
-0.0949153,0.000594863
-0.0858757,0.000649575
-0.0768362,0.000703141
-0.0677966,0.000755191
-0.0587571,0.000805355
-0.0497175,0.000853256
-0.040678,0.000898512
-0.0316384,0.000940744
-0.0225989,0.00097957
-0.0135593,0.00101462
-0.00451977,0.00104557
0.00451977,0.0010721
0.0135593,0.00109389
0.0225989,0.00111062
0.0316384,0.00112195
0.040678,0.00112733
0.0497175,0.00112619
0.0587571,0.00111795
0.0677966,0.00110204
0.0768362,0.00107806
0.0858757,0.0010463
0.0949153,0.0010072
0.103955,0.000961233
0.112994,0.000908852
0.122034,0.000849826
0.131073,0.000781172
0.140113,0.000699216
0.149153,0.000600285
0.158192,0.000480706
0.167232,0.000340644
0.176271,0.000195613
0.185311,6.49658e-05
0.19435,-3.19468e-05
0.20339,-7.57725e-05
0.212429,-5.36692e-05
0.221469,2.11654e-05
0.230508,0.000129024
0.239548,0.000250199
0.248588,0.000364983
0.257627,0.000457762
0.266667,0.000529292
0.275706,0.000584424
0.284746,0.000628008
0.293785,0.000664895
0.302825,0.000698977
0.311864,0.00073032
0.320904,0.000758033
0.329944,0.000781226
0.338983,0.000799006
0.348023,0.000810723
0.357062,0.00081668
0.366102,0.000817424
0.375141,0.000813497
0.384181,0.000805444
0.39322,0.00079375
0.40226,0.00077866
0.411299,0.000760358
0.420339,0.00073903
0.429379,0.000714861
0.438418,0.00068805
0.447458,0.00065886
0.456497,0.000627567
0.465537,0.000594448
0.474576,0.000559778
0.483616,0.000523831
0.492655,0.000486857
0.501695,0.000449103
0.510734,0.000410816
0.519774,0.000372242
0.528814,0.000333635
0.537853,0.00029527
0.546893,0.00025743
0.555932,0.000220397
0.564972,0.000184454
0.574011,0.000149858
0.583051,0.000116775
0.59209,8.53461e-05
0.60113,5.57116e-05
0.610169,2.80128e-05
0.619209,2.35547e-06
0.628249,-2.1297e-05
0.637288,-4.30164e-05
0.646328,-6.28748e-05
0.655367,-8.09441e-05
0.664407,-9.72901e-05
0.673446,-0.000111955
0.682486,-0.000124973
0.691525,-0.000136381
0.700565,-0.000146213
0.709605,-0.000154508
0.718644,-0.000161309
0.727684,-0.000166659
0.736723,-0.000170603
0.745763,-0.000173187
0.754802,-0.000174454
0.763842,-0.000174448
0.772881,-0.00017321
0.781921,-0.000170783
0.79096,-0.00016721
0.8,-0.000162532
0.80904,-0.000156793
0.818079,-0.000150036
0.827119,-0.000142303
0.836158,-0.000133638
0.845198,-0.000124084
0.854237,-0.000113683
0.863277,-0.000102478
0.872316,-9.05114e-05
0.881356,-7.78258e-05
0.890395,-6.4464e-05
0.899435,-5.04696e-05
0.908475,-3.58863e-05
0.917514,-2.07577e-05
0.926554,-5.12761e-06
0.935593,1.0961e-05
0.944633,2.74681e-05
0.953672,4.43543e-05
0.962712,6.15802e-05
0.971751,7.91066e-05
0.980791,9.68896e-05
0.989831,0.000114869
0.99887,0.00013298
1.00791,0.000151157
1.01695,0.000169337
1.02599,0.000187451
1.03503,0.00020542
1.04407,0.000223164
1.05311,0.000240601
1.06215,0.000257649
1.07119,0.000274227
1.08023,0.000290257
1.08927,0.000305662
1.09831,0.000320364
1.10734,0.000334285
1.11638,0.000347347
1.12542,0.000359471
1.13446,0.000370577
1.1435,0.000380586
1.15254,0.000389418
1.16158,0.000396994
1.17062,0.000403238
1.17966,0.000408075
1.1887,0.000411432
1.19774,0.000413231
1.20678,0.000413397
1.21582,0.000411839
1.22486,0.000408462
1.2339,0.000403175
1.24294,0.000395884
1.25198,0.000386507
1.26102,0.000375014
1.27006,0.000361383
1.2791,0.000345595
1.28814,0.000327629
1.29718,0.000307418
1.30621,0.000284697
1.31525,0.000259152
1.32429,0.000230471
1.33333,0.00019834
1.34237,0.000162668
1.35141,0.000124252
1.36045,8.41109e-05
1.36949,4.32626e-05
1.37853,2.72622e-06
1.38757,-3.65602e-05
1.39661,-7.39805e-05
1.40565,-0.000108999
1.41469,-0.000141081
1.42373,-0.000169689
1.43277,-0.000194425
1.44181,-0.000215432
1.45085,-0.000232991
1.45989,-0.000247379
1.46893,-0.000258878
1.47797,-0.000267734
1.48701,-0.000274061
1.49605,-0.00027794
1.50508,-0.000279452
1.51412,-0.000278677
1.52316,-0.000275705
1.5322,-0.000270658
1.54124,-0.000263667
1.55028,-0.000254862
1.55932,-0.000244375
1.56836,-0.000232333
1.5774,-0.000218858
1.58644,-0.000204066
1.59548,-0.000188076
1.60452,-0.000171005
1.61356,-0.000152973
1.6226,-0.000134101
1.63164,-0.000114511
1.64068,-9.43256e-05
1.64972,-7.36659e-05
1.65876,-5.26537e-05
1.6678,-3.14071e-05
1.67684,-1.00434e-05
1.68588,1.13202e-05
1.69492,3.25664e-05
1.70395,5.35751e-05
1.71299,7.42154e-05
1.72203,9.43537e-05
1.73107,0.000113856
1.74011,0.00013259
1.74915,0.000150433
1.75819,0.000167315
1.76723,0.000183178
1.77627,0.000197963
1.78531,0.000211613
1.79435,0.000224087
1.80339,0.000235425
1.81243,0.000245682
1.82147,0.000254916
1.83051,0.000263184
1.83955,0.000270538
1.84859,0.000277019
1.85763,0.000282665
1.86667,0.000287512
1.87571,0.000291598
1.88475,0.000294961
1.89379,0.000297642
1.90282,0.000299682
1.91186,0.000301125
1.9209,0.000302012
1.92994,0.000302385
1.93898,0.000302285
1.94802,0.000301753
1.95706,0.00030083
1.9661,0.000299557
1.97514,0.000297974
1.98418,0.000296123
1.99322,0.000294044
2.00226,0.000291779
2.0113,0.000289368
2.02034,0.000286853
2.02938,0.000284275
2.03842,0.000281676
2.04746,0.000279098
2.0565,0.000276582
2.06554,0.00027417
2.07458,0.000271901
2.08362,0.000269812
2.09266,0.000267943
2.10169,0.000266332
2.11073,0.000265019
2.11977,0.000264055
2.12881,0.00026349
2.13785,0.000263376
2.14689,0.000263766
2.15593,0.000264697
2.16497,0.000266157
2.17401,0.000268121
2.18305,0.000270562
2.19209,0.000273456
2.20113,0.000276769
2.21017,0.000280432
2.21921,0.00028437
2.22825,0.000288506
2.23729,0.000292765
2.24633,0.000297071
2.25537,0.000301359
2.26441,0.000305562
2.27345,0.000309617
2.28249,0.000313457
2.29153,0.000317017
2.30056,0.000320229
2.3096,0.000323024
2.31864,0.000325334
2.32768,0.00032709
2.33672,0.000328224
2.34576,0.000328671
2.3548,0.000328365
2.36384,0.000327244
2.37288,0.000325241
2.38192,0.00032229
2.39096,0.000318315
2.4,0.000313238
2.40904,0.00030698
2.41808,0.000299463
2.42712,0.000290617
2.43616,0.000280411
2.4452,0.000268819
2.45424,0.000255817
2.46328,0.000241383
2.47232,0.000225455
2.48136,0.000207828
2.4904,0.000188262
2.49944,0.000166514
2.50847,0.000142344
2.51751,0.000115673
2.52655,8.70857e-05
2.53559,5.73269e-05
2.54463,2.71434e-05
2.55367,-2.71819e-06
2.56271,-3.15678e-05
2.57175,-5.89411e-05
2.58079,-8.443e-05
2.58983,-0.000107627
2.59887,-0.000128123
2.60791,-0.000145611
2.61695,-0.000160185
2.62599,-0.000172036
2.63503,-0.000181358
2.64407,-0.000188345
2.65311,-0.000193165
2.66215,-0.000195888
2.67119,-0.000196562
2.68023,-0.000195233
2.68927,-0.000191947
2.69831,-0.000186758
2.70734,-0.000179742
2.71638,-0.000170982
2.72542,-0.000160562
2.73446,-0.000148565
2.7435,-0.000135072
2.75254,-0.000120159
2.76158,-0.000103901
2.77062,-8.63701e-05
2.77966,-6.76417e-05
2.7887,-4.77897e-05
2.79774,-2.68902e-05
2.80678,-5.01964e-06
2.81582,1.77457e-05
2.82486,4.13293e-05
2.8339,6.5655e-05
2.84294,9.06472e-05
2.85198,0.00011623
2.86102,0.000142329
2.87006,0.000168869
2.8791,0.000195772
2.88814,0.000222964
2.89718,0.000250366
2.90621,0.0002779
2.91525,0.000305491
2.92429,0.000333062
2.93333,0.000360542
2.94237,0.000387862
2.95141,0.000414953
2.96045,0.000441746
2.96949,0.000468172
2.97853,0.000494173
2.98757,0.000519692
2.99661,0.00054467
3.00565,0.000569052
3.01469,0.000592779
3.02373,0.000615793
3.03277,0.000638033
3.04181,0.000659441
3.05085,0.000679957
3.05989,0.000699522
3.06893,0.000718077
3.07797,0.000735564
3.08701,0.000751923
3.09605,0.000767096
3.10508,0.000781023
3.11412,0.000793647
3.12316,0.000804907
3.1322,0.000814745
3.14124,0.000823101
3.15028,0.000829917
3.15932,0.000835134
3.16836,0.000838694
3.1774,0.000840538
3.18644,0.000840608
3.19548,0.000838845
3.20452,0.000835188
3.21356,0.000829577
3.2226,0.00082195
3.23164,0.000812246
3.24068,0.000800406
3.24972,0.000786379
3.25876,0.000770112
3.2678,0.000751556
3.27684,0.000730661
3.28588,0.000707369
3.29492,0.000681595
3.30395,0.000653244
3.31299,0.000622224
3.32203,0.000588442
3.33107,0.000551847
3.34011,0.000512553
3.34915,0.000470718
3.35819,0.000426496
3.36723,0.000380046
3.37627,0.000331551
3.38531,0.000281303
3.39435,0.000229624
3.40339,0.000176832
3.41243,0.00012325
3.42147,6.91899e-05
3.43051,1.49435e-05
3.43955,-3.92048e-05
3.44859,-9.29704e-05
3.45763,-0.000146069
3.46667,-0.000198213
3.47571,-0.000249109
3.48475,-0.000298463
3.49379,-0.000345978
3.50282,-0.000391358
3.51186,-0.00043431
3.5209,-0.000474547
3.52994,-0.000511785
3.53898,-0.000545739
3.54802,-0.000576124
3.55706,-0.00060265
3.5661,-0.000625002
3.57514,-0.00064286
3.58418,-0.000655906
3.59322,-0.000663817
3.60226,-0.000666299
3.6113,-0.000663146
3.62034,-0.000654177
3.62938,-0.000639212
3.63842,-0.00061807
3.64746,-0.000590476
3.6565,-0.000555788
3.66554,-0.000513269
3.67458,-0.000462182
3.68362,-0.000401792
3.69266,-0.000331741
3.70169,-0.000253192
3.71073,-0.000167686
3.71977,-7.67652e-05
3.72881,1.80287e-05
3.73785,0.000114906
3.74689,0.000211089
3.75593,0.000303548
3.76497,0.000389256
3.77401,0.000465187
3.78305,0.000528926
3.79209,0.000580508
3.80113,0.000620579
3.81017,0.00064979
3.81921,0.000668786
3.82825,0.00067808
3.83729,0.000677646
3.84633,0.000667322
3.85537,0.000646945
3.86441,0.000616355
3.87345,0.000575421
3.88249,0.000524153
3.89153,0.000462589
3.90056,0.00039077
3.9096,0.000308738
3.91864,0.000216523
3.92768,0.000114125
3.93672,1.53216e-06
3.94576,-0.000121265
3.9548,-0.000254276
3.96384,-0.000397509
3.97288,-0.000550965
3.98192,-0.000714639
3.99096,-0.000888529
4,-0.00107263


==> examples/envelope.data/1-relerr-classic.csv <==
x,y
-4,0.00644465
-3.99096,0.00616768
-3.98192,0.00589757
-3.97288,0.00563441
-3.96384,0.00537829
-3.9548,0.0051293
-3.94576,0.00488754
-3.93672,0.00465311
-3.92768,0.00442609
-3.91864,0.00420659
-3.9096,0.0039947
-3.90056,0.00379053
-3.89153,0.00359417
-3.88249,0.00340574
-3.87345,0.00322533
-3.86441,0.00305306
-3.85537,0.00288902
-3.84633,0.00273333
-3.83729,0.00258608
-3.82825,0.00244738
-3.81921,0.00231732
-3.81017,0.00219602
-3.80113,0.00208361
-3.79209,0.00198026
-3.78305,0.0018861
-3.77401,0.00180128
-3.76497,0.00172592
-3.75593,0.00165998
-3.74689,0.00160337
-3.73785,0.00155602
-3.72881,0.00151785
-3.71977,0.00148876
-3.71073,0.00146852
-3.70169,0.00145687
-3.69266,0.00145358
-3.68362,0.00145839
-3.67458,0.00147105
-3.66554,0.00149132
-3.6565,0.00151896
-3.64746,0.00155373
-3.63842,0.00159538
-3.62938,0.00164368
-3.62034,0.00169834
-3.6113,0.00175911
-3.60226,0.00182571
-3.59322,0.00189786
-3.58418,0.00197529
-3.57514,0.0020577
-3.5661,0.0021448
-3.55706,0.00223629
-3.54802,0.00233187
-3.53898,0.00243123
-3.52994,0.00253406
-3.5209,0.00264003
-3.51186,0.00274881
-3.50282,0.00286008
-3.49379,0.0029735
-3.48475,0.00308872
-3.47571,0.00320539
-3.46667,0.00332313
-3.45763,0.00344161
-3.44859,0.00356045
-3.43955,0.00367926
-3.43051,0.00379766
-3.42147,0.00391525
-3.41243,0.00403164
-3.40339,0.00414644
-3.39435,0.00425921
-3.38531,0.00436955
-3.37627,0.00447702
-3.36723,0.00458121
-3.35819,0.00468175
-3.34915,0.00477857
-3.34011,0.00487166
-3.33107,0.00496103
-3.32203,0.00504665
-3.31299,0.00512853
-3.30395,0.00520668
-3.29492,0.00528109
-3.28588,0.00535178
-3.27684,0.00541875
-3.2678,0.00548201
-3.25876,0.00554156
-3.24972,0.00559741
-3.24068,0.00564956
-3.23164,0.00569801
-3.2226,0.00574278
-3.21356,0.00578387
-3.20452,0.00582129
-3.19548,0.00585505
-3.18644,0.00588515
-3.1774,0.00591161
-3.16836,0.00593443
-3.15932,0.00595362
-3.15028,0.00596919
-3.14124,0.00598116
-3.1322,0.00598954
-3.12316,0.00599433
-3.11412,0.00599555
-3.10508,0.00599321
-3.09605,0.00598732
-3.08701,0.0059779
-3.07797,0.00596497
-3.06893,0.00594853
-3.05989,0.00592861
-3.05085,0.00590524
-3.04181,0.00587841
-3.03277,0.00584815
-3.02373,0.00581446
-3.01469,0.00577736
-3.00565,0.00573685
-2.99661,0.00569295
-2.98757,0.00564573
-2.97853,0.00559524
-2.96949,0.00554156
-2.96045,0.00548475
-2.95141,0.0054249
-2.94237,0.00536216
-2.93333,0.00529669
-2.92429,0.00522866
-2.91525,0.00515823
-2.90621,0.00508558
-2.89718,0.00501087
-2.88814,0.00493426
-2.8791,0.00485594
-2.87006,0.00477606
-2.86102,0.00469481
-2.85198,0.00461236
-2.84294,0.00452892
-2.8339,0.00444467
-2.82486,0.0043598
-2.81582,0.00427451
-2.80678,0.00418901
-2.79774,0.00410351
-2.7887,0.00401822
-2.77966,0.00393336
-2.77062,0.00384914
-2.76158,0.00376579
-2.75254,0.00368354
-2.7435,0.00360263
-2.73446,0.00352329
-2.72542,0.00344576
-2.71638,0.00337029
-2.70734,0.00329716
-2.69831,0.00322663
-2.68927,0.00315894
-2.68023,0.00309438
-2.67119,0.00303321
-2.66215,0.00297571
-2.65311,0.00292216
-2.64407,0.00287281
-2.63503,0.00282798
-2.62599,0.002788
-2.61695,0.00275324
-2.60791,0.00272406
-2.59887,0.00270082
-2.58983,0.00268383
-2.58079,0.00267321
-2.57175,0.002669
-2.56271,0.00267125
-2.55367,0.00268002
-2.54463,0.00269533
-2.53559,0.00271702
-2.52655,0.00274491
-2.51751,0.00277882
-2.50847,0.00281857
-2.49944,0.00286396
-2.4904,0.00291485
-2.48136,0.00297107
-2.47232,0.00303246
-2.46328,0.00309886
-2.45424,0.00317012
-2.4452,0.00324604
-2.43616,0.00332644
-2.42712,0.00341111
-2.41808,0.00349987
-2.40904,0.00359252
-2.4,0.00368886
-2.39096,0.00378866
-2.38192,0.00389171
-2.37288,0.00399779
-2.36384,0.00410669
-2.3548,0.00421817
-2.34576,0.00433199
-2.33672,0.0044479
-2.32768,0.00456566
-2.31864,0.00468503
-2.3096,0.00480572
-2.30056,0.00492748
-2.29153,0.00505003
-2.28249,0.0051731
-2.27345,0.0052964
-2.26441,0.00541964
-2.25537,0.0055425
-2.24633,0.00566469
-2.23729,0.0057859
-2.22825,0.00590581
-2.21921,0.00602409
-2.21017,0.0061404
-2.20113,0.0062544
-2.19209,0.00636574
-2.18305,0.00647415
-2.17401,0.00657954
-2.16497,0.00668189
-2.15593,0.00678116
-2.14689,0.00687734
-2.13785,0.0069704
-2.12881,0.00706032
-2.11977,0.00714709
-2.11073,0.00723068
-2.10169,0.00731108
-2.09266,0.00738827
-2.08362,0.00746224
-2.07458,0.00753296
-2.06554,0.00760042
-2.0565,0.00766459
-2.04746,0.00772546
-2.03842,0.007783
-2.02938,0.0078372
-2.02034,0.00788804
-2.0113,0.0079355
-2.00226,0.00797957
-1.99322,0.00802022
-1.98418,0.00805744
-1.97514,0.00809121
-1.9661,0.00812152
-1.95706,0.00814833
-1.94802,0.00817165
-1.93898,0.00819144
-1.92994,0.00820769
-1.9209,0.00822039
-1.91186,0.00822951
-1.90282,0.00823505
-1.89379,0.00823698
-1.88475,0.0082353
-1.87571,0.00822999
-1.86667,0.00822102
-1.85763,0.00820839
-1.84859,0.00819207
-1.83955,0.00817204
-1.83051,0.00814828
-1.82147,0.00812078
-1.81243,0.00808954
-1.80339,0.00805459
-1.79435,0.00801593
-1.78531,0.0079736
-1.77627,0.00792762
-1.76723,0.00787806
-1.75819,0.00782502
-1.74915,0.00776858
-1.74011,0.00770882
-1.73107,0.00764584
-1.72203,0.00757973
-1.71299,0.00751057
-1.70395,0.00743846
-1.69492,0.00736349
-1.68588,0.00728575
-1.67684,0.00720535
-1.6678,0.0071224
-1.65876,0.00703701
-1.64972,0.00694929
-1.64068,0.00685934
-1.63164,0.0067673
-1.6226,0.00667328
-1.61356,0.00657742
-1.60452,0.00647984
-1.59548,0.00638066
-1.58644,0.00628004
-1.5774,0.00617811
-1.56836,0.00607501
-1.55932,0.0059709
-1.55028,0.00586592
-1.54124,0.00576023
-1.5322,0.005654
-1.52316,0.0055474
-1.51412,0.00544059
-1.50508,0.00533375
-1.49605,0.00522704
-1.48701,0.00512066
-1.47797,0.00501479
-1.46893,0.00490961
-1.45989,0.0048053
-1.45085,0.00470211
-1.44181,0.00460025
-1.43277,0.00449996
-1.42373,0.00440148
-1.41469,0.00430503
-1.40565,0.00421071
-1.39661,0.00411864
-1.38757,0.00402891
-1.37853,0.00394163
-1.36949,0.00385688
-1.36045,0.00377468
-1.35141,0.00369501
-1.34237,0.0036179
-1.33333,0.00354332
-1.32429,0.00347128
-1.31525,0.0034018
-1.30621,0.0033349
-1.29718,0.00327059
-1.28814,0.0032089
-1.2791,0.00314984
-1.27006,0.00309343
-1.26102,0.00303967
-1.25198,0.00298858
-1.24294,0.00294017
-1.2339,0.00289445
-1.22486,0.00285143
-1.21582,0.00281112
-1.20678,0.00277354
-1.19774,0.0027387
-1.1887,0.0027066
-1.17966,0.00267725
-1.17062,0.00265066
-1.16158,0.00262684
-1.15254,0.0026058
-1.1435,0.00258754
-1.13446,0.00257207
-1.12542,0.00255938
-1.11638,0.0025495
-1.10734,0.00254242
-1.09831,0.00253815
-1.08927,0.00253668
-1.08023,0.00253802
-1.07119,0.00254216
-1.06215,0.0025491
-1.05311,0.00255884
-1.04407,0.00257138
-1.03503,0.00258674
-1.02599,0.0026049
-1.01695,0.00262587
-1.00791,0.00264965
-0.99887,0.00267615
-0.989831,0.00270528
-0.980791,0.00273696
-0.971751,0.00277109
-0.962712,0.00280757
-0.953672,0.00284628
-0.944633,0.00288709
-0.935593,0.00292987
-0.926554,0.00297449
-0.917514,0.00302081
-0.908475,0.0030687
-0.899435,0.00311801
-0.890395,0.00316859
-0.881356,0.00322031
-0.872316,0.00327301
-0.863277,0.00332653
-0.854237,0.00338071
-0.845198,0.00343538
-0.836158,0.00349038
-0.827119,0.00354554
-0.818079,0.00360068
-0.80904,0.00365562
-0.8,0.00371016
-0.79096,0.00376414
-0.781921,0.00381735
-0.772881,0.0038696
-0.763842,0.00392068
-0.754802,0.00397039
-0.745763,0.00401852
-0.736723,0.00406486
-0.727684,0.00410921
-0.718644,0.00415133
-0.709605,0.00419101
-0.700565,0.00422803
-0.691525,0.00426216
-0.682486,0.00429315
-0.673446,0.00432075
-0.664407,0.0043447
-0.655367,0.00436475
-0.646328,0.00438065
-0.637288,0.00439219
-0.628249,0.00439919
-0.619209,0.00440143
-0.610169,0.00439874
-0.60113,0.00439096
-0.59209,0.00437819
-0.583051,0.00436056
-0.574011,0.0043382
-0.564972,0.00431126
-0.555932,0.00427988
-0.546893,0.00424418
-0.537853,0.00420429
-0.528814,0.00416035
-0.519774,0.00411246
-0.510734,0.00406079
-0.501695,0.00400546
-0.492655,0.00394664
-0.483616,0.00388448
-0.474576,0.00381913
-0.465537,0.00375077
-0.456497,0.00367955
-0.447458,0.00360565
-0.438418,0.00352924
-0.429379,0.0034505
-0.420339,0.00336959
-0.411299,0.00328672
-0.40226,0.00320207
-0.39322,0.00311584
-0.384181,0.0030282
-0.375141,0.00293936
-0.366102,0.00284952
-0.357062,0.00275889
-0.348023,0.00266768
-0.338983,0.0025761
-0.329944,0.00248434
-0.320904,0.00239264
-0.311864,0.0023012
-0.302825,0.00221024
-0.293785,0.00211998
-0.284746,0.00203063
-0.275706,0.00194243
-0.266667,0.00185564
-0.257627,0.00177049
-0.248588,0.00168723
-0.239548,0.00160609
-0.230508,0.00152724
-0.221469,0.00145084
-0.212429,0.00137704
-0.20339,0.001306
-0.19435,0.00123786
-0.185311,0.00117264
-0.176271,0.00111037
-0.167232,0.00105103
-0.158192,0.00099466
-0.149153,0.000941255
-0.140113,0.000890844
-0.131073,0.000843455
-0.122034,0.000799115
-0.112994,0.000757852
-0.103955,0.00071969
-0.0949153,0.000684646
-0.0858757,0.000652735
-0.0768362,0.00062397
-0.0677966,0.000598366
-0.0587571,0.000575937
-0.0497175,0.000556692
-0.040678,0.000540637
-0.0316384,0.000527783
-0.0225989,0.000518136
-0.0135593,0.000511704
-0.00451977,0.000508489
0.00451977,0.000508489
0.0135593,0.000511704
0.0225989,0.000518136
0.0316384,0.000527783
0.040678,0.000540637
0.0497175,0.000556692
0.0587571,0.000575937
0.0677966,0.000598366
0.0768362,0.00062397
0.0858757,0.000652735
0.0949153,0.000684646
0.103955,0.00071969
0.112994,0.000757852
0.122034,0.000799115
0.131073,0.000843455
0.140113,0.000890844
0.149153,0.000941255
0.158192,0.00099466
0.167232,0.00105103
0.176271,0.00111037
0.185311,0.00117264
0.19435,0.00123786
0.20339,0.001306
0.212429,0.00137704
0.221469,0.00145084
0.230508,0.00152724
0.239548,0.00160609
0.248588,0.00168723
0.257627,0.00177049
0.266667,0.00185564
0.275706,0.00194243
0.284746,0.00203063
0.293785,0.00211998
0.302825,0.00221024
0.311864,0.0023012
0.320904,0.00239264
0.329944,0.00248434
0.338983,0.0025761
0.348023,0.00266768
0.357062,0.00275889
0.366102,0.00284952
0.375141,0.00293936
0.384181,0.0030282
0.39322,0.00311584
0.40226,0.00320207
0.411299,0.00328672
0.420339,0.00336959
0.429379,0.0034505
0.438418,0.00352924
0.447458,0.00360565
0.456497,0.00367955
0.465537,0.00375077
0.474576,0.00381913
0.483616,0.00388448
0.492655,0.00394664
0.501695,0.00400546
0.510734,0.00406079
0.519774,0.00411246
0.528814,0.00416035
0.537853,0.00420429
0.546893,0.00424418
0.555932,0.00427988
0.564972,0.00431126
0.574011,0.0043382
0.583051,0.00436056
0.59209,0.00437819
0.60113,0.00439096
0.610169,0.00439874
0.619209,0.00440143
0.628249,0.00439919
0.637288,0.00439219
0.646328,0.00438065
0.655367,0.00436475
0.664407,0.0043447
0.673446,0.00432075
0.682486,0.00429315
0.691525,0.00426216
0.700565,0.00422803
0.709605,0.00419101
0.718644,0.00415133
0.727684,0.00410921
0.736723,0.00406486
0.745763,0.00401852
0.754802,0.00397039
0.763842,0.00392068
0.772881,0.0038696
0.781921,0.00381735
0.79096,0.00376414
0.8,0.00371016
0.80904,0.00365562
0.818079,0.00360068
0.827119,0.00354554
0.836158,0.00349038
0.845198,0.00343538
0.854237,0.00338071
0.863277,0.00332653
0.872316,0.00327301
0.881356,0.00322031
0.890395,0.00316859
0.899435,0.00311801
0.908475,0.0030687
0.917514,0.00302081
0.926554,0.00297449
0.935593,0.00292987
0.944633,0.00288709
0.953672,0.00284628
0.962712,0.00280757
0.971751,0.00277109
0.980791,0.00273696
0.989831,0.00270528
0.99887,0.00267615
1.00791,0.00264965
1.01695,0.00262587
1.02599,0.0026049
1.03503,0.00258674
1.04407,0.00257138
1.05311,0.00255884
1.06215,0.0025491
1.07119,0.00254216
1.08023,0.00253802
1.08927,0.00253668
1.09831,0.00253815
1.10734,0.00254242
1.11638,0.0025495
1.12542,0.00255938
1.13446,0.00257207
1.1435,0.00258754
1.15254,0.0026058
1.16158,0.00262684
1.17062,0.00265066
1.17966,0.00267725
1.1887,0.0027066
1.19774,0.0027387
1.20678,0.00277354
1.21582,0.00281112
1.22486,0.00285143
1.2339,0.00289445
1.24294,0.00294017
1.25198,0.00298858
1.26102,0.00303967
1.27006,0.00309343
1.2791,0.00314984
1.28814,0.0032089
1.29718,0.00327059
1.30621,0.0033349
1.31525,0.0034018
1.32429,0.00347128
1.33333,0.00354332
1.34237,0.0036179
1.35141,0.00369501
1.36045,0.00377468
1.36949,0.00385688
1.37853,0.00394163
1.38757,0.00402891
1.39661,0.00411864
1.40565,0.00421071
1.41469,0.00430503
1.42373,0.00440148
1.43277,0.00449996
1.44181,0.00460025
1.45085,0.00470211
1.45989,0.0048053
1.46893,0.00490961
1.47797,0.00501479
1.48701,0.00512066
1.49605,0.00522704
1.50508,0.00533375
1.51412,0.00544059
1.52316,0.0055474
1.5322,0.005654
1.54124,0.00576023
1.55028,0.00586592
1.55932,0.0059709
1.56836,0.00607501
1.5774,0.00617811
1.58644,0.00628004
1.59548,0.00638066
1.60452,0.00647984
1.61356,0.00657742
1.6226,0.00667328
1.63164,0.0067673
1.64068,0.00685934
1.64972,0.00694929
1.65876,0.00703701
1.6678,0.0071224
1.67684,0.00720535
1.68588,0.00728575
1.69492,0.00736349
1.70395,0.00743846
1.71299,0.00751057
1.72203,0.00757973
1.73107,0.00764584
1.74011,0.00770882
1.74915,0.00776858
1.75819,0.00782502
1.76723,0.00787806
1.77627,0.00792762
1.78531,0.0079736
1.79435,0.00801593
1.80339,0.00805459
1.81243,0.00808954
1.82147,0.00812078
1.83051,0.00814828
1.83955,0.00817204
1.84859,0.00819207
1.85763,0.00820839
1.86667,0.00822102
1.87571,0.00822999
1.88475,0.0082353
1.89379,0.00823698
1.90282,0.00823505
1.91186,0.00822951
1.9209,0.00822039
1.92994,0.00820769
1.93898,0.00819144
1.94802,0.00817165
1.95706,0.00814833
1.9661,0.00812152
1.97514,0.00809121
1.98418,0.00805744
1.99322,0.00802022
2.00226,0.00797957
2.0113,0.0079355
2.02034,0.00788804
2.02938,0.0078372
2.03842,0.007783
2.04746,0.00772546
2.0565,0.00766459
2.06554,0.00760042
2.07458,0.00753296
2.08362,0.00746224
2.09266,0.00738827
2.10169,0.00731108
2.11073,0.00723068
2.11977,0.00714709
2.12881,0.00706032
2.13785,0.0069704
2.14689,0.00687734
2.15593,0.00678116
2.16497,0.00668189
2.17401,0.00657954
2.18305,0.00647415
2.19209,0.00636574
2.20113,0.0062544
2.21017,0.0061404
2.21921,0.00602409
2.22825,0.00590581
2.23729,0.0057859
2.24633,0.00566469
2.25537,0.0055425
2.26441,0.00541964
2.27345,0.0052964
2.28249,0.0051731
2.29153,0.00505003
2.30056,0.00492748
2.3096,0.00480572
2.31864,0.00468503
2.32768,0.00456566
2.33672,0.0044479
2.34576,0.00433199
2.3548,0.00421817
2.36384,0.00410669
2.37288,0.00399779
2.38192,0.00389171
2.39096,0.00378866
2.4,0.00368886
2.40904,0.00359252
2.41808,0.00349987
2.42712,0.00341111
2.43616,0.00332644
2.4452,0.00324604
2.45424,0.00317012
2.46328,0.00309886
2.47232,0.00303246
2.48136,0.00297107
2.4904,0.00291485
2.49944,0.00286396
2.50847,0.00281857
2.51751,0.00277882
2.52655,0.00274491
2.53559,0.00271702
2.54463,0.00269533
2.55367,0.00268002
2.56271,0.00267125
2.57175,0.002669
2.58079,0.00267321
2.58983,0.00268383
2.59887,0.00270082
2.60791,0.00272406
2.61695,0.00275324
2.62599,0.002788
2.63503,0.00282798
2.64407,0.00287281
2.65311,0.00292216
2.66215,0.00297571
2.67119,0.00303321
2.68023,0.00309438
2.68927,0.00315894
2.69831,0.00322663
2.70734,0.00329716
2.71638,0.00337029
2.72542,0.00344576
2.73446,0.00352329
2.7435,0.00360263
2.75254,0.00368354
2.76158,0.00376579
2.77062,0.00384914
2.77966,0.00393336
2.7887,0.00401822
2.79774,0.00410351
2.80678,0.00418901
2.81582,0.00427451
2.82486,0.0043598
2.8339,0.00444467
2.84294,0.00452892
2.85198,0.00461236
2.86102,0.00469481
2.87006,0.00477606
2.8791,0.00485594
2.88814,0.00493426
2.89718,0.00501087
2.90621,0.00508558
2.91525,0.00515823
2.92429,0.00522866
2.93333,0.00529669
2.94237,0.00536216
2.95141,0.0054249
2.96045,0.00548475
2.96949,0.00554156
2.97853,0.00559524
2.98757,0.00564573
2.99661,0.00569295
3.00565,0.00573685
3.01469,0.00577736
3.02373,0.00581446
3.03277,0.00584815
3.04181,0.00587841
3.05085,0.00590524
3.05989,0.00592861
3.06893,0.00594853
3.07797,0.00596497
3.08701,0.0059779
3.09605,0.00598732
3.10508,0.00599321
3.11412,0.00599555
3.12316,0.00599433
3.1322,0.00598954
3.14124,0.00598116
3.15028,0.00596919
3.15932,0.00595362
3.16836,0.00593443
3.1774,0.00591161
3.18644,0.00588515
3.19548,0.00585505
3.20452,0.00582129
3.21356,0.00578387
3.2226,0.00574278
3.23164,0.00569801
3.24068,0.00564956
3.24972,0.00559741
3.25876,0.00554156
3.2678,0.00548201
3.27684,0.00541875
3.28588,0.00535178
3.29492,0.00528109
3.30395,0.00520668
3.31299,0.00512853
3.32203,0.00504665
3.33107,0.00496103
3.34011,0.00487166
3.34915,0.00477857
3.35819,0.00468175
3.36723,0.00458121
3.37627,0.00447702
3.38531,0.00436955
3.39435,0.00425921
3.40339,0.00414644
3.41243,0.00403164
3.42147,0.00391525
3.43051,0.00379766
3.43955,0.00367926
3.44859,0.00356045
3.45763,0.00344161
3.46667,0.00332313
3.47571,0.00320539
3.48475,0.00308872
3.49379,0.0029735
3.50282,0.00286008
3.51186,0.00274881
3.5209,0.00264003
3.52994,0.00253406
3.53898,0.00243123
3.54802,0.00233187
3.55706,0.00223629
3.5661,0.0021448
3.57514,0.0020577
3.58418,0.00197529
3.59322,0.00189786
3.60226,0.00182571
3.6113,0.00175911
3.62034,0.00169834
3.62938,0.00164368
3.63842,0.00159538
3.64746,0.00155373
3.6565,0.00151896
3.66554,0.00149132
3.67458,0.00147105
3.68362,0.00145839
3.69266,0.00145358
3.70169,0.00145687
3.71073,0.00146852
3.71977,0.00148876
3.72881,0.00151785
3.73785,0.00155602
3.74689,0.00160337
3.75593,0.00165998
3.76497,0.00172592
3.77401,0.00180128
3.78305,0.0018861
3.79209,0.00198026
3.80113,0.00208361
3.81017,0.00219602
3.81921,0.00231732
3.82825,0.00244738
3.83729,0.00258608
3.84633,0.00273333
3.85537,0.00288902
3.86441,0.00305306
3.87345,0.00322533
3.88249,0.00340574
3.89153,0.00359417
3.90056,0.00379053
3.9096,0.0039947
3.91864,0.00420659
3.92768,0.00442609
3.93672,0.00465311
3.94576,0.00488754
3.9548,0.0051293
3.96384,0.00537829
3.97288,0.00563441
3.98192,0.00589757
3.99096,0.00616768
4,0.00644465


==> examples/envelope.data/1-relerr.csv <==
x,y
-4,0.0207657
-3.99096,0.0202468
-3.98192,0.0197083
-3.97288,0.0191524
-3.96384,0.018582
-3.9548,0.0179994
-3.94576,0.0174065
-3.93672,0.0168019
-3.92768,0.0161836
-3.91864,0.0155495
-3.9096,0.0148975
-3.90056,0.0142262
-3.89153,0.0135368
-3.88249,0.0128313
-3.87345,0.0121115
-3.86441,0.0113794
-3.85537,0.0106363
-3.84633,0.0098816
-3.83729,0.00911401
-3.82825,0.00833232
-3.81921,0.00753531
-3.81017,0.0067208
-3.80113,0.00588283
-3.79209,0.00501448
-3.78305,0.00410884
-3.77401,0.003159
-3.76497,0.0021775
-3.75593,0.00125475
-3.74689,0.000500597
-3.73785,2.49e-05
-3.72881,-6.24811e-05
-3.71977,0.000308118
-3.71073,0.00104559
-3.70169,0.00201864
-3.69266,0.00309596
-3.68362,0.00414626
-3.67458,0.00506336
-3.66554,0.00584157
-3.6565,0.00650031
-3.64746,0.00705903
-3.63842,0.00753714
-3.62938,0.0079513
-3.62034,0.00830697
-3.6113,0.00860684
-3.60226,0.00885358
-3.59322,0.00904989
-3.58418,0.00919784
-3.57514,0.00929711
-3.5661,0.00934678
-3.55706,0.00934592
-3.54802,0.00929362
-3.53898,0.0091899
-3.52994,0.00903855
-3.5209,0.00884434
-3.51186,0.008612
-3.50282,0.00834628
-3.49379,0.00805134
-3.48475,0.00772887
-3.47571,0.00738001
-3.46667,0.00700586
-3.45763,0.00660752
-3.44859,0.00618661
-3.43955,0.00574666
-3.43051,0.0052917
-3.42147,0.00482575
-3.41243,0.00435284
-3.40339,0.0038763
-3.39435,0.00339665
-3.38531,0.00291373
-3.37627,0.00242737
-3.36723,0.00193738
-3.35819,0.00145087
-3.34915,0.00100398
-3.34011,0.000640125
-3.33107,0.000402712
-3.32203,0.000335154
-3.31299,0.000463625
-3.30395,0.000745349
-3.29492,0.00112031
-3.28588,0.00152851
-3.27684,0.00190991
-3.2678,0.00221783
-3.25876,0.00245882
-3.24972,0.00265275
-3.24068,0.00281948
-3.23164,0.00297887
-3.2226,0.00314579
-3.21356,0.00331503
-3.20452,0.00347637
-3.19548,0.00361961
-3.18644,0.00373451
-3.1774,0.00381376
-3.16836,0.00386154
-3.15932,0.00388493
-3.15028,0.00389101
-3.14124,0.00388685
-3.1322,0.00387724
-3.12316,0.00385775
-3.11412,0.00382168
-3.10508,0.00376232
-3.09605,0.00367296
-3.08701,0.00354963
-3.07797,0.00339934
-3.06893,0.00323181
-3.05989,0.0030568
-3.05085,0.00288405
-3.04181,0.00271863
-3.03277,0.00254705
-3.02373,0.00235114
-3.01469,0.00211272
-3.00565,0.00181364
-2.99661,0.00144805
-2.98757,0.0010594
-2.97853,0.000703445
-2.96949,0.000435966
-2.96045,0.000312725
-2.95141,0.000373363
-2.94237,0.000593014
-2.93333,0.000930684
-2.92429,0.00134538
-2.91525,0.00179611
-2.90621,0.00224896
-2.89718,0.00269834
-2.88814,0.00314573
-2.8791,0.00359263
-2.87006,0.00404052
-2.86102,0.00449
-2.85198,0.00493814
-2.84294,0.00538113
-2.8339,0.00581515
-2.82486,0.00623638
-2.81582,0.00664144
-2.80678,0.00702873
-2.79774,0.00739707
-2.7887,0.00774529
-2.77966,0.00807222
-2.77062,0.00837601
-2.76158,0.00865207
-2.75254,0.00889514
-2.7435,0.00909996
-2.73446,0.00926126
-2.72542,0.00937457
-2.71638,0.00943862
-2.70734,0.00945294
-2.69831,0.00941706
-2.68927,0.00933049
-2.68023,0.00919224
-2.67119,0.00899924
-2.66215,0.00874789
-2.65311,0.00843459
-2.64407,0.00805575
-2.63503,0.00760425
-2.62599,0.00705888
-2.61695,0.0063949
-2.60791,0.00558759
-2.59887,0.00461222
-2.58983,0.00347278
-2.58079,0.00228822
-2.57175,0.00120622
-2.56271,0.000374455
-2.55367,-5.93902e-05
-2.54463,5.94359e-06
-2.53559,0.000486047
-2.52655,0.00125009
-2.51751,0.00216725
-2.50847,0.0031067
-2.49944,0.00396088
-2.4904,0.00471534
-2.48136,0.0053789
-2.47232,0.00596038
-2.46328,0.00646861
-2.45424,0.00691157
-2.4452,0.00729389
-2.43616,0.00761938
-2.42712,0.00789185
-2.41808,0.0081151
-2.40904,0.00829211
-2.4,0.00842255
-2.39096,0.0085053
-2.38192,0.0085392
-2.37288,0.00852312
-2.36384,0.00845687
-2.3548,0.00834404
-2.34576,0.00818918
-2.33672,0.00799685
-2.32768,0.00777158
-2.31864,0.00751727
-2.3096,0.00723521
-2.30056,0.00692601
-2.29153,0.0065903
-2.28249,0.00622871
-2.27345,0.00584256
-2.26441,0.00543599
-2.25537,0.00501383
-2.24633,0.00458093
-2.23729,0.0041421
-2.22825,0.00370108
-2.21921,0.0032571
-2.21017,0.00280827
-2.20113,0.0023527
-2.19209,0.00188851
-2.18305,0.00142129
-2.17401,0.000986513
-2.16497,0.000627108
-2.15593,0.000386018
-2.14689,0.000306184
-2.13785,0.000413941
-2.12881,0.00066921
-2.11977,0.00101531
-2.11073,0.00139555
-2.10169,0.00175326
-2.09266,0.00204417
-2.08362,0.00227365
-2.07458,0.00245951
-2.06554,0.00261954
-2.0565,0.00277154
-2.04746,0.00292884
-2.03842,0.00308691
-2.02938,0.00323675
-2.02034,0.00336937
-2.0113,0.00347576
-2.00226,0.00354947
-1.99322,0.00359418
-1.98418,0.0036161
-1.97514,0.00362147
-1.9661,0.00361649
-1.95706,0.00360538
-1.94802,0.00358434
-1.93898,0.00354757
-1.92994,0.00348926
-1.9209,0.0034036
-1.91186,0.00328719
-1.90282,0.00314615
-1.89379,0.00298901
-1.88475,0.00282429
-1.87571,0.00266053
-1.86667,0.00250217
-1.85763,0.00233739
-1.84859,0.00215028
-1.83955,0.00192494
-1.83051,0.00164548
-1.82147,0.0013072
-1.81243,0.000950249
-1.80339,0.00062598
-1.79435,0.000385752
-1.78531,0.000280918
-1.77627,0.000347709
-1.76723,0.000561856
-1.75819,0.000883962
-1.74915,0.00127463
-1.74011,0.00169448
-1.73107,0.00211116
-1.72203,0.00252066
-1.71299,0.00292599
-1.70395,0.00333019
-1.69492,0.0037363
-1.68588,0.00414612
-1.67684,0.00455666
-1.6678,0.00496369
-1.65876,0.00536298
-1.64972,0.00575032
-1.64068,0.00612206
-1.63164,0.00647687
-1.6226,0.00681399
-1.61356,0.00713266
-1.60452,0.00743214
-1.59548,0.00771098
-1.58644,0.00796502
-1.5774,0.00818943
-1.56836,0.00837935
-1.55932,0.00852996
-1.55028,0.00863705
-1.54124,0.00869897
-1.5322,0.00871472
-1.52316,0.00868328
-1.51412,0.00860364
-1.50508,0.00847464
-1.49605,0.00829443
-1.48701,0.008061
-1.47797,0.00777236
-1.46893,0.00742648
-1.45989,0.00701721
-1.45085,0.00652165
-1.44181,0.00591277
-1.43277,0.00516351
-1.42373,0.00424684
-1.41469,0.00316551
-1.40565,0.00204153
-1.39661,0.00102672
-1.38757,0.000272886
-1.37853,-6.81432e-05
-1.36949,0.000107237
-1.36045,0.000709803
-1.35141,0.00160212
-1.34237,0.00264677
-1.33333,0.00370631
-1.32429,0.00466779
-1.31525,0.0055162
-1.30621,0.00626098
-1.29718,0.00691159
-1.28814,0.00747751
-1.2791,0.00796735
-1.27006,0.00838645
-1.26102,0.00873933
-1.25198,0.00903051
-1.24294,0.00926448
-1.2339,0.00944485
-1.22486,0.0095715
-1.21582,0.00964339
-1.20678,0.00965948
-1.19774,0.00961874
-1.1887,0.00952113
-1.17966,0.0093707
-1.17062,0.0091725
-1.16158,0.00893159
-1.15254,0.00865302
-1.1435,0.00834129
-1.13446,0.00799861
-1.12542,0.00762663
-1.11638,0.00722701
-1.10734,0.0068014
-1.09831,0.00635196
-1.08927,0.00588285
-1.08023,0.00539875
-1.07119,0.00490433
-1.06215,0.00440426
-1.05311,0.00390262
-1.04407,0.00340118
-1.03503,0.0029011
-1.02599,0.00240356
-1.01695,0.00190972
-1.00791,0.00142681
-0.99887,0.000986325
-0.989831,0.000625813
-0.980791,0.000382821
-0.971751,0.0002949
-0.962712,0.00038405
-0.953672,0.000610077
-0.944633,0.000917236
-0.935593,0.00124978
-0.926554,0.00155198
-0.917514,0.00178036
-0.908475,0.00194068
-0.899435,0.00205096
-0.890395,0.00212922
-0.881356,0.00219349
-0.872316,0.00225769
-0.863277,0.00231933
-0.854237,0.0023718
-0.845198,0.00240848
-0.836158,0.00242279
-0.827119,0.00240983
-0.818079,0.00237162
-0.80904,0.00231191
-0.8,0.00223444
-0.79096,0.00214295
-0.781921,0.00204088
-0.772881,0.00193048
-0.763842,0.00181367
-0.754802,0.00169241
-0.745763,0.00156861
-0.736723,0.00144327
-0.727684,0.00131351
-0.718644,0.00117551
-0.709605,0.00102547
-0.700565,0.00085954
-0.691525,0.000677671
-0.682486,0.000494815
-0.673446,0.000329682
-0.664407,0.000200985
-0.655367,0.000127435
-0.646328,0.000121382
-0.637288,0.000169736
-0.628249,0.000253045
-0.619209,0.000351856
-0.610169,0.000446719
-0.60113,0.000521881
-0.59209,0.000576387
-0.583051,0.000612981
-0.574011,0.000634406
-0.564972,0.000643407
-0.555932,0.000641701
-0.546893,0.000626896
-0.537853,0.000595575
-0.528814,0.00054432
-0.519774,0.000469711
-0.510734,0.000371967
-0.501695,0.000265835
-0.492655,0.000169702
-0.483616,0.000101952
-0.474576,8.09676e-05
-0.465537,0.00011939
-0.456497,0.000206878
-0.447458,0.000327347
-0.438418,0.000464712
-0.429379,0.000602888
-0.420339,0.000729132
-0.411299,0.000844079
-0.40226,0.000951703
-0.39322,0.00105598
-0.384181,0.00116089
-0.375141,0.00126864
-0.366102,0.00137434
-0.357062,0.00147137
-0.348023,0.00155307
-0.338983,0.0016128
-0.329944,0.00164619
-0.320904,0.001658
-0.311864,0.00165528
-0.302825,0.00164505
-0.293785,0.00163436
-0.284746,0.00162603
-0.275706,0.00160606
-0.266667,0.00155621
-0.257627,0.00145827
-0.248588,0.001294
-0.239548,0.00105653
-0.230508,0.000784292
-0.221469,0.000527079
-0.212429,0.000334671
-0.20339,0.000256851
-0.19435,0.000329893
-0.185311,0.000536025
-0.176271,0.000843968
-0.167232,0.00122244
-0.158192,0.00164016
-0.149153,0.00207084
-0.140113,0.0025081
-0.131073,0.00295058
-0.122034,0.0033969
-0.112994,0.00384567
-0.103955,0.00429515
-0.0949153,0.00474205
-0.0858757,0.0051827
-0.0768362,0.00561343
-0.0677966,0.00603059
-0.0587571,0.00643083
-0.0497175,0.00681219
-0.040678,0.00717302
-0.0316384,0.00751167
-0.0225989,0.00782652
-0.0135593,0.00811522
-0.00451977,0.00837264
0.00451977,0.00859295
0.0135593,0.00877033
0.0225989,0.00889895
0.0316384,0.00897425
0.040678,0.00899677
0.0497175,0.00896831
0.0587571,0.00889067
0.0677966,0.00876566
0.0768362,0.00859335
0.0858757,0.008367
0.0949153,0.00807812
0.103955,0.00771823
0.112994,0.00727885
0.122034,0.00675251
0.131073,0.00613571
0.140113,0.00542599
0.149153,0.00462085
0.158192,0.00371782
0.167232,0.00273311
0.176271,0.00175772
0.185311,0.000901358
0.19435,0.000273737
0.20339,-1.54396e-05
0.212429,0.000106127
0.221469,0.000561115
0.230508,0.0012348
0.239548,0.00201244
0.248588,0.00277933
0.257627,0.00344237
0.266667,0.00399502
0.275706,0.00445238
0.284746,0.00482957
0.293785,0.00514167
0.302825,0.00540192
0.311864,0.00561598
0.320904,0.00578766
0.329944,0.00592075
0.338983,0.00601904
0.348023,0.0060855
0.357062,0.00611972
0.366102,0.00612049
0.375141,0.00608655
0.384181,0.0060167
0.39322,0.00591079
0.40226,0.00577313
0.411299,0.00560914
0.420339,0.00542421
0.429379,0.00522377
0.438418,0.00501211
0.447458,0.00478905
0.456497,0.00455331
0.465537,0.00430362
0.474576,0.00403868
0.483616,0.00375852
0.492655,0.00346838
0.501695,0.00317479
0.510734,0.00288431
0.519774,0.00260347
0.528814,0.00233665
0.537853,0.00207956
0.546893,0.00182576
0.555932,0.0015688
0.564972,0.00130221
0.574011,0.00102427
0.583051,0.00075214
0.59209,0.000507689
0.60113,0.000312793
0.610169,0.000189329
0.619209,0.00015198
0.628249,0.000186675
0.637288,0.00027215
0.646328,0.000387142
0.655367,0.000510387
0.664407,0.000624146
0.673446,0.000724767
0.682486,0.000812121
0.691525,0.000886079
0.700565,0.000946512
0.709605,0.000993593
0.718644,0.0010287
0.727684,0.00105352
0.736723,0.00106974
0.745763,0.00107904
0.754802,0.00108264
0.763842,0.00108001
0.772881,0.00107012
0.781921,0.00105199
0.79096,0.00102459
0.8,0.0009875
0.80904,0.000942515
0.818079,0.000892012
0.827119,0.00083836
0.836158,0.000783931
0.845198,0.000730099
0.854237,0.000674254
0.863277,0.000612788
0.872316,0.000542094
0.881356,0.000458565
0.890395,0.000361409
0.899435,0.000261099
0.908475,0.000170924
0.917514,0.000104173
0.926554,7.41341e-05
0.935593,9.00079e-05
0.944633,0.00014464
0.953672,0.000226787
0.962712,0.000325207
0.971751,0.000428655
0.980791,0.000527995
0.989831,0.000622504
0.99887,0.000713568
1.00791,0.000802569
1.01695,0.000890893
1.02599,0.000979512
1.03503,0.00106776
1.04407,0.00115457
1.05311,0.00123885
1.06215,0.00131953
1.07119,0.00139574
1.08023,0.0014674
1.08927,0.00153464
1.09831,0.00159758
1.10734,0.00165634
1.11638,0.00171091
1.12542,0.00176069
1.13446,0.00180493
1.1435,0.00184291
1.15254,0.00187389
1.16158,0.00189731
1.17062,0.00191341
1.17966,0.00192262
1.1887,0.00192536
1.19774,0.00192206
1.20678,0.00191284
1.21582,0.00189662
1.22486,0.00187201
1.2339,0.00183761
1.24294,0.00179204
1.25198,0.00173452
1.26102,0.00166669
1.27006,0.0015908
1.2791,0.00150911
1.28814,0.00142386
1.29718,0.00133591
1.30621,0.00124051
1.31525,0.00113151
1.32429,0.00100278
1.33333,0.000848157
1.34237,0.00066675
1.35141,0.000478617
1.36045,0.000309066
1.36949,0.000183401
1.37853,0.000126928
1.38757,0.000156288
1.39661,0.000253466
1.40565,0.000391781
1.41469,0.000544553
1.42373,0.000685103
1.43277,0.00079246
1.44181,0.000868496
1.45085,0.000920789
1.45989,0.000956921
1.46893,0.000984473
1.47797,0.00100933
1.48701,0.00103061
1.49605,0.00104574
1.50508,0.00105213
1.51412,0.00104721
1.52316,0.0010293
1.5322,0.0010003
1.54124,0.00096299
1.55028,0.000920167
1.55932,0.000874622
1.56836,0.00082838
1.5774,0.000780408
1.58644,0.000728907
1.59548,0.000672077
1.60452,0.000608119
1.61356,0.000536133
1.6226,0.00045882
1.63164,0.000379775
1.64068,0.000302599
1.64972,0.000230889
1.65876,0.000168358
1.6678,0.000119184
1.67684,8.7658e-05
1.68588,7.80736e-05
1.69492,9.47226e-05
1.70395,0.000139621
1.71299,0.000205676
1.72203,0.000283521
1.73107,0.000363787
1.74011,0.000437105
1.74915,0.000496285
1.75819,0.000542841
1.76723,0.000580465
1.77627,0.00061285
1.78531,0.000643686
1.79435,0.000675771
1.80339,0.000708318
1.81243,0.000739644
1.82147,0.000768067
1.83051,0.000791905
1.83955,0.000809951
1.84859,0.000822898
1.85763,0.000831913
1.86667,0.000838166
1.87571,0.000842823
1.88475,0.000846795
1.89379,0.000849953
1.90282,0.000851911
1.91186,0.000852281
1.9209,0.000850679
1.92994,0.00084685
1.93898,0.000841083
1.94802,0.000833799
1.95706,0.00082542
1.9661,0.000816368
1.97514,0.000806988
1.98418,0.000797321
1.99322,0.000787334
2.00226,0.000776993
2.0113,0.000766262
2.02034,0.000755145
2.02938,0.000743792
2.03842,0.000732393
2.04746,0.000721135
2.0565,0.000710207
2.06554,0.000699773
2.07458,0.000689904
2.08362,0.000680646
2.09266,0.000672046
2.10169,0.000664151
2.11073,0.00065702
2.11977,0.000650766
2.12881,0.000645513
2.13785,0.000641386
2.14689,0.000638512
2.15593,0.000636978
2.16497,0.000636737
2.17401,0.000637702
2.18305,0.000639789
2.19209,0.000642913
2.20113,0.00064697
2.21017,0.000651781
2.21921,0.000657146
2.22825,0.000662866
2.23729,0.000668743
2.24633,0.000674592
2.25537,0.000680293
2.26441,0.00068574
2.27345,0.000690828
2.28249,0.000695451
2.29153,0.000699486
2.30056,0.000702748
2.3096,0.000705032
2.31864,0.000706134
2.32768,0.00070585
2.33672,0.000704016
2.34576,0.00070062
2.3548,0.000695687
2.36384,0.000689243
2.37288,0.000681316
2.38192,0.000671863
2.39096,0.000660569
2.4,0.000647049
2.40904,0.000630921
2.41808,0.000611799
2.42712,0.000589452
2.43616,0.000564253
2.4452,0.000536723
2.45424,0.000507389
2.46328,0.000476771
2.47232,0.000445018
2.48136,0.000410759
2.4904,0.000372248
2.49944,0.000327739
2.50847,0.000275486
2.51751,0.000215395
2.52655,0.000153983
2.53559,9.9423e-05
2.54463,5.98855e-05
2.55367,4.35418e-05
2.56271,5.57045e-05
2.57175,9.02512e-05
2.58079,0.000138201
2.58983,0.000190572
2.59887,0.000238384
2.60791,0.000274555
2.61695,0.000299608
2.62599,0.000315964
2.63503,0.000326045
2.64407,0.000332273
2.65311,0.000336606
2.66215,0.000339153
2.67119,0.000339559
2.68023,0.000337469
2.68927,0.000332528
2.69831,0.000324396
2.70734,0.000312786
2.71638,0.000297428
2.72542,0.000278051
2.73446,0.000254383
2.7435,0.000226469
2.75254,0.000195615
2.76158,0.000163442
2.77062,0.000131573
2.77966,0.000101629
2.7887,7.53878e-05
2.79774,5.52447e-05
2.80678,4.37507e-05
2.81582,4.3457e-05
2.82486,5.69144e-05
2.8339,8.5493e-05
2.84294,0.000125839
2.85198,0.000173417
2.86102,0.000223692
2.87006,0.00027213
2.8791,0.000315258
2.88814,0.000353853
2.89718,0.000389755
2.90621,0.000424802
2.91525,0.000460835
2.92429,0.000499206
2.93333,0.000539312
2.94237,0.000580064
2.95141,0.000620375
2.96045,0.000659153
2.96949,0.000695566
2.97853,0.000729802
2.98757,0.000762302
2.99661,0.000793511
3.00565,0.00082387
3.01469,0.000853697
3.02373,0.000882805
3.03277,0.000910882
3.04181,0.000937613
3.05085,0.000962688
3.05989,0.000985848
3.06893,0.00100707
3.07797,0.00102637
3.08701,0.00104378
3.09605,0.00105932
3.10508,0.00107302
3.11412,0.00108488
3.12316,0.00109489
3.1322,0.00110304
3.14124,0.00110932
3.15028,0.0011137
3.15932,0.00111596
3.16836,0.00111587
3.1774,0.0011132
3.18644,0.00110771
3.19548,0.00109925
3.20452,0.00108811
3.21356,0.00107466
3.2226,0.00105926
3.23164,0.00104229
3.24068,0.00102393
3.24972,0.00100354
3.25876,0.000980281
3.2678,0.000953313
3.27684,0.000921798
3.28588,0.000885285
3.29492,0.00084486
3.30395,0.000801991
3.31299,0.000758151
3.32203,0.00071481
3.33107,0.000672734
3.34011,0.000629878
3.34915,0.000583492
3.35819,0.000530825
3.36723,0.000469129
3.37627,0.000397215
3.38531,0.000320144
3.39435,0.000244538
3.40339,0.000177019
3.41243,0.000124209
3.42147,9.14003e-05
3.43051,7.85678e-05
3.43955,8.43552e-05
3.44859,0.000107407
3.45763,0.000146367
3.46667,0.00019923
3.47571,0.000261391
3.48475,0.000327594
3.49379,0.000392586
3.50282,0.00045111
3.51186,0.000499203
3.5209,0.000538061
3.52994,0.000570172
3.53898,0.000598024
3.54802,0.000624103
3.55706,0.000650125
3.5661,0.000674713
3.57514,0.000695716
3.58418,0.000710985
3.59322,0.000718369
3.60226,0.000716366
3.6113,0.000706064
3.62034,0.000689197
3.62938,0.000667501
3.63842,0.000642711
3.64746,0.000615632
3.6565,0.000583353
3.66554,0.000542031
3.67458,0.000487826
3.68362,0.000416896
3.69266,0.000328591
3.70169,0.000235033
3.71073,0.000151531
3.71977,9.33999e-05
3.72881,7.59503e-05
3.73785,0.000109164
3.74689,0.000181697
3.75593,0.000276875
3.76497,0.000378025
3.77401,0.00046847
3.78305,0.000535197
3.79209,0.000579822
3.80113,0.000607621
3.81017,0.000623871
3.81921,0.000633848
3.82825,0.000641393
3.83729,0.000644607
3.84633,0.000640159
3.85537,0.000624714
3.86441,0.00059494
3.87345,0.000548695
3.88249,0.0004886
3.89153,0.000418468
3.90056,0.000342111
3.9096,0.000263341
3.91864,0.000187672
3.92768,0.000127414
3.93672,9.65761e-05
3.94576,0.000109169
3.9548,0.000179203
3.96384,0.000313083
3.97288,0.000486794
3.98192,0.000668719
3.99096,0.000827237
4,0.000930729


==> examples/envelope.data/1-s-points.csv <==
x,y
-4,0.180967
-3.98655,-0.144754
-3.97311,-0.471292
-3.95966,-0.760372
-3.94622,-0.973497
-3.93277,-1.08017
-3.91933,-1.06503
-3.90588,-0.931624
-3.89244,-0.701473
-3.87899,-0.40887
-3.86555,-0.0930295
-3.8521,0.209906
-3.83866,0.472846
-3.82521,0.680578
-3.81176,0.829445
-3.79832,0.924792
-3.78487,0.977411
-3.77143,1.00008
-3.75798,1.00483
-3.74454,1.00116
-3.73109,0.995066
-3.71765,0.988664
-3.7042,0.980162
-3.69076,0.964105
-3.67731,0.931947
-3.66387,0.873114
-3.65042,0.776747
-3.63697,0.634181
-3.62353,0.441927
-3.61008,0.204559
-3.59664,-0.0634414
-3.58319,-0.337869
-3.56975,-0.58766
-3.5563,-0.780287
-3.54286,-0.88853
-3.52941,-0.896763
-3.51597,-0.804751
-3.50252,-0.627692
-3.48908,-0.392489
-3.47563,-0.131502
-3.46218,0.124233
-3.44874,0.350423
-3.43529,0.532411
-3.42185,0.665379
-3.4084,0.752514
-3.39496,0.80213
-3.38151,0.824724
-3.36807,0.830557
-3.35462,0.82802
-3.34118,0.822716
-3.32773,0.817067
-3.31429,0.810254
-3.30084,0.798379
-3.28739,0.774878
-3.27395,0.731312
-3.2605,0.658675
-3.24706,0.549319
-3.23361,0.399349
-3.22017,0.211054
-3.20672,-0.00534771
-3.19328,-0.231474
-3.17983,-0.442684
-3.16639,-0.612142
-3.15294,-0.716246
-3.1395,-0.739998
-3.12605,-0.680621
-3.11261,-0.548232
-3.09916,-0.363343
-3.08571,-0.152033
-3.07227,0.0596627
-3.05882,0.250504
-3.04538,0.40686
-3.03193,0.523279
-3.01849,0.601253
-3.00504,0.646959
-2.9916,0.668809
-2.97815,0.675361
-2.96471,0.673856
-2.95126,0.669367
-2.93782,0.664412
-2.92437,0.658867
-2.91092,0.650067
-2.89748,0.633106
-2.88403,0.601404
-2.87059,0.547682
-2.85714,0.465414
-2.8437,0.350706
-2.83025,0.204288
-2.81681,0.0330825
-2.80336,-0.149328
-2.78992,-0.323874
-2.77647,-0.468964
-2.76303,-0.564722
-2.74958,-0.597423
-2.73613,-0.562782
-2.72269,-0.467
-2.70924,-0.325219
-2.6958,-0.157914
-2.68235,0.0136082
-2.66891,0.171261
-2.65546,0.302784
-2.64202,0.402544
-2.62857,0.470777
-2.61513,0.511872
-2.60168,0.532389
-2.58824,0.539293
-2.57479,0.538683
-2.56134,0.535014
-2.5479,0.530736
-2.53445,0.526182
-2.52101,0.519637
-2.50756,0.507541
-2.49412,0.484893
-2.48067,0.44596
-2.46723,0.385351
-2.45378,0.299454
-2.44034,0.188016
-2.42689,0.0554927
-2.41345,-0.0883737
-2.4,-0.229212
-2.38655,-0.3501
-2.37311,-0.434778
-2.35966,-0.471204
-2.34622,-0.454412
-2.33277,-0.387719
-2.31933,-0.2819
-2.30588,-0.152588
-2.29244,-0.0167638
-2.27899,0.110581
-2.26555,0.21877
-2.2521,0.302349
-2.23866,0.36069
-2.22521,0.396742
-2.21176,0.415467
-2.19832,0.422392
-2.18487,0.422521
-2.17143,0.419656
-2.15798,0.416056
-2.14454,0.412326
-2.13109,0.407448
-2.11765,0.398922
-2.1042,0.383048
-2.09076,0.355428
-2.07731,0.311742
-2.06387,0.24882
-2.05042,0.165863
-2.03697,0.0655549
-2.02353,-0.0453418
-2.01008,-0.156287
-1.99664,-0.254368
-1.98319,-0.326655
-1.96975,-0.36297
-1.9563,-0.358267
-1.94286,-0.313866
-1.92941,-0.237115
-1.91597,-0.1396
-1.90252,-0.0345035
-1.88908,0.0660806
-1.87563,0.153132
-1.86218,0.221628
-1.84874,0.270412
-1.83529,0.30132
-1.82185,0.317982
-1.8084,0.324671
-1.79496,0.325389
-1.78151,0.323292
-1.76807,0.320379
-1.75462,0.317379
-1.74118,0.313764
-1.72773,0.307836
-1.71429,0.296929
-1.70084,0.277747
-1.68739,0.246921
-1.67395,0.201784
-1.6605,0.141292
-1.64706,0.0669149
-1.63361,-0.0168117
-1.62017,-0.102358
-1.60672,-0.180108
-1.59328,-0.240034
-1.57983,-0.27379
-1.56639,-0.276641
-1.55294,-0.248609
-1.5395,-0.194463
-1.52605,-0.122547
-1.51261,-0.0428414
-1.49916,0.0351193
-1.48571,0.103905
-1.47227,0.159063
-1.45882,0.199161
-1.44538,0.225212
-1.43193,0.239786
-1.41849,0.246102
-1.40504,0.247296
-1.3916,0.245927
-1.37815,0.243706
-1.36471,0.24139
-1.35126,0.238772
-1.33782,0.234738
-1.32437,0.227401
-1.31092,0.214332
-1.29748,0.192948
-1.28403,0.161062
-1.27059,0.117569
-1.25714,0.0631426
-1.2437,0.000725343
-1.23025,-0.064413
-1.21681,-0.125226
-1.20336,-0.174052
-1.18992,-0.204172
-1.17647,-0.211328
-1.16303,-0.194756
-1.14958,-0.157362
-1.13613,-0.105013
-1.12269,-0.0451448
-1.10924,0.0148248
-1.0958,0.068854
-1.08235,0.11307
-1.06891,0.145931
-1.05546,0.167863
-1.04202,0.180625
-1.02857,0.186605
-1.01513,0.188232
-1.00168,0.187561
-0.988235,0.186036
-0.97479,0.184386
-0.961345,0.182602
-0.947899,0.179971
-0.934454,0.175161
-0.921008,0.166375
-0.907563,0.151621
-0.894118,0.129103
-0.880672,0.0977363
-0.867227,0.0576876
-0.853782,0.0108081
-0.840336,-0.0392304
-0.826891,-0.0872459
-0.813445,-0.127343
-0.8,-0.154063
-0.786555,-0.163598
-0.773109,-0.154698
-0.759664,-0.128979
-0.746218,-0.0905144
-0.732773,-0.0448708
-0.719328,0.00212213
-0.705882,0.0454824
-0.692437,0.0818018
-0.678992,0.109481
-0.665546,0.128532
-0.652101,0.140122
-0.638655,0.146029
-0.62521,0.148159
-0.611765,0.148192
-0.598319,0.147369
-0.584874,0.14638
-0.571429,0.145338
-0.557983,0.143787
-0.544538,0.140754
-0.531092,0.134855
-0.517647,0.124481
-0.504202,0.108087
-0.490756,0.0845968
-0.477311,0.0538399
-0.463866,0.0169505
-0.45042,-0.0234444
-0.436975,-0.0633729
-0.423529,-0.0980697
-0.410084,-0.122861
-0.396639,-0.134172
-0.383193,-0.130374
-0.369748,-0.112172
-0.356303,-0.0824381
-0.342857,-0.0455135
-0.329412,-0.00623116
-0.315966,0.0310494
-0.302521,0.0631385
-0.289076,0.0883195
-0.27563,0.106275
-0.262185,0.117754
-0.248739,0.124132
-0.235294,0.126994
-0.221849,0.127804
-0.208403,0.127701
-0.194958,0.127376
-0.181513,0.127028
-0.168067,0.126359
-0.154622,0.124597
-0.141176,0.120566
-0.127731,0.112832
-0.114286,0.0999274
-0.10084,0.0806969
-0.087395,0.0546973
-0.0739496,0.0225914
-0.0605042,-0.0136038
-0.0470588,-0.0505484
-0.0336134,-0.0839767
-0.0201681,-0.109438
-0.00672269,-0.123225
0.00672269,-0.123225
0.0201681,-0.109438
0.0336134,-0.0839767
0.0470588,-0.0505484
0.0605042,-0.0136038
0.0739496,0.0225914
0.087395,0.0546973
0.10084,0.0806969
0.114286,0.0999274
0.127731,0.112832
0.141176,0.120566
0.154622,0.124597
0.168067,0.126359
0.181513,0.127028
0.194958,0.127376
0.208403,0.127701
0.221849,0.127804
0.235294,0.126994
0.248739,0.124132
0.262185,0.117754
0.27563,0.106275
0.289076,0.0883195
0.302521,0.0631385
0.315966,0.0310494
0.329412,-0.00623116
0.342857,-0.0455135
0.356303,-0.0824381
0.369748,-0.112172
0.383193,-0.130374
0.396639,-0.134172
0.410084,-0.122861
0.423529,-0.0980697
0.436975,-0.0633729
0.45042,-0.0234444
0.463866,0.0169505
0.477311,0.0538399
0.490756,0.0845968
0.504202,0.108087
0.517647,0.124481
0.531092,0.134855
0.544538,0.140754
0.557983,0.143787
0.571429,0.145338
0.584874,0.14638
0.598319,0.147369
0.611765,0.148192
0.62521,0.148159
0.638655,0.146029
0.652101,0.140122
0.665546,0.128532
0.678992,0.109481
0.692437,0.0818018
0.705882,0.0454824
0.719328,0.00212213
0.732773,-0.0448708
0.746218,-0.0905144
0.759664,-0.128979
0.773109,-0.154698
0.786555,-0.163598
0.8,-0.154063
0.813445,-0.127343
0.826891,-0.0872459
0.840336,-0.0392304
0.853782,0.0108081
0.867227,0.0576876
0.880672,0.0977363
0.894118,0.129103
0.907563,0.151621
0.921008,0.166375
0.934454,0.175161
0.947899,0.179971
0.961345,0.182602
0.97479,0.184386
0.988235,0.186036
1.00168,0.187561
1.01513,0.188232
1.02857,0.186605
1.04202,0.180625
1.05546,0.167863
1.06891,0.145931
1.08235,0.11307
1.0958,0.068854
1.10924,0.0148248
1.12269,-0.0451448
1.13613,-0.105013
1.14958,-0.157362
1.16303,-0.194756
1.17647,-0.211328
1.18992,-0.204172
1.20336,-0.174052
1.21681,-0.125226
1.23025,-0.064413
1.2437,0.000725343
1.25714,0.0631426
1.27059,0.117569
1.28403,0.161062
1.29748,0.192948
1.31092,0.214332
1.32437,0.227401
1.33782,0.234738
1.35126,0.238772
1.36471,0.24139
1.37815,0.243706
1.3916,0.245927
1.40504,0.247296
1.41849,0.246102
1.43193,0.239786
1.44538,0.225212
1.45882,0.199161
1.47227,0.159063
1.48571,0.103905
1.49916,0.0351193
1.51261,-0.0428414
1.52605,-0.122547
1.5395,-0.194463
1.55294,-0.248609
1.56639,-0.276641
1.57983,-0.27379
1.59328,-0.240034
1.60672,-0.180108
1.62017,-0.102358
1.63361,-0.0168117
1.64706,0.0669149
1.6605,0.141292
1.67395,0.201784
1.68739,0.246921
1.70084,0.277747
1.71429,0.296929
1.72773,0.307836
1.74118,0.313764
1.75462,0.317379
1.76807,0.320379
1.78151,0.323292
1.79496,0.325389
1.8084,0.324671
1.82185,0.317982
1.83529,0.30132
1.84874,0.270412
1.86218,0.221628
1.87563,0.153132
1.88908,0.0660806
1.90252,-0.0345035
1.91597,-0.1396
1.92941,-0.237115
1.94286,-0.313866
1.9563,-0.358267
1.96975,-0.36297
1.98319,-0.326655
1.99664,-0.254368
2.01008,-0.156287
2.02353,-0.0453418
2.03697,0.0655549
2.05042,0.165863
2.06387,0.24882
2.07731,0.311742
2.09076,0.355428
2.1042,0.383048
2.11765,0.398922
2.13109,0.407448
2.14454,0.412326
2.15798,0.416056
2.17143,0.419656
2.18487,0.422521
2.19832,0.422392
2.21176,0.415467
2.22521,0.396742
2.23866,0.36069
2.2521,0.302349
2.26555,0.21877
2.27899,0.110581
2.29244,-0.0167638
2.30588,-0.152588
2.31933,-0.2819
2.33277,-0.387719
2.34622,-0.454412
2.35966,-0.471204
2.37311,-0.434778
2.38655,-0.3501
2.4,-0.229212
2.41345,-0.0883737
2.42689,0.0554927
2.44034,0.188016
2.45378,0.299454
2.46723,0.385351
2.48067,0.44596
2.49412,0.484893
2.50756,0.507541
2.52101,0.519637
2.53445,0.526182
2.5479,0.530736
2.56134,0.535014
2.57479,0.538683
2.58824,0.539293
2.60168,0.532389
2.61513,0.511872
2.62857,0.470777
2.64202,0.402544
2.65546,0.302784
2.66891,0.171261
2.68235,0.0136082
2.6958,-0.157914
2.70924,-0.325219
2.72269,-0.467
2.73613,-0.562782
2.74958,-0.597423
2.76303,-0.564722
2.77647,-0.468964
2.78992,-0.323874
2.80336,-0.149328
2.81681,0.0330825
2.83025,0.204288
2.8437,0.350706
2.85714,0.465414
2.87059,0.547682
2.88403,0.601404
2.89748,0.633106
2.91092,0.650067
2.92437,0.658867
2.93782,0.664412
2.95126,0.669367
2.96471,0.673856
2.97815,0.675361
2.9916,0.668809
3.00504,0.646959
3.01849,0.601253
3.03193,0.523279
3.04538,0.40686
3.05882,0.250504
3.07227,0.0596627
3.08571,-0.152033
3.09916,-0.363343
3.11261,-0.548232
3.12605,-0.680621
3.1395,-0.739998
3.15294,-0.716246
3.16639,-0.612142
3.17983,-0.442684
3.19328,-0.231474
3.20672,-0.00534771
3.22017,0.211054
3.23361,0.399349
3.24706,0.549319
3.2605,0.658675
3.27395,0.731312
3.28739,0.774878
3.30084,0.798379
3.31429,0.810254
3.32773,0.817067
3.34118,0.822716
3.35462,0.82802
3.36807,0.830557
3.38151,0.824724
3.39496,0.80213
3.4084,0.752514
3.42185,0.665379
3.43529,0.532411
3.44874,0.350423
3.46218,0.124233
3.47563,-0.131502
3.48908,-0.392489
3.50252,-0.627692
3.51597,-0.804751
3.52941,-0.896763
3.54286,-0.88853
3.5563,-0.780287
3.56975,-0.58766
3.58319,-0.337869
3.59664,-0.0634414
3.61008,0.204559
3.62353,0.441927
3.63697,0.634181
3.65042,0.776747
3.66387,0.873114
3.67731,0.931947
3.69076,0.964105
3.7042,0.980162
3.71765,0.988664
3.73109,0.995066
3.74454,1.00116
3.75798,1.00483
3.77143,1.00008
3.78487,0.977411
3.79832,0.924792
3.81176,0.829445
3.82521,0.680578
3.83866,0.472846
3.8521,0.209906
3.86555,-0.0930295
3.87899,-0.40887
3.89244,-0.701473
3.90588,-0.931624
3.91933,-1.06503
3.93277,-1.08017
3.94622,-0.973497
3.95966,-0.760372
3.97311,-0.471292
3.98655,-0.144754
4,0.180967


==> examples/envelope.data/1-s.csv <==
x,y
-4,0.179795
-3.99096,-0.0325152
-3.98192,-0.256582
-3.97288,-0.477698
-3.96384,-0.681157
-3.9548,-0.852251
-3.94576,-0.97848
-3.93672,-1.05617
-3.92768,-1.08387
-3.91864,-1.0601
-3.9096,-0.983397
-3.90056,-0.85477
-3.89153,-0.685081
-3.88249,-0.487657
-3.87345,-0.27583
-3.86441,-0.062928
-3.85537,0.139357
-3.84633,0.325885
-3.83729,0.493155
-3.82825,0.637663
-3.81921,0.755908
-3.81017,0.845712
-3.80113,0.910198
-3.79209,0.953814
-3.78305,0.981008
-3.77401,0.996226
-3.76497,1.00348
-3.75593,1.00502
-3.74689,1.00266
-3.73785,0.998223
-3.72881,0.993519
-3.71977,0.989718
-3.71073,0.985402
-3.70169,0.978508
-3.69266,0.96697
-3.68362,0.948726
-3.67458,0.921463
-3.66554,0.881888
-3.6565,0.826457
-3.64746,0.751629
-3.63842,0.65386
-3.62938,0.530985
-3.62034,0.386337
-3.6113,0.224623
-3.60226,0.0505513
-3.59322,-0.131169
-3.58418,-0.314816
-3.57514,-0.490612
-3.5661,-0.647768
-3.55706,-0.775491
-3.54802,-0.862992
-3.53898,-0.901994
-3.52994,-0.894284
-3.5209,-0.844163
-3.51186,-0.755934
-3.50282,-0.633898
-3.49379,-0.483349
-3.48475,-0.313549
-3.47571,-0.134752
-3.46667,0.0427868
-3.45763,0.208813
-3.44859,0.354861
-3.43955,0.479613
-3.43051,0.583542
-3.42147,0.667118
-3.41243,0.730814
-3.40339,0.775597
-3.39435,0.804431
-3.38531,0.820773
-3.37627,0.828084
-3.36723,0.829821
-3.35819,0.828949
-3.34915,0.826443
-3.34011,0.822785
-3.33107,0.818453
-3.32203,0.813929
-3.31299,0.809191
-3.30395,0.802203
-3.29492,0.79043
-3.28588,0.771335
-3.27684,0.742381
-3.2678,0.701158
-3.25876,0.645752
-3.24972,0.574378
-3.24068,0.485248
-3.23164,0.376576
-3.2226,0.248018
-3.21356,0.105
-3.20452,-0.0456066
-3.19548,-0.196933
-3.18644,-0.34211
-3.1774,-0.474352
-3.16836,-0.58722
-3.15932,-0.674358
-3.15028,-0.729411
-3.14124,-0.746026
-3.1322,-0.720124
-3.12316,-0.656739
-3.11412,-0.563184
-3.10508,-0.446767
-3.09605,-0.314802
-3.08701,-0.174376
-3.07797,-0.0316819
-3.06893,0.10731
-3.05989,0.236631
-3.05085,0.35031
-3.04181,0.443736
-3.03277,0.517728
-3.02373,0.574463
-3.01469,0.616119
-3.00565,0.644874
-2.99661,0.662911
-2.98757,0.672439
-2.97853,0.675676
-2.96949,0.674837
-2.96045,0.672139
-2.95141,0.669355
-2.94237,0.666485
-2.93333,0.663089
-2.92429,0.658723
-2.91525,0.652946
-2.90621,0.644978
-2.89718,0.632692
-2.88814,0.613622
-2.8791,0.585302
-2.87006,0.545267
-2.86102,0.491509
-2.85198,0.423857
-2.84294,0.342598
-2.8339,0.248017
-2.82486,0.140402
-2.81582,0.0211858
-2.80678,-0.103612
-2.79774,-0.226826
-2.7887,-0.34129
-2.77966,-0.439837
-2.77062,-0.516211
-2.76158,-0.567797
-2.75254,-0.592887
-2.7435,-0.589776
-2.73446,-0.556757
-2.72542,-0.493631
-2.71638,-0.406234
-2.70734,-0.30191
-2.69831,-0.188
-2.68927,-0.0718497
-2.68023,0.0400383
-2.67119,0.144517
-2.66215,0.239278
-2.65311,0.322014
-2.64407,0.390417
-2.63503,0.442959
-2.62599,0.481231
-2.61695,0.507602
-2.60791,0.524443
-2.59887,0.534124
-2.58983,0.538808
-2.58079,0.539833
-2.57175,0.538332
-2.56271,0.535437
-2.55367,0.532278
-2.54463,0.529637
-2.53559,0.526884
-2.52655,0.523039
-2.51751,0.51712
-2.50847,0.508147
-2.49944,0.494983
-2.4904,0.475873
-2.48136,0.448904
-2.47232,0.412165
-2.46328,0.363745
-2.45424,0.3024
-2.4452,0.229566
-2.43616,0.147346
-2.42712,0.0578441
-2.41808,-0.036836
-2.40904,-0.133981
-2.4,-0.228443
-2.39096,-0.314462
-2.38192,-0.386281
-2.37288,-0.438141
-2.36384,-0.465532
-2.3548,-0.468934
-2.34576,-0.450078
-2.33672,-0.41069
-2.32768,-0.352502
-2.31864,-0.277873
-2.3096,-0.191696
-2.30056,-0.0994917
-2.29153,-0.00678453
-2.28249,0.0809027
-2.27345,0.158964
-2.26441,0.226463
-2.25537,0.283381
-2.24633,0.329699
-2.23729,0.365397
-2.22825,0.390765
-2.21921,0.407333
-2.21017,0.41694
-2.20113,0.421423
-2.19209,0.422621
-2.18305,0.422126
-2.17401,0.420538
-2.16497,0.41821
-2.15593,0.415497
-2.14689,0.412752
-2.13785,0.41007
-2.12881,0.406516
-2.11977,0.400894
-2.11073,0.39201
-2.10169,0.378671
-2.09266,0.359711
-2.08362,0.334081
-2.07458,0.300765
-2.06554,0.258744
-2.0565,0.207
-2.04746,0.14521
-2.03842,0.0758343
-2.02938,0.00202849
-2.02034,-0.0730516
-2.0113,-0.14625
-2.00226,-0.214367
-1.99322,-0.274022
-1.98418,-0.321791
-1.97514,-0.354249
-1.9661,-0.367972
-1.95706,-0.360662
-1.94802,-0.334536
-1.93898,-0.292937
-1.92994,-0.239207
-1.9209,-0.17669
-1.91186,-0.108703
-1.90282,-0.0384609
-1.89379,0.0308493
-1.88475,0.0960391
-1.87571,0.15392
-1.86667,0.201995
-1.85763,0.240528
-1.84859,0.270471
-1.83955,0.292779
-1.83051,0.308405
-1.82147,0.318337
-1.81243,0.323691
-1.80339,0.325619
-1.79435,0.325272
-1.78531,0.323801
-1.77627,0.322141
-1.76723,0.320377
-1.75819,0.318378
-1.74915,0.316013
-1.74011,0.313152
-1.73107,0.309495
-1.72203,0.304074
-1.71299,0.29575
-1.70395,0.283388
-1.69492,0.265849
-1.68588,0.24218
-1.67684,0.212162
-1.6678,0.175763
-1.65876,0.132948
-1.64972,0.0836831
-1.64068,0.028483
-1.63164,-0.0299411
-1.6226,-0.0883295
-1.61356,-0.143422
-1.60452,-0.19196
-1.59548,-0.23104
-1.58644,-0.259193
-1.5774,-0.275307
-1.56836,-0.27827
-1.55932,-0.266969
-1.55028,-0.241042
-1.54124,-0.203113
-1.5322,-0.156557
-1.52316,-0.104749
-1.51412,-0.0510605
-1.50508,0.00148069
-1.49605,0.0512409
-1.48701,0.096934
-1.47797,0.137274
-1.46893,0.170974
-1.45989,0.197143
-1.45085,0.216464
-1.44181,0.230017
-1.43277,0.238878
-1.42373,0.244128
-1.41469,0.246761
-1.40565,0.247444
-1.39661,0.246762
-1.38757,0.245298
-1.37853,0.243636
-1.36949,0.2422
-1.36045,0.240761
-1.35141,0.238932
-1.34237,0.236325
-1.33333,0.232551
-1.32429,0.227139
-1.31525,0.219293
-1.30621,0.208132
-1.29718,0.192777
-1.28814,0.172347
-1.2791,0.14624
-1.27006,0.114955
-1.26102,0.0792662
-1.25198,0.0399505
-1.24294,-0.00221732
-1.2339,-0.0461539
-1.22486,-0.0895441
-1.21582,-0.129765
-1.20678,-0.164194
-1.19774,-0.190208
-1.1887,-0.205707
-1.17966,-0.210686
-1.17062,-0.205664
-1.16158,-0.19116
-1.15254,-0.167691
-1.1435,-0.136114
-1.13446,-0.0986353
-1.12542,-0.0577974
-1.11638,-0.0161441
-1.10734,0.0237812
-1.09831,0.059834
-1.08927,0.0914657
-1.08023,0.118526
-1.07119,0.140866
-1.06215,0.158336
-1.05311,0.17095
-1.04407,0.179384
-1.03503,0.184476
-1.02599,0.187066
-1.01695,0.187994
-1.00791,0.187993
-0.99887,0.187376
-0.989831,0.18635
-0.980791,0.185122
-0.971751,0.183898
-0.962712,0.18277
-0.953672,0.181358
-0.944633,0.179168
-0.935593,0.175706
-0.926554,0.170476
-0.917514,0.162981
-0.908475,0.152707
-0.899435,0.139138
-0.890395,0.121758
-0.881356,0.100049
-0.872316,0.0737935
-0.863277,0.0439572
-0.854237,0.0118048
-0.845198,-0.0213998
-0.836158,-0.0543925
-0.827119,-0.0858412
-0.818079,-0.114143
-0.80904,-0.137627
-0.8,-0.154621
-0.79096,-0.163455
-0.781921,-0.162957
-0.772881,-0.153946
-0.763842,-0.13774
-0.754802,-0.115659
-0.745763,-0.0890212
-0.736723,-0.0591841
-0.727684,-0.0276653
-0.718644,0.00397792
-0.709605,0.0341886
-0.700565,0.0614096
-0.691525,0.084401
-0.682486,0.103191
-0.673446,0.118126
-0.664407,0.129551
-0.655367,0.137813
-0.646328,0.143289
-0.637288,0.146498
-0.628249,0.147987
-0.619209,0.148308
-0.610169,0.14801
-0.60113,0.147548
-0.59209,0.146996
-0.583051,0.146333
-0.574011,0.145538
-0.564972,0.144591
-0.555932,0.143387
-0.546893,0.141491
-0.537853,0.138385
-0.528814,0.133552
-0.519774,0.126473
-0.510734,0.116695
-0.501695,0.104021
-0.492655,0.0883188
-0.483616,0.0694562
-0.474576,0.0473008
-0.465537,0.0219875
-0.456497,-0.00527947
-0.447458,-0.0330287
-0.438418,-0.0597886
-0.429379,-0.0840879
-0.420339,-0.104573
-0.411299,-0.120361
-0.40226,-0.130686
-0.39322,-0.134784
-0.384181,-0.13189
-0.375141,-0.121624
-0.366102,-0.105145
-0.357062,-0.0839997
-0.348023,-0.0597327
-0.338983,-0.0338895
-0.329944,-0.00788902
-0.320904,0.0173542
-0.311864,0.0410517
-0.302825,0.0624154
-0.293785,0.0806567
-0.284746,0.0952005
-0.275706,0.106323
-0.266667,0.114513
-0.257627,0.120259
-0.248588,0.124052
-0.239548,0.126352
-0.230508,0.127518
-0.221469,0.12788
-0.212429,0.127767
-0.20339,0.12751
-0.19435,0.127355
-0.185311,0.127211
-0.176271,0.126905
-0.167232,0.126262
-0.158192,0.125108
-0.149153,0.123212
-0.140113,0.120116
-0.131073,0.115307
-0.122034,0.108272
-0.112994,0.0984973
-0.103955,0.0855992
-0.0949153,0.0697159
-0.0858757,0.0511158
-0.0768362,0.0300672
-0.0677966,0.00683845
-0.0587571,-0.0180897
-0.0497175,-0.043387
-0.040678,-0.0675106
-0.0316384,-0.0889178
-0.0225989,-0.106066
-0.0135593,-0.11767
-0.00451977,-0.123471
0.00451977,-0.123471
0.0135593,-0.11767
0.0225989,-0.106066
0.0316384,-0.0889178
0.040678,-0.0675106
0.0497175,-0.043387
0.0587571,-0.0180897
0.0677966,0.00683845
0.0768362,0.0300672
0.0858757,0.0511158
0.0949153,0.0697159
0.103955,0.0855992
0.112994,0.0984973
0.122034,0.108272
0.131073,0.115307
0.140113,0.120116
0.149153,0.123212
0.158192,0.125108
0.167232,0.126262
0.176271,0.126905
0.185311,0.127211
0.19435,0.127355
0.20339,0.12751
0.212429,0.127767
0.221469,0.12788
0.230508,0.127518
0.239548,0.126352
0.248588,0.124052
0.257627,0.120259
0.266667,0.114513
0.275706,0.106323
0.284746,0.0952005
0.293785,0.0806567
0.302825,0.0624154
0.311864,0.0410517
0.320904,0.0173542
0.329944,-0.00788902
0.338983,-0.0338895
0.348023,-0.0597327
0.357062,-0.0839997
0.366102,-0.105145
0.375141,-0.121624
0.384181,-0.13189
0.39322,-0.134784
0.40226,-0.130686
0.411299,-0.120361
0.420339,-0.104573
0.429379,-0.0840879
0.438418,-0.0597886
0.447458,-0.0330287
0.456497,-0.00527947
0.465537,0.0219875
0.474576,0.0473008
0.483616,0.0694562
0.492655,0.0883188
0.501695,0.104021
0.510734,0.116695
0.519774,0.126473
0.528814,0.133552
0.537853,0.138385
0.546893,0.141491
0.555932,0.143387
0.564972,0.144591
0.574011,0.145538
0.583051,0.146333
0.59209,0.146996
0.60113,0.147548
0.610169,0.14801
0.619209,0.148308
0.628249,0.147987
0.637288,0.146498
0.646328,0.143289
0.655367,0.137813
0.664407,0.129551
0.673446,0.118126
0.682486,0.103191
0.691525,0.084401
0.700565,0.0614096
0.709605,0.0341886
0.718644,0.00397792
0.727684,-0.0276653
0.736723,-0.0591841
0.745763,-0.0890212
0.754802,-0.115659
0.763842,-0.13774
0.772881,-0.153946
0.781921,-0.162957
0.79096,-0.163455
0.8,-0.154621
0.80904,-0.137627
0.818079,-0.114143
0.827119,-0.0858412
0.836158,-0.0543925
0.845198,-0.0213998
0.854237,0.0118048
0.863277,0.0439572
0.872316,0.0737935
0.881356,0.100049
0.890395,0.121758
0.899435,0.139138
0.908475,0.152707
0.917514,0.162981
0.926554,0.170476
0.935593,0.175706
0.944633,0.179168
0.953672,0.181358
0.962712,0.18277
0.971751,0.183898
0.980791,0.185122
0.989831,0.18635
0.99887,0.187376
1.00791,0.187993
1.01695,0.187994
1.02599,0.187066
1.03503,0.184476
1.04407,0.179384
1.05311,0.17095
1.06215,0.158336
1.07119,0.140866
1.08023,0.118526
1.08927,0.0914657
1.09831,0.059834
1.10734,0.0237812
1.11638,-0.0161441
1.12542,-0.0577974
1.13446,-0.0986353
1.1435,-0.136114
1.15254,-0.167691
1.16158,-0.19116
1.17062,-0.205664
1.17966,-0.210686
1.1887,-0.205707
1.19774,-0.190208
1.20678,-0.164194
1.21582,-0.129765
1.22486,-0.0895441
1.2339,-0.0461539
1.24294,-0.00221732
1.25198,0.0399505
1.26102,0.0792662
1.27006,0.114955
1.2791,0.14624
1.28814,0.172347
1.29718,0.192777
1.30621,0.208132
1.31525,0.219293
1.32429,0.227139
1.33333,0.232551
1.34237,0.236325
1.35141,0.238932
1.36045,0.240761
1.36949,0.2422
1.37853,0.243636
1.38757,0.245298
1.39661,0.246762
1.40565,0.247444
1.41469,0.246761
1.42373,0.244128
1.43277,0.238878
1.44181,0.230017
1.45085,0.216464
1.45989,0.197143
1.46893,0.170974
1.47797,0.137274
1.48701,0.096934
1.49605,0.0512409
1.50508,0.00148069
1.51412,-0.0510605
1.52316,-0.104749
1.5322,-0.156557
1.54124,-0.203113
1.55028,-0.241042
1.55932,-0.266969
1.56836,-0.27827
1.5774,-0.275307
1.58644,-0.259193
1.59548,-0.23104
1.60452,-0.19196
1.61356,-0.143422
1.6226,-0.0883295
1.63164,-0.0299411
1.64068,0.028483
1.64972,0.0836831
1.65876,0.132948
1.6678,0.175763
1.67684,0.212162
1.68588,0.24218
1.69492,0.265849
1.70395,0.283388
1.71299,0.29575
1.72203,0.304074
1.73107,0.309495
1.74011,0.313152
1.74915,0.316013
1.75819,0.318378
1.76723,0.320377
1.77627,0.322141
1.78531,0.323801
1.79435,0.325272
1.80339,0.325619
1.81243,0.323691
1.82147,0.318337
1.83051,0.308405
1.83955,0.292779
1.84859,0.270471
1.85763,0.240528
1.86667,0.201995
1.87571,0.15392
1.88475,0.0960391
1.89379,0.0308493
1.90282,-0.0384609
1.91186,-0.108703
1.9209,-0.17669
1.92994,-0.239207
1.93898,-0.292937
1.94802,-0.334536
1.95706,-0.360662
1.9661,-0.367972
1.97514,-0.354249
1.98418,-0.321791
1.99322,-0.274022
2.00226,-0.214367
2.0113,-0.14625
2.02034,-0.0730516
2.02938,0.00202849
2.03842,0.0758343
2.04746,0.14521
2.0565,0.207
2.06554,0.258744
2.07458,0.300765
2.08362,0.334081
2.09266,0.359711
2.10169,0.378671
2.11073,0.39201
2.11977,0.400894
2.12881,0.406516
2.13785,0.41007
2.14689,0.412752
2.15593,0.415497
2.16497,0.41821
2.17401,0.420538
2.18305,0.422126
2.19209,0.422621
2.20113,0.421423
2.21017,0.41694
2.21921,0.407333
2.22825,0.390765
2.23729,0.365397
2.24633,0.329699
2.25537,0.283381
2.26441,0.226463
2.27345,0.158964
2.28249,0.0809027
2.29153,-0.00678453
2.30056,-0.0994917
2.3096,-0.191696
2.31864,-0.277873
2.32768,-0.352502
2.33672,-0.41069
2.34576,-0.450078
2.3548,-0.468934
2.36384,-0.465532
2.37288,-0.438141
2.38192,-0.386281
2.39096,-0.314462
2.4,-0.228443
2.40904,-0.133981
2.41808,-0.036836
2.42712,0.0578441
2.43616,0.147346
2.4452,0.229566
2.45424,0.3024
2.46328,0.363745
2.47232,0.412165
2.48136,0.448904
2.4904,0.475873
2.49944,0.494983
2.50847,0.508147
2.51751,0.51712
2.52655,0.523039
2.53559,0.526884
2.54463,0.529637
2.55367,0.532278
2.56271,0.535437
2.57175,0.538332
2.58079,0.539833
2.58983,0.538808
2.59887,0.534124
2.60791,0.524443
2.61695,0.507602
2.62599,0.481231
2.63503,0.442959
2.64407,0.390417
2.65311,0.322014
2.66215,0.239278
2.67119,0.144517
2.68023,0.0400383
2.68927,-0.0718497
2.69831,-0.188
2.70734,-0.30191
2.71638,-0.406234
2.72542,-0.493631
2.73446,-0.556757
2.7435,-0.589776
2.75254,-0.592887
2.76158,-0.567797
2.77062,-0.516211
2.77966,-0.439837
2.7887,-0.34129
2.79774,-0.226826
2.80678,-0.103612
2.81582,0.0211858
2.82486,0.140402
2.8339,0.248017
2.84294,0.342598
2.85198,0.423857
2.86102,0.491509
2.87006,0.545267
2.8791,0.585302
2.88814,0.613622
2.89718,0.632692
2.90621,0.644978
2.91525,0.652946
2.92429,0.658723
2.93333,0.663089
2.94237,0.666485
2.95141,0.669355
2.96045,0.672139
2.96949,0.674837
2.97853,0.675676
2.98757,0.672439
2.99661,0.662911
3.00565,0.644874
3.01469,0.616119
3.02373,0.574463
3.03277,0.517728
3.04181,0.443736
3.05085,0.35031
3.05989,0.236631
3.06893,0.10731
3.07797,-0.0316819
3.08701,-0.174376
3.09605,-0.314802
3.10508,-0.446767
3.11412,-0.563184
3.12316,-0.656739
3.1322,-0.720124
3.14124,-0.746026
3.15028,-0.729411
3.15932,-0.674358
3.16836,-0.58722
3.1774,-0.474352
3.18644,-0.34211
3.19548,-0.196933
3.20452,-0.0456066
3.21356,0.105
3.2226,0.248018
3.23164,0.376576
3.24068,0.485248
3.24972,0.574378
3.25876,0.645752
3.2678,0.701158
3.27684,0.742381
3.28588,0.771335
3.29492,0.79043
3.30395,0.802203
3.31299,0.809191
3.32203,0.813929
3.33107,0.818453
3.34011,0.822785
3.34915,0.826443
3.35819,0.828949
3.36723,0.829821
3.37627,0.828084
3.38531,0.820773
3.39435,0.804431
3.40339,0.775597
3.41243,0.730814
3.42147,0.667118
3.43051,0.583542
3.43955,0.479613
3.44859,0.354861
3.45763,0.208813
3.46667,0.0427868
3.47571,-0.134752
3.48475,-0.313549
3.49379,-0.483349
3.50282,-0.633898
3.51186,-0.755934
3.5209,-0.844163
3.52994,-0.894284
3.53898,-0.901994
3.54802,-0.862992
3.55706,-0.775491
3.5661,-0.647768
3.57514,-0.490612
3.58418,-0.314816
3.59322,-0.131169
3.60226,0.0505513
3.6113,0.224623
3.62034,0.386337
3.62938,0.530985
3.63842,0.65386
3.64746,0.751629
3.6565,0.826457
3.66554,0.881888
3.67458,0.921463
3.68362,0.948726
3.69266,0.96697
3.70169,0.978508
3.71073,0.985402
3.71977,0.989718
3.72881,0.993519
3.73785,0.998223
3.74689,1.00266
3.75593,1.00502
3.76497,1.00348
3.77401,0.996226
3.78305,0.981008
3.79209,0.953814
3.80113,0.910198
3.81017,0.845712
3.81921,0.755908
3.82825,0.637663
3.83729,0.493155
3.84633,0.325885
3.85537,0.139357
3.86441,-0.062928
3.87345,-0.27583
3.88249,-0.487657
3.89153,-0.685081
3.90056,-0.85477
3.9096,-0.983397
3.91864,-1.0601
3.92768,-1.08387
3.93672,-1.05617
3.94576,-0.97848
3.9548,-0.852251
3.96384,-0.681157
3.97288,-0.477698
3.98192,-0.256582
3.99096,-0.0325152
4,0.179795


==> examples/envelope.data/x-a-analytic.csv <==
x,y
0,3
0.00112994,3.0225
0.00225989,3.04479
0.00338983,3.06689
0.00451977,3.08878
0.00564972,3.11048
0.00677966,3.13197
0.0079096,3.15326
0.00903955,3.17435
0.0101695,3.19524
0.0112994,3.21592
0.0124294,3.23641
0.0135593,3.2567
0.0146893,3.2768
0.0158192,3.29669
0.0169492,3.31639
0.0180791,3.33589
0.019209,3.35519
0.020339,3.37429
0.0214689,3.39321
0.0225989,3.41192
0.0237288,3.43045
0.0248588,3.44878
0.0259887,3.46692
0.0271186,3.48487
0.0282486,3.50262
0.0293785,3.52019
0.0305085,3.53757
0.0316384,3.55477
0.0327684,3.57178
0.0338983,3.5886
0.0350282,3.60524
0.0361582,3.6217
0.0372881,3.63797
0.0384181,3.65407
0.039548,3.66999
0.040678,3.68573
0.0418079,3.70129
0.0429379,3.71669
0.0440678,3.7319
0.0451977,3.74695
0.0463277,3.76182
0.0474576,3.77653
0.0485876,3.79107
0.0497175,3.80545
0.0508475,3.81966
0.0519774,3.83371
0.0531073,3.8476
0.0542373,3.86133
0.0553672,3.87491
0.0564972,3.88833
0.0576271,3.9016
0.0587571,3.91471
0.059887,3.92768
0.0610169,3.9405
0.0621469,3.95318
0.0632768,3.96571
0.0644068,3.9781
0.0655367,3.99035
0.0666667,4.00246
0.0677966,4.01444
0.0689266,4.02629
0.0700565,4.03801
0.0711864,4.04959
0.0723164,4.06106
0.0734463,4.07239
0.0745763,4.08361
0.0757062,4.09471
0.0768362,4.10569
0.0779661,4.11655
0.079096,4.1273
0.080226,4.13795
0.0813559,4.14848
0.0824859,4.15891
0.0836158,4.16924
0.0847458,4.17947
0.0858757,4.1896
0.0870056,4.19963
0.0881356,4.20957
0.0892655,4.21942
0.0903955,4.22919
0.0915254,4.23887
0.0926554,4.24846
0.0937853,4.25798
0.0949153,4.26742
0.0960452,4.27679
0.0971751,4.28608
0.0983051,4.2953
0.099435,4.30446
0.100565,4.31356
0.101695,4.32259
0.102825,4.33157
0.103955,4.34049
0.105085,4.34935
0.106215,4.35817
0.107345,4.36694
0.108475,4.37567
0.109605,4.38435
0.110734,4.393
0.111864,4.40161
0.112994,4.41018
0.114124,4.41873
0.115254,4.42725
0.116384,4.43574
0.117514,4.44421
0.118644,4.45267
0.119774,4.4611
0.120904,4.46953
0.122034,4.47794
0.123164,4.48635
0.124294,4.49475
0.125424,4.50315
0.126554,4.51155
0.127684,4.51996
0.128814,4.52837
0.129944,4.53679
0.131073,4.54522
0.132203,4.55367
0.133333,4.56214
0.134463,4.57063
0.135593,4.57914
0.136723,4.58768
0.137853,4.59625
0.138983,4.60485
0.140113,4.61348
0.141243,4.62216
0.142373,4.63087
0.143503,4.63963
0.144633,4.64844
0.145763,4.65729
0.146893,4.6662
0.148023,4.67516
0.149153,4.68418
0.150282,4.69326
0.151412,4.7024
0.152542,4.71161
0.153672,4.72088
0.154802,4.73023
0.155932,4.73965
0.157062,4.74915
0.158192,4.75873
0.159322,4.76839
0.160452,4.77813
0.161582,4.78796
0.162712,4.79788
0.163842,4.80789
0.164972,4.81799
0.166102,4.82819
0.167232,4.8385
0.168362,4.8489
0.169492,4.85941
0.170621,4.87003
0.171751,4.88075
0.172881,4.89159
0.174011,4.90254
0.175141,4.9136
0.176271,4.92479
0.177401,4.9361
0.178531,4.94753
0.179661,4.95908
0.180791,4.97077
0.181921,4.98258
0.183051,4.99453
0.184181,5.00661
0.185311,5.01883
0.186441,5.03118
0.187571,5.04368
0.188701,5.05632
0.189831,5.0691
0.19096,5.08203
0.19209,5.09511
0.19322,5.10834
0.19435,5.12172
0.19548,5.13526
0.19661,5.14895
0.19774,5.1628
0.19887,5.17681
0.2,5.19098
0.20113,5.20532
0.20226,5.21982
0.20339,5.23448
0.20452,5.24932
0.20565,5.26432
0.20678,5.27949
0.20791,5.29484
0.20904,5.31036
0.210169,5.32606
0.211299,5.34193
0.212429,5.35798
0.213559,5.37422
0.214689,5.39063
0.215819,5.40722
0.216949,5.424
0.218079,5.44096
0.219209,5.45811
0.220339,5.47544
0.221469,5.49297
0.222599,5.51068
0.223729,5.52858
0.224859,5.54667
0.225989,5.56495
0.227119,5.58343
0.228249,5.6021
0.229379,5.62096
0.230508,5.64002
0.231638,5.65927
0.232768,5.67872
0.233898,5.69837
0.235028,5.71821
0.236158,5.73825
0.237288,5.75849
0.238418,5.77893
0.239548,5.79957
0.240678,5.82041
0.241808,5.84145
0.242938,5.86269
0.244068,5.88413
0.245198,5.90578
0.246328,5.92762
0.247458,5.94966
0.248588,5.97191
0.249718,5.99436
0.250847,6.01701
0.251977,6.03986
0.253107,6.06291
0.254237,6.08616
0.255367,6.10962
0.256497,6.13327
0.257627,6.15713
0.258757,6.18119
0.259887,6.20545
0.261017,6.22991
0.262147,6.25457
0.263277,6.27942
0.264407,6.30448
0.265537,6.32973
0.266667,6.35519
0.267797,6.38084
0.268927,6.40668
0.270056,6.43272
0.271186,6.45896
0.272316,6.48539
0.273446,6.51202
0.274576,6.53884
0.275706,6.56585
0.276836,6.59305
0.277966,6.62044
0.279096,6.64802
0.280226,6.67579
0.281356,6.70375
0.282486,6.73189
0.283616,6.76022
0.284746,6.78873
0.285876,6.81743
0.287006,6.8463
0.288136,6.87536
0.289266,6.9046
0.290395,6.93401
0.291525,6.9636
0.292655,6.99336
0.293785,7.0233
0.294915,7.05341
0.296045,7.08369
0.297175,7.11413
0.298305,7.14475
0.299435,7.17553
0.300565,7.20648
0.301695,7.23758
0.302825,7.26885
0.303955,7.30028
0.305085,7.33186
0.306215,7.3636
0.307345,7.39549
0.308475,7.42754
0.309605,7.45973
0.310734,7.49207
0.311864,7.52456
0.312994,7.55719
0.314124,7.58996
0.315254,7.62287
0.316384,7.65592
0.317514,7.6891
0.318644,7.72242
0.319774,7.75587
0.320904,7.78945
0.322034,7.82315
0.323164,7.85698
0.324294,7.89093
0.325424,7.92501
0.326554,7.95919
0.327684,7.9935
0.328814,8.02792
0.329944,8.06244
0.331073,8.09708
0.332203,8.13182
0.333333,8.16667
0.334463,8.20161
0.335593,8.23666
0.336723,8.2718
0.337853,8.30703
0.338983,8.34235
0.340113,8.37777
0.341243,8.41326
0.342373,8.44884
0.343503,8.48451
0.344633,8.52024
0.345763,8.55606
0.346893,8.59194
0.348023,8.6279
0.349153,8.66392
0.350282,8.70001
0.351412,8.73616
0.352542,8.77237
0.353672,8.80863
0.354802,8.84495
0.355932,8.88132
0.357062,8.91773
0.358192,8.95419
0.359322,8.9907
0.360452,9.02724
0.361582,9.06382
0.362712,9.10043
0.363842,9.13708
0.364972,9.17375
0.366102,9.21045
0.367232,9.24717
0.368362,9.28391
0.369492,9.32066
0.370621,9.35743
0.371751,9.39422
0.372881,9.43101
0.374011,9.4678
0.375141,9.5046
0.376271,9.5414
0.377401,9.57819
0.378531,9.61498
0.379661,9.65176
0.380791,9.68853
0.381921,9.72528
0.383051,9.76201
0.384181,9.79873
0.385311,9.83542
0.386441,9.87209
0.387571,9.90872
0.388701,9.94533
0.389831,9.9819
0.39096,10.0184
0.39209,10.0549
0.39322,10.0914
0.39435,10.1278
0.39548,10.1641
0.39661,10.2004
0.39774,10.2367
0.39887,10.2729
0.4,10.309
0.40113,10.3451
0.40226,10.3811
0.40339,10.417
0.40452,10.4529
0.40565,10.4887
0.40678,10.5244
0.40791,10.5601
0.40904,10.5956
0.410169,10.6311
0.411299,10.6665
0.412429,10.7018
0.413559,10.737
0.414689,10.7721
0.415819,10.8071
0.416949,10.8421
0.418079,10.8769
0.419209,10.9116
0.420339,10.9462
0.421469,10.9807
0.422599,11.0151
0.423729,11.0494
0.424859,11.0835
0.425989,11.1176
0.427119,11.1515
0.428249,11.1853
0.429379,11.219
0.430508,11.2525
0.431638,11.2859
0.432768,11.3192
0.433898,11.3524
0.435028,11.3854
0.436158,11.4182
0.437288,11.451
0.438418,11.4836
0.439548,11.516
0.440678,11.5483
0.441808,11.5805
0.442938,11.6125
0.444068,11.6443
0.445198,11.676
0.446328,11.7076
0.447458,11.739
0.448588,11.7702
0.449718,11.8013
0.450847,11.8322
0.451977,11.8629
0.453107,11.8935
0.454237,11.9239
0.455367,11.9541
0.456497,11.9842
0.457627,12.0141
0.458757,12.0438
0.459887,12.0734
0.461017,12.1027
0.462147,12.1319
0.463277,12.1609
0.464407,12.1898
0.465537,12.2184
0.466667,12.2469
0.467797,12.2752
0.468927,12.3033
0.470056,12.3312
0.471186,12.3589
0.472316,12.3864
0.473446,12.4138
0.474576,12.4409
0.475706,12.4679
0.476836,12.4947
0.477966,12.5212
0.479096,12.5476
0.480226,12.5738
0.481356,12.5998
0.482486,12.6256
0.483616,12.6512
0.484746,12.6766
0.485876,12.7018
0.487006,12.7268
0.488136,12.7516
0.489266,12.7762
0.490395,12.8006
0.491525,12.8248
0.492655,12.8489
0.493785,12.8727
0.494915,12.8963
0.496045,12.9197
0.497175,12.9429
0.498305,12.9659
0.499435,12.9887
0.500565,13.0113
0.501695,13.0337
0.502825,13.0559
0.503955,13.0779
0.505085,13.0997
0.506215,13.1212
0.507345,13.1426
0.508475,13.1638
0.509605,13.1848
0.510734,13.2056
0.511864,13.2262
0.512994,13.2466
0.514124,13.2668
0.515254,13.2868
0.516384,13.3066
0.517514,13.3262
0.518644,13.3456
0.519774,13.3648
0.520904,13.3838
0.522034,13.4026
0.523164,13.4212
0.524294,13.4396
0.525424,13.4579
0.526554,13.4759
0.527684,13.4938
0.528814,13.5114
0.529944,13.5289
0.531073,13.5462
0.532203,13.5633
0.533333,13.5802
0.534463,13.5969
0.535593,13.6135
0.536723,13.6299
0.537853,13.646
0.538983,13.6621
0.540113,13.6779
0.541243,13.6935
0.542373,13.709
0.543503,13.7243
0.544633,13.7394
0.545763,13.7544
0.546893,13.7692
0.548023,13.7838
0.549153,13.7983
0.550282,13.8126
0.551412,13.8267
0.552542,13.8407
0.553672,13.8545
0.554802,13.8681
0.555932,13.8816
0.557062,13.895
0.558192,13.9082
0.559322,13.9212
0.560452,13.9341
0.561582,13.9469
0.562712,13.9595
0.563842,13.9719
0.564972,13.9842
0.566102,13.9964
0.567232,14.0085
0.568362,14.0204
0.569492,14.0322
0.570621,14.0438
0.571751,14.0553
0.572881,14.0667
0.574011,14.078
0.575141,14.0892
0.576271,14.1002
0.577401,14.1111
0.578531,14.1219
0.579661,14.1326
0.580791,14.1432
0.581921,14.1537
0.583051,14.1641
0.584181,14.1744
0.585311,14.1845
0.586441,14.1946
0.587571,14.2046
0.588701,14.2145
0.589831,14.2243
0.59096,14.234
0.59209,14.2437
0.59322,14.2532
0.59435,14.2627
0.59548,14.2721
0.59661,14.2814
0.59774,14.2907
0.59887,14.2999
0.6,14.309
0.60113,14.3181
0.60226,14.3271
0.60339,14.336
0.60452,14.3449
0.60565,14.3538
0.60678,14.3626
0.60791,14.3713
0.60904,14.38
0.610169,14.3887
0.611299,14.3973
0.612429,14.4059
0.613559,14.4145
0.614689,14.423
0.615819,14.4315
0.616949,14.44
0.618079,14.4484
0.619209,14.4569
0.620339,14.4653
0.621469,14.4737
0.622599,14.4821
0.623729,14.4905
0.624859,14.499
0.625989,14.5073
0.627119,14.5158
0.628249,14.5242
0.629379,14.5326
0.630508,14.541
0.631638,14.5494
0.632768,14.5579
0.633898,14.5664
0.635028,14.5749
0.636158,14.5834
0.637288,14.592
0.638418,14.6005
0.639548,14.6092
0.640678,14.6178
0.641808,14.6265
0.642938,14.6352
0.644068,14.644
0.645198,14.6529
0.646328,14.6617
0.647458,14.6707
0.648588,14.6797
0.649718,14.6887
0.650847,14.6978
0.651977,14.707
0.653107,14.7162
0.654237,14.7255
0.655367,14.7349
0.656497,14.7444
0.657627,14.7539
0.658757,14.7635
0.659887,14.7732
0.661017,14.783
0.662147,14.7929
0.663277,14.8029
0.664407,14.8129
0.665537,14.8231
0.666667,14.8333
0.667797,14.8437
0.668927,14.8541
0.670056,14.8647
0.671186,14.8754
0.672316,14.8862
0.673446,14.897
0.674576,14.9081
0.675706,14.9192
0.676836,14.9304
0.677966,14.9418
0.679096,14.9533
0.680226,14.9649
0.681356,14.9767
0.682486,14.9885
0.683616,15.0006
0.684746,15.0127
0.685876,15.025
0.687006,15.0374
0.688136,15.05
0.689266,15.0627
0.690395,15.0755
0.691525,15.0886
0.692655,15.1017
0.693785,15.115
0.694915,15.1285
0.696045,15.1421
0.697175,15.1559
0.698305,15.1698
0.699435,15.1839
0.700565,15.1981
0.701695,15.2125
0.702825,15.2271
0.703955,15.2419
0.705085,15.2568
0.706215,15.2719
0.707345,15.2871
0.708475,15.3026
0.709605,15.3182
0.710734,15.334
0.711864,15.3499
0.712994,15.3661
0.714124,15.3824
0.715254,15.3989
0.716384,15.4156
0.717514,15.4325
0.718644,15.4495
0.719774,15.4668
0.720904,15.4842
0.722034,15.5018
0.723164,15.5196
0.724294,15.5376
0.725424,15.5558
0.726554,15.5742
0.727684,15.5927
0.728814,15.6115
0.729944,15.6305
0.731073,15.6496
0.732203,15.669
0.733333,15.6885
0.734463,15.7083
0.735593,15.7282
0.736723,15.7483
0.737853,15.7687
0.738983,15.7892
0.740113,15.81
0.741243,15.8309
0.742373,15.852
0.743503,15.8734
0.744633,15.8949
0.745763,15.9167
0.746893,15.9386
0.748023,15.9608
0.749153,15.9831
0.750282,16.0057
0.751412,16.0284
0.752542,16.0514
0.753672,16.0745
0.754802,16.0979
0.755932,16.1214
0.757062,16.1452
0.758192,16.1691
0.759322,16.1933
0.760452,16.2177
0.761582,16.2422
0.762712,16.267
0.763842,16.2919
0.764972,16.3171
0.766102,16.3424
0.767232,16.368
0.768362,16.3937
0.769492,16.4197
0.770621,16.4458
0.771751,16.4722
0.772881,16.4987
0.774011,16.5254
0.775141,16.5523
0.776271,16.5794
0.777401,16.6067
0.778531,16.6342
0.779661,16.6619
0.780791,16.6897
0.781921,16.7178
0.783051,16.746
0.784181,16.7745
0.785311,16.8031
0.786441,16.8318
0.787571,16.8608
0.788701,16.89
0.789831,16.9193
0.79096,16.9488
0.79209,16.9785
0.79322,17.0083
0.79435,17.0383
0.79548,17.0685
0.79661,17.0989
0.79774,17.1294
0.79887,17.1601
0.8,17.191
0.80113,17.222
0.80226,17.2532
0.80339,17.2845
0.80452,17.316
0.80565,17.3477
0.80678,17.3795
0.80791,17.4115
0.80904,17.4436
0.810169,17.4759
0.811299,17.5083
0.812429,17.5409
0.813559,17.5736
0.814689,17.6064
0.815819,17.6394
0.816949,17.6725
0.818079,17.7057
0.819209,17.7391
0.820339,17.7726
0.821469,17.8063
0.822599,17.8401
0.823729,17.8739
0.824859,17.908
0.825989,17.9421
0.827119,17.9763
0.828249,18.0107
0.829379,18.0452
0.830508,18.0797
0.831638,18.1144
0.832768,18.1492
0.833898,18.1841
0.835028,18.2191
0.836158,18.2542
0.837288,18.2894
0.838418,18.3247
0.839548,18.36
0.840678,18.3955
0.841808,18.431
0.842938,18.4667
0.844068,18.5024
0.845198,18.5381
0.846328,18.574
0.847458,18.6099
0.848588,18.6459
0.849718,18.682
0.850847,18.7181
0.851977,18.7543
0.853107,18.7905
0.854237,18.8268
0.855367,18.8631
0.856497,18.8995
0.857627,18.936
0.858757,18.9724
0.859887,19.009
0.861017,19.0455
0.862147,19.0821
0.863277,19.1188
0.864407,19.1554
0.865537,19.1921
0.866667,19.2288
0.867797,19.2655
0.868927,19.3023
0.870056,19.339
0.871186,19.3758
0.872316,19.4126
0.873446,19.4494
0.874576,19.4862
0.875706,19.523
0.876836,19.5598
0.877966,19.5966
0.879096,19.6334
0.880226,19.6701
0.881356,19.7069
0.882486,19.7436
0.883616,19.7804
0.884746,19.8171
0.885876,19.8538
0.887006,19.8904
0.888136,19.927
0.889266,19.9636
0.890395,20.0002
0.891525,20.0367
0.892655,20.0732
0.893785,20.1096
0.894915,20.146
0.896045,20.1823
0.897175,20.2186
0.898305,20.2548
0.899435,20.291
0.900565,20.3271
0.901695,20.3631
0.902825,20.3991
0.903955,20.435
0.905085,20.4708
0.906215,20.5066
0.907345,20.5422
0.908475,20.5778
0.909605,20.6134
0.910734,20.6488
0.911864,20.6841
0.912994,20.7194
0.914124,20.7546
0.915254,20.7896
0.916384,20.8246
0.917514,20.8595
0.918644,20.8942
0.919774,20.9289
0.920904,20.9635
0.922034,20.9979
0.923164,21.0322
0.924294,21.0665
0.925424,21.1006
0.926554,21.1345
0.927684,21.1684
0.928814,21.2021
0.929944,21.2357
0.931073,21.2692
0.932203,21.3026
0.933333,21.3358
0.934463,21.3689
0.935593,21.4018
0.936723,21.4346
0.937853,21.4673
0.938983,21.4998
0.940113,21.5322
0.941243,21.5644
0.942373,21.5965
0.943503,21.6284
0.944633,21.6602
0.945763,21.6918
0.946893,21.7233
0.948023,21.7546
0.949153,21.7858
0.950282,21.8167
0.951412,21.8476
0.952542,21.8782
0.953672,21.9087
0.954802,21.939
0.955932,21.9692
0.957062,21.9992
0.958192,22.029
0.959322,22.0586
0.960452,22.0881
0.961582,22.1173
0.962712,22.1464
0.963842,22.1754
0.964972,22.2041
0.966102,22.2327
0.967232,22.261
0.968362,22.2892
0.969492,22.3172
0.970621,22.3451
0.971751,22.3727
0.972881,22.4001
0.974011,22.4274
0.975141,22.4544
0.976271,22.4813
0.977401,22.508
0.978531,22.5344
0.979661,22.5607
0.980791,22.5868
0.981921,22.6127
0.983051,22.6384
0.984181,22.6639
0.985311,22.6892
0.986441,22.7143
0.987571,22.7392
0.988701,22.7639
0.989831,22.7885
0.99096,22.8128
0.99209,22.8369
0.99322,22.8608
0.99435,22.8845
0.99548,22.908
0.99661,22.9313
0.99774,22.9544
0.99887,22.9773
1,23


==> examples/envelope.data/x-a-classic.csv <==
x,y
0,3.00195
0.00112994,3.01403
0.00225989,3.02611
0.00338983,3.03819
0.00451977,3.05027
0.00564972,3.06235
0.00677966,3.07443
0.0079096,3.08651
0.00903955,3.0986
0.0101695,3.11068
0.0112994,3.12276
0.0124294,3.13485
0.0135593,3.14693
0.0146893,3.15902
0.0158192,3.17111
0.0169492,3.1832
0.0180791,3.19529
0.019209,3.20738
0.020339,3.21948
0.0214689,3.23157
0.0225989,3.24367
0.0237288,3.25577
0.0248588,3.26787
0.0259887,3.27998
0.0271186,3.29209
0.0282486,3.3042
0.0293785,3.31631
0.0305085,3.32843
0.0316384,3.34055
0.0327684,3.35267
0.0338983,3.3648
0.0350282,3.37693
0.0361582,3.38906
0.0372881,3.4012
0.0384181,3.41334
0.039548,3.42548
0.040678,3.43763
0.0418079,3.44978
0.0429379,3.46194
0.0440678,3.4741
0.0451977,3.48627
0.0463277,3.49844
0.0474576,3.51062
0.0485876,3.5228
0.0497175,3.53499
0.0508475,3.54718
0.0519774,3.55938
0.0531073,3.57158
0.0542373,3.58379
0.0553672,3.596
0.0564972,3.60822
0.0576271,3.62045
0.0587571,3.63268
0.059887,3.64492
0.0610169,3.65717
0.0621469,3.66942
0.0632768,3.68168
0.0644068,3.69394
0.0655367,3.70622
0.0666667,3.7185
0.0677966,3.73078
0.0689266,3.74308
0.0700565,3.75538
0.0711864,3.76769
0.0723164,3.78001
0.0734463,3.79233
0.0745763,3.80466
0.0757062,3.81701
0.0768362,3.82935
0.0779661,3.84171
0.079096,3.85408
0.080226,3.86645
0.0813559,3.87884
0.0824859,3.89123
0.0836158,3.90363
0.0847458,3.91604
0.0858757,3.92846
0.0870056,3.94089
0.0881356,3.95333
0.0892655,3.96578
0.0903955,3.97824
0.0915254,3.99071
0.0926554,4.00319
0.0937853,4.01567
0.0949153,4.02817
0.0960452,4.04068
0.0971751,4.0532
0.0983051,4.06573
0.099435,4.07828
0.100565,4.09083
0.101695,4.10339
0.102825,4.11597
0.103955,4.12855
0.105085,4.14115
0.106215,4.15376
0.107345,4.16638
0.108475,4.17901
0.109605,4.19166
0.110734,4.20432
0.111864,4.21699
0.112994,4.22967
0.114124,4.24236
0.115254,4.25507
0.116384,4.26779
0.117514,4.28052
0.118644,4.29327
0.119774,4.30603
0.120904,4.3188
0.122034,4.33158
0.123164,4.34438
0.124294,4.3572
0.125424,4.37002
0.126554,4.38286
0.127684,4.39572
0.128814,4.40859
0.129944,4.42147
0.131073,4.43437
0.132203,4.44728
0.133333,4.46021
0.134463,4.47315
0.135593,4.48611
0.136723,4.49908
0.137853,4.51207
0.138983,4.52507
0.140113,4.53809
0.141243,4.55112
0.142373,4.56417
0.143503,4.57723
0.144633,4.59032
0.145763,4.60341
0.146893,4.61653
0.148023,4.62966
0.149153,4.6428
0.150282,4.65597
0.151412,4.66915
0.152542,4.68234
0.153672,4.69556
0.154802,4.70879
0.155932,4.72203
0.157062,4.7353
0.158192,4.74859
0.159322,4.76189
0.160452,4.77521
0.161582,4.78856
0.162712,4.80193
0.163842,4.81532
0.164972,4.82874
0.166102,4.84219
0.167232,4.85566
0.168362,4.86917
0.169492,4.88271
0.170621,4.89629
0.171751,4.9099
0.172881,4.92354
0.174011,4.93723
0.175141,4.95095
0.176271,4.96472
0.177401,4.97853
0.178531,4.99238
0.179661,5.00628
0.180791,5.02022
0.181921,5.03421
0.183051,5.04826
0.184181,5.06235
0.185311,5.0765
0.186441,5.0907
0.187571,5.10496
0.188701,5.11928
0.189831,5.13365
0.19096,5.14808
0.19209,5.16258
0.19322,5.17714
0.19435,5.19177
0.19548,5.20646
0.19661,5.22122
0.19774,5.23604
0.19887,5.25094
0.2,5.26591
0.20113,5.28096
0.20226,5.29608
0.20339,5.31127
0.20452,5.32655
0.20565,5.3419
0.20678,5.35734
0.20791,5.37285
0.20904,5.38846
0.210169,5.40414
0.211299,5.41992
0.212429,5.43578
0.213559,5.45173
0.214689,5.46777
0.215819,5.48391
0.216949,5.50014
0.218079,5.51647
0.219209,5.53289
0.220339,5.54941
0.221469,5.56603
0.222599,5.58276
0.223729,5.59959
0.224859,5.61652
0.225989,5.63356
0.227119,5.6507
0.228249,5.66796
0.229379,5.68532
0.230508,5.7028
0.231638,5.72039
0.232768,5.73809
0.233898,5.75592
0.235028,5.77386
0.236158,5.79192
0.237288,5.8101
0.238418,5.8284
0.239548,5.84683
0.240678,5.86538
0.241808,5.88406
0.242938,5.90286
0.244068,5.9218
0.245198,5.94087
0.246328,5.96007
0.247458,5.9794
0.248588,5.99887
0.249718,6.01848
0.250847,6.03823
0.251977,6.05811
0.253107,6.07814
0.254237,6.09831
0.255367,6.11862
0.256497,6.13909
0.257627,6.15969
0.258757,6.18045
0.259887,6.20136
0.261017,6.22242
0.262147,6.24363
0.263277,6.265
0.264407,6.28652
0.265537,6.3082
0.266667,6.33005
0.267797,6.35205
0.268927,6.37421
0.270056,6.39654
0.271186,6.41903
0.272316,6.44169
0.273446,6.46452
0.274576,6.48752
0.275706,6.51068
0.276836,6.53402
0.277966,6.55754
0.279096,6.58123
0.280226,6.6051
0.281356,6.62914
0.282486,6.65337
0.283616,6.67777
0.284746,6.70236
0.285876,6.72714
0.287006,6.7521
0.288136,6.77725
0.289266,6.80258
0.290395,6.82811
0.291525,6.85383
0.292655,6.87974
0.293785,6.90584
0.294915,6.93214
0.296045,6.95864
0.297175,6.98534
0.298305,7.01224
0.299435,7.03934
0.300565,7.06665
0.301695,7.09416
0.302825,7.12187
0.303955,7.1498
0.305085,7.17793
0.306215,7.20628
0.307345,7.23483
0.308475,7.2636
0.309605,7.29259
0.310734,7.32179
0.311864,7.35121
0.312994,7.38085
0.314124,7.41072
0.315254,7.4408
0.316384,7.47111
0.317514,7.50165
0.318644,7.53241
0.319774,7.5634
0.320904,7.59462
0.322034,7.62607
0.323164,7.65775
0.324294,7.68965
0.325424,7.72177
0.326554,7.75411
0.327684,7.78666
0.328814,7.81942
0.329944,7.85238
0.331073,7.88555
0.332203,7.91891
0.333333,7.95246
0.334463,7.9862
0.335593,8.02013
0.336723,8.05424
0.337853,8.08853
0.338983,8.12299
0.340113,8.15762
0.341243,8.19242
0.342373,8.22738
0.343503,8.26249
0.344633,8.29776
0.345763,8.33319
0.346893,8.36875
0.348023,8.40447
0.349153,8.44032
0.350282,8.4763
0.351412,8.51242
0.352542,8.54866
0.353672,8.58503
0.354802,8.62152
0.355932,8.65812
0.357062,8.69484
0.358192,8.73166
0.359322,8.76859
0.360452,8.80562
0.361582,8.84274
0.362712,8.87996
0.363842,8.91727
0.364972,8.95466
0.366102,8.99213
0.367232,9.02968
0.368362,9.0673
0.369492,9.10499
0.370621,9.14275
0.371751,9.18057
0.372881,9.21845
0.374011,9.25638
0.375141,9.29436
0.376271,9.33239
0.377401,9.37046
0.378531,9.40857
0.379661,9.44671
0.380791,9.48489
0.381921,9.52309
0.383051,9.56132
0.384181,9.59956
0.385311,9.63782
0.386441,9.67609
0.387571,9.71437
0.388701,9.75266
0.389831,9.79094
0.39096,9.82922
0.39209,9.86749
0.39322,9.90576
0.39435,9.944
0.39548,9.98223
0.39661,10.0204
0.39774,10.0586
0.39887,10.0968
0.4,10.1349
0.40113,10.1729
0.40226,10.211
0.40339,10.2489
0.40452,10.2869
0.40565,10.3248
0.40678,10.3626
0.40791,10.4003
0.40904,10.438
0.410169,10.4757
0.411299,10.5132
0.412429,10.5507
0.413559,10.5881
0.414689,10.6254
0.415819,10.6626
0.416949,10.6997
0.418079,10.7368
0.419209,10.7737
0.420339,10.8105
0.421469,10.8473
0.422599,10.8839
0.423729,10.9204
0.424859,10.9567
0.425989,10.993
0.427119,11.0291
0.428249,11.0651
0.429379,11.1009
0.430508,11.1367
0.431638,11.1722
0.432768,11.2077
0.433898,11.2429
0.435028,11.2781
0.436158,11.313
0.437288,11.3478
0.438418,11.3825
0.439548,11.4169
0.440678,11.4512
0.441808,11.4853
0.442938,11.5193
0.444068,11.553
0.445198,11.5866
0.446328,11.62
0.447458,11.6531
0.448588,11.6861
0.449718,11.7189
0.450847,11.7514
0.451977,11.7838
0.453107,11.8159
0.454237,11.8478
0.455367,11.8795
0.456497,11.911
0.457627,11.9422
0.458757,11.9732
0.459887,12.0039
0.461017,12.0344
0.462147,12.0647
0.463277,12.0947
0.464407,12.1245
0.465537,12.154
0.466667,12.1832
0.467797,12.2122
0.468927,12.2409
0.470056,12.2693
0.471186,12.2975
0.472316,12.3254
0.473446,12.3531
0.474576,12.3805
0.475706,12.4077
0.476836,12.4346
0.477966,12.4613
0.479096,12.4877
0.480226,12.5138
0.481356,12.5398
0.482486,12.5654
0.483616,12.5909
0.484746,12.6161
0.485876,12.6411
0.487006,12.6658
0.488136,12.6903
0.489266,12.7146
0.490395,12.7386
0.491525,12.7624
0.492655,12.786
0.493785,12.8093
0.494915,12.8325
0.496045,12.8554
0.497175,12.8781
0.498305,12.9006
0.499435,12.9229
0.500565,12.9449
0.501695,12.9668
0.502825,12.9884
0.503955,13.0098
0.505085,13.0311
0.506215,13.0521
0.507345,13.0729
0.508475,13.0935
0.509605,13.114
0.510734,13.1342
0.511864,13.1542
0.512994,13.1741
0.514124,13.1937
0.515254,13.2132
0.516384,13.2325
0.517514,13.2516
0.518644,13.2705
0.519774,13.2892
0.520904,13.3078
0.522034,13.3261
0.523164,13.3443
0.524294,13.3624
0.525424,13.3802
0.526554,13.3979
0.527684,13.4154
0.528814,13.4328
0.529944,13.4499
0.531073,13.467
0.532203,13.4838
0.533333,13.5005
0.534463,13.5171
0.535593,13.5335
0.536723,13.5497
0.537853,13.5658
0.538983,13.5817
0.540113,13.5975
0.541243,13.6131
0.542373,13.6286
0.543503,13.644
0.544633,13.6592
0.545763,13.6743
0.546893,13.6892
0.548023,13.704
0.549153,13.7187
0.550282,13.7332
0.551412,13.7477
0.552542,13.7619
0.553672,13.7761
0.554802,13.7901
0.555932,13.8041
0.557062,13.8178
0.558192,13.8315
0.559322,13.8451
0.560452,13.8585
0.561582,13.8719
0.562712,13.8851
0.563842,13.8982
0.564972,13.9112
0.566102,13.9241
0.567232,13.9369
0.568362,13.9496
0.569492,13.9622
0.570621,13.9747
0.571751,13.9871
0.572881,13.9994
0.574011,14.0116
0.575141,14.0237
0.576271,14.0358
0.577401,14.0477
0.578531,14.0596
0.579661,14.0714
0.580791,14.0831
0.581921,14.0947
0.583051,14.1062
0.584181,14.1177
0.585311,14.1291
0.586441,14.1404
0.587571,14.1517
0.588701,14.1629
0.589831,14.174
0.59096,14.185
0.59209,14.196
0.59322,14.207
0.59435,14.2178
0.59548,14.2286
0.59661,14.2394
0.59774,14.2501
0.59887,14.2608
0.6,14.2714
0.60113,14.2819
0.60226,14.2924
0.60339,14.3029
0.60452,14.3133
0.60565,14.3237
0.60678,14.3341
0.60791,14.3444
0.60904,14.3547
0.610169,14.3649
0.611299,14.3751
0.612429,14.3853
0.613559,14.3954
0.614689,14.4056
0.615819,14.4157
0.616949,14.4258
0.618079,14.4358
0.619209,14.4459
0.620339,14.4559
0.621469,14.4659
0.622599,14.4759
0.623729,14.4859
0.624859,14.4959
0.625989,14.5058
0.627119,14.5158
0.628249,14.5258
0.629379,14.5357
0.630508,14.5457
0.631638,14.5556
0.632768,14.5656
0.633898,14.5755
0.635028,14.5855
0.636158,14.5955
0.637288,14.6055
0.638418,14.6154
0.639548,14.6254
0.640678,14.6355
0.641808,14.6455
0.642938,14.6555
0.644068,14.6656
0.645198,14.6757
0.646328,14.6858
0.647458,14.6959
0.648588,14.7061
0.649718,14.7163
0.650847,14.7265
0.651977,14.7367
0.653107,14.747
0.654237,14.7573
0.655367,14.7677
0.656497,14.778
0.657627,14.7885
0.658757,14.7989
0.659887,14.8094
0.661017,14.82
0.662147,14.8306
0.663277,14.8412
0.664407,14.8519
0.665537,14.8626
0.666667,14.8734
0.667797,14.8843
0.668927,14.8952
0.670056,14.9061
0.671186,14.9171
0.672316,14.9282
0.673446,14.9394
0.674576,14.9506
0.675706,14.9618
0.676836,14.9732
0.677966,14.9846
0.679096,14.996
0.680226,15.0076
0.681356,15.0192
0.682486,15.0309
0.683616,15.0427
0.684746,15.0545
0.685876,15.0665
0.687006,15.0785
0.688136,15.0906
0.689266,15.1028
0.690395,15.115
0.691525,15.1274
0.692655,15.1398
0.693785,15.1524
0.694915,15.165
0.696045,15.1778
0.697175,15.1906
0.698305,15.2035
0.699435,15.2165
0.700565,15.2297
0.701695,15.2429
0.702825,15.2563
0.703955,15.2697
0.705085,15.2833
0.706215,15.2969
0.707345,15.3107
0.708475,15.3246
0.709605,15.3386
0.710734,15.3527
0.711864,15.367
0.712994,15.3814
0.714124,15.3959
0.715254,15.4105
0.716384,15.4252
0.717514,15.4401
0.718644,15.4551
0.719774,15.4702
0.720904,15.4855
0.722034,15.5009
0.723164,15.5164
0.724294,15.5321
0.725424,15.5479
0.726554,15.5638
0.727684,15.5799
0.728814,15.5961
0.729944,15.6125
0.731073,15.629
0.732203,15.6457
0.733333,15.6625
0.734463,15.6795
0.735593,15.6967
0.736723,15.7139
0.737853,15.7314
0.738983,15.749
0.740113,15.7668
0.741243,15.7847
0.742373,15.8028
0.743503,15.8211
0.744633,15.8395
0.745763,15.8581
0.746893,15.8769
0.748023,15.8958
0.749153,15.9149
0.750282,15.9342
0.751412,15.9537
0.752542,15.9733
0.753672,15.9931
0.754802,16.0132
0.755932,16.0334
0.757062,16.0537
0.758192,16.0743
0.759322,16.0951
0.760452,16.116
0.761582,16.1372
0.762712,16.1585
0.763842,16.18
0.764972,16.2018
0.766102,16.2237
0.767232,16.2458
0.768362,16.2682
0.769492,16.2907
0.770621,16.3135
0.771751,16.3364
0.772881,16.3596
0.774011,16.3829
0.775141,16.4065
0.776271,16.4303
0.777401,16.4544
0.778531,16.4786
0.779661,16.503
0.780791,16.5277
0.781921,16.5526
0.783051,16.5777
0.784181,16.6031
0.785311,16.6287
0.786441,16.6545
0.787571,16.6805
0.788701,16.7067
0.789831,16.7332
0.79096,16.7598
0.79209,16.7867
0.79322,16.8138
0.79435,16.8411
0.79548,16.8686
0.79661,16.8964
0.79774,16.9243
0.79887,16.9524
0.8,16.9807
0.80113,17.0093
0.80226,17.038
0.80339,17.0669
0.80452,17.0961
0.80565,17.1254
0.80678,17.1549
0.80791,17.1846
0.80904,17.2145
0.810169,17.2445
0.811299,17.2748
0.812429,17.3052
0.813559,17.3359
0.814689,17.3667
0.815819,17.3976
0.816949,17.4288
0.818079,17.4601
0.819209,17.4916
0.820339,17.5233
0.821469,17.5551
0.822599,17.5871
0.823729,17.6193
0.824859,17.6516
0.825989,17.6841
0.827119,17.7168
0.828249,17.7496
0.829379,17.7826
0.830508,17.8157
0.831638,17.849
0.832768,17.8824
0.833898,17.916
0.835028,17.9497
0.836158,17.9836
0.837288,18.0176
0.838418,18.0517
0.839548,18.086
0.840678,18.1205
0.841808,18.1551
0.842938,18.1898
0.844068,18.2246
0.845198,18.2596
0.846328,18.2947
0.847458,18.33
0.848588,18.3653
0.849718,18.4008
0.850847,18.4364
0.851977,18.4722
0.853107,18.508
0.854237,18.544
0.855367,18.5801
0.856497,18.6163
0.857627,18.6526
0.858757,18.6891
0.859887,18.7256
0.861017,18.7622
0.862147,18.799
0.863277,18.8359
0.864407,18.8728
0.865537,18.9099
0.866667,18.947
0.867797,18.9843
0.868927,19.0217
0.870056,19.0591
0.871186,19.0966
0.872316,19.1343
0.873446,19.172
0.874576,19.2098
0.875706,19.2477
0.876836,19.2857
0.877966,19.3237
0.879096,19.3619
0.880226,19.4001
0.881356,19.4384
0.882486,19.4768
0.883616,19.5152
0.884746,19.5537
0.885876,19.5923
0.887006,19.6309
0.888136,19.6697
0.889266,19.7084
0.890395,19.7473
0.891525,19.7862
0.892655,19.8251
0.893785,19.8642
0.894915,19.9032
0.896045,19.9424
0.897175,19.9816
0.898305,20.0208
0.899435,20.0601
0.900565,20.0994
0.901695,20.1388
0.902825,20.1782
0.903955,20.2176
0.905085,20.2571
0.906215,20.2967
0.907345,20.3363
0.908475,20.3759
0.909605,20.4155
0.910734,20.4552
0.911864,20.4949
0.912994,20.5346
0.914124,20.5744
0.915254,20.6142
0.916384,20.654
0.917514,20.6938
0.918644,20.7336
0.919774,20.7735
0.920904,20.8134
0.922034,20.8533
0.923164,20.8932
0.924294,20.9331
0.925424,20.973
0.926554,21.0129
0.927684,21.0529
0.928814,21.0928
0.929944,21.1327
0.931073,21.1727
0.932203,21.2126
0.933333,21.2525
0.934463,21.2925
0.935593,21.3324
0.936723,21.3724
0.937853,21.4123
0.938983,21.4522
0.940113,21.4922
0.941243,21.5321
0.942373,21.5721
0.943503,21.612
0.944633,21.6519
0.945763,21.6919
0.946893,21.7318
0.948023,21.7718
0.949153,21.8117
0.950282,21.8516
0.951412,21.8916
0.952542,21.9315
0.953672,21.9715
0.954802,22.0114
0.955932,22.0513
0.957062,22.0913
0.958192,22.1312
0.959322,22.1712
0.960452,22.2111
0.961582,22.251
0.962712,22.291
0.963842,22.3309
0.964972,22.3709
0.966102,22.4108
0.967232,22.4507
0.968362,22.4907
0.969492,22.5306
0.970621,22.5706
0.971751,22.6105
0.972881,22.6504
0.974011,22.6904
0.975141,22.7303
0.976271,22.7703
0.977401,22.8102
0.978531,22.8501
0.979661,22.8901
0.980791,22.93
0.981921,22.97
0.983051,23.0099
0.984181,23.0498
0.985311,23.0898
0.986441,23.1297
0.987571,23.1697
0.988701,23.2096
0.989831,23.2495
0.99096,23.2895
0.99209,23.3294
0.99322,23.3694
0.99435,23.4093
0.99548,23.4492
0.99661,23.4892
0.99774,23.5291
0.99887,23.5691
1,23.609


==> examples/envelope.data/x-a.csv <==
x,y
0,3.00782
0.00112994,3.01992
0.00225989,3.03202
0.00338983,3.04413
0.00451977,3.05623
0.00564972,3.06834
0.00677966,3.08044
0.0079096,3.09255
0.00903955,3.10465
0.0101695,3.11676
0.0112994,3.12887
0.0124294,3.14098
0.0135593,3.15309
0.0146893,3.1652
0.0158192,3.17732
0.0169492,3.18944
0.0180791,3.20156
0.019209,3.21368
0.020339,3.2258
0.0214689,3.23793
0.0225989,3.25006
0.0237288,3.26219
0.0248588,3.27433
0.0259887,3.28647
0.0271186,3.29861
0.0282486,3.31076
0.0293785,3.32291
0.0305085,3.33507
0.0316384,3.34723
0.0327684,3.35939
0.0338983,3.37156
0.0350282,3.38373
0.0361582,3.39591
0.0372881,3.4081
0.0384181,3.42029
0.039548,3.43248
0.040678,3.44468
0.0418079,3.45689
0.0429379,3.4691
0.0440678,3.48132
0.0451977,3.49354
0.0463277,3.50577
0.0474576,3.51801
0.0485876,3.53026
0.0497175,3.54251
0.0508475,3.55477
0.0519774,3.56703
0.0531073,3.57931
0.0542373,3.59159
0.0553672,3.60388
0.0564972,3.61618
0.0576271,3.62848
0.0587571,3.6408
0.059887,3.65312
0.0610169,3.66545
0.0621469,3.6778
0.0632768,3.69015
0.0644068,3.7025
0.0655367,3.71487
0.0666667,3.72725
0.0677966,3.73964
0.0689266,3.75204
0.0700565,3.76445
0.0711864,3.77686
0.0723164,3.78929
0.0734463,3.80173
0.0745763,3.81418
0.0757062,3.82665
0.0768362,3.83912
0.0779661,3.8516
0.079096,3.8641
0.080226,3.87661
0.0813559,3.88912
0.0824859,3.90166
0.0836158,3.9142
0.0847458,3.92675
0.0858757,3.93932
0.0870056,3.9519
0.0881356,3.9645
0.0892655,3.9771
0.0903955,3.98973
0.0915254,4.00236
0.0926554,4.01501
0.0937853,4.02767
0.0949153,4.04034
0.0960452,4.05303
0.0971751,4.06573
0.0983051,4.07845
0.099435,4.09118
0.100565,4.10393
0.101695,4.11669
0.102825,4.12947
0.103955,4.14226
0.105085,4.15507
0.106215,4.1679
0.107345,4.18073
0.108475,4.19359
0.109605,4.20646
0.110734,4.21935
0.111864,4.23225
0.112994,4.24518
0.114124,4.25811
0.115254,4.27107
0.116384,4.28404
0.117514,4.29703
0.118644,4.31004
0.119774,4.32306
0.120904,4.33611
0.122034,4.34917
0.123164,4.36225
0.124294,4.37534
0.125424,4.38846
0.126554,4.40159
0.127684,4.41475
0.128814,4.42792
0.129944,4.44111
0.131073,4.45432
0.132203,4.46755
0.133333,4.4808
0.134463,4.49408
0.135593,4.50737
0.136723,4.52068
0.137853,4.53401
0.138983,4.54736
0.140113,4.56073
0.141243,4.57413
0.142373,4.58754
0.143503,4.60098
0.144633,4.61444
0.145763,4.62792
0.146893,4.64142
0.148023,4.65494
0.149153,4.66849
0.150282,4.68206
0.151412,4.69565
0.152542,4.70926
0.153672,4.7229
0.154802,4.73656
0.155932,4.75024
0.157062,4.76396
0.158192,4.7777
0.159322,4.79147
0.160452,4.80528
0.161582,4.81911
0.162712,4.83298
0.163842,4.84689
0.164972,4.86083
0.166102,4.87481
0.167232,4.88883
0.168362,4.9029
0.169492,4.917
0.170621,4.93115
0.171751,4.94535
0.172881,4.95959
0.174011,4.97388
0.175141,4.98822
0.176271,5.00261
0.177401,5.01705
0.178531,5.03155
0.179661,5.0461
0.180791,5.06071
0.181921,5.07538
0.183051,5.09011
0.184181,5.1049
0.185311,5.11975
0.186441,5.13466
0.187571,5.14964
0.188701,5.16469
0.189831,5.17981
0.19096,5.19499
0.19209,5.21025
0.19322,5.22557
0.19435,5.24098
0.19548,5.25645
0.19661,5.27201
0.19774,5.28764
0.19887,5.30335
0.2,5.31914
0.20113,5.33502
0.20226,5.35098
0.20339,5.36702
0.20452,5.38315
0.20565,5.39937
0.20678,5.41567
0.20791,5.43207
0.20904,5.44856
0.210169,5.46515
0.211299,5.48182
0.212429,5.4986
0.213559,5.51547
0.214689,5.53244
0.215819,5.54952
0.216949,5.56669
0.218079,5.58397
0.219209,5.60135
0.220339,5.61884
0.221469,5.63644
0.222599,5.65415
0.223729,5.67197
0.224859,5.68989
0.225989,5.70794
0.227119,5.72609
0.228249,5.74437
0.229379,5.76276
0.230508,5.78127
0.231638,5.7999
0.232768,5.81865
0.233898,5.83753
0.235028,5.85653
0.236158,5.87566
0.237288,5.89491
0.238418,5.9143
0.239548,5.93381
0.240678,5.95346
0.241808,5.97323
0.242938,5.99315
0.244068,6.0132
0.245198,6.03338
0.246328,6.05371
0.247458,6.07418
0.248588,6.09478
0.249718,6.11553
0.250847,6.13643
0.251977,6.15747
0.253107,6.17866
0.254237,6.2
0.255367,6.22149
0.256497,6.24313
0.257627,6.26492
0.258757,6.28686
0.259887,6.30897
0.261017,6.33123
0.262147,6.35365
0.263277,6.37622
0.264407,6.39896
0.265537,6.42187
0.266667,6.44494
0.267797,6.46817
0.268927,6.49157
0.270056,6.51514
0.271186,6.53888
0.272316,6.56279
0.273446,6.58687
0.274576,6.61113
0.275706,6.63556
0.276836,6.66017
0.277966,6.68496
0.279096,6.70993
0.280226,6.73508
0.281356,6.76041
0.282486,6.78593
0.283616,6.81163
0.284746,6.83752
0.285876,6.8636
0.287006,6.88986
0.288136,6.91632
0.289266,6.94297
0.290395,6.96982
0.291525,6.99686
0.292655,7.0241
0.293785,7.05153
0.294915,7.07917
0.296045,7.10701
0.297175,7.13505
0.298305,7.16329
0.299435,7.19174
0.300565,7.22039
0.301695,7.24925
0.302825,7.27833
0.303955,7.30761
0.305085,7.33711
0.306215,7.36682
0.307345,7.39675
0.308475,7.42689
0.309605,7.45725
0.310734,7.48782
0.311864,7.5186
0.312994,7.5496
0.314124,7.58079
0.315254,7.61219
0.316384,7.64379
0.317514,7.67558
0.318644,7.70756
0.319774,7.73973
0.320904,7.77208
0.322034,7.80462
0.323164,7.83733
0.324294,7.87021
0.325424,7.90327
0.326554,7.93649
0.327684,7.96987
0.328814,8.00342
0.329944,8.03712
0.331073,8.07098
0.332203,8.10498
0.333333,8.13914
0.334463,8.17343
0.335593,8.20787
0.336723,8.24244
0.337853,8.27714
0.338983,8.31198
0.340113,8.34694
0.341243,8.38202
0.342373,8.41723
0.343503,8.45255
0.344633,8.48798
0.345763,8.52352
0.346893,8.55917
0.348023,8.59491
0.349153,8.63076
0.350282,8.66671
0.351412,8.70274
0.352542,8.73887
0.353672,8.77508
0.354802,8.81137
0.355932,8.84774
0.357062,8.88418
0.358192,8.9207
0.359322,8.95729
0.360452,8.99394
0.361582,9.03065
0.362712,9.06742
0.363842,9.10425
0.364972,9.14112
0.366102,9.17805
0.367232,9.21501
0.368362,9.25202
0.369492,9.28907
0.370621,9.32615
0.371751,9.36327
0.372881,9.40041
0.374011,9.43757
0.375141,9.47476
0.376271,9.51196
0.377401,9.54918
0.378531,9.5864
0.379661,9.62364
0.380791,9.66087
0.381921,9.69811
0.383051,9.73535
0.384181,9.77257
0.385311,9.80979
0.386441,9.847
0.387571,9.88419
0.388701,9.92135
0.389831,9.9585
0.39096,9.99562
0.39209,10.0327
0.39322,10.0698
0.39435,10.1068
0.39548,10.1437
0.39661,10.1807
0.39774,10.2176
0.39887,10.2544
0.4,10.2912
0.40113,10.3279
0.40226,10.3646
0.40339,10.4012
0.40452,10.4377
0.40565,10.4741
0.40678,10.5105
0.40791,10.5468
0.40904,10.5831
0.410169,10.6192
0.411299,10.6552
0.412429,10.6912
0.413559,10.7271
0.414689,10.7628
0.415819,10.7985
0.416949,10.8341
0.418079,10.8695
0.419209,10.9048
0.420339,10.9401
0.421469,10.9752
0.422599,11.0101
0.423729,11.045
0.424859,11.0797
0.425989,11.1143
0.427119,11.1488
0.428249,11.1831
0.429379,11.2173
0.430508,11.2513
0.431638,11.2852
0.432768,11.3189
0.433898,11.3525
0.435028,11.3859
0.436158,11.4191
0.437288,11.4522
0.438418,11.4851
0.439548,11.5179
0.440678,11.5504
0.441808,11.5828
0.442938,11.615
0.444068,11.647
0.445198,11.6789
0.446328,11.7105
0.447458,11.7419
0.448588,11.7731
0.449718,11.8042
0.450847,11.835
0.451977,11.8656
0.453107,11.896
0.454237,11.9262
0.455367,11.9561
0.456497,11.9859
0.457627,12.0154
0.458757,12.0446
0.459887,12.0737
0.461017,12.1025
0.462147,12.131
0.463277,12.1593
0.464407,12.1874
0.465537,12.2153
0.466667,12.2428
0.467797,12.2702
0.468927,12.2973
0.470056,12.3242
0.471186,12.3508
0.472316,12.3773
0.473446,12.4034
0.474576,12.4294
0.475706,12.4551
0.476836,12.4806
0.477966,12.5059
0.479096,12.531
0.480226,12.5558
0.481356,12.5805
0.482486,12.6049
0.483616,12.6291
0.484746,12.6531
0.485876,12.6768
0.487006,12.7004
0.488136,12.7237
0.489266,12.7469
0.490395,12.7698
0.491525,12.7926
0.492655,12.8151
0.493785,12.8374
0.494915,12.8596
0.496045,12.8815
0.497175,12.9033
0.498305,12.9248
0.499435,12.9462
0.500565,12.9673
0.501695,12.9883
0.502825,13.0091
0.503955,13.0297
0.505085,13.0502
0.506215,13.0704
0.507345,13.0905
0.508475,13.1104
0.509605,13.1301
0.510734,13.1496
0.511864,13.169
0.512994,13.1882
0.514124,13.2072
0.515254,13.2261
0.516384,13.2447
0.517514,13.2633
0.518644,13.2816
0.519774,13.2998
0.520904,13.3179
0.522034,13.3357
0.523164,13.3535
0.524294,13.371
0.525424,13.3885
0.526554,13.4057
0.527684,13.4228
0.528814,13.4398
0.529944,13.4566
0.531073,13.4733
0.532203,13.4898
0.533333,13.5062
0.534463,13.5225
0.535593,13.5386
0.536723,13.5546
0.537853,13.5704
0.538983,13.5861
0.540113,13.6017
0.541243,13.6171
0.542373,13.6324
0.543503,13.6476
0.544633,13.6627
0.545763,13.6776
0.546893,13.6925
0.548023,13.7072
0.549153,13.7218
0.550282,13.7362
0.551412,13.7506
0.552542,13.7648
0.553672,13.7789
0.554802,13.793
0.555932,13.8069
0.557062,13.8207
0.558192,13.8344
0.559322,13.848
0.560452,13.8614
0.561582,13.8748
0.562712,13.8881
0.563842,13.9013
0.564972,13.9144
0.566102,13.9274
0.567232,13.9404
0.568362,13.9532
0.569492,13.9659
0.570621,13.9786
0.571751,13.9911
0.572881,14.0036
0.574011,14.016
0.575141,14.0283
0.576271,14.0406
0.577401,14.0528
0.578531,14.0648
0.579661,14.0769
0.580791,14.0888
0.581921,14.1007
0.583051,14.1125
0.584181,14.1242
0.585311,14.1359
0.586441,14.1475
0.587571,14.1591
0.588701,14.1706
0.589831,14.182
0.59096,14.1934
0.59209,14.2047
0.59322,14.216
0.59435,14.2272
0.59548,14.2384
0.59661,14.2495
0.59774,14.2605
0.59887,14.2716
0.6,14.2826
0.60113,14.2935
0.60226,14.3044
0.60339,14.3153
0.60452,14.3261
0.60565,14.3369
0.60678,14.3476
0.60791,14.3584
0.60904,14.369
0.610169,14.3797
0.611299,14.3904
0.612429,14.401
0.613559,14.4116
0.614689,14.4221
0.615819,14.4327
0.616949,14.4432
0.618079,14.4537
0.619209,14.4642
0.620339,14.4747
0.621469,14.4852
0.622599,14.4957
0.623729,14.5061
0.624859,14.5166
0.625989,14.527
0.627119,14.5375
0.628249,14.5479
0.629379,14.5583
0.630508,14.5688
0.631638,14.5792
0.632768,14.5897
0.633898,14.6002
0.635028,14.6106
0.636158,14.6211
0.637288,14.6316
0.638418,14.6421
0.639548,14.6526
0.640678,14.6632
0.641808,14.6738
0.642938,14.6843
0.644068,14.695
0.645198,14.7056
0.646328,14.7162
0.647458,14.7269
0.648588,14.7377
0.649718,14.7484
0.650847,14.7592
0.651977,14.77
0.653107,14.7809
0.654237,14.7918
0.655367,14.8027
0.656497,14.8137
0.657627,14.8247
0.658757,14.8357
0.659887,14.8469
0.661017,14.858
0.662147,14.8692
0.663277,14.8805
0.664407,14.8918
0.665537,14.9032
0.666667,14.9146
0.667797,14.9261
0.668927,14.9377
0.670056,14.9493
0.671186,14.961
0.672316,14.9727
0.673446,14.9845
0.674576,14.9964
0.675706,15.0084
0.676836,15.0204
0.677966,15.0325
0.679096,15.0447
0.680226,15.0569
0.681356,15.0693
0.682486,15.0817
0.683616,15.0942
0.684746,15.1068
0.685876,15.1195
0.687006,15.1322
0.688136,15.1451
0.689266,15.158
0.690395,15.1711
0.691525,15.1842
0.692655,15.1974
0.693785,15.2108
0.694915,15.2242
0.696045,15.2377
0.697175,15.2514
0.698305,15.2651
0.699435,15.279
0.700565,15.2929
0.701695,15.307
0.702825,15.3212
0.703955,15.3355
0.705085,15.3499
0.706215,15.3645
0.707345,15.3791
0.708475,15.3939
0.709605,15.4088
0.710734,15.4238
0.711864,15.439
0.712994,15.4542
0.714124,15.4697
0.715254,15.4852
0.716384,15.5009
0.717514,15.5167
0.718644,15.5326
0.719774,15.5487
0.720904,15.5649
0.722034,15.5813
0.723164,15.5978
0.724294,15.6145
0.725424,15.6313
0.726554,15.6482
0.727684,15.6653
0.728814,15.6826
0.729944,15.7
0.731073,15.7176
0.732203,15.7353
0.733333,15.7532
0.734463,15.7712
0.735593,15.7894
0.736723,15.8078
0.737853,15.8264
0.738983,15.8451
0.740113,15.8639
0.741243,15.883
0.742373,15.9022
0.743503,15.9216
0.744633,15.9412
0.745763,15.9609
0.746893,15.9809
0.748023,16.001
0.749153,16.0213
0.750282,16.0418
0.751412,16.0624
0.752542,16.0833
0.753672,16.1044
0.754802,16.1256
0.755932,16.147
0.757062,16.1687
0.758192,16.1905
0.759322,16.2125
0.760452,16.2348
0.761582,16.2572
0.762712,16.2798
0.763842,16.3027
0.764972,16.3257
0.766102,16.349
0.767232,16.3724
0.768362,16.3961
0.769492,16.42
0.770621,16.4442
0.771751,16.4685
0.772881,16.493
0.774011,16.5178
0.775141,16.5428
0.776271,16.568
0.777401,16.5934
0.778531,16.619
0.779661,16.6448
0.780791,16.6708
0.781921,16.697
0.783051,16.7234
0.784181,16.7501
0.785311,16.7769
0.786441,16.8039
0.787571,16.8311
0.788701,16.8585
0.789831,16.8861
0.79096,16.9139
0.79209,16.9419
0.79322,16.9701
0.79435,16.9984
0.79548,17.027
0.79661,17.0557
0.79774,17.0846
0.79887,17.1137
0.8,17.1429
0.80113,17.1723
0.80226,17.2019
0.80339,17.2317
0.80452,17.2617
0.80565,17.2918
0.80678,17.3221
0.80791,17.3525
0.80904,17.3831
0.810169,17.4139
0.811299,17.4449
0.812429,17.476
0.813559,17.5072
0.814689,17.5386
0.815819,17.5702
0.816949,17.6019
0.818079,17.6338
0.819209,17.6658
0.820339,17.698
0.821469,17.7303
0.822599,17.7628
0.823729,17.7954
0.824859,17.8281
0.825989,17.861
0.827119,17.894
0.828249,17.9272
0.829379,17.9605
0.830508,17.9939
0.831638,18.0275
0.832768,18.0612
0.833898,18.095
0.835028,18.129
0.836158,18.163
0.837288,18.1972
0.838418,18.2316
0.839548,18.266
0.840678,18.3006
0.841808,18.3352
0.842938,18.37
0.844068,18.4049
0.845198,18.44
0.846328,18.4751
0.847458,18.5103
0.848588,18.5457
0.849718,18.5811
0.850847,18.6167
0.851977,18.6523
0.853107,18.6881
0.854237,18.7239
0.855367,18.7599
0.856497,18.796
0.857627,18.8321
0.858757,18.8683
0.859887,18.9047
0.861017,18.9411
0.862147,18.9776
0.863277,19.0142
0.864407,19.0509
0.865537,19.0876
0.866667,19.1245
0.867797,19.1614
0.868927,19.1984
0.870056,19.2355
0.871186,19.2726
0.872316,19.3099
0.873446,19.3472
0.874576,19.3845
0.875706,19.422
0.876836,19.4595
0.877966,19.497
0.879096,19.5347
0.880226,19.5723
0.881356,19.6101
0.882486,19.6479
0.883616,19.6858
0.884746,19.7237
0.885876,19.7617
0.887006,19.7997
0.888136,19.8378
0.889266,19.8759
0.890395,19.9141
0.891525,19.9523
0.892655,19.9906
0.893785,20.0289
0.894915,20.0672
0.896045,20.1056
0.897175,20.1441
0.898305,20.1825
0.899435,20.221
0.900565,20.2595
0.901695,20.2981
0.902825,20.3367
0.903955,20.3753
0.905085,20.4139
0.906215,20.4526
0.907345,20.4913
0.908475,20.53
0.909605,20.5687
0.910734,20.6075
0.911864,20.6463
0.912994,20.685
0.914124,20.7238
0.915254,20.7626
0.916384,20.8014
0.917514,20.8403
0.918644,20.8791
0.919774,20.9179
0.920904,20.9568
0.922034,20.9956
0.923164,21.0344
0.924294,21.0733
0.925424,21.1121
0.926554,21.1509
0.927684,21.1898
0.928814,21.2286
0.929944,21.2675
0.931073,21.3063
0.932203,21.3451
0.933333,21.384
0.934463,21.4228
0.935593,21.4616
0.936723,21.5005
0.937853,21.5393
0.938983,21.5782
0.940113,21.617
0.941243,21.6558
0.942373,21.6947
0.943503,21.7335
0.944633,21.7723
0.945763,21.8112
0.946893,21.85
0.948023,21.8889
0.949153,21.9277
0.950282,21.9665
0.951412,22.0054
0.952542,22.0442
0.953672,22.083
0.954802,22.1219
0.955932,22.1607
0.957062,22.1996
0.958192,22.2384
0.959322,22.2772
0.960452,22.3161
0.961582,22.3549
0.962712,22.3937
0.963842,22.4326
0.964972,22.4714
0.966102,22.5103
0.967232,22.5491
0.968362,22.5879
0.969492,22.6268
0.970621,22.6656
0.971751,22.7044
0.972881,22.7433
0.974011,22.7821
0.975141,22.821
0.976271,22.8598
0.977401,22.8986
0.978531,22.9375
0.979661,22.9763
0.980791,23.0151
0.981921,23.054
0.983051,23.0928
0.984181,23.1317
0.985311,23.1705
0.986441,23.2093
0.987571,23.2482
0.988701,23.287
0.989831,23.3258
0.99096,23.3647
0.99209,23.4035
0.99322,23.4424
0.99435,23.4812
0.99548,23.52
0.99661,23.5589
0.99774,23.5977
0.99887,23.6365
1,23.6754


==> examples/envelope.data/x-err-classic.csv <==
x,y
0,0.00194666
0.00112994,-0.0084706
0.00225989,-0.0186862
0.00338983,-0.0287003
0.00451977,-0.0385129
0.00564972,-0.048124
0.00677966,-0.0575337
0.0079096,-0.0667422
0.00903955,-0.0757496
0.0101695,-0.0845561
0.0112994,-0.0931618
0.0124294,-0.101567
0.0135593,-0.109772
0.0146893,-0.117777
0.0158192,-0.125583
0.0169492,-0.133189
0.0180791,-0.140597
0.019209,-0.147807
0.020339,-0.154819
0.0214689,-0.161635
0.0225989,-0.168254
0.0237288,-0.174677
0.0248588,-0.180905
0.0259887,-0.186939
0.0271186,-0.192779
0.0282486,-0.198427
0.0293785,-0.203882
0.0305085,-0.209147
0.0316384,-0.214221
0.0327684,-0.219107
0.0338983,-0.223804
0.0350282,-0.228315
0.0361582,-0.232639
0.0372881,-0.236778
0.0384181,-0.240734
0.039548,-0.244507
0.040678,-0.248098
0.0418079,-0.25151
0.0429379,-0.254743
0.0440678,-0.257798
0.0451977,-0.260677
0.0463277,-0.263381
0.0474576,-0.265912
0.0485876,-0.268272
0.0497175,-0.27046
0.0508475,-0.272481
0.0519774,-0.274333
0.0531073,-0.27602
0.0542373,-0.277543
0.0553672,-0.278904
0.0564972,-0.280104
0.0576271,-0.281145
0.0587571,-0.282029
0.059887,-0.282757
0.0610169,-0.283332
0.0621469,-0.283755
0.0632768,-0.284028
0.0644068,-0.284153
0.0655367,-0.284132
0.0666667,-0.283967
0.0677966,-0.28366
0.0689266,-0.283213
0.0700565,-0.282627
0.0711864,-0.281906
0.0723164,-0.28105
0.0734463,-0.280063
0.0745763,-0.278946
0.0757062,-0.277702
0.0768362,-0.276332
0.0779661,-0.274839
0.079096,-0.273225
0.080226,-0.271493
0.0813559,-0.269644
0.0824859,-0.267682
0.0836158,-0.265608
0.0847458,-0.263424
0.0858757,-0.261133
0.0870056,-0.258738
0.0881356,-0.25624
0.0892655,-0.253643
0.0903955,-0.250949
0.0915254,-0.248159
0.0926554,-0.245277
0.0937853,-0.242305
0.0949153,-0.239246
0.0960452,-0.236102
0.0971751,-0.232876
0.0983051,-0.22957
0.099435,-0.226186
0.100565,-0.222728
0.101695,-0.219198
0.102825,-0.215599
0.103955,-0.211933
0.105085,-0.208202
0.106215,-0.20441
0.107345,-0.200559
0.108475,-0.196652
0.109605,-0.192691
0.110734,-0.18868
0.111864,-0.18462
0.112994,-0.180514
0.114124,-0.176366
0.115254,-0.172178
0.116384,-0.167952
0.117514,-0.163692
0.118644,-0.159399
0.119774,-0.155078
0.120904,-0.15073
0.122034,-0.146358
0.123164,-0.141965
0.124294,-0.137553
0.125424,-0.133126
0.126554,-0.128687
0.127684,-0.124237
0.128814,-0.119779
0.129944,-0.115317
0.131073,-0.110853
0.132203,-0.10639
0.133333,-0.10193
0.134463,-0.097477
0.135593,-0.0930325
0.136723,-0.0885997
0.137853,-0.0841812
0.138983,-0.0797798
0.140113,-0.0753982
0.141243,-0.071039
0.142373,-0.0667049
0.143503,-0.0623987
0.144633,-0.0581229
0.145763,-0.0538801
0.146893,-0.0496731
0.148023,-0.0455044
0.149153,-0.0413767
0.150282,-0.0372927
0.151412,-0.0332549
0.152542,-0.0292662
0.153672,-0.0253289
0.154802,-0.0214456
0.155932,-0.0176185
0.157062,-0.0138499
0.158192,-0.010142
0.159322,-0.00649705
0.160452,-0.00291614
0.161582,0.000599682
0.162712,0.00404943
0.163842,0.00743209
0.164972,0.0107467
0.166102,0.0139921
0.167232,0.0171675
0.168362,0.0202716
0.169492,0.0233036
0.170621,0.0262624
0.171751,0.029147
0.172881,0.0319567
0.174011,0.0346904
0.175141,0.0373474
0.176271,0.0399267
0.177401,0.0424276
0.178531,0.0448492
0.179661,0.0471909
0.180791,0.0494517
0.181921,0.051631
0.183051,0.0537281
0.184181,0.0557424
0.185311,0.0576731
0.186441,0.0595197
0.187571,0.0612816
0.188701,0.0629581
0.189831,0.0645489
0.19096,0.0660534
0.19209,0.067471
0.19322,0.0688014
0.19435,0.0700441
0.19548,0.0711989
0.19661,0.0722652
0.19774,0.0732429
0.19887,0.0741315
0.2,0.0749309
0.20113,0.0756408
0.20226,0.0762611
0.20339,0.0767916
0.20452,0.0772321
0.20565,0.0775825
0.20678,0.0778429
0.20791,0.0780132
0.20904,0.0780934
0.210169,0.0780835
0.211299,0.0779837
0.212429,0.077794
0.213559,0.0775147
0.214689,0.0771459
0.215819,0.0766878
0.216949,0.0761407
0.218079,0.0755049
0.219209,0.0747808
0.220339,0.0739687
0.221469,0.0730689
0.222599,0.0720821
0.223729,0.0710087
0.224859,0.0698492
0.225989,0.0686042
0.227119,0.0672742
0.228249,0.0658599
0.229379,0.0643621
0.230508,0.0627814
0.231638,0.0611186
0.232768,0.0593745
0.233898,0.0575499
0.235028,0.0556457
0.236158,0.0536629
0.237288,0.0516024
0.238418,0.0494652
0.239548,0.0472522
0.240678,0.0449648
0.241808,0.0426039
0.242938,0.0401707
0.244068,0.0376663
0.245198,0.0350921
0.246328,0.0324494
0.247458,0.0297394
0.248588,0.0269635
0.249718,0.0241232
0.250847,0.0212197
0.251977,0.0182548
0.253107,0.0152299
0.254237,0.0121465
0.255367,0.00900623
0.256497,0.00581076
0.257627,0.00256181
0.258757,-0.000738886
0.259887,-0.00408959
0.261017,-0.00748855
0.262147,-0.0109339
0.263277,-0.0144236
0.264407,-0.0179558
0.265537,-0.0215286
0.266667,-0.0251399
0.267797,-0.0287878
0.268927,-0.03247
0.270056,-0.0361845
0.271186,-0.039929
0.272316,-0.0437015
0.273446,-0.0474997
0.274576,-0.0513211
0.275706,-0.0551636
0.276836,-0.0590247
0.277966,-0.0629021
0.279096,-0.0667933
0.280226,-0.0706959
0.281356,-0.0746072
0.282486,-0.0785248
0.283616,-0.0824461
0.284746,-0.0863684
0.285876,-0.0902891
0.287006,-0.0942054
0.288136,-0.0981146
0.289266,-0.102014
0.290395,-0.105901
0.291525,-0.109772
0.292655,-0.113625
0.293785,-0.117456
0.294915,-0.121263
0.296045,-0.125043
0.297175,-0.128793
0.298305,-0.132509
0.299435,-0.136189
0.300565,-0.139829
0.301695,-0.143426
0.302825,-0.146978
0.303955,-0.15048
0.305085,-0.15393
0.306215,-0.157324
0.307345,-0.160659
0.308475,-0.163932
0.309605,-0.167139
0.310734,-0.170278
0.311864,-0.173343
0.312994,-0.176333
0.314124,-0.179243
0.315254,-0.18207
0.316384,-0.184809
0.317514,-0.187457
0.318644,-0.190011
0.319774,-0.192469
0.320904,-0.194828
0.322034,-0.197085
0.323164,-0.199237
0.324294,-0.201287
0.325424,-0.203236
0.326554,-0.205087
0.327684,-0.20684
0.328814,-0.208498
0.329944,-0.210062
0.331073,-0.211534
0.332203,-0.212915
0.333333,-0.214207
0.334463,-0.21541
0.335593,-0.216526
0.336723,-0.217556
0.337853,-0.218502
0.338983,-0.219365
0.340113,-0.220146
0.341243,-0.220847
0.342373,-0.221469
0.343503,-0.222013
0.344633,-0.22248
0.345763,-0.222872
0.346893,-0.223189
0.348023,-0.223434
0.349153,-0.223606
0.350282,-0.223708
0.351412,-0.22374
0.352542,-0.223704
0.353672,-0.2236
0.354802,-0.22343
0.355932,-0.223195
0.357062,-0.222895
0.358192,-0.222533
0.359322,-0.222108
0.360452,-0.221623
0.361582,-0.221078
0.362712,-0.220474
0.363842,-0.219812
0.364972,-0.219094
0.366102,-0.218319
0.367232,-0.21749
0.368362,-0.216607
0.369492,-0.215672
0.370621,-0.214684
0.371751,-0.213647
0.372881,-0.212559
0.374011,-0.211422
0.375141,-0.210238
0.376271,-0.209007
0.377401,-0.207731
0.378531,-0.20641
0.379661,-0.205044
0.380791,-0.203637
0.381921,-0.202187
0.383051,-0.200697
0.384181,-0.199167
0.385311,-0.197598
0.386441,-0.195992
0.387571,-0.194349
0.388701,-0.19267
0.389831,-0.190957
0.39096,-0.18921
0.39209,-0.18743
0.39322,-0.185619
0.39435,-0.183778
0.39548,-0.181907
0.39661,-0.180009
0.39774,-0.178083
0.39887,-0.176131
0.4,-0.174154
0.40113,-0.172153
0.40226,-0.17013
0.40339,-0.168085
0.40452,-0.166019
0.40565,-0.163935
0.40678,-0.161833
0.40791,-0.159714
0.40904,-0.157579
0.410169,-0.155431
0.411299,-0.153269
0.412429,-0.151095
0.413559,-0.148911
0.414689,-0.146718
0.415819,-0.144518
0.416949,-0.14231
0.418079,-0.140098
0.419209,-0.137882
0.420339,-0.135664
0.421469,-0.133445
0.422599,-0.131227
0.423729,-0.129011
0.424859,-0.126799
0.425989,-0.124591
0.427119,-0.122391
0.428249,-0.120199
0.429379,-0.118016
0.430508,-0.115845
0.431638,-0.113688
0.432768,-0.111545
0.433898,-0.109419
0.435028,-0.107311
0.436158,-0.105223
0.437288,-0.103157
0.438418,-0.101115
0.439548,-0.099098
0.440678,-0.0971085
0.441808,-0.0951483
0.442938,-0.0932193
0.444068,-0.0913234
0.445198,-0.0894628
0.446328,-0.0876392
0.447458,-0.0858549
0.448588,-0.0841118
0.449718,-0.0824123
0.450847,-0.0807584
0.451977,-0.0791524
0.453107,-0.0775964
0.454237,-0.0760927
0.455367,-0.0746434
0.456497,-0.0732507
0.457627,-0.0719169
0.458757,-0.0706442
0.459887,-0.0694356
0.461017,-0.0682939
0.462147,-0.0672221
0.463277,-0.0662231
0.464407,-0.0652996
0.465537,-0.0644523
0.466667,-0.0636817
0.467797,-0.0629884
0.468927,-0.0623727
0.470056,-0.0618345
0.471186,-0.0613711
0.472316,-0.0609791
0.473446,-0.0606549
0.474576,-0.0603954
0.475706,-0.0601971
0.476836,-0.0600575
0.477966,-0.059974
0.479096,-0.0599441
0.480226,-0.0599653
0.481356,-0.060035
0.482486,-0.0601509
0.483616,-0.0603103
0.484746,-0.0605109
0.485876,-0.0607501
0.487006,-0.0610255
0.488136,-0.0613347
0.489266,-0.0616756
0.490395,-0.0620458
0.491525,-0.0624432
0.492655,-0.0628655
0.493785,-0.0633107
0.494915,-0.0637767
0.496045,-0.0642613
0.497175,-0.0647627
0.498305,-0.0652787
0.499435,-0.0658074
0.500565,-0.0663471
0.501695,-0.0668958
0.502825,-0.0674518
0.503955,-0.0680132
0.505085,-0.0685783
0.506215,-0.0691454
0.507345,-0.069713
0.508475,-0.0702794
0.509605,-0.0708429
0.510734,-0.0714021
0.511864,-0.0719555
0.512994,-0.0725018
0.514124,-0.0730394
0.515254,-0.0735669
0.516384,-0.0740831
0.517514,-0.0745867
0.518644,-0.0750765
0.519774,-0.0755512
0.520904,-0.0760097
0.522034,-0.0764507
0.523164,-0.0768734
0.524294,-0.0772766
0.525424,-0.0776592
0.526554,-0.0780204
0.527684,-0.0783591
0.528814,-0.0786746
0.529944,-0.0789659
0.531073,-0.0792322
0.532203,-0.0794728
0.533333,-0.0796869
0.534463,-0.0798737
0.535593,-0.0800328
0.536723,-0.0801633
0.537853,-0.0802647
0.538983,-0.0803365
0.540113,-0.0803781
0.541243,-0.0803891
0.542373,-0.080369
0.543503,-0.0803173
0.544633,-0.0802337
0.545763,-0.0801179
0.546893,-0.0799696
0.548023,-0.0797884
0.549153,-0.0795741
0.550282,-0.0793266
0.551412,-0.0790456
0.552542,-0.078731
0.553672,-0.0783827
0.554802,-0.0780006
0.555932,-0.0775846
0.557062,-0.0771348
0.558192,-0.0766513
0.559322,-0.0761339
0.560452,-0.0755827
0.561582,-0.074998
0.562712,-0.0743798
0.563842,-0.0737283
0.564972,-0.0730437
0.566102,-0.0723262
0.567232,-0.0715761
0.568362,-0.0707936
0.569492,-0.069979
0.570621,-0.0691328
0.571751,-0.0682551
0.572881,-0.0673464
0.574011,-0.0664072
0.575141,-0.0654379
0.576271,-0.0644388
0.577401,-0.0634105
0.578531,-0.0623535
0.579661,-0.0612684
0.580791,-0.0601556
0.581921,-0.0590158
0.583051,-0.0578495
0.584181,-0.0566573
0.585311,-0.0554399
0.586441,-0.054198
0.587571,-0.0529321
0.588701,-0.0516431
0.589831,-0.0503315
0.59096,-0.0489982
0.59209,-0.047644
0.59322,-0.0462694
0.59435,-0.0448754
0.59548,-0.0434627
0.59661,-0.0420321
0.59774,-0.0405845
0.59887,-0.0391207
0.6,-0.0376416
0.60113,-0.0361479
0.60226,-0.0346407
0.60339,-0.0331207
0.60452,-0.031589
0.60565,-0.0300463
0.60678,-0.0284937
0.60791,-0.026932
0.60904,-0.0253622
0.610169,-0.0237853
0.611299,-0.0222022
0.612429,-0.0206139
0.613559,-0.0190213
0.614689,-0.0174255
0.615819,-0.0158273
0.616949,-0.0142277
0.618079,-0.0126279
0.619209,-0.0110289
0.620339,-0.00943195
0.621469,-0.00783804
0.622599,-0.00624833
0.623729,-0.00466401
0.624859,-0.0030863
0.625989,-0.00151638
0.627119,4.45382e-05
0.628249,0.00159525
0.629379,0.00313458
0.630508,0.00466134
0.631638,0.00617435
0.632768,0.00767243
0.633898,0.00915441
0.635028,0.0106191
0.636158,0.0120654
0.637288,0.0134921
0.638418,0.014898
0.639548,0.0162819
0.640678,0.0176429
0.641808,0.0189796
0.642938,0.020291
0.644068,0.0215759
0.645198,0.0228333
0.646328,0.024062
0.647458,0.025261
0.648588,0.0264292
0.649718,0.0275654
0.650847,0.0286687
0.651977,0.0297379
0.653107,0.0307721
0.654237,0.0317703
0.655367,0.0327314
0.656497,0.0336545
0.657627,0.0345385
0.658757,0.0353825
0.659887,0.0361857
0.661017,0.0369469
0.662147,0.0376654
0.663277,0.0383402
0.664407,0.0389705
0.665537,0.0395554
0.666667,0.0400942
0.667797,0.0405858
0.668927,0.0410296
0.670056,0.0414248
0.671186,0.0417707
0.672316,0.0420665
0.673446,0.0423115
0.674576,0.0425049
0.675706,0.0426463
0.676836,0.0427349
0.677966,0.0427701
0.679096,0.0427512
0.680226,0.0426779
0.681356,0.0425494
0.682486,0.0423653
0.683616,0.0421252
0.684746,0.0418285
0.685876,0.0414747
0.687006,0.0410636
0.688136,0.0405948
0.689266,0.0400678
0.690395,0.0394824
0.691525,0.0388383
0.692655,0.0381351
0.693785,0.0373728
0.694915,0.0365511
0.696045,0.0356697
0.697175,0.0347286
0.698305,0.0337277
0.699435,0.032667
0.700565,0.0315463
0.701695,0.0303655
0.702825,0.0291249
0.703955,0.0278244
0.705085,0.0264642
0.706215,0.0250443
0.707345,0.0235649
0.708475,0.0220262
0.709605,0.0204284
0.710734,0.0187719
0.711864,0.0170568
0.712994,0.0152836
0.714124,0.0134525
0.715254,0.0115641
0.716384,0.00961882
0.717514,0.00761704
0.718644,0.00555927
0.719774,0.00344612
0.720904,0.00127821
0.722034,-0.000943828
0.723164,-0.00321936
0.724294,-0.00554772
0.725424,-0.00792812
0.726554,-0.0103597
0.727684,-0.0128417
0.728814,-0.0153733
0.729944,-0.0179536
0.731073,-0.0205816
0.732203,-0.0232564
0.733333,-0.0259768
0.734463,-0.0287418
0.735593,-0.0315505
0.736723,-0.0344017
0.737853,-0.037294
0.738983,-0.0402264
0.740113,-0.0431975
0.741243,-0.0462061
0.742373,-0.0492509
0.743503,-0.0523304
0.744633,-0.0554431
0.745763,-0.0585878
0.746893,-0.0617629
0.748023,-0.0649668
0.749153,-0.0681979
0.750282,-0.0714546
0.751412,-0.0747353
0.752542,-0.0780382
0.753672,-0.0813617
0.754802,-0.0847039
0.755932,-0.0880629
0.757062,-0.0914369
0.758192,-0.0948241
0.759322,-0.0982225
0.760452,-0.10163
0.761582,-0.105045
0.762712,-0.108464
0.763842,-0.111887
0.764972,-0.115311
0.766102,-0.118733
0.767232,-0.122152
0.768362,-0.125564
0.769492,-0.128969
0.770621,-0.132363
0.771751,-0.135744
0.772881,-0.13911
0.774011,-0.142458
0.775141,-0.145786
0.776271,-0.149092
0.777401,-0.152371
0.778531,-0.155622
0.779661,-0.158842
0.780791,-0.162027
0.781921,-0.165176
0.783051,-0.168288
0.784181,-0.171361
0.785311,-0.174394
0.786441,-0.177385
0.787571,-0.180335
0.788701,-0.183244
0.789831,-0.186114
0.79096,-0.188946
0.79209,-0.191738
0.79322,-0.194493
0.79435,-0.19721
0.79548,-0.19989
0.79661,-0.202532
0.79774,-0.205136
0.79887,-0.207704
0.8,-0.210234
0.80113,-0.212727
0.80226,-0.215183
0.80339,-0.217603
0.80452,-0.219985
0.80565,-0.22233
0.80678,-0.224638
0.80791,-0.226909
0.80904,-0.229143
0.810169,-0.231339
0.811299,-0.233497
0.812429,-0.235618
0.813559,-0.2377
0.814689,-0.239743
0.815819,-0.241747
0.816949,-0.243713
0.818079,-0.245638
0.819209,-0.247524
0.820339,-0.249369
0.821469,-0.251173
0.822599,-0.252936
0.823729,-0.254657
0.824859,-0.256335
0.825989,-0.25797
0.827119,-0.259562
0.828249,-0.261109
0.829379,-0.262612
0.830508,-0.264069
0.831638,-0.26548
0.832768,-0.266844
0.833898,-0.26816
0.835028,-0.269428
0.836158,-0.270647
0.837288,-0.271816
0.838418,-0.272935
0.839548,-0.274002
0.840678,-0.275016
0.841808,-0.275978
0.842938,-0.276885
0.844068,-0.277738
0.845198,-0.278534
0.846328,-0.279274
0.847458,-0.279956
0.848588,-0.28058
0.849718,-0.281144
0.850847,-0.281647
0.851977,-0.282089
0.853107,-0.282468
0.854237,-0.282784
0.855367,-0.283035
0.856497,-0.28322
0.857627,-0.283339
0.858757,-0.28339
0.859887,-0.283373
0.861017,-0.283286
0.862147,-0.283127
0.863277,-0.282897
0.864407,-0.282594
0.865537,-0.282216
0.866667,-0.281763
0.867797,-0.281234
0.868927,-0.280627
0.870056,-0.279942
0.871186,-0.279177
0.872316,-0.278332
0.873446,-0.277404
0.874576,-0.276393
0.875706,-0.275298
0.876836,-0.274118
0.877966,-0.272851
0.879096,-0.271497
0.880226,-0.270054
0.881356,-0.268521
0.882486,-0.266898
0.883616,-0.265182
0.884746,-0.263373
0.885876,-0.26147
0.887006,-0.259472
0.888136,-0.257377
0.889266,-0.255185
0.890395,-0.252894
0.891525,-0.250503
0.892655,-0.248012
0.893785,-0.245419
0.894915,-0.242723
0.896045,-0.239923
0.897175,-0.237018
0.898305,-0.234008
0.899435,-0.23089
0.900565,-0.227665
0.901695,-0.22433
0.902825,-0.220886
0.903955,-0.217331
0.905085,-0.213664
0.906215,-0.209884
0.907345,-0.205991
0.908475,-0.201984
0.909605,-0.197861
0.910734,-0.193621
0.911864,-0.189265
0.912994,-0.18479
0.914124,-0.180197
0.915254,-0.175485
0.916384,-0.170652
0.917514,-0.165698
0.918644,-0.160622
0.919774,-0.155423
0.920904,-0.150102
0.922034,-0.144656
0.923164,-0.139086
0.924294,-0.13339
0.925424,-0.12757
0.926554,-0.121623
0.927684,-0.11555
0.928814,-0.109349
0.929944,-0.10302
0.931073,-0.0965608
0.932203,-0.0899706
0.933333,-0.083248
0.934463,-0.0763911
0.935593,-0.0693975
0.936723,-0.062265
0.937853,-0.0549913
0.938983,-0.0475742
0.940113,-0.0400119
0.941243,-0.0323023
0.942373,-0.0244435
0.943503,-0.0164338
0.944633,-0.00827109
0.945763,4.63129e-05
0.946893,0.00852024
0.948023,0.0171525
0.949153,0.0259449
0.950282,0.0348991
0.951412,0.0440169
0.952542,0.0532999
0.953672,0.0627496
0.954802,0.0723678
0.955932,0.082156
0.957062,0.0921157
0.958192,0.102248
0.959322,0.112555
0.960452,0.123038
0.961582,0.133698
0.962712,0.144537
0.963842,0.155555
0.964972,0.166755
0.966102,0.178137
0.967232,0.189703
0.968362,0.201454
0.969492,0.21339
0.970621,0.225513
0.971751,0.237825
0.972881,0.250325
0.974011,0.263016
0.975141,0.275897
0.976271,0.28897
0.977401,0.302236
0.978531,0.315696
0.979661,0.32935
0.980791,0.343198
0.981921,0.357243
0.983051,0.371484
0.984181,0.385922
0.985311,0.400558
0.986441,0.415392
0.987571,0.430425
0.988701,0.445657
0.989831,0.461088
0.99096,0.47672
0.99209,0.492552
0.99322,0.508584
0.99435,0.524817
0.99548,0.541252
0.99661,0.557887
0.99774,0.574724
0.99887,0.591763
1,0.609003


==> examples/envelope.data/x-err.csv <==
x,y
0,0.00781528
0.00112994,-0.00257902
0.00225989,-0.0127717
0.00338983,-0.0227627
0.00451977,-0.0325521
0.00564972,-0.0421398
0.00677966,-0.0515259
0.0079096,-0.0607104
0.00903955,-0.0696935
0.0101695,-0.0784753
0.0112994,-0.087056
0.0124294,-0.0954356
0.0135593,-0.103614
0.0146893,-0.111593
0.0158192,-0.119371
0.0169492,-0.12695
0.0180791,-0.134329
0.019209,-0.14151
0.020339,-0.148492
0.0214689,-0.155277
0.0225989,-0.161864
0.0237288,-0.168254
0.0248588,-0.174449
0.0259887,-0.180448
0.0271186,-0.186253
0.0282486,-0.191864
0.0293785,-0.197281
0.0305085,-0.202507
0.0316384,-0.207541
0.0327684,-0.212386
0.0338983,-0.21704
0.0350282,-0.221506
0.0361582,-0.225785
0.0372881,-0.229878
0.0384181,-0.233785
0.039548,-0.237508
0.040678,-0.241049
0.0418079,-0.244407
0.0429379,-0.247585
0.0440678,-0.250585
0.0451977,-0.253406
0.0463277,-0.25605
0.0474576,-0.25852
0.0485876,-0.260816
0.0497175,-0.26294
0.0508475,-0.264892
0.0519774,-0.266676
0.0531073,-0.268292
0.0542373,-0.269742
0.0553672,-0.271027
0.0564972,-0.27215
0.0576271,-0.273111
0.0587571,-0.273913
0.059887,-0.274558
0.0610169,-0.275046
0.0621469,-0.27538
0.0632768,-0.275562
0.0644068,-0.275593
0.0655367,-0.275476
0.0666667,-0.275213
0.0677966,-0.274804
0.0689266,-0.274253
0.0700565,-0.273561
0.0711864,-0.27273
0.0723164,-0.271763
0.0734463,-0.270661
0.0745763,-0.269426
0.0757062,-0.268062
0.0768362,-0.266568
0.0779661,-0.264949
0.079096,-0.263206
0.080226,-0.261342
0.0813559,-0.259358
0.0824859,-0.257256
0.0836158,-0.25504
0.0847458,-0.252712
0.0858757,-0.250273
0.0870056,-0.247726
0.0881356,-0.245073
0.0892655,-0.242318
0.0903955,-0.239462
0.0915254,-0.236507
0.0926554,-0.233457
0.0937853,-0.230313
0.0949153,-0.227078
0.0960452,-0.223754
0.0971751,-0.220344
0.0983051,-0.216851
0.099435,-0.213277
0.100565,-0.209625
0.101695,-0.205896
0.102825,-0.202095
0.103955,-0.198222
0.105085,-0.194282
0.106215,-0.190275
0.107345,-0.186206
0.108475,-0.182076
0.109605,-0.177889
0.110734,-0.173647
0.111864,-0.169352
0.112994,-0.165007
0.114124,-0.160615
0.115254,-0.156179
0.116384,-0.151701
0.117514,-0.147184
0.118644,-0.14263
0.119774,-0.138042
0.120904,-0.133424
0.122034,-0.128776
0.123164,-0.124104
0.124294,-0.119408
0.125424,-0.114691
0.126554,-0.109958
0.127684,-0.105209
0.128814,-0.100447
0.129944,-0.0956766
0.131073,-0.0908989
0.132203,-0.086117
0.133333,-0.0813335
0.134463,-0.0765512
0.135593,-0.0717726
0.136723,-0.0670005
0.137853,-0.0622376
0.138983,-0.0574864
0.140113,-0.0527497
0.141243,-0.04803
0.142373,-0.0433301
0.143503,-0.0386525
0.144633,-0.0339999
0.145763,-0.0293749
0.146893,-0.02478
0.148023,-0.020218
0.149153,-0.0156913
0.150282,-0.0112024
0.151412,-0.00675397
0.152542,-0.00234848
0.153672,0.00201172
0.154802,0.00632518
0.155932,0.0105906
0.157062,0.0148068
0.158192,0.0189725
0.159322,0.0230864
0.160452,0.0271473
0.161582,0.0311541
0.162712,0.0351057
0.163842,0.0390009
0.164972,0.0428385
0.166102,0.0466175
0.167232,0.0503368
0.168362,0.0539953
0.169492,0.0575919
0.170621,0.0611257
0.171751,0.0645957
0.172881,0.0680008
0.174011,0.0713401
0.175141,0.0746127
0.176271,0.0778177
0.177401,0.0809541
0.178531,0.0840212
0.179661,0.0870181
0.180791,0.0899439
0.181921,0.0927979
0.183051,0.0955793
0.184181,0.0982874
0.185311,0.100921
0.186441,0.103481
0.187571,0.105965
0.188701,0.108373
0.189831,0.110705
0.19096,0.112959
0.19209,0.115136
0.19322,0.117234
0.19435,0.119254
0.19548,0.121195
0.19661,0.123056
0.19774,0.124838
0.19887,0.126539
0.2,0.12816
0.20113,0.1297
0.20226,0.131159
0.20339,0.132536
0.20452,0.133832
0.20565,0.135047
0.20678,0.136179
0.20791,0.13723
0.20904,0.138199
0.210169,0.139086
0.211299,0.139891
0.212429,0.140615
0.213559,0.141256
0.214689,0.141816
0.215819,0.142295
0.216949,0.142692
0.218079,0.143009
0.219209,0.143245
0.220339,0.1434
0.221469,0.143476
0.222599,0.143471
0.223729,0.143388
0.224859,0.143226
0.225989,0.142985
0.227119,0.142667
0.228249,0.142272
0.229379,0.1418
0.230508,0.141253
0.231638,0.14063
0.232768,0.139933
0.233898,0.139163
0.235028,0.138319
0.236158,0.137404
0.237288,0.136418
0.238418,0.135361
0.239548,0.134236
0.240678,0.133042
0.241808,0.131782
0.242938,0.130455
0.244068,0.129064
0.245198,0.127609
0.246328,0.126092
0.247458,0.124513
0.248588,0.122875
0.249718,0.121178
0.250847,0.119425
0.251977,0.117615
0.253107,0.115752
0.254237,0.113835
0.255367,0.111868
0.256497,0.109851
0.257627,0.107786
0.258757,0.105675
0.259887,0.103519
0.261017,0.10132
0.262147,0.0990809
0.263277,0.0968021
0.264407,0.0944861
0.265537,0.0921347
0.266667,0.0897498
0.267797,0.0873334
0.268927,0.0848877
0.270056,0.0824146
0.271186,0.0799162
0.272316,0.0773947
0.273446,0.0748522
0.274576,0.0722911
0.275706,0.0697136
0.276836,0.067122
0.277966,0.0645186
0.279096,0.0619057
0.280226,0.0592859
0.281356,0.0566616
0.282486,0.0540353
0.283616,0.0514094
0.284746,0.0487866
0.285876,0.0461696
0.287006,0.0435608
0.288136,0.0409631
0.289266,0.038379
0.290395,0.0358114
0.291525,0.0332631
0.292655,0.0307369
0.293785,0.0282358
0.294915,0.0257626
0.296045,0.0233201
0.297175,0.0209113
0.298305,0.018539
0.299435,0.0162063
0.300565,0.013916
0.301695,0.0116716
0.302825,0.00947667
0.303955,0.00733477
0.305085,0.00524943
0.306215,0.00322385
0.307345,0.00125983
0.308475,-0.000641151
0.309605,-0.00247765
0.310734,-0.0042482
0.311864,-0.0059519
0.312994,-0.00759001
0.314124,-0.00916436
0.315254,-0.0106768
0.316384,-0.012129
0.317514,-0.0135229
0.318644,-0.0148596
0.319774,-0.0161401
0.320904,-0.0173657
0.322034,-0.0185373
0.323164,-0.0196561
0.324294,-0.0207232
0.325424,-0.0217398
0.326554,-0.0227069
0.327684,-0.0236256
0.328814,-0.0244972
0.329944,-0.0253224
0.331073,-0.0261024
0.332203,-0.0268381
0.333333,-0.0275305
0.334463,-0.0281804
0.335593,-0.0287889
0.336723,-0.0293567
0.337853,-0.0298848
0.338983,-0.030374
0.340113,-0.0308252
0.341243,-0.0312392
0.342373,-0.0316168
0.343503,-0.0319587
0.344633,-0.0322658
0.345763,-0.0325388
0.346893,-0.0327784
0.348023,-0.0329854
0.349153,-0.0331605
0.350282,-0.0333043
0.351412,-0.0334176
0.352542,-0.033501
0.353672,-0.0335552
0.354802,-0.0335808
0.355932,-0.0335785
0.357062,-0.0335489
0.358192,-0.0334927
0.359322,-0.0334103
0.360452,-0.0333025
0.361582,-0.0331697
0.362712,-0.0330127
0.363842,-0.032832
0.364972,-0.0326281
0.366102,-0.0324016
0.367232,-0.0321531
0.368362,-0.0318831
0.369492,-0.0315922
0.370621,-0.031281
0.371751,-0.0309499
0.372881,-0.0305995
0.374011,-0.0302304
0.375141,-0.0298432
0.376271,-0.0294382
0.377401,-0.0290162
0.378531,-0.0285776
0.379661,-0.0281229
0.380791,-0.0276528
0.381921,-0.0271677
0.383051,-0.0266683
0.384181,-0.026155
0.385311,-0.0256284
0.386441,-0.0250892
0.387571,-0.0245378
0.388701,-0.0239748
0.389831,-0.0234008
0.39096,-0.0228164
0.39209,-0.0222222
0.39322,-0.0216187
0.39435,-0.0210067
0.39548,-0.0203867
0.39661,-0.0197593
0.39774,-0.0191253
0.39887,-0.0184851
0.4,-0.0178396
0.40113,-0.0171894
0.40226,-0.0165351
0.40339,-0.0158774
0.40452,-0.0152172
0.40565,-0.0145551
0.40678,-0.0138918
0.40791,-0.0132281
0.40904,-0.0125648
0.410169,-0.0119026
0.411299,-0.0112425
0.412429,-0.0105851
0.413559,-0.0099314
0.414689,-0.00928217
0.415819,-0.00863835
0.416949,-0.00800082
0.418079,-0.00737049
0.419209,-0.00674828
0.420339,-0.00613516
0.421469,-0.00553215
0.422599,-0.00494024
0.423729,-0.00436045
0.424859,-0.00379378
0.425989,-0.00324135
0.427119,-0.00270427
0.428249,-0.00218367
0.429379,-0.00168065
0.430508,-0.00119637
0.431638,-0.000732051
0.432768,-0.000288942
0.433898,0.000131707
0.435028,0.000528647
0.436158,0.000900606
0.437288,0.00124622
0.438418,0.00156411
0.439548,0.00185289
0.440678,0.00211117
0.441808,0.00233755
0.442938,0.00253049
0.444068,0.00268846
0.445198,0.00280989
0.446328,0.00289325
0.447458,0.00293696
0.448588,0.0029394
0.449718,0.00289892
0.450847,0.00281388
0.451977,0.00268264
0.453107,0.00250348
0.454237,0.0022744
0.455367,0.00199333
0.456497,0.00165819
0.457627,0.00126691
0.458757,0.00081757
0.459887,0.000308861
0.461017,-0.000260366
0.462147,-0.000891263
0.463277,-0.00158498
0.464407,-0.00234194
0.465537,-0.00315966
0.466667,-0.00403492
0.467797,-0.0049645
0.468927,-0.00594518
0.470056,-0.00697386
0.471186,-0.00804786
0.472316,-0.00916461
0.473446,-0.0103215
0.474576,-0.0115161
0.475706,-0.0127457
0.476836,-0.0140079
0.477966,-0.0153002
0.479096,-0.01662
0.480226,-0.017965
0.481356,-0.0193325
0.482486,-0.0207204
0.483616,-0.0221264
0.484746,-0.0235482
0.485876,-0.0249836
0.487006,-0.0264303
0.488136,-0.0278862
0.489266,-0.0293492
0.490395,-0.0308173
0.491525,-0.0322884
0.492655,-0.0337605
0.493785,-0.0352316
0.494915,-0.0366999
0.496045,-0.0381636
0.497175,-0.0396207
0.498305,-0.0410695
0.499435,-0.0425082
0.500565,-0.0439351
0.501695,-0.0453487
0.502825,-0.0467472
0.503955,-0.048129
0.505085,-0.0494926
0.506215,-0.0508366
0.507345,-0.0521594
0.508475,-0.0534597
0.509605,-0.054736
0.510734,-0.055987
0.511864,-0.0572114
0.512994,-0.0584081
0.514124,-0.0595757
0.515254,-0.0607129
0.516384,-0.0618188
0.517514,-0.0628923
0.518644,-0.0639322
0.519774,-0.0649376
0.520904,-0.0659074
0.522034,-0.0668408
0.523164,-0.0677367
0.524294,-0.0685945
0.525424,-0.0694132
0.526554,-0.070192
0.527684,-0.0709302
0.528814,-0.0716271
0.529944,-0.0722821
0.531073,-0.0728945
0.532203,-0.0734637
0.533333,-0.073989
0.534463,-0.0744702
0.535593,-0.0749066
0.536723,-0.0752979
0.537853,-0.0756434
0.538983,-0.075943
0.540113,-0.0761964
0.541243,-0.0764031
0.542373,-0.076563
0.543503,-0.0766757
0.544633,-0.0767411
0.545763,-0.0767591
0.546893,-0.0767296
0.548023,-0.0766524
0.549153,-0.0765274
0.550282,-0.0763546
0.551412,-0.0761342
0.552542,-0.0758661
0.553672,-0.0755504
0.554802,-0.0751871
0.555932,-0.0747764
0.557062,-0.0743186
0.558192,-0.0738138
0.559322,-0.0732622
0.560452,-0.0726641
0.561582,-0.0720198
0.562712,-0.0713296
0.563842,-0.0705939
0.564972,-0.069813
0.566102,-0.0689874
0.567232,-0.0681174
0.568362,-0.0672036
0.569492,-0.0662465
0.570621,-0.0652465
0.571751,-0.0642042
0.572881,-0.0631201
0.574011,-0.0619949
0.575141,-0.0608293
0.576271,-0.0596237
0.577401,-0.0583789
0.578531,-0.0570956
0.579661,-0.0557745
0.580791,-0.0544164
0.581921,-0.0530219
0.583051,-0.0515919
0.584181,-0.0501271
0.585311,-0.0486284
0.586441,-0.0470967
0.587571,-0.0455327
0.588701,-0.0439374
0.589831,-0.0423117
0.59096,-0.0406564
0.59209,-0.0389726
0.59322,-0.0372611
0.59435,-0.0355229
0.59548,-0.033759
0.59661,-0.0319704
0.59774,-0.0301581
0.59887,-0.0283232
0.6,-0.0264666
0.60113,-0.0245894
0.60226,-0.0226928
0.60339,-0.0207777
0.60452,-0.0188453
0.60565,-0.0168966
0.60678,-0.0149327
0.60791,-0.0129549
0.60904,-0.0109642
0.610169,-0.00896172
0.611299,-0.00694865
0.612429,-0.00492612
0.613559,-0.0028953
0.614689,-0.00085732
0.615819,0.00118664
0.616949,0.00323545
0.618079,0.00528796
0.619209,0.00734306
0.620339,0.00939963
0.621469,0.0114565
0.622599,0.0135126
0.623729,0.0155668
0.624859,0.017618
0.625989,0.0196649
0.627119,0.0217065
0.628249,0.0237416
0.629379,0.0257691
0.630508,0.0277879
0.631638,0.0297968
0.632768,0.0317947
0.633898,0.0337805
0.635028,0.035753
0.636158,0.0377112
0.637288,0.0396539
0.638418,0.04158
0.639548,0.0434885
0.640678,0.0453781
0.641808,0.047248
0.642938,0.0490968
0.644068,0.0509237
0.645198,0.0527275
0.646328,0.0545072
0.647458,0.0562618
0.648588,0.0579902
0.649718,0.0596914
0.650847,0.0613644
0.651977,0.0630081
0.653107,0.0646217
0.654237,0.0662042
0.655367,0.0677546
0.656497,0.0692719
0.657627,0.0707553
0.658757,0.0722038
0.659887,0.0736166
0.661017,0.0749927
0.662147,0.0763313
0.663277,0.0776316
0.664407,0.0788928
0.665537,0.080114
0.666667,0.0812945
0.667797,0.0824335
0.668927,0.0835302
0.670056,0.084584
0.671186,0.0855941
0.672316,0.0865599
0.673446,0.0874807
0.674576,0.0883558
0.675706,0.0891847
0.676836,0.0899668
0.677966,0.0907015
0.679096,0.0913883
0.680226,0.0920266
0.681356,0.092616
0.682486,0.093156
0.683616,0.0936462
0.684746,0.0940861
0.685876,0.0944754
0.687006,0.0948138
0.688136,0.0951009
0.689266,0.0953363
0.690395,0.0955199
0.691525,0.0956514
0.692655,0.0957307
0.693785,0.0957574
0.694915,0.0957316
0.696045,0.0956529
0.697175,0.0955214
0.698305,0.0953371
0.699435,0.0950999
0.700565,0.0948098
0.701695,0.0944668
0.702825,0.094071
0.703955,0.0936225
0.705085,0.0931216
0.706215,0.0925683
0.707345,0.0919629
0.708475,0.0913056
0.709605,0.0905967
0.710734,0.0898365
0.711864,0.0890254
0.712994,0.0881637
0.714124,0.0872519
0.715254,0.0862904
0.716384,0.0852798
0.717514,0.0842206
0.718644,0.0831133
0.719774,0.0819585
0.720904,0.0807569
0.722034,0.0795093
0.723164,0.0782163
0.724294,0.0768785
0.725424,0.0754969
0.726554,0.0740724
0.727684,0.0726057
0.728814,0.0710979
0.729944,0.0695497
0.731073,0.0679622
0.732203,0.0663366
0.733333,0.0646738
0.734463,0.0629749
0.735593,0.0612411
0.736723,0.0594736
0.737853,0.0576736
0.738983,0.0558425
0.740113,0.0539814
0.741243,0.0520918
0.742373,0.0501749
0.743503,0.0482324
0.744633,0.0462657
0.745763,0.0442762
0.746893,0.0422655
0.748023,0.0402352
0.749153,0.038187
0.750282,0.0361225
0.751412,0.0340435
0.752542,0.0319515
0.753672,0.0298486
0.754802,0.0277365
0.755932,0.0256172
0.757062,0.0234926
0.758192,0.0213645
0.759322,0.0192351
0.760452,0.0171062
0.761582,0.0149799
0.762712,0.0128582
0.763842,0.0107432
0.764972,0.0086373
0.766102,0.00654323
0.767232,0.00446357
0.768362,0.00240091
0.769492,0.000357506
0.770621,-0.00166586
0.771751,-0.00366878
0.772881,-0.00565082
0.774011,-0.00761156
0.775141,-0.00955081
0.776271,-0.0114693
0.777401,-0.0133679
0.778531,-0.0152477
0.779661,-0.0171096
0.780791,-0.0189544
0.781921,-0.0207826
0.783051,-0.0225947
0.784181,-0.0243911
0.785311,-0.0261723
0.786441,-0.0279385
0.787571,-0.0296902
0.788701,-0.0314277
0.789831,-0.0331514
0.79096,-0.0348614
0.79209,-0.0365582
0.79322,-0.0382419
0.79435,-0.0399126
0.79548,-0.0415705
0.79661,-0.0432156
0.79774,-0.0448481
0.79887,-0.0464679
0.8,-0.0480751
0.80113,-0.0496695
0.80226,-0.0512512
0.80339,-0.0528201
0.80452,-0.054376
0.80565,-0.0559186
0.80678,-0.0574479
0.80791,-0.0589636
0.80904,-0.0604655
0.810169,-0.0619532
0.811299,-0.0634265
0.812429,-0.0648849
0.813559,-0.066328
0.814689,-0.0677557
0.815819,-0.0691672
0.816949,-0.0705622
0.818079,-0.0719402
0.819209,-0.0733007
0.820339,-0.0746432
0.821469,-0.0759669
0.822599,-0.0772715
0.823729,-0.0785561
0.824859,-0.0798202
0.825989,-0.0810632
0.827119,-0.0822843
0.828249,-0.0834827
0.829379,-0.0846578
0.830508,-0.0858087
0.831638,-0.0869348
0.832768,-0.0880352
0.833898,-0.0891089
0.835028,-0.0901553
0.836158,-0.0911734
0.837288,-0.0921624
0.838418,-0.0931213
0.839548,-0.0940492
0.840678,-0.0949451
0.841808,-0.0958081
0.842938,-0.0966372
0.844068,-0.0974315
0.845198,-0.0981898
0.846328,-0.0989112
0.847458,-0.0995946
0.848588,-0.100239
0.849718,-0.100843
0.850847,-0.101406
0.851977,-0.101927
0.853107,-0.102404
0.854237,-0.102837
0.855367,-0.103225
0.856497,-0.103565
0.857627,-0.103857
0.858757,-0.104101
0.859887,-0.104294
0.861017,-0.104435
0.862147,-0.104524
0.863277,-0.104559
0.864407,-0.104539
0.865537,-0.104463
0.866667,-0.104329
0.867797,-0.104137
0.868927,-0.103885
0.870056,-0.103571
0.871186,-0.103195
0.872316,-0.102756
0.873446,-0.102252
0.874576,-0.101682
0.875706,-0.101044
0.876836,-0.100338
0.877966,-0.099562
0.879096,-0.0987151
0.880226,-0.0977961
0.881356,-0.0968035
0.882486,-0.0957363
0.883616,-0.0945932
0.884746,-0.0933729
0.885876,-0.0920743
0.887006,-0.0906961
0.888136,-0.0892372
0.889266,-0.0876963
0.890395,-0.0860722
0.891525,-0.0843638
0.892655,-0.0825699
0.893785,-0.0806893
0.894915,-0.0787209
0.896045,-0.0766634
0.897175,-0.0745158
0.898305,-0.072277
0.899435,-0.0699457
0.900565,-0.067521
0.901695,-0.0650017
0.902825,-0.0623867
0.903955,-0.0596749
0.905085,-0.0568654
0.906215,-0.053957
0.907345,-0.0509487
0.908475,-0.0478396
0.909605,-0.0446287
0.910734,-0.0413149
0.911864,-0.0378974
0.912994,-0.034375
0.914124,-0.030747
0.915254,-0.0270123
0.916384,-0.02317
0.917514,-0.0192193
0.918644,-0.0151597
0.919774,-0.0109903
0.920904,-0.00671041
0.922034,-0.00231917
0.923164,0.00218529
0.924294,0.00680502
0.925424,0.0115421
0.926554,0.0163986
0.927684,0.0213765
0.928814,0.0264782
0.929944,0.0317059
0.931073,0.0370619
0.932203,0.0425486
0.933333,0.0481681
0.934463,0.0539225
0.935593,0.059814
0.936723,0.0658446
0.937853,0.0720164
0.938983,0.0783313
0.940113,0.0847915
0.941243,0.0913988
0.942373,0.0981552
0.943503,0.105063
0.944633,0.112123
0.945763,0.119338
0.946893,0.12671
0.948023,0.13424
0.949153,0.14193
0.950282,0.149782
0.951412,0.157797
0.952542,0.165978
0.953672,0.174326
0.954802,0.182842
0.955932,0.191527
0.957062,0.200385
0.958192,0.209415
0.959322,0.21862
0.960452,0.228
0.961582,0.237558
0.962712,0.247295
0.963842,0.257211
0.964972,0.267309
0.966102,0.277588
0.967232,0.288052
0.968362,0.2987
0.969492,0.309534
0.970621,0.320555
0.971751,0.331764
0.972881,0.343162
0.974011,0.354751
0.975141,0.36653
0.976271,0.378501
0.977401,0.390665
0.978531,0.403022
0.979661,0.415573
0.980791,0.42832
0.981921,0.441262
0.983051,0.454401
0.984181,0.467737
0.985311,0.481271
0.986441,0.495003
0.987571,0.508933
0.988701,0.523063
0.989831,0.537392
0.99096,0.551921
0.99209,0.566651
0.99322,0.581581
0.99435,0.596712
0.99548,0.612044
0.99661,0.627577
0.99774,0.643312
0.99887,0.659248
1,0.675386


==> examples/envelope.data/x-relerr-classic.csv <==
x,y
0,0.000497598
0.00112994,0.00314295
0.00225989,0.00608203
0.00338983,0.00919684
0.00451977,0.0123694
0.00564972,0.0154816
0.00677966,0.018439
0.0079096,0.0212408
0.00903955,0.0239096
0.0101695,0.0264682
0.0112994,0.0289393
0.0124294,0.0313406
0.0135593,0.0336712
0.0146893,0.035925
0.0158192,0.0380964
0.0169492,0.0401792
0.0180791,0.0421697
0.019209,0.0440716
0.020339,0.0458907
0.0214689,0.0476327
0.0225989,0.0493033
0.0237288,0.0509073
0.0248588,0.0524451
0.0259887,0.0539163
0.0271186,0.0553202
0.0282486,0.0566562
0.0293785,0.0579245
0.0305085,0.0591267
0.0316384,0.0602655
0.0327684,0.0613433
0.0338983,0.0623624
0.0350282,0.063325
0.0361582,0.064232
0.0372881,0.0650839
0.0384181,0.0658813
0.039548,0.0666248
0.040678,0.0673151
0.0418079,0.0679534
0.0429379,0.068541
0.0440678,0.0690793
0.0451977,0.0695696
0.0463277,0.0700132
0.0474576,0.070411
0.0485876,0.0707637
0.0497175,0.071072
0.0508475,0.0713367
0.0519774,0.0715587
0.0531073,0.0717387
0.0542373,0.0718778
0.0553672,0.0719769
0.0564972,0.0720369
0.0576271,0.0720587
0.0587571,0.0720431
0.059887,0.0719909
0.0610169,0.0719026
0.0621469,0.0717792
0.0632768,0.0716212
0.0644068,0.0714296
0.0655367,0.0712049
0.0666667,0.0709481
0.0677966,0.0706598
0.0689266,0.0703407
0.0700565,0.0699917
0.0711864,0.0696133
0.0723164,0.0692062
0.0734463,0.0687711
0.0745763,0.0683087
0.0757062,0.0678197
0.0768362,0.0673047
0.0779661,0.0667644
0.079096,0.0661994
0.080226,0.0656106
0.0813559,0.0649984
0.0824859,0.0643635
0.0836158,0.0637066
0.0847458,0.0630282
0.0858757,0.062329
0.0870056,0.0616096
0.0881356,0.0608708
0.0892655,0.0601131
0.0903955,0.0593372
0.0915254,0.0585437
0.0926554,0.0577333
0.0937853,0.0569064
0.0949153,0.0560638
0.0960452,0.0552058
0.0971751,0.0543332
0.0983051,0.0534465
0.099435,0.0525465
0.100565,0.0516339
0.101695,0.0507095
0.102825,0.0497738
0.103955,0.0488273
0.105085,0.0478705
0.106215,0.0469038
0.107345,0.0459276
0.108475,0.0449424
0.109605,0.043949
0.110734,0.0429485
0.111864,0.0419417
0.112994,0.0409296
0.114124,0.0399129
0.115254,0.0388919
0.116384,0.0378663
0.117514,0.0368363
0.118644,0.0358017
0.119774,0.0347629
0.120904,0.0337213
0.122034,0.0326786
0.123164,0.0316367
0.124294,0.0305973
0.125424,0.0295616
0.126554,0.0285286
0.127684,0.0274965
0.128814,0.0264639
0.129944,0.0254291
0.131073,0.0243915
0.132203,0.0233547
0.133333,0.0223234
0.134463,0.0213024
0.135593,0.0202963
0.136723,0.0193078
0.137853,0.0183319
0.138983,0.0173612
0.140113,0.0163887
0.141243,0.0154071
0.142373,0.0144131
0.143503,0.0134178
0.144633,0.0124364
0.145763,0.0114837
0.146893,0.0105748
0.148023,0.00971768
0.149153,0.00889253
0.150282,0.00807257
0.151412,0.007231
0.152542,0.00634104
0.153672,0.00538921
0.154802,0.00441532
0.155932,0.00347248
0.157062,0.0026138
0.158192,0.00189241
0.159322,0.00135422
0.160452,0.00101646
0.161582,0.000889136
0.162712,0.00098229
0.163842,0.00130594
0.164972,0.00185589
0.166102,0.00257102
0.167232,0.003376
0.168362,0.00419547
0.169492,0.0049541
0.170621,0.00559505
0.171751,0.00613554
0.172881,0.0066113
0.174011,0.00705805
0.175141,0.00751152
0.176271,0.00799837
0.177401,0.00850899
0.178531,0.00902473
0.179661,0.00952691
0.180791,0.00999686
0.181921,0.0104207
0.183051,0.0108035
0.184181,0.0111551
0.185311,0.0114854
0.186441,0.0118042
0.187571,0.0121189
0.188701,0.0124268
0.189831,0.0127225
0.19096,0.0130007
0.19209,0.0132563
0.19322,0.0134852
0.19435,0.013689
0.19548,0.0138707
0.19661,0.0140331
0.19774,0.0141791
0.19887,0.0143109
0.2,0.0144279
0.20113,0.0145284
0.20226,0.0146111
0.20339,0.0146746
0.20452,0.0147176
0.20565,0.014741
0.20678,0.0147457
0.20791,0.0147328
0.20904,0.0147033
0.210169,0.014658
0.211299,0.0145968
0.212429,0.0145192
0.213559,0.0144247
0.214689,0.0143131
0.215819,0.014184
0.216949,0.0140381
0.218079,0.0138761
0.219209,0.0136988
0.220339,0.0135069
0.221469,0.0133012
0.222599,0.0130812
0.223729,0.0128465
0.224859,0.0125967
0.225989,0.0123312
0.227119,0.01205
0.228249,0.0117541
0.229379,0.0114452
0.230508,0.0111246
0.231638,0.0107939
0.232768,0.0104541
0.233898,0.0101038
0.235028,0.00974118
0.236158,0.00936444
0.237288,0.00897172
0.238418,0.0085622
0.239548,0.00813916
0.240678,0.0077069
0.241808,0.00726972
0.242938,0.0068319
0.244068,0.00639593
0.245198,0.00595693
0.246328,0.00550819
0.247458,0.00504304
0.248588,0.00455475
0.249718,0.00403954
0.250847,0.00350522
0.251977,0.00296251
0.253107,0.0024221
0.254237,0.00189472
0.255367,0.00139742
0.256497,0.000972647
0.257627,0.000669183
0.258757,0.000535815
0.259887,0.00062133
0.261017,0.000954273
0.262147,0.00148224
0.263277,0.00213257
0.264407,0.00283263
0.265537,0.00350977
0.266667,0.00410818
0.267797,0.00463949
0.268927,0.00513214
0.270056,0.00561462
0.271186,0.00611536
0.272316,0.00665565
0.273446,0.00722792
0.274576,0.00781744
0.275706,0.00840946
0.276836,0.00898923
0.277966,0.00954566
0.279096,0.0100823
0.280226,0.0106062
0.281356,0.0111247
0.282486,0.0116449
0.283616,0.012172
0.284746,0.0127035
0.285876,0.0132352
0.287006,0.0137625
0.288136,0.0142811
0.289266,0.0147875
0.290395,0.0152827
0.291525,0.0157683
0.292655,0.0162462
0.293785,0.0167181
0.294915,0.0171853
0.296045,0.0176469
0.297175,0.0181013
0.298305,0.018547
0.299435,0.0189826
0.300565,0.0194069
0.301695,0.0198198
0.302825,0.0202216
0.303955,0.0206126
0.305085,0.0209931
0.306215,0.0213632
0.307345,0.0217224
0.308475,0.0220702
0.309605,0.0224058
0.310734,0.0227286
0.311864,0.0230381
0.312994,0.023334
0.314124,0.0236162
0.315254,0.0238846
0.316384,0.0241389
0.317514,0.024379
0.318644,0.0246047
0.319774,0.0248157
0.320904,0.0250118
0.322034,0.0251927
0.323164,0.0253583
0.324294,0.0255089
0.325424,0.0256451
0.326554,0.0257672
0.327684,0.0258759
0.328814,0.0259715
0.329944,0.0260543
0.331073,0.0261247
0.332203,0.026183
0.333333,0.0262295
0.334463,0.0262644
0.335593,0.0262881
0.336723,0.0263009
0.337853,0.0263032
0.338983,0.0262952
0.340113,0.0262774
0.341243,0.0262498
0.342373,0.0262129
0.343503,0.0261668
0.344633,0.0261119
0.345763,0.0260484
0.346893,0.0259766
0.348023,0.0258967
0.349153,0.0258089
0.350282,0.0257135
0.351412,0.0256108
0.352542,0.0255009
0.353672,0.0253842
0.354802,0.0252607
0.355932,0.0251308
0.357062,0.0249946
0.358192,0.0248524
0.359322,0.0247043
0.360452,0.0245505
0.361582,0.0243913
0.362712,0.0242267
0.363842,0.0240572
0.364972,0.0238827
0.366102,0.0237034
0.367232,0.0235196
0.368362,0.0233315
0.369492,0.0231391
0.370621,0.0229427
0.371751,0.0227423
0.372881,0.0225383
0.374011,0.0223307
0.375141,0.0221196
0.376271,0.0219053
0.377401,0.0216879
0.378531,0.0214675
0.379661,0.0212443
0.380791,0.0210183
0.381921,0.0207899
0.383051,0.020559
0.384181,0.0203258
0.385311,0.0200905
0.386441,0.0198531
0.387571,0.0196139
0.388701,0.0193729
0.389831,0.0191303
0.39096,0.0188862
0.39209,0.0186406
0.39322,0.0183939
0.39435,0.0181459
0.39548,0.017897
0.39661,0.0176471
0.39774,0.0173965
0.39887,0.0171452
0.4,0.0168933
0.40113,0.016641
0.40226,0.0163884
0.40339,0.0161356
0.40452,0.0158826
0.40565,0.0156297
0.40678,0.0153769
0.40791,0.0151243
0.40904,0.0148721
0.410169,0.0146204
0.411299,0.0143692
0.412429,0.0141187
0.413559,0.013869
0.414689,0.0136202
0.415819,0.0133724
0.416949,0.0131258
0.418079,0.0128804
0.419209,0.0126363
0.420339,0.0123937
0.421469,0.0121527
0.422599,0.0119134
0.423729,0.0116759
0.424859,0.0114403
0.425989,0.0112067
0.427119,0.0109753
0.428249,0.0107461
0.429379,0.0105194
0.430508,0.0102951
0.431638,0.0100734
0.432768,0.0098545
0.433898,0.00963843
0.435028,0.00942534
0.436158,0.00921535
0.437288,0.00900858
0.438418,0.00880516
0.439548,0.00860522
0.440678,0.00840888
0.441808,0.00821626
0.442938,0.0080275
0.444068,0.00784273
0.445198,0.00766207
0.446328,0.00748567
0.447458,0.00731366
0.448588,0.00714617
0.449718,0.00698334
0.450847,0.00682532
0.451977,0.00667225
0.453107,0.00652427
0.454237,0.00638153
0.455367,0.00624414
0.456497,0.00611227
0.457627,0.00598604
0.458757,0.0058656
0.459887,0.00575114
0.461017,0.00564285
0.462147,0.00554093
0.463277,0.00544556
0.464407,0.00535692
0.465537,0.00527501
0.466667,0.00519983
0.467797,0.00513137
0.468927,0.00506961
0.470056,0.00501449
0.471186,0.00496574
0.472316,0.00492305
0.473446,0.0048861
0.474576,0.00485458
0.475706,0.00482818
0.476836,0.00480665
0.477966,0.00478978
0.479096,0.00477733
0.480226,0.00476906
0.481356,0.00476476
0.482486,0.0047642
0.483616,0.00476716
0.484746,0.00477343
0.485876,0.0047828
0.487006,0.00479503
0.488136,0.00480995
0.489266,0.00482737
0.490395,0.00484709
0.491525,0.00486893
0.492655,0.0048927
0.493785,0.00491823
0.494915,0.00494536
0.496045,0.00497391
0.497175,0.00500373
0.498305,0.00503465
0.499435,0.00506652
0.500565,0.0050992
0.501695,0.00513254
0.502825,0.0051664
0.503955,0.00520063
0.505085,0.00523512
0.506215,0.00526973
0.507345,0.00530434
0.508475,0.00533883
0.509605,0.00537307
0.510734,0.00540695
0.511864,0.00544038
0.512994,0.00547324
0.514124,0.00550544
0.515254,0.00553686
0.516384,0.00556741
0.517514,0.00559702
0.518644,0.00562558
0.519774,0.00565302
0.520904,0.00567924
0.522034,0.00570418
0.523164,0.00572775
0.524294,0.0057499
0.525424,0.00577054
0.526554,0.00578962
0.527684,0.00580706
0.528814,0.00582281
0.529944,0.00583683
0.531073,0.00584904
0.532203,0.0058594
0.533333,0.00586786
0.534463,0.00587439
0.535593,0.00587893
0.536723,0.00588145
0.537853,0.0058819
0.538983,0.00588027
0.540113,0.0058765
0.541243,0.00587059
0.542373,0.00586249
0.543503,0.00585219
0.544633,0.00583966
0.545763,0.00582489
0.546893,0.00580785
0.548023,0.00578855
0.549153,0.00576696
0.550282,0.00574307
0.551412,0.00571688
0.552542,0.00568839
0.553672,0.00565757
0.554802,0.00562445
0.555932,0.00558901
0.557062,0.00555126
0.558192,0.00551122
0.559322,0.0054689
0.560452,0.00542429
0.561582,0.00537742
0.562712,0.00532829
0.563842,0.00527692
0.564972,0.00522331
0.566102,0.00516748
0.567232,0.00510946
0.568362,0.00504929
0.569492,0.00498699
0.570621,0.0049226
0.571751,0.00485616
0.572881,0.00478767
0.574011,0.00471716
0.575141,0.00464465
0.576271,0.00457014
0.577401,0.00449367
0.578531,0.0044153
0.579661,0.00433509
0.580791,0.00425313
0.581921,0.00416948
0.583051,0.0040842
0.584181,0.00399729
0.585311,0.00390875
0.586441,0.00381856
0.587571,0.0037267
0.588701,0.00363319
0.589831,0.00353817
0.59096,0.00344181
0.59209,0.00334426
0.59322,0.00324569
0.59435,0.00314622
0.59548,0.00304574
0.59661,0.0029441
0.59774,0.00284116
0.59887,0.00273676
0.6,0.00263085
0.60113,0.00252379
0.60226,0.00241603
0.60339,0.00230801
0.60452,0.0022002
0.60565,0.00209286
0.60678,0.00198549
0.60791,0.00187743
0.60904,0.001768
0.610169,0.00165653
0.611299,0.00154271
0.612429,0.0014277
0.613559,0.00131304
0.614689,0.00120025
0.615819,0.00109087
0.616949,0.000985621
0.618079,0.000881946
0.619209,0.000776483
0.620339,0.000665869
0.621469,0.000546739
0.622599,0.000418741
0.623729,0.000293569
0.624859,0.000185927
0.625989,0.000110521
0.627119,8.20564e-05
0.628249,0.000110242
0.629379,0.000184799
0.630508,0.000290454
0.631638,0.000411931
0.632768,0.000533955
0.633898,0.00064442
0.635028,0.000743887
0.636158,0.000836084
0.637288,0.000924742
0.638418,0.00101359
0.639548,0.00110544
0.640678,0.00119948
0.641808,0.00129397
0.642938,0.00138717
0.644068,0.00147734
0.645198,0.00156318
0.646328,0.00164504
0.647458,0.00172369
0.648588,0.0017999
0.649718,0.00187445
0.650847,0.00194791
0.651977,0.00201996
0.653107,0.00209009
0.654237,0.00215779
0.655367,0.00222254
0.656497,0.00228394
0.657627,0.00234206
0.658757,0.00239709
0.659887,0.00244921
0.661017,0.00249861
0.662147,0.00254542
0.663277,0.0025895
0.664407,0.00263065
0.665537,0.00266868
0.666667,0.0027034
0.667797,0.00273464
0.668927,0.00276241
0.670056,0.00278679
0.671186,0.00280781
0.672316,0.00282554
0.673446,0.00284001
0.674576,0.0028511
0.675706,0.00285869
0.676836,0.00286265
0.677966,0.00286284
0.679096,0.00285917
0.680226,0.00285171
0.681356,0.00284056
0.682486,0.00282583
0.683616,0.00280763
0.684746,0.00278601
0.685876,0.0027608
0.687006,0.00273174
0.688136,0.0026986
0.689266,0.00266115
0.690395,0.00261925
0.691525,0.00257319
0.692655,0.00252337
0.693785,0.0024702
0.694915,0.00241407
0.696045,0.00235519
0.697175,0.00229302
0.698305,0.00222682
0.699435,0.00215584
0.700565,0.00207935
0.701695,0.00199696
0.702825,0.00190973
0.703955,0.00181905
0.705085,0.00172633
0.706215,0.00163297
0.707345,0.00153973
0.708475,0.00144476
0.709605,0.00134558
0.710734,0.0012397
0.711864,0.00112463
0.712994,0.000998985
0.714124,0.000865781
0.715254,0.000729142
0.716384,0.000593193
0.717514,0.000462056
0.718644,0.00034118
0.719774,0.000241328
0.720904,0.000174586
0.722034,0.000153044
0.723164,0.00018879
0.724294,0.000288829
0.725424,0.000439823
0.726554,0.000623354
0.727684,0.000821
0.728814,0.00101434
0.729944,0.00118928
0.731073,0.001349
0.732203,0.00150101
0.733333,0.00165282
0.734463,0.00181192
0.735593,0.00198394
0.736723,0.00216686
0.737853,0.00235679
0.738983,0.00254983
0.740113,0.00274206
0.741243,0.00293056
0.742373,0.00311626
0.743503,0.00330108
0.744633,0.00348691
0.745763,0.00367565
0.746893,0.00386871
0.748023,0.00406541
0.749153,0.00426456
0.750282,0.00446498
0.751412,0.00466549
0.752542,0.00486517
0.753672,0.00506421
0.754802,0.00526304
0.755932,0.00546213
0.757062,0.00566191
0.758192,0.0058627
0.759322,0.0060642
0.760452,0.00626597
0.761582,0.00646758
0.762712,0.00666858
0.763842,0.00686863
0.764972,0.00706765
0.766102,0.00726568
0.767232,0.00746274
0.768362,0.00765886
0.769492,0.00785401
0.770621,0.00804801
0.771751,0.00824062
0.772881,0.00843162
0.774011,0.00862078
0.775141,0.00880788
0.776271,0.00899278
0.777401,0.00917537
0.778531,0.00935552
0.779661,0.00953311
0.780791,0.00970802
0.781921,0.00988014
0.783051,0.0100494
0.784181,0.0102156
0.785311,0.0103788
0.786441,0.0105387
0.787571,0.0106956
0.788701,0.0108493
0.789831,0.0110001
0.79096,0.011148
0.79209,0.011293
0.79322,0.0114352
0.79435,0.0115745
0.79548,0.011711
0.79661,0.0118447
0.79774,0.0119757
0.79887,0.0121039
0.8,0.0122293
0.80113,0.012352
0.80226,0.0124721
0.80339,0.0125894
0.80452,0.0127041
0.80565,0.0128161
0.80678,0.0129255
0.80791,0.0130322
0.80904,0.0131362
0.810169,0.0132376
0.811299,0.0133364
0.812429,0.0134325
0.813559,0.013526
0.814689,0.0136168
0.815819,0.013705
0.816949,0.0137905
0.818079,0.0138734
0.819209,0.0139536
0.820339,0.0140311
0.821469,0.0141059
0.822599,0.014178
0.823729,0.0142474
0.824859,0.014314
0.825989,0.0143779
0.827119,0.0144391
0.828249,0.0144975
0.829379,0.014553
0.830508,0.0146058
0.831638,0.0146557
0.832768,0.0147028
0.833898,0.0147469
0.835028,0.0147882
0.836158,0.0148266
0.837288,0.014862
0.838418,0.0148944
0.839548,0.0149238
0.840678,0.0149502
0.841808,0.0149735
0.842938,0.0149938
0.844068,0.0150109
0.845198,0.0150249
0.846328,0.0150358
0.847458,0.0150434
0.848588,0.0150478
0.849718,0.0150489
0.850847,0.0150468
0.851977,0.0150413
0.853107,0.0150325
0.854237,0.0150203
0.855367,0.0150047
0.856497,0.0149856
0.857627,0.014963
0.858757,0.014937
0.859887,0.0149073
0.861017,0.0148741
0.862147,0.0148373
0.863277,0.0147968
0.864407,0.0147526
0.865537,0.0147048
0.866667,0.0146532
0.867797,0.0145978
0.868927,0.0145386
0.870056,0.0144755
0.871186,0.0144086
0.872316,0.0143376
0.873446,0.0142628
0.874576,0.0141839
0.875706,0.0141011
0.876836,0.0140143
0.877966,0.0139235
0.879096,0.0138285
0.880226,0.0137293
0.881356,0.0136259
0.882486,0.0135182
0.883616,0.0134062
0.884746,0.0132899
0.885876,0.0131694
0.887006,0.0130447
0.888136,0.0129159
0.889266,0.0127828
0.890395,0.0126452
0.891525,0.012503
0.892655,0.012356
0.893785,0.0122042
0.894915,0.0120477
0.896045,0.0118867
0.897175,0.0117214
0.898305,0.011552
0.899435,0.0113787
0.900565,0.0112011
0.901695,0.0110186
0.902825,0.0108309
0.903955,0.0106375
0.905085,0.010438
0.906215,0.0102331
0.907345,0.0100237
0.908475,0.00981054
0.909605,0.00959446
0.910734,0.0093759
0.911864,0.00915366
0.912994,0.00892613
0.914124,0.00869171
0.915254,0.00844878
0.916384,0.00819652
0.917514,0.0079371
0.918644,0.0076735
0.919774,0.00740866
0.920904,0.00714556
0.922034,0.00688572
0.923164,0.006625
0.924294,0.00635784
0.925424,0.00607866
0.926554,0.00578191
0.927684,0.00546468
0.928814,0.00513476
0.929944,0.00480259
0.931073,0.00447862
0.932203,0.0041733
0.933333,0.00389194
0.934463,0.00361931
0.935593,0.00333502
0.936723,0.00301869
0.937853,0.00264996
0.938983,0.00221906
0.940113,0.00175867
0.941243,0.0013121
0.942373,0.000922665
0.943503,0.000633657
0.944633,0.000479214
0.945763,0.00045679
0.946893,0.000554666
0.948023,0.000761127
0.949153,0.00106445
0.950282,0.00145084
0.951412,0.00189811
0.952542,0.002382
0.953672,0.00287824
0.954802,0.00336258
0.955932,0.00381697
0.957062,0.00424835
0.958192,0.00466987
0.959322,0.00509469
0.960452,0.00553598
0.961582,0.00600354
0.962712,0.00649377
0.963842,0.0069997
0.964972,0.00751437
0.966102,0.00803084
0.967232,0.00854392
0.968362,0.00905561
0.969492,0.0095697
0.970621,0.01009
0.971751,0.0106202
0.972881,0.0111633
0.974011,0.0117181
0.975141,0.0122827
0.976271,0.0128551
0.977401,0.0134333
0.978531,0.0140158
0.979661,0.0146033
0.980791,0.0151968
0.981921,0.0157975
0.983051,0.0164065
0.984181,0.0170246
0.985311,0.0176516
0.986441,0.0182867
0.987571,0.0189294
0.988701,0.0195791
0.989831,0.0202353
0.99096,0.0208982
0.99209,0.0215684
0.99322,0.0222462
0.99435,0.0229321
0.99548,0.0236264
0.99661,0.0243286
0.99774,0.0250383
0.99887,0.0257549
1,0.0264779


==> examples/envelope.data/x-relerr.csv <==
x,y
0,0.00199769
0.00112994,0.00222012
0.00225989,0.00397336
0.00338983,0.00677444
0.00451977,0.0101404
0.00564972,0.0135882
0.00677966,0.0167293
0.0079096,0.0195528
0.00903955,0.022142
0.0101695,0.0245805
0.0112994,0.0269515
0.0124294,0.0293197
0.0135593,0.0316739
0.0146893,0.0339842
0.0158192,0.0362206
0.0169492,0.038353
0.0180791,0.0403595
0.019209,0.0422498
0.020339,0.0440415
0.0214689,0.0457524
0.0225989,0.0474
0.0237288,0.0489981
0.0248588,0.0505439
0.0259887,0.0520305
0.0271186,0.0534511
0.0282486,0.0547989
0.0293785,0.0560691
0.0305085,0.0572654
0.0316384,0.0583936
0.0327684,0.0594594
0.0338983,0.0604687
0.0350282,0.061426
0.0361582,0.0623313
0.0372881,0.0631833
0.0384181,0.0639808
0.039548,0.0647226
0.040678,0.0654081
0.0418079,0.0660389
0.0429379,0.0666174
0.0440678,0.0671458
0.0451977,0.0676265
0.0463277,0.0680614
0.0474576,0.0684512
0.0485876,0.0687959
0.0497175,0.069096
0.0508475,0.0693515
0.0519774,0.069563
0.0531073,0.0697314
0.0542373,0.069858
0.0553672,0.069944
0.0564972,0.0699906
0.0576271,0.0699988
0.0587571,0.0699693
0.059887,0.0699028
0.0610169,0.0697999
0.0621469,0.069661
0.0632768,0.0694869
0.0644068,0.0692782
0.0655367,0.0690359
0.0666667,0.0687608
0.0677966,0.0684536
0.0689266,0.0681152
0.0700565,0.0677462
0.0711864,0.0673474
0.0723164,0.0669192
0.0734463,0.0664624
0.0745763,0.0659777
0.0757062,0.0654656
0.0768362,0.0649268
0.0779661,0.064362
0.079096,0.063772
0.080226,0.0631572
0.0813559,0.0625185
0.0824859,0.0618564
0.0836158,0.0611717
0.0847458,0.0604649
0.0858757,0.0597367
0.0870056,0.0589877
0.0881356,0.0582185
0.0892655,0.0574296
0.0903955,0.0566215
0.0915254,0.0557949
0.0926554,0.0549505
0.0937853,0.054089
0.0949153,0.0532112
0.0960452,0.0523177
0.0971751,0.0514092
0.0983051,0.0504862
0.099435,0.049549
0.100565,0.0485981
0.101695,0.0476338
0.102825,0.0466565
0.103955,0.0456673
0.105085,0.0446671
0.106215,0.0436569
0.107345,0.0426378
0.108475,0.0416107
0.109605,0.0405754
0.110734,0.0395318
0.111864,0.0384798
0.112994,0.037419
0.114124,0.0363497
0.115254,0.0352735
0.116384,0.0341927
0.117514,0.0331091
0.118644,0.0320251
0.119774,0.0309418
0.120904,0.0298579
0.122034,0.0287711
0.123164,0.0276791
0.124294,0.0265798
0.125424,0.0254723
0.126554,0.0243611
0.127684,0.023252
0.128814,0.0221508
0.129944,0.0210634
0.131073,0.019993
0.132203,0.018933
0.133333,0.0178739
0.134463,0.0168064
0.135593,0.0157213
0.136723,0.014614
0.137853,0.0134993
0.138983,0.0123968
0.140113,0.0113262
0.141243,0.0103071
0.142373,0.00934921
0.143503,0.00842238
0.144633,0.00748662
0.145763,0.00650194
0.146893,0.0054283
0.148023,0.00425372
0.149153,0.0030782
0.150282,0.0020298
0.151412,0.00123653
0.152542,0.000826435
0.153672,0.000887042
0.154802,0.00134386
0.155932,0.0020819
0.157062,0.00298616
0.158192,0.00394165
0.159322,0.00485453
0.160452,0.00571562
0.161582,0.00653688
0.162712,0.0073303
0.163842,0.00810784
0.164972,0.00887891
0.166102,0.00964271
0.167232,0.0103959
0.168362,0.011135
0.169492,0.0118568
0.170621,0.0125585
0.171751,0.0132407
0.172881,0.0139045
0.174011,0.0145512
0.175141,0.0151818
0.176271,0.0157974
0.177401,0.0163974
0.178531,0.016981
0.179661,0.0175476
0.180791,0.0180963
0.181921,0.0186265
0.183051,0.0191384
0.184181,0.0196323
0.185311,0.0201084
0.186441,0.020567
0.187571,0.0210084
0.188701,0.0214323
0.189831,0.0218387
0.19096,0.0222272
0.19209,0.0225978
0.19322,0.0229502
0.19435,0.0232845
0.19548,0.0236008
0.19661,0.0238993
0.19774,0.02418
0.19887,0.0244431
0.2,0.0246887
0.20113,0.0249167
0.20226,0.0251271
0.20339,0.02532
0.20452,0.0254953
0.20565,0.0256533
0.20678,0.025794
0.20791,0.0259177
0.20904,0.0260243
0.210169,0.0261142
0.211299,0.0261873
0.212429,0.0262439
0.213559,0.0262841
0.214689,0.026308
0.215819,0.0263158
0.216949,0.0263077
0.218079,0.0262838
0.219209,0.0262444
0.220339,0.0261897
0.221469,0.0261199
0.222599,0.0260351
0.223729,0.0259357
0.224859,0.0258219
0.225989,0.0256939
0.227119,0.0255519
0.228249,0.0253962
0.229379,0.0252271
0.230508,0.0250448
0.231638,0.0248496
0.232768,0.0246417
0.233898,0.0244215
0.235028,0.0241892
0.236158,0.0239452
0.237288,0.0236898
0.238418,0.0234232
0.239548,0.0231458
0.240678,0.022858
0.241808,0.0225598
0.242938,0.0222518
0.244068,0.0219342
0.245198,0.0216074
0.246328,0.0212717
0.247458,0.0209276
0.248588,0.0205753
0.249718,0.0202154
0.250847,0.019848
0.251977,0.0194735
0.253107,0.0190922
0.254237,0.0187043
0.255367,0.0183102
0.256497,0.0179104
0.257627,0.0175053
0.258757,0.0170954
0.259887,0.0166813
0.261017,0.0162634
0.262147,0.0158419
0.263277,0.0154169
0.264407,0.0149886
0.265537,0.014557
0.266667,0.0141226
0.267797,0.0136859
0.268927,0.0132478
0.270056,0.0128091
0.271186,0.0123707
0.272316,0.0119332
0.273446,0.0114963
0.274576,0.0110596
0.275706,0.0106226
0.276836,0.0101848
0.277966,0.0097463
0.279096,0.00930853
0.280226,0.00887344
0.281356,0.00844298
0.282486,0.00801908
0.283616,0.00760293
0.284746,0.00719272
0.285876,0.00678591
0.287006,0.00637995
0.288136,0.00597227
0.289266,0.00556172
0.290395,0.00515276
0.291525,0.00475121
0.292655,0.00436292
0.293785,0.00399373
0.294915,0.00364683
0.296045,0.00331477
0.297175,0.00298747
0.298305,0.00265483
0.299435,0.00230676
0.300565,0.00193838
0.301695,0.00156564
0.302825,0.00120971
0.303955,0.000891761
0.305085,0.000632955
0.306215,0.000450587
0.307345,0.000346467
0.308475,0.000318533
0.309605,0.000364723
0.310734,0.000482973
0.311864,0.000667652
0.312994,0.000898841
0.314124,0.00115305
0.315254,0.00140679
0.316384,0.00163658
0.317514,0.00182481
0.318644,0.00197745
0.319774,0.00210635
0.320904,0.00222336
0.322034,0.00234034
0.323164,0.0024662
0.324294,0.00259806
0.325424,0.00273009
0.326554,0.00285647
0.327684,0.00297138
0.328814,0.00307054
0.329944,0.00315582
0.331073,0.00323064
0.332203,0.00329844
0.333333,0.00336261
0.334463,0.00342577
0.335593,0.00348718
0.336723,0.00354529
0.337853,0.00359857
0.338983,0.00364547
0.340113,0.00368486
0.341243,0.00371739
0.342373,0.00374413
0.343503,0.00376615
0.344633,0.00378453
0.345763,0.00380009
0.346893,0.00381272
0.348023,0.00382205
0.349153,0.00382772
0.350282,0.00382937
0.351412,0.00382677
0.352542,0.00382016
0.353672,0.00380993
0.354802,0.00379645
0.355932,0.00378011
0.357062,0.00376121
0.358192,0.00373978
0.359322,0.00371579
0.360452,0.00368919
0.361582,0.00365994
0.362712,0.00362804
0.363842,0.00359362
0.364972,0.00355685
0.366102,0.00351788
0.367232,0.00347688
0.368362,0.00343399
0.369492,0.00338929
0.370621,0.0033428
0.371751,0.00329458
0.372881,0.00324466
0.374011,0.0031931
0.375141,0.00313998
0.376271,0.00308538
0.377401,0.00302941
0.378531,0.00297216
0.379661,0.0029137
0.380791,0.00285411
0.381921,0.00279346
0.383051,0.0027318
0.384181,0.00266921
0.385311,0.00260576
0.386441,0.00254149
0.387571,0.00247646
0.388701,0.00241074
0.389831,0.00234438
0.39096,0.00227744
0.39209,0.00221
0.39322,0.00214216
0.39435,0.002074
0.39548,0.00200562
0.39661,0.00193709
0.39774,0.00186843
0.39887,0.00179966
0.4,0.0017308
0.40113,0.00166185
0.40226,0.00159286
0.40339,0.00152396
0.40452,0.00145532
0.40565,0.0013871
0.40678,0.00131947
0.40791,0.00125254
0.40904,0.00118625
0.410169,0.00112047
0.411299,0.0010551
0.412429,0.000990011
0.413559,0.000925183
0.414689,0.000860943
0.415819,0.000797707
0.416949,0.00073589
0.418079,0.00067591
0.419209,0.000618022
0.420339,0.000561835
0.421469,0.000506795
0.422599,0.00045235
0.423729,0.000397948
0.424859,0.000343316
0.425989,0.000289302
0.427119,0.000237033
0.428249,0.000187637
0.429379,0.000142242
0.430508,0.000102179
0.431638,6.96024e-05
0.432768,4.68693e-05
0.433898,3.63378e-05
0.435028,4.03658e-05
0.436158,5.99677e-05
0.437288,9.07842e-05
0.438418,0.000127113
0.439548,0.00016325
0.440678,0.000193495
0.441808,0.000213589
0.442938,0.000225058
0.444068,0.000230873
0.445198,0.000234006
0.446328,0.000237427
0.447458,0.000243105
0.448588,0.000249002
0.449718,0.000252076
0.450847,0.000249285
0.451977,0.000237589
0.453107,0.00021514
0.454237,0.000184874
0.455367,0.000150919
0.456497,0.000117407
0.457627,8.8467e-05
0.458757,6.79018e-05
0.459887,5.82101e-05
0.461017,6.15636e-05
0.462147,8.01343e-05
0.463277,0.000116094
0.464407,0.000170492
0.465537,0.000239887
0.466667,0.000319714
0.467797,0.00040541
0.468927,0.000492409
0.470056,0.000577215
0.471186,0.000660595
0.472316,0.000744382
0.473446,0.000830411
0.474576,0.000920515
0.475706,0.00101601
0.476836,0.00111614
0.477966,0.00121962
0.479096,0.00132518
0.480226,0.00143155
0.481356,0.00153772
0.482486,0.0016438
0.483616,0.00175019
0.484746,0.00185727
0.485876,0.00196544
0.487006,0.00207494
0.488136,0.00218545
0.489266,0.00229652
0.490395,0.00240767
0.491525,0.00251845
0.492655,0.00262847
0.493785,0.00273769
0.494915,0.00284613
0.496045,0.00295382
0.497175,0.00306077
0.498305,0.00316699
0.499435,0.0032723
0.500565,0.00337651
0.501695,0.0034794
0.502825,0.00358078
0.503955,0.00368046
0.505085,0.00377838
0.506215,0.00387447
0.507345,0.00396869
0.508475,0.00406098
0.509605,0.00415129
0.510734,0.00423952
0.511864,0.00432556
0.512994,0.00440931
0.514124,0.00449066
0.515254,0.00456951
0.516384,0.0046458
0.517514,0.00471949
0.518644,0.00479052
0.519774,0.00485883
0.520904,0.00492439
0.522034,0.00498712
0.523164,0.00504698
0.524294,0.0051039
0.525424,0.00515783
0.526554,0.00520872
0.527684,0.00525653
0.528814,0.00530123
0.529944,0.00534279
0.531073,0.00538117
0.532203,0.00541634
0.533333,0.00544829
0.534463,0.00547698
0.535593,0.00550238
0.536723,0.00552448
0.537853,0.00554326
0.538983,0.00555869
0.540113,0.00557078
0.541243,0.0055795
0.542373,0.00558486
0.543503,0.00558685
0.544633,0.00558546
0.545763,0.00558069
0.546893,0.00557255
0.548023,0.00556104
0.549153,0.00554615
0.550282,0.00552791
0.551412,0.00550632
0.552542,0.00548139
0.553672,0.00545313
0.554802,0.00542157
0.555932,0.00538671
0.557062,0.00534859
0.558192,0.00530722
0.559322,0.00526263
0.560452,0.00521484
0.561582,0.00516388
0.562712,0.00510977
0.563842,0.00505256
0.564972,0.00499227
0.566102,0.00492893
0.567232,0.00486258
0.568362,0.00479327
0.569492,0.00472103
0.570621,0.00464591
0.571751,0.00456795
0.572881,0.0044872
0.574011,0.00440369
0.575141,0.00431748
0.576271,0.00422859
0.577401,0.00413709
0.578531,0.00404302
0.579661,0.00394646
0.580791,0.00384747
0.581921,0.00374611
0.583051,0.00364243
0.584181,0.0035365
0.585311,0.00342835
0.586441,0.00331802
0.587571,0.00320557
0.588701,0.00309104
0.589831,0.00297453
0.59096,0.00285613
0.59209,0.00273595
0.59322,0.00261408
0.59435,0.00249061
0.59548,0.00236555
0.59661,0.0022389
0.59774,0.00211066
0.59887,0.00198081
0.6,0.00184942
0.60113,0.00171675
0.60226,0.00158311
0.60339,0.00144884
0.60452,0.00131426
0.60565,0.00117941
0.60678,0.00104326
0.60791,0.000904498
0.60904,0.00076181
0.610169,0.000613887
0.611299,0.000462438
0.612429,0.000321251
0.613559,0.000207133
0.614689,0.000136891
0.615819,0.000127334
0.616949,0.000189133
0.618079,0.000308415
0.619209,0.000465172
0.620339,0.000639398
0.621469,0.000811083
0.622599,0.000964624
0.623729,0.00110204
0.624859,0.00122974
0.625989,0.00135416
0.627119,0.00148171
0.628249,0.00161722
0.629379,0.00175913
0.630508,0.00190428
0.631638,0.00204952
0.632768,0.0021917
0.633898,0.00232844
0.635028,0.00246049
0.636158,0.00258936
0.637288,0.00271658
0.638418,0.00284368
0.639548,0.00297177
0.640678,0.00310034
0.641808,0.00322846
0.642938,0.00335521
0.644068,0.00347967
0.645198,0.00360114
0.646328,0.00371977
0.647458,0.00383597
0.648588,0.0039501
0.649718,0.00406256
0.650847,0.00417363
0.651977,0.00428309
0.653107,0.00439066
0.654237,0.00449602
0.655367,0.00459887
0.656497,0.00469896
0.657627,0.0047963
0.658757,0.00489096
0.659887,0.00498302
0.661017,0.00507255
0.662147,0.00515958
0.663277,0.00524404
0.664407,0.00532579
0.665537,0.00540472
0.666667,0.00548071
0.667797,0.00555366
0.668927,0.00562353
0.670056,0.00569034
0.671186,0.00575406
0.672316,0.0058147
0.673446,0.00587223
0.674576,0.00592662
0.675706,0.00597781
0.676836,0.00602575
0.677966,0.00607037
0.679096,0.00611165
0.680226,0.00614954
0.681356,0.00618405
0.682486,0.00621515
0.683616,0.00624283
0.684746,0.00626707
0.685876,0.00628786
0.687006,0.00630517
0.688136,0.006319
0.689266,0.00632931
0.690395,0.0063361
0.691525,0.00633936
0.692655,0.00633909
0.693785,0.00633527
0.694915,0.00632792
0.696045,0.00631702
0.697175,0.00630259
0.698305,0.00628464
0.699435,0.00626318
0.700565,0.00623823
0.701695,0.00620979
0.702825,0.00617788
0.703955,0.00614251
0.705085,0.00610368
0.706215,0.00606141
0.707345,0.00601571
0.708475,0.00596663
0.709605,0.00591422
0.710734,0.00585853
0.711864,0.00579962
0.712994,0.00573753
0.714124,0.00567228
0.715254,0.00560386
0.716384,0.00553229
0.717514,0.00545757
0.718644,0.00537972
0.719774,0.00529885
0.720904,0.0052151
0.722034,0.00512859
0.723164,0.00503947
0.724294,0.00494782
0.725424,0.00485361
0.726554,0.00475676
0.727684,0.00465721
0.728814,0.00455489
0.729944,0.00444978
0.731073,0.00434217
0.732203,0.0042324
0.733333,0.0041208
0.734463,0.00400774
0.735593,0.00389341
0.736723,0.00377756
0.737853,0.00365977
0.738983,0.00353966
0.740113,0.00341681
0.741243,0.00329107
0.742373,0.00316322
0.743503,0.00303428
0.744633,0.00290528
0.745763,0.00277724
0.746893,0.00265075
0.748023,0.00252462
0.749153,0.00239724
0.750282,0.00226701
0.751412,0.00213232
0.752542,0.00199237
0.753672,0.00184975
0.754802,0.00170786
0.755932,0.0015701
0.757062,0.00143989
0.758192,0.00131897
0.759322,0.00120252
0.760452,0.00108404
0.761582,0.000957055
0.762712,0.000815074
0.763842,0.000655506
0.764972,0.000491332
0.766102,0.000339427
0.767232,0.000216665
0.768362,0.00013992
0.769492,0.000121279
0.770621,0.000153679
0.771751,0.000225267
0.772881,0.000324193
0.774011,0.000438605
0.775141,0.000558308
0.776271,0.000679731
0.777401,0.000800957
0.778531,0.000920071
0.779661,0.00103516
0.780791,0.00114486
0.781921,0.00125009
0.783051,0.00135229
0.784181,0.00145293
0.785311,0.00155347
0.786441,0.001655
0.787571,0.0017571
0.788701,0.001859
0.789831,0.00195991
0.79096,0.00205904
0.79209,0.00215581
0.79322,0.00225047
0.79435,0.00234346
0.79548,0.00243523
0.79661,0.00252624
0.79774,0.0026168
0.79887,0.00270681
0.8,0.00279602
0.80113,0.00288422
0.80226,0.00297115
0.80339,0.00305666
0.80452,0.00314079
0.80565,0.00322367
0.80678,0.00330542
0.80791,0.00338615
0.80904,0.00346594
0.810169,0.00354476
0.811299,0.00362251
0.812429,0.00369911
0.813559,0.00377449
0.814689,0.00384857
0.815819,0.00392135
0.816949,0.00399285
0.818079,0.00406308
0.819209,0.00413205
0.820339,0.00419978
0.821469,0.00426621
0.822599,0.00433131
0.823729,0.00439502
0.824859,0.0044573
0.825989,0.00451811
0.827119,0.00457741
0.828249,0.00463519
0.829379,0.00469143
0.830508,0.00474609
0.831638,0.00479917
0.832768,0.0048506
0.833898,0.00490037
0.835028,0.0049484
0.836158,0.00499467
0.837288,0.00503913
0.838418,0.00508175
0.839548,0.00512248
0.840678,0.0051613
0.841808,0.00519817
0.842938,0.00523305
0.844068,0.0052659
0.845198,0.00529666
0.846328,0.00532529
0.847458,0.00535173
0.848588,0.00537594
0.849718,0.00539788
0.850847,0.00541751
0.851977,0.00543481
0.853107,0.00544975
0.854237,0.00546227
0.855367,0.00547233
0.856497,0.00547986
0.857627,0.00548479
0.858757,0.00548705
0.859887,0.00548658
0.861017,0.00548337
0.862147,0.00547742
0.863277,0.00546871
0.864407,0.00545724
0.865537,0.00544298
0.866667,0.00542584
0.867797,0.00540569
0.868927,0.00538242
0.870056,0.0053559
0.871186,0.00532607
0.872316,0.00529297
0.873446,0.00525669
0.874576,0.00521733
0.875706,0.00517497
0.876836,0.00512965
0.877966,0.00508112
0.879096,0.00502911
0.880226,0.0049733
0.881356,0.00491341
0.882486,0.00484925
0.883616,0.00478115
0.884746,0.00470953
0.885876,0.00463483
0.887006,0.00455747
0.888136,0.00447766
0.889266,0.00439471
0.890395,0.00430769
0.891525,0.00421569
0.892655,0.00411779
0.893785,0.00401348
0.894915,0.00390396
0.896045,0.00379085
0.897175,0.00367575
0.898305,0.00356029
0.899435,0.00344529
0.900565,0.00332842
0.901695,0.00320654
0.902825,0.00307654
0.903955,0.00293529
0.905085,0.00278116
0.906215,0.00261849
0.907345,0.0024531
0.908475,0.00229083
0.909605,0.00213752
0.910734,0.00199607
0.911864,0.00185779
0.912994,0.00171104
0.914124,0.00154421
0.915254,0.00134567
0.916384,0.00111029
0.917514,0.000858936
0.918644,0.000618942
0.919774,0.000417659
0.920904,0.00028243
0.922034,0.000233953
0.923164,0.000266321
0.924294,0.000366978
0.925424,0.000523368
0.926554,0.000722935
0.927684,0.000953865
0.928814,0.00120731
0.929944,0.00147516
0.931073,0.00174932
0.932203,0.00202167
0.933333,0.00228626
0.934463,0.00254577
0.935593,0.002805
0.936723,0.00306879
0.937853,0.00334194
0.938983,0.00362806
0.940113,0.00392587
0.941243,0.00423286
0.942373,0.00454655
0.943503,0.00486441
0.944633,0.00518462
0.945763,0.00550796
0.946893,0.00583587
0.948023,0.00616979
0.949153,0.00651116
0.950282,0.00686108
0.951412,0.0072192
0.952542,0.00758486
0.953672,0.00795736
0.954802,0.00833602
0.955932,0.00872034
0.957062,0.00911059
0.958192,0.0095072
0.959322,0.00991062
0.960452,0.0103213
0.961582,0.0107396
0.962712,0.0111654
0.963842,0.0115985
0.964972,0.0120388
0.966102,0.0124862
0.967232,0.0129404
0.968362,0.0134016
0.969492,0.01387
0.970621,0.0143456
0.971751,0.0148287
0.972881,0.0153193
0.974011,0.0158175
0.975141,0.0163231
0.976271,0.0168363
0.977401,0.0173569
0.978531,0.0178849
0.979661,0.0184204
0.980791,0.0189633
0.981921,0.0195139
0.983051,0.020072
0.984181,0.0206379
0.985311,0.0212113
0.986441,0.0217925
0.987571,0.0223813
0.988701,0.0229777
0.989831,0.0235818
0.99096,0.0241936
0.99209,0.024813
0.99322,0.0254401
0.99435,0.0260749
0.99548,0.0267175
0.99661,0.0273677
0.99774,0.0280257
0.99887,0.0286913
1,0.0293646


==> examples/envelope.data/x-s-points.csv <==
x,y
0,3
0.00168067,3.02633
0.00336134,3.03812
0.00504202,3.0355
0.00672269,3.01866
0.00840336,2.98787
0.010084,2.94349
0.0117647,2.88594
0.0134454,2.81572
0.0151261,2.73338
0.0168067,2.63955
0.0184874,2.53492
0.0201681,2.42024
0.0218487,2.29629
0.0235294,2.16394
0.0252101,2.02406
0.0268908,1.87757
0.0285714,1.72544
0.0302521,1.56865
0.0319328,1.4082
0.0336134,1.2451
0.0352941,1.0804
0.0369748,0.91511
0.0386555,0.750266
0.0403361,0.586884
0.0420168,0.42597
0.0436975,0.268508
0.0453782,0.115454
0.0470588,-0.0322623
0.0487395,-0.173751
0.0504202,-0.308161
0.0521008,-0.434688
0.0537815,-0.552577
0.0554622,-0.661125
0.0571429,-0.759688
0.0588235,-0.847681
0.0605042,-0.924584
0.0621849,-0.989941
0.0638655,-1.04336
0.0655462,-1.08453
0.0672269,-1.11319
0.0689076,-1.12917
0.0705882,-1.13236
0.0722689,-1.12272
0.0739496,-1.10028
0.0756303,-1.06516
0.0773109,-1.01751
0.0789916,-0.957569
0.0806723,-0.885644
0.0823529,-0.802092
0.0840336,-0.707331
0.0857143,-0.601836
0.087395,-0.486132
0.0890756,-0.360792
0.0907563,-0.226434
0.092437,-0.083713
0.0941176,0.066678
0.0957983,0.224017
0.097479,0.387554
0.0991597,0.55652
0.10084,0.730128
0.102521,0.90758
0.104202,1.08807
0.105882,1.27079
0.107563,1.45493
0.109244,1.6397
0.110924,1.8243
0.112605,2.00798
0.114286,2.18996
0.115966,2.36953
0.117647,2.54599
0.119328,2.71866
0.121008,2.88691
0.122689,3.05014
0.12437,3.20779
0.12605,3.35935
0.127731,3.50433
0.129412,3.64231
0.131092,3.7729
0.132773,3.89579
0.134454,4.01067
0.136134,4.11732
0.137815,4.21555
0.139496,4.30523
0.141176,4.38625
0.142857,4.4586
0.144538,4.52226
0.146218,4.5773
0.147899,4.62381
0.14958,4.66193
0.151261,4.69183
0.152941,4.71374
0.154622,4.72791
0.156303,4.73463
0.157983,4.73421
0.159664,4.72699
0.161345,4.71335
0.163025,4.69368
0.164706,4.6684
0.166387,4.63792
0.168067,4.6027
0.169748,4.56319
0.171429,4.51985
0.173109,4.47314
0.17479,4.42354
0.176471,4.37151
0.178151,4.31752
0.179832,4.26204
0.181513,4.20551
0.183193,4.14838
0.184874,4.09109
0.186555,4.03405
0.188235,3.97767
0.189916,3.92235
0.191597,3.86844
0.193277,3.81632
0.194958,3.7663
0.196639,3.71871
0.198319,3.67385
0.2,3.63197
0.201681,3.59333
0.203361,3.55816
0.205042,3.52667
0.206723,3.49904
0.208403,3.47545
0.210084,3.45602
0.211765,3.44088
0.213445,3.43015
0.215126,3.42389
0.216807,3.42219
0.218487,3.42508
0.220168,3.43259
0.221849,3.44475
0.223529,3.46155
0.22521,3.48297
0.226891,3.50899
0.228571,3.53956
0.230252,3.57464
0.231933,3.61415
0.233613,3.65802
0.235294,3.70617
0.236975,3.7585
0.238655,3.81491
0.240336,3.87528
0.242017,3.93949
0.243697,4.00742
0.245378,4.07894
0.247059,4.15389
0.248739,4.23214
0.25042,4.31352
0.252101,4.39788
0.253782,4.48505
0.255462,4.57484
0.257143,4.66708
0.258824,4.76158
0.260504,4.85815
0.262185,4.95657
0.263866,5.05665
0.265546,5.15816
0.267227,5.26088
0.268908,5.36458
0.270588,5.46902
0.272269,5.57395
0.27395,5.67913
0.27563,5.78429
0.277311,5.88916
0.278992,5.99347
0.280672,6.09695
0.282353,6.19931
0.284034,6.30027
0.285714,6.39952
0.287395,6.49678
0.289076,6.59175
0.290756,6.68413
0.292437,6.77361
0.294118,6.85992
0.295798,6.94274
0.297479,7.0218
0.29916,7.0968
0.30084,7.16747
0.302521,7.23354
0.304202,7.29476
0.305882,7.35087
0.307563,7.40166
0.309244,7.4469
0.310924,7.48639
0.312605,7.51997
0.314286,7.54748
0.315966,7.56879
0.317647,7.58378
0.319328,7.59239
0.321008,7.59456
0.322689,7.59027
0.32437,7.57954
0.32605,7.5624
0.327731,7.53892
0.329412,7.50924
0.331092,7.47348
0.332773,7.43182
0.334454,7.3845
0.336134,7.33175
0.337815,7.27387
0.339496,7.21118
0.341176,7.14405
0.342857,7.07285
0.344538,6.99803
0.346218,6.92002
0.347899,6.83933
0.34958,6.75647
0.351261,6.67196
0.352941,6.58639
0.354622,6.50033
0.356303,6.41438
0.357983,6.32916
0.359664,6.2453
0.361345,6.16344
0.363025,6.08423
0.364706,6.0083
0.366387,5.9363
0.368067,5.86886
0.369748,5.80662
0.371429,5.75019
0.373109,5.70016
0.37479,5.6571
0.376471,5.62158
0.378151,5.5941
0.379832,5.57515
0.381513,5.5652
0.383193,5.56463
0.384874,5.57384
0.386555,5.59313
0.388235,5.62277
0.389916,5.66301
0.391597,5.71398
0.393277,5.77582
0.394958,5.84858
0.396639,5.93224
0.398319,6.02674
0.4,6.13197
0.401681,6.24772
0.403361,6.37374
0.405042,6.50974
0.406723,6.65534
0.408403,6.8101
0.410084,6.97355
0.411765,7.14513
0.413445,7.32427
0.415126,7.51029
0.416807,7.70252
0.418487,7.90022
0.420168,8.1026
0.421849,8.30886
0.423529,8.51813
0.42521,8.72955
0.426891,8.94222
0.428571,9.15521
0.430252,9.3676
0.431933,9.57845
0.433613,9.78681
0.435294,9.99176
0.436975,10.1923
0.438655,10.3877
0.440336,10.5768
0.442017,10.7589
0.443697,10.9331
0.445378,11.0986
0.447059,11.2547
0.448739,11.4006
0.45042,11.5355
0.452101,11.6591
0.453782,11.7705
0.455462,11.8694
0.457143,11.9554
0.458824,12.0279
0.460504,12.0869
0.462185,12.1319
0.463866,12.1629
0.465546,12.1798
0.467227,12.1826
0.468908,12.1713
0.470588,12.1462
0.472269,12.1075
0.47395,12.0554
0.47563,11.9903
0.477311,11.9128
0.478992,11.8232
0.480672,11.7223
0.482353,11.6107
0.484034,11.489
0.485714,11.3581
0.487395,11.2188
0.489076,11.072
0.490756,10.9185
0.492437,10.7593
0.494118,10.5955
0.495798,10.428
0.497479,10.2579
0.49916,10.0861
0.50084,9.91387
0.502521,9.74214
0.504202,9.572
0.505882,9.40449
0.507563,9.24066
0.509244,9.08151
0.510924,8.92804
0.512605,8.78119
0.514286,8.64188
0.515966,8.51098
0.517647,8.38933
0.519328,8.27769
0.521008,8.17677
0.522689,8.08725
0.52437,8.0097
0.52605,7.94464
0.527731,7.89255
0.529412,7.85379
0.531092,7.82867
0.532773,7.81742
0.534454,7.82021
0.536134,7.8371
0.537815,7.86811
0.539496,7.91314
0.541176,7.97206
0.542857,8.04463
0.544538,8.13056
0.546218,8.22947
0.547899,8.34094
0.54958,8.46445
0.551261,8.59945
0.552941,8.74531
0.554622,8.90136
0.556303,9.06688
0.557983,9.2411
0.559664,9.4232
0.561345,9.61234
0.563025,9.80766
0.564706,10.0082
0.566387,10.2132
0.568067,10.4215
0.569748,10.6324
0.571429,10.8448
0.573109,11.0578
0.57479,11.2705
0.576471,11.4819
0.578151,11.6911
0.579832,11.8974
0.581513,12.0998
0.583193,12.2975
0.584874,12.4897
0.586555,12.6757
0.588235,12.8549
0.589916,13.0265
0.591597,13.1899
0.593277,13.3447
0.594958,13.4903
0.596639,13.6263
0.598319,13.7523
0.6,13.868
0.601681,13.9733
0.603361,14.0678
0.605042,14.1514
0.606723,14.2242
0.608403,14.286
0.610084,14.337
0.611765,14.3772
0.613445,14.4069
0.615126,14.4262
0.616807,14.4354
0.618487,14.4348
0.620168,14.4248
0.621849,14.4059
0.623529,14.3784
0.62521,14.3429
0.626891,14.2998
0.628571,14.2498
0.630252,14.1934
0.631933,14.1311
0.633613,14.0637
0.635294,13.9917
0.636975,13.9158
0.638655,13.8366
0.640336,13.7547
0.642017,13.6708
0.643697,13.5856
0.645378,13.4997
0.647059,13.4136
0.648739,13.328
0.65042,13.2435
0.652101,13.1607
0.653782,13.08
0.655462,13.002
0.657143,12.9271
0.658824,12.856
0.660504,12.7888
0.662185,12.7261
0.663866,12.6682
0.665546,12.6155
0.667227,12.5682
0.668908,12.5265
0.670588,12.4908
0.672269,12.4611
0.67395,12.4376
0.67563,12.4205
0.677311,12.4097
0.678992,12.4054
0.680672,12.4076
0.682353,12.4162
0.684034,12.4312
0.685714,12.4525
0.687395,12.48
0.689076,12.5136
0.690756,12.5531
0.692437,12.5983
0.694118,12.6491
0.695798,12.7052
0.697479,12.7665
0.69916,12.8325
0.70084,12.9032
0.702521,12.9782
0.704202,13.0573
0.705882,13.1401
0.707563,13.2264
0.709244,13.3159
0.710924,13.4083
0.712605,13.5032
0.714286,13.6005
0.715966,13.6997
0.717647,13.8007
0.719328,13.903
0.721008,14.0065
0.722689,14.1108
0.72437,14.2157
0.72605,14.3209
0.727731,14.426
0.729412,14.531
0.731092,14.6354
0.732773,14.7391
0.734454,14.8418
0.736134,14.9434
0.737815,15.0434
0.739496,15.1419
0.741176,15.2384
0.742857,15.3329
0.744538,15.4252
0.746218,15.515
0.747899,15.6021
0.74958,15.6865
0.751261,15.7679
0.752941,15.8461
0.754622,15.9211
0.756303,15.9926
0.757983,16.0605
0.759664,16.1247
0.761345,16.1851
0.763025,16.2415
0.764706,16.2938
0.766387,16.342
0.768067,16.3858
0.769748,16.4254
0.771429,16.4604
0.773109,16.491
0.77479,16.517
0.776471,16.5385
0.778151,16.5553
0.779832,16.5674
0.781513,16.5749
0.783193,16.5778
0.784874,16.5761
0.786555,16.5699
0.788235,16.5591
0.789916,16.544
0.791597,16.5246
0.793277,16.501
0.794958,16.4733
0.796639,16.4418
0.798319,16.4067
0.8,16.368
0.801681,16.3262
0.803361,16.2813
0.805042,16.2337
0.806723,16.1837
0.808403,16.1316
0.810084,16.0777
0.811765,16.0223
0.813445,15.966
0.815126,15.9089
0.816807,15.8516
0.818487,15.7945
0.820168,15.738
0.821849,15.6825
0.823529,15.6285
0.82521,15.5765
0.826891,15.5269
0.828571,15.4802
0.830252,15.4368
0.831933,15.3973
0.833613,15.3621
0.835294,15.3316
0.836975,15.3063
0.838655,15.2866
0.840336,15.273
0.842017,15.2658
0.843697,15.2654
0.845378,15.2721
0.847059,15.2863
0.848739,15.3082
0.85042,15.3381
0.852101,15.3762
0.853782,15.4227
0.855462,15.4777
0.857143,15.5414
0.858824,15.6137
0.860504,15.6948
0.862185,15.7844
0.863866,15.8827
0.865546,15.9893
0.867227,16.1042
0.868908,16.2271
0.870588,16.3577
0.872269,16.4957
0.87395,16.6407
0.87563,16.7922
0.877311,16.9499
0.878992,17.1131
0.880672,17.2813
0.882353,17.454
0.884034,17.6305
0.885714,17.81
0.887395,17.992
0.889076,18.1757
0.890756,18.3603
0.892437,18.5451
0.894118,18.7292
0.895798,18.9119
0.897479,19.0924
0.89916,19.2699
0.90084,19.4435
0.902521,19.6124
0.904202,19.776
0.905882,19.9333
0.907563,20.0837
0.909244,20.2264
0.910924,20.3608
0.912605,20.4861
0.914286,20.6018
0.915966,20.7073
0.917647,20.8021
0.919328,20.8856
0.921008,20.9576
0.922689,21.0175
0.92437,21.0652
0.92605,21.1003
0.927731,21.1227
0.929412,21.1324
0.931092,21.1292
0.932773,21.1132
0.934454,21.0845
0.936134,21.0434
0.937815,20.9899
0.939496,20.9246
0.941176,20.8477
0.942857,20.7597
0.944538,20.6611
0.946218,20.5526
0.947899,20.4347
0.94958,20.3082
0.951261,20.1738
0.952941,20.0323
0.954622,19.8845
0.956303,19.7315
0.957983,19.574
0.959664,19.4131
0.961345,19.2497
0.963025,19.0849
0.964706,18.9196
0.966387,18.7549
0.968067,18.5918
0.969748,18.4314
0.971429,18.2746
0.973109,18.1224
0.97479,17.9759
0.976471,17.8361
0.978151,17.7037
0.979832,17.5798
0.981513,17.4651
0.983193,17.3605
0.984874,17.2666
0.986555,17.1843
0.988235,17.1141
0.989916,17.0565
0.991597,17.0121
0.993277,16.9813
0.994958,16.9645
0.996639,16.9619
0.998319,16.9737
1,17


==> examples/envelope.data/x-s.csv <==
x,y
0,3
0.00112994,3.01931
0.00225989,3.03202
0.00338983,3.03819
0.00451977,3.03785
0.00564972,3.03105
0.00677966,3.01784
0.0079096,2.99833
0.00903955,2.97264
0.0101695,2.94088
0.0112994,2.90318
0.0124294,2.85966
0.0135593,2.8105
0.0146893,2.7559
0.0158192,2.69603
0.0169492,2.6311
0.0180791,2.56129
0.019209,2.48686
0.020339,2.40803
0.0214689,2.32507
0.0225989,2.23822
0.0237288,2.14772
0.0248588,2.05387
0.0259887,1.95695
0.0271186,1.85725
0.0282486,1.75506
0.0293785,1.65067
0.0305085,1.54438
0.0316384,1.43652
0.0327684,1.32738
0.0338983,1.21727
0.0350282,1.10652
0.0361582,0.99543
0.0372881,0.884312
0.0384181,0.773481
0.039548,0.663249
0.040678,0.553925
0.0418079,0.445807
0.0429379,0.339191
0.0440678,0.234369
0.0451977,0.131638
0.0463277,0.0312849
0.0474576,-0.0664253
0.0485876,-0.161234
0.0497175,-0.252884
0.0508475,-0.341116
0.0519774,-0.425681
0.0531073,-0.506364
0.0542373,-0.582958
0.0553672,-0.655256
0.0564972,-0.723053
0.0576271,-0.786152
0.0587571,-0.8444
0.059887,-0.897654
0.0610169,-0.94577
0.0621469,-0.988607
0.0632768,-1.02603
0.0644068,-1.05796
0.0655367,-1.08432
0.0666667,-1.10504
0.0677966,-1.12005
0.0689266,-1.12928
0.0700565,-1.13273
0.0711864,-1.13039
0.0723164,-1.12226
0.0734463,-1.10835
0.0745763,-1.08867
0.0757062,-1.06326
0.0768362,-1.03221
0.0779661,-0.995589
0.079096,-0.953456
0.080226,-0.905896
0.0813559,-0.85303
0.0824859,-0.794991
0.0836158,-0.731911
0.0847458,-0.663921
0.0858757,-0.591161
0.0870056,-0.513808
0.0881356,-0.432044
0.0892655,-0.346051
0.0903955,-0.256014
0.0915254,-0.162121
0.0926554,-0.0645861
0.0937853,0.0363698
0.0949153,0.140527
0.0960452,0.247665
0.0971751,0.357561
0.0983051,0.469976
0.099435,0.58467
0.100565,0.701401
0.101695,0.819927
0.102825,0.940008
0.103955,1.0614
0.105085,1.18385
0.106215,1.30711
0.107345,1.43095
0.108475,1.55512
0.109605,1.67937
0.110734,1.80348
0.111864,1.9272
0.112994,2.05031
0.114124,2.17258
0.115254,2.29378
0.116384,2.41371
0.117514,2.53217
0.118644,2.64893
0.119774,2.7638
0.120904,2.87659
0.122034,2.98714
0.123164,3.09527
0.124294,3.2008
0.125424,3.30358
0.126554,3.40346
0.127684,3.50032
0.128814,3.59402
0.129944,3.68445
0.131073,3.77147
0.132203,3.85501
0.133333,3.93498
0.134463,4.0113
0.135593,4.0839
0.136723,4.1527
0.137853,4.21767
0.138983,4.27877
0.140113,4.33599
0.141243,4.38929
0.142373,4.43865
0.143503,4.48407
0.144633,4.52559
0.145763,4.56322
0.146893,4.59698
0.148023,4.62689
0.149153,4.65302
0.150282,4.67541
0.151412,4.69414
0.152542,4.70926
0.153672,4.72085
0.154802,4.72898
0.155932,4.73377
0.157062,4.7353
0.158192,4.73368
0.159322,4.72899
0.160452,4.72137
0.161582,4.71093
0.162712,4.69779
0.163842,4.68208
0.164972,4.66391
0.166102,4.64343
0.167232,4.62078
0.168362,4.59608
0.169492,4.56948
0.170621,4.54111
0.171751,4.51112
0.172881,4.47966
0.174011,4.44685
0.175141,4.41285
0.176271,4.3778
0.177401,4.34183
0.178531,4.3051
0.179661,4.26774
0.180791,4.22988
0.181921,4.19167
0.183051,4.15324
0.184181,4.11471
0.185311,4.07622
0.186441,4.0379
0.187571,3.99986
0.188701,3.96224
0.189831,3.92513
0.19096,3.88866
0.19209,3.85293
0.19322,3.81805
0.19435,3.78413
0.19548,3.75124
0.19661,3.7195
0.19774,3.68898
0.19887,3.65978
0.2,3.63197
0.20113,3.60562
0.20226,3.5808
0.20339,3.55759
0.20452,3.53605
0.20565,3.51623
0.20678,3.49818
0.20791,3.48195
0.20904,3.46759
0.210169,3.45514
0.211299,3.44464
0.212429,3.43611
0.213559,3.42958
0.214689,3.42508
0.215819,3.42264
0.216949,3.42226
0.218079,3.42395
0.219209,3.42774
0.220339,3.43361
0.221469,3.4416
0.222599,3.45168
0.223729,3.46385
0.224859,3.47811
0.225989,3.49445
0.227119,3.51287
0.228249,3.53334
0.229379,3.55585
0.230508,3.58038
0.231638,3.60691
0.232768,3.63542
0.233898,3.66589
0.235028,3.69828
0.236158,3.73256
0.237288,3.76871
0.238418,3.8067
0.239548,3.84648
0.240678,3.88803
0.241808,3.93131
0.242938,3.97627
0.244068,4.02288
0.245198,4.0711
0.246328,4.12087
0.247458,4.17217
0.248588,4.22494
0.249718,4.27913
0.250847,4.3347
0.251977,4.39159
0.253107,4.44976
0.254237,4.50914
0.255367,4.5697
0.256497,4.63137
0.257627,4.69409
0.258757,4.7578
0.259887,4.82246
0.261017,4.88799
0.262147,4.95433
0.263277,5.02142
0.264407,5.08919
0.265537,5.15758
0.266667,5.22652
0.267797,5.29594
0.268927,5.36576
0.270056,5.43591
0.271186,5.50632
0.272316,5.57692
0.273446,5.64763
0.274576,5.71836
0.275706,5.78903
0.276836,5.85958
0.277966,5.9299
0.279096,5.99993
0.280226,6.06957
0.281356,6.13874
0.282486,6.20735
0.283616,6.27532
0.284746,6.34255
0.285876,6.40895
0.287006,6.47444
0.288136,6.53893
0.289266,6.60232
0.290395,6.66453
0.291525,6.72545
0.292655,6.78502
0.293785,6.84312
0.294915,6.89968
0.296045,6.9546
0.297175,7.0078
0.298305,7.05919
0.299435,7.10868
0.300565,7.1562
0.301695,7.20165
0.302825,7.24497
0.303955,7.28608
0.305085,7.32489
0.306215,7.36134
0.307345,7.39536
0.308475,7.42689
0.309605,7.45587
0.310734,7.48223
0.311864,7.50591
0.312994,7.52689
0.314124,7.5451
0.315254,7.56053
0.316384,7.57311
0.317514,7.58283
0.318644,7.58966
0.319774,7.59359
0.320904,7.59462
0.322034,7.59272
0.323164,7.58789
0.324294,7.58016
0.325424,7.56953
0.326554,7.55603
0.327684,7.53968
0.328814,7.52051
0.329944,7.49857
0.331073,7.47391
0.332203,7.44659
0.333333,7.41667
0.334463,7.38422
0.335593,7.34931
0.336723,7.31204
0.337853,7.27251
0.338983,7.2308
0.340113,7.18703
0.341243,7.1413
0.342373,7.09375
0.343503,7.04451
0.344633,6.9937
0.345763,6.94147
0.346893,6.88795
0.348023,6.83331
0.349153,6.77771
0.350282,6.72131
0.351412,6.66427
0.352542,6.60676
0.353672,6.54897
0.354802,6.49108
0.355932,6.43328
0.357062,6.37573
0.358192,6.31865
0.359322,6.26222
0.360452,6.20663
0.361582,6.15208
0.362712,6.09877
0.363842,6.04689
0.364972,5.99663
0.366102,5.94819
0.367232,5.90178
0.368362,5.85757
0.369492,5.81576
0.370621,5.77653
0.371751,5.74006
0.372881,5.70654
0.374011,5.67615
0.375141,5.64904
0.376271,5.62539
0.377401,5.60533
0.378531,5.58905
0.379661,5.57668
0.380791,5.56835
0.381921,5.56419
0.383051,5.5643
0.384181,5.56883
0.385311,5.57787
0.386441,5.5915
0.387571,5.6098
0.388701,5.63284
0.389831,5.66069
0.39096,5.69341
0.39209,5.73103
0.39322,5.77356
0.39435,5.82101
0.39548,5.8734
0.39661,5.93073
0.39774,5.99297
0.39887,6.06006
0.4,6.13196
0.40113,6.20863
0.40226,6.29
0.40339,6.37597
0.40452,6.46644
0.40565,6.5613
0.40678,6.66043
0.40791,6.76371
0.40904,6.87098
0.410169,6.98209
0.411299,7.09685
0.412429,7.2151
0.413559,7.33666
0.414689,7.46133
0.415819,7.58887
0.416949,7.71908
0.418079,7.85172
0.419209,7.98659
0.420339,8.12342
0.421469,8.26195
0.422599,8.40194
0.423729,8.54311
0.424859,8.68522
0.425989,8.82797
0.427119,8.9711
0.428249,9.11432
0.429379,9.25734
0.430508,9.39989
0.431638,9.54167
0.432768,9.68241
0.433898,9.82182
0.435028,9.9596
0.436158,10.0955
0.437288,10.2292
0.438418,10.3604
0.439548,10.4889
0.440678,10.6144
0.441808,10.7367
0.442938,10.8554
0.444068,10.9704
0.445198,11.0813
0.446328,11.188
0.447458,11.2902
0.448588,11.3878
0.449718,11.4805
0.450847,11.5681
0.451977,11.6504
0.453107,11.7273
0.454237,11.7986
0.455367,11.8642
0.456497,11.9239
0.457627,11.9777
0.458757,12.0253
0.459887,12.0668
0.461017,12.1021
0.462147,12.131
0.463277,12.1537
0.464407,12.1699
0.465537,12.1797
0.466667,12.1832
0.467797,12.1803
0.468927,12.1711
0.470056,12.1557
0.471186,12.134
0.472316,12.1062
0.473446,12.0723
0.474576,12.0326
0.475706,11.9871
0.476836,11.9359
0.477966,11.8792
0.479096,11.8173
0.480226,11.7502
0.481356,11.6782
0.482486,11.6014
0.483616,11.5201
0.484746,11.4346
0.485876,11.3451
0.487006,11.2518
0.488136,11.155
0.489266,11.0549
0.490395,10.9519
0.491525,10.8463
0.492655,10.7383
0.493785,10.6282
0.494915,10.5164
0.496045,10.4032
0.497175,10.2888
0.498305,10.1736
0.499435,10.0579
0.500565,9.94208
0.501695,9.82641
0.502825,9.71123
0.503955,9.59685
0.505085,9.48359
0.506215,9.37177
0.507345,9.2617
0.508475,9.15369
0.509605,9.04805
0.510734,8.94507
0.511864,8.84503
0.512994,8.74821
0.514124,8.6549
0.515254,8.56536
0.516384,8.47985
0.517514,8.3986
0.518644,8.32184
0.519774,8.24981
0.520904,8.18272
0.522034,8.12076
0.523164,8.06411
0.524294,8.01293
0.525424,7.9674
0.526554,7.92766
0.527684,7.89385
0.528814,7.86604
0.529944,7.84435
0.531073,7.82886
0.532203,7.81967
0.533333,7.8168
0.534463,7.82028
0.535593,7.83012
0.536723,7.84635
0.537853,7.86897
0.538983,7.89793
0.540113,7.93319
0.541243,7.97467
0.542373,8.02232
0.543503,8.07608
0.544633,8.13581
0.545763,8.2014
0.546893,8.2727
0.548023,8.3496
0.549153,8.43193
0.550282,8.51954
0.551412,8.61221
0.552542,8.70975
0.553672,8.81198
0.554802,8.91869
0.555932,9.02964
0.557062,9.1446
0.558192,9.26332
0.559322,9.38556
0.560452,9.51106
0.561582,9.63958
0.562712,9.77082
0.563842,9.90452
0.564972,10.0404
0.566102,10.1782
0.567232,10.3176
0.568362,10.4583
0.569492,10.6001
0.570621,10.7427
0.571751,10.8857
0.572881,11.0289
0.574011,11.172
0.575141,11.3148
0.576271,11.4569
0.577401,11.5981
0.578531,11.738
0.579661,11.8766
0.580791,12.0134
0.581921,12.1483
0.583051,12.2809
0.584181,12.4111
0.585311,12.5387
0.586441,12.6633
0.587571,12.7849
0.588701,12.9031
0.589831,13.0179
0.59096,13.129
0.59209,13.2363
0.59322,13.3396
0.59435,13.4387
0.59548,13.5336
0.59661,13.624
0.59774,13.71
0.59887,13.7914
0.6,13.868
0.60113,13.9399
0.60226,14.007
0.60339,14.0693
0.60452,14.1266
0.60565,14.179
0.60678,14.2264
0.60791,14.269
0.60904,14.3066
0.610169,14.3393
0.611299,14.3672
0.612429,14.3902
0.613559,14.4085
0.614689,14.4221
0.615819,14.4312
0.616949,14.4357
0.618079,14.4358
0.619209,14.4317
0.620339,14.4233
0.621469,14.411
0.622599,14.3947
0.623729,14.3746
0.624859,14.351
0.625989,14.3239
0.627119,14.2935
0.628249,14.2599
0.629379,14.2235
0.630508,14.1842
0.631638,14.1424
0.632768,14.0982
0.633898,14.0518
0.635028,14.0034
0.636158,13.9531
0.637288,13.9012
0.638418,13.8479
0.639548,13.7934
0.640678,13.7378
0.641808,13.6814
0.642938,13.6243
0.644068,13.5667
0.645198,13.5089
0.646328,13.451
0.647458,13.3932
0.648588,13.3357
0.649718,13.2787
0.650847,13.2223
0.651977,13.1667
0.653107,13.1121
0.654237,13.0585
0.655367,13.0063
0.656497,12.9555
0.657627,12.9062
0.658757,12.8587
0.659887,12.813
0.661017,12.7692
0.662147,12.7275
0.663277,12.688
0.664407,12.6507
0.665537,12.6158
0.666667,12.5833
0.667797,12.5534
0.668927,12.5261
0.670056,12.5014
0.671186,12.4795
0.672316,12.4603
0.673446,12.444
0.674576,12.4305
0.675706,12.4198
0.676836,12.4121
0.677966,12.4073
0.679096,12.4054
0.680226,12.4064
0.681356,12.4103
0.682486,12.4172
0.683616,12.4269
0.684746,12.4395
0.685876,12.4549
0.687006,12.4731
0.688136,12.4941
0.689266,12.5178
0.690395,12.5441
0.691525,12.5731
0.692655,12.6046
0.693785,12.6387
0.694915,12.6751
0.696045,12.7139
0.697175,12.755
0.698305,12.7983
0.699435,12.8438
0.700565,12.8913
0.701695,12.9408
0.702825,12.9922
0.703955,13.0454
0.705085,13.1003
0.706215,13.1569
0.707345,13.215
0.708475,13.2745
0.709605,13.3355
0.710734,13.3977
0.711864,13.4611
0.712994,13.5256
0.714124,13.591
0.715254,13.6575
0.716384,13.7247
0.717514,13.7926
0.718644,13.8613
0.719774,13.9304
0.720904,14.0001
0.722034,14.0701
0.723164,14.1404
0.724294,14.211
0.725424,14.2816
0.726554,14.3524
0.727684,14.4231
0.728814,14.4937
0.729944,14.5641
0.731073,14.6342
0.732203,14.7041
0.733333,14.7735
0.734463,14.8424
0.735593,14.9108
0.736723,14.9786
0.737853,15.0457
0.738983,15.112
0.740113,15.1775
0.741243,15.2422
0.742373,15.3059
0.743503,15.3686
0.744633,15.4303
0.745763,15.4909
0.746893,15.5502
0.748023,15.6084
0.749153,15.6653
0.750282,15.7209
0.751412,15.7751
0.752542,15.8278
0.753672,15.8791
0.754802,15.9289
0.755932,15.9771
0.757062,16.0237
0.758192,16.0687
0.759322,16.112
0.760452,16.1535
0.761582,16.1933
0.762712,16.2313
0.763842,16.2674
0.764972,16.3017
0.766102,16.3341
0.767232,16.3646
0.768362,16.3931
0.769492,16.4196
0.770621,16.4442
0.771751,16.4667
0.772881,16.4871
0.774011,16.5055
0.775141,16.5219
0.776271,16.5362
0.777401,16.5483
0.778531,16.5584
0.779661,16.5664
0.780791,16.5723
0.781921,16.576
0.783051,16.5777
0.784181,16.5774
0.785311,16.5749
0.786441,16.5704
0.787571,16.5639
0.788701,16.5554
0.789831,16.5449
0.79096,16.5324
0.79209,16.518
0.79322,16.5018
0.79435,16.4838
0.79548,16.464
0.79661,16.4424
0.79774,16.4192
0.79887,16.3944
0.8,16.368
0.80113,16.3402
0.80226,16.311
0.80339,16.2805
0.80452,16.2488
0.80565,16.2159
0.80678,16.1819
0.80791,16.1471
0.80904,16.1113
0.810169,16.0749
0.811299,16.0378
0.812429,16.0001
0.813559,15.9621
0.814689,15.9238
0.815819,15.8853
0.816949,15.8468
0.818079,15.8083
0.819209,15.7701
0.820339,15.7323
0.821469,15.6949
0.822599,15.6582
0.823729,15.6222
0.824859,15.5872
0.825989,15.5532
0.827119,15.5203
0.828249,15.4889
0.829379,15.4589
0.830508,15.4305
0.831638,15.4039
0.832768,15.3792
0.833898,15.3566
0.835028,15.3361
0.836158,15.3179
0.837288,15.3022
0.838418,15.2891
0.839548,15.2786
0.840678,15.271
0.841808,15.2663
0.842938,15.2647
0.844068,15.2662
0.845198,15.271
0.846328,15.2792
0.847458,15.2907
0.848588,15.3059
0.849718,15.3246
0.850847,15.347
0.851977,15.3731
0.853107,15.403
0.854237,15.4368
0.855367,15.4744
0.856497,15.5159
0.857627,15.5614
0.858757,15.6107
0.859887,15.664
0.861017,15.7212
0.862147,15.7823
0.863277,15.8473
0.864407,15.9161
0.865537,15.9887
0.866667,16.065
0.867797,16.145
0.868927,16.2285
0.870056,16.3156
0.871186,16.406
0.872316,16.4997
0.873446,16.5965
0.874576,16.6964
0.875706,16.7992
0.876836,16.9047
0.877966,17.0129
0.879096,17.1234
0.880226,17.2362
0.881356,17.3511
0.882486,17.4678
0.883616,17.5863
0.884746,17.7062
0.885876,17.8274
0.887006,17.9497
0.888136,18.0728
0.889266,18.1965
0.890395,18.3206
0.891525,18.4449
0.892655,18.569
0.893785,18.6929
0.894915,18.8162
0.896045,18.9386
0.897175,19.06
0.898305,19.1801
0.899435,19.2986
0.900565,19.4153
0.901695,19.53
0.902825,19.6424
0.903955,19.7523
0.905085,19.8595
0.906215,19.9636
0.907345,20.0646
0.908475,20.1621
0.909605,20.256
0.910734,20.3461
0.911864,20.432
0.912994,20.5138
0.914124,20.5912
0.915254,20.6639
0.916384,20.7319
0.917514,20.795
0.918644,20.853
0.919774,20.9059
0.920904,20.9535
0.922034,20.9956
0.923164,21.0322
0.924294,21.0633
0.925424,21.0887
0.926554,21.1084
0.927684,21.1223
0.928814,21.1304
0.929944,21.1327
0.931073,21.1293
0.932203,21.12
0.933333,21.105
0.934463,21.0843
0.935593,21.058
0.936723,21.026
0.937853,20.9886
0.938983,20.9458
0.940113,20.8977
0.941243,20.8444
0.942373,20.7862
0.943503,20.7231
0.944633,20.6553
0.945763,20.583
0.946893,20.5064
0.948023,20.4257
0.949153,20.3411
0.950282,20.2529
0.951412,20.1612
0.952542,20.0664
0.953672,19.9687
0.954802,19.8684
0.955932,19.7656
0.957062,19.6608
0.958192,19.5542
0.959322,19.4461
0.960452,19.3368
0.961582,19.2265
0.962712,19.1157
0.963842,19.0046
0.964972,18.8935
0.966102,18.7827
0.967232,18.6726
0.968362,18.5635
0.969492,18.4556
0.970621,18.3493
0.971751,18.2449
0.972881,18.1427
0.974011,18.043
0.975141,17.9461
0.976271,17.8523
0.977401,17.7618
0.978531,17.6749
0.979661,17.592
0.980791,17.5131
0.981921,17.4387
0.983051,17.3689
0.984181,17.304
0.985311,17.2441
0.986441,17.1895
0.987571,17.1403
0.988701,17.0968
0.989831,17.0591
0.99096,17.0274
0.99209,17.0017
0.99322,16.9822
0.99435,16.969
0.99548,16.9622
0.99661,16.9618
0.99774,16.968
0.99887,16.9807
1,17


==> examples/regop.data/0-abserr.csv <==
x,y
0,0.116376
0.00112994,0.0431269
0.00225989,0.00461586
0.00338983,-0.00889664
0.00451977,-0.00715045
0.00564972,0.000114578
0.00677966,0.00495611
0.0079096,0.00662185
0.00903955,0.00615703
0.0101695,0.00460689
0.0112994,0.00301665
0.0124294,0.00221231
0.0135593,0.00214299
0.0146893,0.00253855
0.0158192,0.00312888
0.0169492,0.00364386
0.0180791,0.00387451
0.019209,0.0038564
0.020339,0.00368624
0.0214689,0.00346075
0.0225989,0.00327663
0.0237288,0.00320777
0.0248588,0.00323664
0.0259887,0.00332292
0.0271186,0.00342626
0.0282486,0.00350631
0.0293785,0.00353265
0.0305085,0.00351449
0.0316384,0.00347096
0.0327684,0.0034212
0.0338983,0.00338434
0.0350282,0.00337469
0.0361582,0.0033872
0.0372881,0.00341203
0.0384181,0.00343931
0.039548,0.00345918
0.040678,0.00346437
0.0418079,0.00345793
0.0429379,0.00344552
0.0440678,0.00343277
0.0451977,0.00342534
0.0463277,0.00342734
0.0474576,0.00343673
0.0485876,0.00344995
0.0497175,0.00346344
0.0508475,0.00347361
0.0519774,0.00347785
0.0531073,0.0034772
0.0542373,0.00347366
0.0553672,0.00346921
0.0564972,0.00346584
0.0576271,0.00346524
0.0587571,0.00346784
0.059887,0.0034738
0.0610169,0.00348326
0.0621469,0.00349635
0.0632768,0.00351288
0.0644068,0.00353136
0.0655367,0.00354994
0.0666667,0.0035668
0.0677966,0.00358009
0.0689266,0.00358826
0.0700565,0.00359077
0.0711864,0.00358739
0.0723164,0.00357787
0.0734463,0.00356195
0.0745763,0.00354023
0.0757062,0.00351662
0.0768362,0.00349589
0.0779661,0.00348279
0.079096,0.00348209
0.080226,0.00349671
0.0813559,0.00352232
0.0824859,0.00355275
0.0836158,0.00358184
0.0847458,0.00360342
0.0858757,0.0036128
0.0870056,0.00361113
0.0881356,0.00360102
0.0892655,0.0035851
0.0903955,0.00356598
0.0915254,0.00354606
0.0926554,0.00352683
0.0937853,0.00350956
0.0949153,0.00349551
0.0960452,0.00348594
0.0971751,0.00348164
0.0983051,0.00348139
0.099435,0.0034835
0.100565,0.00348626
0.101695,0.00348798
0.102825,0.00348734
0.103955,0.00348462
0.105085,0.00348046
0.106215,0.00347554
0.107345,0.0034705
0.108475,0.00346593
0.109605,0.00346204
0.110734,0.00345898
0.111864,0.00345687
0.112994,0.00345586
0.114124,0.00345598
0.115254,0.00345683
0.116384,0.00345793
0.117514,0.00345878
0.118644,0.0034589
0.119774,0.00345799
0.120904,0.00345659
0.122034,0.00345546
0.123164,0.00345535
0.124294,0.00345699
0.125424,0.00346085
0.126554,0.00346619
0.127684,0.00347199
0.128814,0.00347721
0.129944,0.00348084
0.131073,0.00348215
0.132203,0.00348167
0.133333,0.00348022
0.134463,0.00347861
0.135593,0.00347769
0.136723,0.00347825
0.137853,0.003481
0.138983,0.00348662
0.140113,0.0034958
0.141243,0.00350922
0.142373,0.00352697
0.143503,0.00354673
0.144633,0.00356559
0.145763,0.00358062
0.146893,0.00358891
0.148023,0.0035884
0.149153,0.00358044
0.150282,0.00356722
0.151412,0.00355096
0.152542,0.00353387
0.153672,0.00351809
0.154802,0.00350566
0.155932,0.00349855
0.157062,0.00349873
0.158192,0.00350819
0.159322,0.00352773
0.160452,0.00355345
0.161582,0.00358032
0.162712,0.00360328
0.163842,0.00361726
0.164972,0.00361861
0.166102,0.00360922
0.167232,0.00359238
0.168362,0.00357138
0.169492,0.00354951
0.170621,0.00352959
0.171751,0.00351253
0.172881,0.00349878
0.174011,0.00348879
0.175141,0.003483
0.176271,0.00348152
0.177401,0.00348308
0.178531,0.00348607
0.179661,0.00348886
0.180791,0.00348985
0.181921,0.00348787
0.183051,0.00348348
0.184181,0.0034777
0.185311,0.00347152
0.186441,0.00346597
0.187571,0.00346183
0.188701,0.00345908
0.189831,0.00345745
0.19096,0.0034567
0.19209,0.00345658
0.19322,0.00345684
0.19435,0.00345728
0.19548,0.00345769
0.19661,0.00345788
0.19774,0.00345765
0.19887,0.00345691
0.2,0.00345612
0.20113,0.00345582
0.20226,0.00345658
0.20339,0.00345897
0.20452,0.00346328
0.20565,0.00346873
0.20678,0.00347429
0.20791,0.00347892
0.20904,0.00348156
0.210169,0.00348156
0.211299,0.00347976
0.212429,0.00347738
0.213559,0.00347563
0.214689,0.00347572
0.215819,0.00347868
0.216949,0.00348469
0.218079,0.00349373
0.219209,0.00350578
0.220339,0.00352083
0.221469,0.00353841
0.222599,0.0035562
0.223729,0.00357142
0.224859,0.00358129
0.225989,0.00358305
0.227119,0.00357501
0.228249,0.00355983
0.229379,0.00354128
0.230508,0.00352312
0.231638,0.00350911
0.232768,0.00350227
0.233898,0.00350266
0.235028,0.00350958
0.236158,0.00352235
0.237288,0.00354027
0.238418,0.00356221
0.239548,0.00358513
0.240678,0.00360553
0.241808,0.00361994
0.242938,0.00362486
0.244068,0.00361798
0.245198,0.00360171
0.246328,0.00357966
0.247458,0.00355544
0.248588,0.00353263
0.249718,0.00351417
0.250847,0.00350034
0.251977,0.00349075
0.253107,0.003485
0.254237,0.00348269
0.255367,0.00348329
0.256497,0.00348564
0.257627,0.00348842
0.258757,0.00349033
0.259887,0.00349006
0.261017,0.0034867
0.262147,0.00348103
0.263277,0.00347422
0.264407,0.00346747
0.265537,0.00346194
0.266667,0.00345853
0.267797,0.00345696
0.268927,0.00345666
0.270056,0.00345705
0.271186,0.00345756
0.272316,0.00345773
0.273446,0.00345756
0.274576,0.00345719
0.275706,0.00345672
0.276836,0.00345627
0.277966,0.00345599
0.279096,0.00345613
0.280226,0.00345695
0.281356,0.00345873
0.282486,0.00346173
0.283616,0.00346604
0.284746,0.00347097
0.285876,0.00347564
0.287006,0.00347918
0.288136,0.0034807
0.289266,0.00347972
0.290395,0.00347729
0.291525,0.00347485
0.292655,0.00347386
0.293785,0.00347573
0.294915,0.00348157
0.296045,0.00349096
0.297175,0.00350316
0.298305,0.00351739
0.299435,0.00353291
0.300565,0.00354869
0.301695,0.00356272
0.302825,0.00357273
0.303955,0.00357644
0.305085,0.00357157
0.306215,0.00355706
0.307345,0.00353662
0.308475,0.00351514
0.309605,0.00349755
0.310734,0.00348875
0.311864,0.00349227
0.312994,0.00350613
0.314124,0.00352697
0.315254,0.00355141
0.316384,0.0035761
0.317514,0.003598
0.318644,0.00361533
0.319774,0.00362664
0.320904,0.00363048
0.322034,0.00362538
0.323164,0.00361072
0.324294,0.00358912
0.325424,0.00356403
0.326554,0.00353889
0.327684,0.00351715
0.328814,0.0035015
0.329944,0.00349156
0.331073,0.00348621
0.332203,0.00348431
0.333333,0.00348474
0.334463,0.00348642
0.335593,0.00348846
0.336723,0.00349002
0.337853,0.00349027
0.338983,0.00348837
0.340113,0.00348382
0.341243,0.00347743
0.342373,0.00347037
0.343503,0.00346378
0.344633,0.00345884
0.345763,0.00345636
0.346893,0.00345588
0.348023,0.00345662
0.349153,0.00345779
0.350282,0.0034586
0.351412,0.00345848
0.352542,0.00345763
0.353672,0.00345649
0.354802,0.00345547
0.355932,0.003455
0.357062,0.00345541
0.358192,0.0034567
0.359322,0.00345879
0.360452,0.00346159
0.361582,0.003465
0.362712,0.00346887
0.363842,0.00347271
0.364972,0.00347597
0.366102,0.00347809
0.367232,0.00347852
0.368362,0.00347704
0.369492,0.00347478
0.370621,0.00347321
0.371751,0.0034738
0.372881,0.00347802
0.374011,0.00348685
0.375141,0.00349932
0.376271,0.00351399
0.377401,0.0035294
0.378531,0.00354408
0.379661,0.0035566
0.380791,0.0035655
0.381921,0.00356934
0.383051,0.00356667
0.384181,0.00355606
0.385311,0.0035372
0.386441,0.00351439
0.387571,0.00349308
0.388701,0.0034787
0.389831,0.00347669
0.39096,0.00349066
0.39209,0.00351677
0.39322,0.00354936
0.39435,0.00358276
0.39548,0.0036113
0.39661,0.00363038
0.39774,0.00363974
0.39887,0.00364021
0.4,0.0036326
0.40113,0.00361773
0.40226,0.00359676
0.40339,0.00357215
0.40452,0.00354672
0.40565,0.00352327
0.40678,0.0035046
0.40791,0.00349278
0.40904,0.0034869
0.410169,0.00348532
0.411299,0.00348639
0.412429,0.00348846
0.413559,0.00349013
0.414689,0.00349088
0.415819,0.00349045
0.416949,0.00348856
0.418079,0.00348495
0.419209,0.00347955
0.420339,0.00347309
0.421469,0.00346652
0.422599,0.0034608
0.423729,0.00345685
0.424859,0.00345533
0.425989,0.00345567
0.427119,0.00345703
0.428249,0.00345853
0.429379,0.00345933
0.430508,0.0034588
0.431638,0.00345737
0.432768,0.00345567
0.433898,0.00345435
0.435028,0.00345409
0.436158,0.00345533
0.437288,0.00345781
0.438418,0.0034611
0.439548,0.00346473
0.440678,0.00346827
0.441808,0.00347132
0.442938,0.00347369
0.444068,0.00347525
0.445198,0.00347589
0.446328,0.00347546
0.447458,0.00347408
0.448588,0.00347281
0.449718,0.00347294
0.450847,0.00347576
0.451977,0.00348257
0.453107,0.00349412
0.454237,0.00350892
0.455367,0.00352497
0.456497,0.00354023
0.457627,0.00355269
0.458757,0.00356061
0.459887,0.00356342
0.461017,0.00356082
0.462147,0.00355254
0.463277,0.00353827
0.464407,0.00351864
0.465537,0.00349778
0.466667,0.00348074
0.467797,0.00347255
0.468927,0.00347828
0.470056,0.00350093
0.471186,0.00353549
0.472316,0.00357492
0.473446,0.00361219
0.474576,0.00364026
0.475706,0.00365375
0.476836,0.00365387
0.477966,0.00364348
0.479096,0.00362543
0.480226,0.00360259
0.481356,0.00357764
0.482486,0.00355261
0.483616,0.00352934
0.484746,0.00350968
0.485876,0.00349547
0.487006,0.00348794
0.488136,0.00348581
0.489266,0.00348716
0.490395,0.00349009
0.491525,0.0034927
0.492655,0.00349345
0.493785,0.00349227
0.494915,0.00348947
0.496045,0.00348534
0.497175,0.0034802
0.498305,0.00347439
0.499435,0.00346846
0.500565,0.00346301
0.501695,0.00345863
0.502825,0.00345591
0.503955,0.00345522
0.505085,0.00345601
0.506215,0.00345749
0.507345,0.00345888
0.508475,0.00345939
0.509605,0.00345851
0.510734,0.00345674
0.511864,0.00345484
0.512994,0.00345358
0.514124,0.00345373
0.515254,0.0034558
0.516384,0.00345931
0.517514,0.0034635
0.518644,0.00346763
0.519774,0.00347096
0.520904,0.00347292
0.522034,0.00347368
0.523164,0.00347357
0.524294,0.00347293
0.525424,0.00347209
0.526554,0.00347151
0.527684,0.00347199
0.528814,0.00347448
0.529944,0.0034799
0.531073,0.00348916
0.532203,0.00350266
0.533333,0.00351856
0.534463,0.00353448
0.535593,0.00354804
0.536723,0.00355687
0.537853,0.00355918
0.538983,0.0035555
0.540113,0.00354699
0.541243,0.00353478
0.542373,0.00352
0.543503,0.00350418
0.544633,0.00349046
0.545763,0.00348235
0.546893,0.00348337
0.548023,0.00349704
0.549153,0.00352513
0.550282,0.00356237
0.551412,0.00360176
0.552542,0.00363627
0.553672,0.00365888
0.554802,0.00366446
0.555932,0.00365535
0.557062,0.00363578
0.558192,0.00360997
0.559322,0.00358215
0.560452,0.00355598
0.561582,0.00353283
0.562712,0.0035135
0.563842,0.00349881
0.564972,0.00348957
0.566102,0.00348612
0.567232,0.00348698
0.568362,0.00349024
0.569492,0.00349395
0.570621,0.00349618
0.571751,0.00349546
0.572881,0.00349214
0.574011,0.00348702
0.575141,0.00348093
0.576271,0.00347467
0.577401,0.00346893
0.578531,0.00346401
0.579661,0.00346006
0.580791,0.00345727
0.581921,0.0034558
0.583051,0.0034557
0.584181,0.00345652
0.585311,0.00345768
0.586441,0.0034586
0.587571,0.00345869
0.588701,0.00345761
0.589831,0.00345587
0.59096,0.00345421
0.59209,0.00345337
0.59322,0.00345409
0.59435,0.00345683
0.59548,0.00346097
0.59661,0.00346557
0.59774,0.00346974
0.59887,0.00347254
0.6,0.00347335
0.60113,0.00347266
0.60226,0.00347123
0.60339,0.00346984
0.60452,0.00346925
0.60565,0.00347018
0.60678,0.00347307
0.60791,0.00347831
0.60904,0.0034863
0.610169,0.00349742
0.611299,0.0035116
0.612429,0.00352689
0.613559,0.00354088
0.614689,0.00355117
0.615819,0.00355534
0.616949,0.00355182
0.618079,0.00354231
0.619209,0.00352937
0.620339,0.00351552
0.621469,0.00350332
0.622599,0.00349509
0.623729,0.00349229
0.624859,0.00349618
0.625989,0.00350801
0.627119,0.00352903
0.628249,0.0035593
0.629379,0.00359416
0.630508,0.00362774
0.631638,0.00365419
0.632768,0.00366765
0.633898,0.00366405
0.635028,0.00364652
0.636158,0.00361996
0.637288,0.00358928
0.638418,0.00355938
0.639548,0.00353433
0.640678,0.00351477
0.641808,0.00350046
0.642938,0.00349121
0.644068,0.00348678
0.645198,0.00348672
0.646328,0.00348954
0.647458,0.00349352
0.648588,0.00349693
0.649718,0.00349803
0.650847,0.0034956
0.651977,0.0034903
0.653107,0.00348332
0.654237,0.00347584
0.655367,0.00346902
0.656497,0.00346381
0.657627,0.00346018
0.658757,0.00345788
0.659887,0.00345668
0.661017,0.0034563
0.662147,0.0034565
0.663277,0.00345699
0.664407,0.0034575
0.665537,0.00345772
0.666667,0.00345738
0.667797,0.00345632
0.668927,0.003455
0.670056,0.00345398
0.671186,0.00345385
0.672316,0.00345519
0.673446,0.00345833
0.674576,0.00346258
0.675706,0.00346702
0.676836,0.00347073
0.677966,0.00347276
0.679096,0.00347253
0.680226,0.0034708
0.681356,0.00346867
0.682486,0.00346722
0.683616,0.00346757
0.684746,0.00347057
0.685876,0.00347621
0.687006,0.00348426
0.688136,0.00349445
0.689266,0.00350656
0.690395,0.00352002
0.691525,0.00353304
0.692655,0.0035435
0.693785,0.0035493
0.694915,0.00354832
0.696045,0.00353944
0.697175,0.00352542
0.698305,0.00350999
0.699435,0.0034969
0.700565,0.00348988
0.701695,0.00349183
0.702825,0.00350217
0.703955,0.0035195
0.705085,0.0035424
0.706215,0.00356946
0.707345,0.00359885
0.708475,0.00362715
0.709605,0.00365053
0.710734,0.00366515
0.711864,0.00366717
0.712994,0.00365422
0.714124,0.00362979
0.715254,0.00359881
0.716384,0.00356622
0.717514,0.00353697
0.718644,0.00351498
0.719774,0.00350012
0.720904,0.00349127
0.722034,0.00348726
0.723164,0.00348697
0.724294,0.00348923
0.725424,0.00349275
0.726554,0.00349621
0.727684,0.0034983
0.728814,0.00349772
0.729944,0.00349359
0.731073,0.0034868
0.732203,0.0034787
0.733333,0.00347062
0.734463,0.00346392
0.735593,0.00345959
0.736723,0.00345737
0.737853,0.00345663
0.738983,0.00345678
0.740113,0.0034572
0.741243,0.00345739
0.742373,0.00345729
0.743503,0.00345695
0.744633,0.0034564
0.745763,0.0034557
0.746893,0.00345493
0.748023,0.00345436
0.749153,0.0034543
0.750282,0.00345506
0.751412,0.00345697
0.752542,0.00346013
0.753672,0.00346396
0.754802,0.00346768
0.755932,0.0034705
0.757062,0.00347163
0.758192,0.00347065
0.759322,0.00346848
0.760452,0.00346638
0.761582,0.00346562
0.762712,0.00346748
0.763842,0.00347286
0.764972,0.00348123
0.766102,0.00349173
0.767232,0.00350347
0.768362,0.00351557
0.769492,0.00352704
0.770621,0.00353646
0.771751,0.00354229
0.772881,0.00354299
0.774011,0.00353703
0.775141,0.0035239
0.776271,0.00350718
0.777401,0.00349146
0.778531,0.00348134
0.779661,0.00348143
0.780791,0.00349485
0.781921,0.00351892
0.783051,0.00354948
0.784181,0.00358238
0.785311,0.00361346
0.786441,0.00363905
0.787571,0.00365747
0.788701,0.0036675
0.789831,0.00366795
0.79096,0.00365761
0.79209,0.00363619
0.79322,0.00360712
0.79435,0.00357472
0.79548,0.00354333
0.79661,0.00351727
0.79774,0.00349986
0.79887,0.00349027
0.8,0.00348662
0.80113,0.00348708
0.80226,0.00348977
0.80339,0.00349302
0.80452,0.00349592
0.80565,0.00349771
0.80678,0.00349768
0.80791,0.00349507
0.80904,0.0034895
0.810169,0.00348191
0.811299,0.00347358
0.812429,0.0034658
0.813559,0.00345986
0.814689,0.00345669
0.815819,0.0034558
0.816949,0.00345633
0.818079,0.00345744
0.819209,0.00345827
0.820339,0.00345817
0.821469,0.00345732
0.822599,0.00345609
0.823729,0.00345483
0.824859,0.00345391
0.825989,0.00345365
0.827119,0.00345408
0.828249,0.00345517
0.829379,0.00345689
0.830508,0.00345922
0.831638,0.00346206
0.832768,0.00346498
0.833898,0.00346751
0.835028,0.00346916
0.836158,0.00346942
0.837288,0.00346811
0.838418,0.00346618
0.839548,0.0034649
0.840678,0.00346552
0.841808,0.0034693
0.842938,0.00347703
0.844068,0.00348775
0.845198,0.00350001
0.846328,0.00351238
0.847458,0.00352343
0.848588,0.00353183
0.849718,0.00353674
0.850847,0.00353742
0.851977,0.00353313
0.853107,0.00352314
0.854237,0.00350766
0.855367,0.0034907
0.856497,0.00347721
0.857627,0.00347215
0.858757,0.00348048
0.859887,0.00350522
0.861017,0.00354171
0.862147,0.00358335
0.863277,0.00362356
0.864407,0.00365573
0.865537,0.00367467
0.866667,0.00368073
0.867797,0.00367564
0.868927,0.00366113
0.870056,0.00363895
0.871186,0.00361106
0.872316,0.00358033
0.873446,0.00354989
0.874576,0.00352285
0.875706,0.0035023
0.876836,0.00349048
0.877966,0.00348603
0.879096,0.00348669
0.880226,0.00349022
0.881356,0.00349438
0.882486,0.00349726
0.883616,0.00349841
0.884746,0.00349774
0.885876,0.00349514
0.887006,0.00349051
0.888136,0.00348394
0.889266,0.00347629
0.890395,0.00346858
0.891525,0.00346187
0.892655,0.00345717
0.893785,0.00345521
0.894915,0.00345537
0.896045,0.00345671
0.897175,0.00345828
0.898305,0.00345914
0.899435,0.00345861
0.900565,0.00345705
0.901695,0.00345508
0.902825,0.00345334
0.903955,0.00345244
0.905085,0.00345285
0.906215,0.00345435
0.907345,0.00345658
0.908475,0.00345915
0.909605,0.0034617
0.910734,0.00346389
0.911864,0.00346558
0.912994,0.00346668
0.914124,0.00346707
0.915254,0.00346667
0.916384,0.00346556
0.917514,0.00346461
0.918644,0.00346488
0.919774,0.00346744
0.920904,0.00347335
0.922034,0.00348317
0.923164,0.00349553
0.924294,0.00350858
0.925424,0.00352044
0.926554,0.00352926
0.927684,0.00353355
0.928814,0.00353334
0.929944,0.00352903
0.931073,0.00352102
0.932203,0.00350973
0.933333,0.00349615
0.934463,0.00348365
0.935593,0.0034762
0.936723,0.00347778
0.937853,0.00349235
0.938983,0.00352211
0.940113,0.00356218
0.941243,0.00360593
0.942373,0.00364669
0.943503,0.00367783
0.944633,0.00369417
0.945763,0.00369647
0.946893,0.00368693
0.948023,0.00366778
0.949153,0.00364125
0.950282,0.0036098
0.951412,0.00357695
0.952542,0.00354648
0.953672,0.00352215
0.954802,0.00350775
0.955932,0.0035057
0.957062,0.00351307
0.958192,0.00352558
0.959322,0.00353896
0.960452,0.00354893
0.961582,0.00355227
0.962712,0.00354989
0.963842,0.00354374
0.964972,0.00353578
0.966102,0.00352798
0.967232,0.00352209
0.968362,0.00351908
0.969492,0.00351975
0.970621,0.00352488
0.971751,0.00353524
0.972881,0.00355053
0.974011,0.00356613
0.975141,0.00357632
0.976271,0.00357538
0.977401,0.0035576
0.978531,0.00352147
0.979661,0.00348225
0.980791,0.00345941
0.981921,0.00347242
0.983051,0.00354074
0.984181,0.00367074
0.985311,0.00381626
0.986441,0.00391807
0.987571,0.0039169
0.988701,0.00375351
0.989831,0.00340966
0.99096,0.00303121
0.99209,0.00280505
0.99322,0.00291805
0.99435,0.00355709
0.99548,0.00472958
0.99661,0.00572496
0.99774,0.00565318
0.99887,0.00362421
1,-0.00125199


==> examples/regop.data/0-freq-analytic.csv <==
x,y
0,40
0.00112994,40
0.00225989,40
0.00338983,40
0.00451977,40
0.00564972,40
0.00677966,40
0.0079096,40
0.00903955,40
0.0101695,40
0.0112994,40
0.0124294,40
0.0135593,40
0.0146893,40
0.0158192,40
0.0169492,40
0.0180791,40
0.019209,40
0.020339,40
0.0214689,40
0.0225989,40
0.0237288,40
0.0248588,40
0.0259887,40
0.0271186,40
0.0282486,40
0.0293785,40
0.0305085,40
0.0316384,40
0.0327684,40
0.0338983,40
0.0350282,40
0.0361582,40
0.0372881,40
0.0384181,40
0.039548,40
0.040678,40
0.0418079,40
0.0429379,40
0.0440678,40
0.0451977,40
0.0463277,40
0.0474576,40
0.0485876,40
0.0497175,40
0.0508475,40
0.0519774,40
0.0531073,40
0.0542373,40
0.0553672,40
0.0564972,40
0.0576271,40
0.0587571,40
0.059887,40
0.0610169,40
0.0621469,40
0.0632768,40
0.0644068,40
0.0655367,40
0.0666667,40
0.0677966,40
0.0689266,40
0.0700565,40
0.0711864,40
0.0723164,40
0.0734463,40
0.0745763,40
0.0757062,40
0.0768362,40
0.0779661,40
0.079096,40
0.080226,40
0.0813559,40
0.0824859,40
0.0836158,40
0.0847458,40
0.0858757,40
0.0870056,40
0.0881356,40
0.0892655,40
0.0903955,40
0.0915254,40
0.0926554,40
0.0937853,40
0.0949153,40
0.0960452,40
0.0971751,40
0.0983051,40
0.099435,40
0.100565,40
0.101695,40
0.102825,40
0.103955,40
0.105085,40
0.106215,40
0.107345,40
0.108475,40
0.109605,40
0.110734,40
0.111864,40
0.112994,40
0.114124,40
0.115254,40
0.116384,40
0.117514,40
0.118644,40
0.119774,40
0.120904,40
0.122034,40
0.123164,40
0.124294,40
0.125424,40
0.126554,40
0.127684,40
0.128814,40
0.129944,40
0.131073,40
0.132203,40
0.133333,40
0.134463,40
0.135593,40
0.136723,40
0.137853,40
0.138983,40
0.140113,40
0.141243,40
0.142373,40
0.143503,40
0.144633,40
0.145763,40
0.146893,40
0.148023,40
0.149153,40
0.150282,40
0.151412,40
0.152542,40
0.153672,40
0.154802,40
0.155932,40
0.157062,40
0.158192,40
0.159322,40
0.160452,40
0.161582,40
0.162712,40
0.163842,40
0.164972,40
0.166102,40
0.167232,40
0.168362,40
0.169492,40
0.170621,40
0.171751,40
0.172881,40
0.174011,40
0.175141,40
0.176271,40
0.177401,40
0.178531,40
0.179661,40
0.180791,40
0.181921,40
0.183051,40
0.184181,40
0.185311,40
0.186441,40
0.187571,40
0.188701,40
0.189831,40
0.19096,40
0.19209,40
0.19322,40
0.19435,40
0.19548,40
0.19661,40
0.19774,40
0.19887,40
0.2,40
0.20113,40
0.20226,40
0.20339,40
0.20452,40
0.20565,40
0.20678,40
0.20791,40
0.20904,40
0.210169,40
0.211299,40
0.212429,40
0.213559,40
0.214689,40
0.215819,40
0.216949,40
0.218079,40
0.219209,40
0.220339,40
0.221469,40
0.222599,40
0.223729,40
0.224859,40
0.225989,40
0.227119,40
0.228249,40
0.229379,40
0.230508,40
0.231638,40
0.232768,40
0.233898,40
0.235028,40
0.236158,40
0.237288,40
0.238418,40
0.239548,40
0.240678,40
0.241808,40
0.242938,40
0.244068,40
0.245198,40
0.246328,40
0.247458,40
0.248588,40
0.249718,40
0.250847,40
0.251977,40
0.253107,40
0.254237,40
0.255367,40
0.256497,40
0.257627,40
0.258757,40
0.259887,40
0.261017,40
0.262147,40
0.263277,40
0.264407,40
0.265537,40
0.266667,40
0.267797,40
0.268927,40
0.270056,40
0.271186,40
0.272316,40
0.273446,40
0.274576,40
0.275706,40
0.276836,40
0.277966,40
0.279096,40
0.280226,40
0.281356,40
0.282486,40
0.283616,40
0.284746,40
0.285876,40
0.287006,40
0.288136,40
0.289266,40
0.290395,40
0.291525,40
0.292655,40
0.293785,40
0.294915,40
0.296045,40
0.297175,40
0.298305,40
0.299435,40
0.300565,40
0.301695,40
0.302825,40
0.303955,40
0.305085,40
0.306215,40
0.307345,40
0.308475,40
0.309605,40
0.310734,40
0.311864,40
0.312994,40
0.314124,40
0.315254,40
0.316384,40
0.317514,40
0.318644,40
0.319774,40
0.320904,40
0.322034,40
0.323164,40
0.324294,40
0.325424,40
0.326554,40
0.327684,40
0.328814,40
0.329944,40
0.331073,40
0.332203,40
0.333333,40
0.334463,40
0.335593,40
0.336723,40
0.337853,40
0.338983,40
0.340113,40
0.341243,40
0.342373,40
0.343503,40
0.344633,40
0.345763,40
0.346893,40
0.348023,40
0.349153,40
0.350282,40
0.351412,40
0.352542,40
0.353672,40
0.354802,40
0.355932,40
0.357062,40
0.358192,40
0.359322,40
0.360452,40
0.361582,40
0.362712,40
0.363842,40
0.364972,40
0.366102,40
0.367232,40
0.368362,40
0.369492,40
0.370621,40
0.371751,40
0.372881,40
0.374011,40
0.375141,40
0.376271,40
0.377401,40
0.378531,40
0.379661,40
0.380791,40
0.381921,40
0.383051,40
0.384181,40
0.385311,40
0.386441,40
0.387571,40
0.388701,40
0.389831,40
0.39096,40
0.39209,40
0.39322,40
0.39435,40
0.39548,40
0.39661,40
0.39774,40
0.39887,40
0.4,40
0.40113,40
0.40226,40
0.40339,40
0.40452,40
0.40565,40
0.40678,40
0.40791,40
0.40904,40
0.410169,40
0.411299,40
0.412429,40
0.413559,40
0.414689,40
0.415819,40
0.416949,40
0.418079,40
0.419209,40
0.420339,40
0.421469,40
0.422599,40
0.423729,40
0.424859,40
0.425989,40
0.427119,40
0.428249,40
0.429379,40
0.430508,40
0.431638,40
0.432768,40
0.433898,40
0.435028,40
0.436158,40
0.437288,40
0.438418,40
0.439548,40
0.440678,40
0.441808,40
0.442938,40
0.444068,40
0.445198,40
0.446328,40
0.447458,40
0.448588,40
0.449718,40
0.450847,40
0.451977,40
0.453107,40
0.454237,40
0.455367,40
0.456497,40
0.457627,40
0.458757,40
0.459887,40
0.461017,40
0.462147,40
0.463277,40
0.464407,40
0.465537,40
0.466667,40
0.467797,40
0.468927,40
0.470056,40
0.471186,40
0.472316,40
0.473446,40
0.474576,40
0.475706,40
0.476836,40
0.477966,40
0.479096,40
0.480226,40
0.481356,40
0.482486,40
0.483616,40
0.484746,40
0.485876,40
0.487006,40
0.488136,40
0.489266,40
0.490395,40
0.491525,40
0.492655,40
0.493785,40
0.494915,40
0.496045,40
0.497175,40
0.498305,40
0.499435,40
0.500565,40
0.501695,40
0.502825,40
0.503955,40
0.505085,40
0.506215,40
0.507345,40
0.508475,40
0.509605,40
0.510734,40
0.511864,40
0.512994,40
0.514124,40
0.515254,40
0.516384,40
0.517514,40
0.518644,40
0.519774,40
0.520904,40
0.522034,40
0.523164,40
0.524294,40
0.525424,40
0.526554,40
0.527684,40
0.528814,40
0.529944,40
0.531073,40
0.532203,40
0.533333,40
0.534463,40
0.535593,40
0.536723,40
0.537853,40
0.538983,40
0.540113,40
0.541243,40
0.542373,40
0.543503,40
0.544633,40
0.545763,40
0.546893,40
0.548023,40
0.549153,40
0.550282,40
0.551412,40
0.552542,40
0.553672,40
0.554802,40
0.555932,40
0.557062,40
0.558192,40
0.559322,40
0.560452,40
0.561582,40
0.562712,40
0.563842,40
0.564972,40
0.566102,40
0.567232,40
0.568362,40
0.569492,40
0.570621,40
0.571751,40
0.572881,40
0.574011,40
0.575141,40
0.576271,40
0.577401,40
0.578531,40
0.579661,40
0.580791,40
0.581921,40
0.583051,40
0.584181,40
0.585311,40
0.586441,40
0.587571,40
0.588701,40
0.589831,40
0.59096,40
0.59209,40
0.59322,40
0.59435,40
0.59548,40
0.59661,40
0.59774,40
0.59887,40
0.6,40
0.60113,40
0.60226,40
0.60339,40
0.60452,40
0.60565,40
0.60678,40
0.60791,40
0.60904,40
0.610169,40
0.611299,40
0.612429,40
0.613559,40
0.614689,40
0.615819,40
0.616949,40
0.618079,40
0.619209,40
0.620339,40
0.621469,40
0.622599,40
0.623729,40
0.624859,40
0.625989,40
0.627119,40
0.628249,40
0.629379,40
0.630508,40
0.631638,40
0.632768,40
0.633898,40
0.635028,40
0.636158,40
0.637288,40
0.638418,40
0.639548,40
0.640678,40
0.641808,40
0.642938,40
0.644068,40
0.645198,40
0.646328,40
0.647458,40
0.648588,40
0.649718,40
0.650847,40
0.651977,40
0.653107,40
0.654237,40
0.655367,40
0.656497,40
0.657627,40
0.658757,40
0.659887,40
0.661017,40
0.662147,40
0.663277,40
0.664407,40
0.665537,40
0.666667,40
0.667797,40
0.668927,40
0.670056,40
0.671186,40
0.672316,40
0.673446,40
0.674576,40
0.675706,40
0.676836,40
0.677966,40
0.679096,40
0.680226,40
0.681356,40
0.682486,40
0.683616,40
0.684746,40
0.685876,40
0.687006,40
0.688136,40
0.689266,40
0.690395,40
0.691525,40
0.692655,40
0.693785,40
0.694915,40
0.696045,40
0.697175,40
0.698305,40
0.699435,40
0.700565,40
0.701695,40
0.702825,40
0.703955,40
0.705085,40
0.706215,40
0.707345,40
0.708475,40
0.709605,40
0.710734,40
0.711864,40
0.712994,40
0.714124,40
0.715254,40
0.716384,40
0.717514,40
0.718644,40
0.719774,40
0.720904,40
0.722034,40
0.723164,40
0.724294,40
0.725424,40
0.726554,40
0.727684,40
0.728814,40
0.729944,40
0.731073,40
0.732203,40
0.733333,40
0.734463,40
0.735593,40
0.736723,40
0.737853,40
0.738983,40
0.740113,40
0.741243,40
0.742373,40
0.743503,40
0.744633,40
0.745763,40
0.746893,40
0.748023,40
0.749153,40
0.750282,40
0.751412,40
0.752542,40
0.753672,40
0.754802,40
0.755932,40
0.757062,40
0.758192,40
0.759322,40
0.760452,40
0.761582,40
0.762712,40
0.763842,40
0.764972,40
0.766102,40
0.767232,40
0.768362,40
0.769492,40
0.770621,40
0.771751,40
0.772881,40
0.774011,40
0.775141,40
0.776271,40
0.777401,40
0.778531,40
0.779661,40
0.780791,40
0.781921,40
0.783051,40
0.784181,40
0.785311,40
0.786441,40
0.787571,40
0.788701,40
0.789831,40
0.79096,40
0.79209,40
0.79322,40
0.79435,40
0.79548,40
0.79661,40
0.79774,40
0.79887,40
0.8,40
0.80113,40
0.80226,40
0.80339,40
0.80452,40
0.80565,40
0.80678,40
0.80791,40
0.80904,40
0.810169,40
0.811299,40
0.812429,40
0.813559,40
0.814689,40
0.815819,40
0.816949,40
0.818079,40
0.819209,40
0.820339,40
0.821469,40
0.822599,40
0.823729,40
0.824859,40
0.825989,40
0.827119,40
0.828249,40
0.829379,40
0.830508,40
0.831638,40
0.832768,40
0.833898,40
0.835028,40
0.836158,40
0.837288,40
0.838418,40
0.839548,40
0.840678,40
0.841808,40
0.842938,40
0.844068,40
0.845198,40
0.846328,40
0.847458,40
0.848588,40
0.849718,40
0.850847,40
0.851977,40
0.853107,40
0.854237,40
0.855367,40
0.856497,40
0.857627,40
0.858757,40
0.859887,40
0.861017,40
0.862147,40
0.863277,40
0.864407,40
0.865537,40
0.866667,40
0.867797,40
0.868927,40
0.870056,40
0.871186,40
0.872316,40
0.873446,40
0.874576,40
0.875706,40
0.876836,40
0.877966,40
0.879096,40
0.880226,40
0.881356,40
0.882486,40
0.883616,40
0.884746,40
0.885876,40
0.887006,40
0.888136,40
0.889266,40
0.890395,40
0.891525,40
0.892655,40
0.893785,40
0.894915,40
0.896045,40
0.897175,40
0.898305,40
0.899435,40
0.900565,40
0.901695,40
0.902825,40
0.903955,40
0.905085,40
0.906215,40
0.907345,40
0.908475,40
0.909605,40
0.910734,40
0.911864,40
0.912994,40
0.914124,40
0.915254,40
0.916384,40
0.917514,40
0.918644,40
0.919774,40
0.920904,40
0.922034,40
0.923164,40
0.924294,40
0.925424,40
0.926554,40
0.927684,40
0.928814,40
0.929944,40
0.931073,40
0.932203,40
0.933333,40
0.934463,40
0.935593,40
0.936723,40
0.937853,40
0.938983,40
0.940113,40
0.941243,40
0.942373,40
0.943503,40
0.944633,40
0.945763,40
0.946893,40
0.948023,40
0.949153,40
0.950282,40
0.951412,40
0.952542,40
0.953672,40
0.954802,40
0.955932,40
0.957062,40
0.958192,40
0.959322,40
0.960452,40
0.961582,40
0.962712,40
0.963842,40
0.964972,40
0.966102,40
0.967232,40
0.968362,40
0.969492,40
0.970621,40
0.971751,40
0.972881,40
0.974011,40
0.975141,40
0.976271,40
0.977401,40
0.978531,40
0.979661,40
0.980791,40
0.981921,40
0.983051,40
0.984181,40
0.985311,40
0.986441,40
0.987571,40
0.988701,40
0.989831,40
0.99096,40
0.99209,40
0.99322,40
0.99435,40
0.99548,40
0.99661,40
0.99774,40
0.99887,40
1,40


==> examples/regop.data/0-freq.csv <==
x,y
0,40.1164
0.00112994,40.0431
0.00225989,40.0046
0.00338983,39.9911
0.00451977,39.9928
0.00564972,40.0001
0.00677966,40.005
0.0079096,40.0066
0.00903955,40.0062
0.0101695,40.0046
0.0112994,40.003
0.0124294,40.0022
0.0135593,40.0021
0.0146893,40.0025
0.0158192,40.0031
0.0169492,40.0036
0.0180791,40.0039
0.019209,40.0039
0.020339,40.0037
0.0214689,40.0035
0.0225989,40.0033
0.0237288,40.0032
0.0248588,40.0032
0.0259887,40.0033
0.0271186,40.0034
0.0282486,40.0035
0.0293785,40.0035
0.0305085,40.0035
0.0316384,40.0035
0.0327684,40.0034
0.0338983,40.0034
0.0350282,40.0034
0.0361582,40.0034
0.0372881,40.0034
0.0384181,40.0034
0.039548,40.0035
0.040678,40.0035
0.0418079,40.0035
0.0429379,40.0034
0.0440678,40.0034
0.0451977,40.0034
0.0463277,40.0034
0.0474576,40.0034
0.0485876,40.0034
0.0497175,40.0035
0.0508475,40.0035
0.0519774,40.0035
0.0531073,40.0035
0.0542373,40.0035
0.0553672,40.0035
0.0564972,40.0035
0.0576271,40.0035
0.0587571,40.0035
0.059887,40.0035
0.0610169,40.0035
0.0621469,40.0035
0.0632768,40.0035
0.0644068,40.0035
0.0655367,40.0035
0.0666667,40.0036
0.0677966,40.0036
0.0689266,40.0036
0.0700565,40.0036
0.0711864,40.0036
0.0723164,40.0036
0.0734463,40.0036
0.0745763,40.0035
0.0757062,40.0035
0.0768362,40.0035
0.0779661,40.0035
0.079096,40.0035
0.080226,40.0035
0.0813559,40.0035
0.0824859,40.0036
0.0836158,40.0036
0.0847458,40.0036
0.0858757,40.0036
0.0870056,40.0036
0.0881356,40.0036
0.0892655,40.0036
0.0903955,40.0036
0.0915254,40.0035
0.0926554,40.0035
0.0937853,40.0035
0.0949153,40.0035
0.0960452,40.0035
0.0971751,40.0035
0.0983051,40.0035
0.099435,40.0035
0.100565,40.0035
0.101695,40.0035
0.102825,40.0035
0.103955,40.0035
0.105085,40.0035
0.106215,40.0035
0.107345,40.0035
0.108475,40.0035
0.109605,40.0035
0.110734,40.0035
0.111864,40.0035
0.112994,40.0035
0.114124,40.0035
0.115254,40.0035
0.116384,40.0035
0.117514,40.0035
0.118644,40.0035
0.119774,40.0035
0.120904,40.0035
0.122034,40.0035
0.123164,40.0035
0.124294,40.0035
0.125424,40.0035
0.126554,40.0035
0.127684,40.0035
0.128814,40.0035
0.129944,40.0035
0.131073,40.0035
0.132203,40.0035
0.133333,40.0035
0.134463,40.0035
0.135593,40.0035
0.136723,40.0035
0.137853,40.0035
0.138983,40.0035
0.140113,40.0035
0.141243,40.0035
0.142373,40.0035
0.143503,40.0035
0.144633,40.0036
0.145763,40.0036
0.146893,40.0036
0.148023,40.0036
0.149153,40.0036
0.150282,40.0036
0.151412,40.0036
0.152542,40.0035
0.153672,40.0035
0.154802,40.0035
0.155932,40.0035
0.157062,40.0035
0.158192,40.0035
0.159322,40.0035
0.160452,40.0036
0.161582,40.0036
0.162712,40.0036
0.163842,40.0036
0.164972,40.0036
0.166102,40.0036
0.167232,40.0036
0.168362,40.0036
0.169492,40.0035
0.170621,40.0035
0.171751,40.0035
0.172881,40.0035
0.174011,40.0035
0.175141,40.0035
0.176271,40.0035
0.177401,40.0035
0.178531,40.0035
0.179661,40.0035
0.180791,40.0035
0.181921,40.0035
0.183051,40.0035
0.184181,40.0035
0.185311,40.0035
0.186441,40.0035
0.187571,40.0035
0.188701,40.0035
0.189831,40.0035
0.19096,40.0035
0.19209,40.0035
0.19322,40.0035
0.19435,40.0035
0.19548,40.0035
0.19661,40.0035
0.19774,40.0035
0.19887,40.0035
0.2,40.0035
0.20113,40.0035
0.20226,40.0035
0.20339,40.0035
0.20452,40.0035
0.20565,40.0035
0.20678,40.0035
0.20791,40.0035
0.20904,40.0035
0.210169,40.0035
0.211299,40.0035
0.212429,40.0035
0.213559,40.0035
0.214689,40.0035
0.215819,40.0035
0.216949,40.0035
0.218079,40.0035
0.219209,40.0035
0.220339,40.0035
0.221469,40.0035
0.222599,40.0036
0.223729,40.0036
0.224859,40.0036
0.225989,40.0036
0.227119,40.0036
0.228249,40.0036
0.229379,40.0035
0.230508,40.0035
0.231638,40.0035
0.232768,40.0035
0.233898,40.0035
0.235028,40.0035
0.236158,40.0035
0.237288,40.0035
0.238418,40.0036
0.239548,40.0036
0.240678,40.0036
0.241808,40.0036
0.242938,40.0036
0.244068,40.0036
0.245198,40.0036
0.246328,40.0036
0.247458,40.0036
0.248588,40.0035
0.249718,40.0035
0.250847,40.0035
0.251977,40.0035
0.253107,40.0035
0.254237,40.0035
0.255367,40.0035
0.256497,40.0035
0.257627,40.0035
0.258757,40.0035
0.259887,40.0035
0.261017,40.0035
0.262147,40.0035
0.263277,40.0035
0.264407,40.0035
0.265537,40.0035
0.266667,40.0035
0.267797,40.0035
0.268927,40.0035
0.270056,40.0035
0.271186,40.0035
0.272316,40.0035
0.273446,40.0035
0.274576,40.0035
0.275706,40.0035
0.276836,40.0035
0.277966,40.0035
0.279096,40.0035
0.280226,40.0035
0.281356,40.0035
0.282486,40.0035
0.283616,40.0035
0.284746,40.0035
0.285876,40.0035
0.287006,40.0035
0.288136,40.0035
0.289266,40.0035
0.290395,40.0035
0.291525,40.0035
0.292655,40.0035
0.293785,40.0035
0.294915,40.0035
0.296045,40.0035
0.297175,40.0035
0.298305,40.0035
0.299435,40.0035
0.300565,40.0035
0.301695,40.0036
0.302825,40.0036
0.303955,40.0036
0.305085,40.0036
0.306215,40.0036
0.307345,40.0035
0.308475,40.0035
0.309605,40.0035
0.310734,40.0035
0.311864,40.0035
0.312994,40.0035
0.314124,40.0035
0.315254,40.0036
0.316384,40.0036
0.317514,40.0036
0.318644,40.0036
0.319774,40.0036
0.320904,40.0036
0.322034,40.0036
0.323164,40.0036
0.324294,40.0036
0.325424,40.0036
0.326554,40.0035
0.327684,40.0035
0.328814,40.0035
0.329944,40.0035
0.331073,40.0035
0.332203,40.0035
0.333333,40.0035
0.334463,40.0035
0.335593,40.0035
0.336723,40.0035
0.337853,40.0035
0.338983,40.0035
0.340113,40.0035
0.341243,40.0035
0.342373,40.0035
0.343503,40.0035
0.344633,40.0035
0.345763,40.0035
0.346893,40.0035
0.348023,40.0035
0.349153,40.0035
0.350282,40.0035
0.351412,40.0035
0.352542,40.0035
0.353672,40.0035
0.354802,40.0035
0.355932,40.0035
0.357062,40.0035
0.358192,40.0035
0.359322,40.0035
0.360452,40.0035
0.361582,40.0035
0.362712,40.0035
0.363842,40.0035
0.364972,40.0035
0.366102,40.0035
0.367232,40.0035
0.368362,40.0035
0.369492,40.0035
0.370621,40.0035
0.371751,40.0035
0.372881,40.0035
0.374011,40.0035
0.375141,40.0035
0.376271,40.0035
0.377401,40.0035
0.378531,40.0035
0.379661,40.0036
0.380791,40.0036
0.381921,40.0036
0.383051,40.0036
0.384181,40.0036
0.385311,40.0035
0.386441,40.0035
0.387571,40.0035
0.388701,40.0035
0.389831,40.0035
0.39096,40.0035
0.39209,40.0035
0.39322,40.0035
0.39435,40.0036
0.39548,40.0036
0.39661,40.0036
0.39774,40.0036
0.39887,40.0036
0.4,40.0036
0.40113,40.0036
0.40226,40.0036
0.40339,40.0036
0.40452,40.0035
0.40565,40.0035
0.40678,40.0035
0.40791,40.0035
0.40904,40.0035
0.410169,40.0035
0.411299,40.0035
0.412429,40.0035
0.413559,40.0035
0.414689,40.0035
0.415819,40.0035
0.416949,40.0035
0.418079,40.0035
0.419209,40.0035
0.420339,40.0035
0.421469,40.0035
0.422599,40.0035
0.423729,40.0035
0.424859,40.0035
0.425989,40.0035
0.427119,40.0035
0.428249,40.0035
0.429379,40.0035
0.430508,40.0035
0.431638,40.0035
0.432768,40.0035
0.433898,40.0035
0.435028,40.0035
0.436158,40.0035
0.437288,40.0035
0.438418,40.0035
0.439548,40.0035
0.440678,40.0035
0.441808,40.0035
0.442938,40.0035
0.444068,40.0035
0.445198,40.0035
0.446328,40.0035
0.447458,40.0035
0.448588,40.0035
0.449718,40.0035
0.450847,40.0035
0.451977,40.0035
0.453107,40.0035
0.454237,40.0035
0.455367,40.0035
0.456497,40.0035
0.457627,40.0036
0.458757,40.0036
0.459887,40.0036
0.461017,40.0036
0.462147,40.0036
0.463277,40.0035
0.464407,40.0035
0.465537,40.0035
0.466667,40.0035
0.467797,40.0035
0.468927,40.0035
0.470056,40.0035
0.471186,40.0035
0.472316,40.0036
0.473446,40.0036
0.474576,40.0036
0.475706,40.0037
0.476836,40.0037
0.477966,40.0036
0.479096,40.0036
0.480226,40.0036
0.481356,40.0036
0.482486,40.0036
0.483616,40.0035
0.484746,40.0035
0.485876,40.0035
0.487006,40.0035
0.488136,40.0035
0.489266,40.0035
0.490395,40.0035
0.491525,40.0035
0.492655,40.0035
0.493785,40.0035
0.494915,40.0035
0.496045,40.0035
0.497175,40.0035
0.498305,40.0035
0.499435,40.0035
0.500565,40.0035
0.501695,40.0035
0.502825,40.0035
0.503955,40.0035
0.505085,40.0035
0.506215,40.0035
0.507345,40.0035
0.508475,40.0035
0.509605,40.0035
0.510734,40.0035
0.511864,40.0035
0.512994,40.0035
0.514124,40.0035
0.515254,40.0035
0.516384,40.0035
0.517514,40.0035
0.518644,40.0035
0.519774,40.0035
0.520904,40.0035
0.522034,40.0035
0.523164,40.0035
0.524294,40.0035
0.525424,40.0035
0.526554,40.0035
0.527684,40.0035
0.528814,40.0035
0.529944,40.0035
0.531073,40.0035
0.532203,40.0035
0.533333,40.0035
0.534463,40.0035
0.535593,40.0035
0.536723,40.0036
0.537853,40.0036
0.538983,40.0036
0.540113,40.0035
0.541243,40.0035
0.542373,40.0035
0.543503,40.0035
0.544633,40.0035
0.545763,40.0035
0.546893,40.0035
0.548023,40.0035
0.549153,40.0035
0.550282,40.0036
0.551412,40.0036
0.552542,40.0036
0.553672,40.0037
0.554802,40.0037
0.555932,40.0037
0.557062,40.0036
0.558192,40.0036
0.559322,40.0036
0.560452,40.0036
0.561582,40.0035
0.562712,40.0035
0.563842,40.0035
0.564972,40.0035
0.566102,40.0035
0.567232,40.0035
0.568362,40.0035
0.569492,40.0035
0.570621,40.0035
0.571751,40.0035
0.572881,40.0035
0.574011,40.0035
0.575141,40.0035
0.576271,40.0035
0.577401,40.0035
0.578531,40.0035
0.579661,40.0035
0.580791,40.0035
0.581921,40.0035
0.583051,40.0035
0.584181,40.0035
0.585311,40.0035
0.586441,40.0035
0.587571,40.0035
0.588701,40.0035
0.589831,40.0035
0.59096,40.0035
0.59209,40.0035
0.59322,40.0035
0.59435,40.0035
0.59548,40.0035
0.59661,40.0035
0.59774,40.0035
0.59887,40.0035
0.6,40.0035
0.60113,40.0035
0.60226,40.0035
0.60339,40.0035
0.60452,40.0035
0.60565,40.0035
0.60678,40.0035
0.60791,40.0035
0.60904,40.0035
0.610169,40.0035
0.611299,40.0035
0.612429,40.0035
0.613559,40.0035
0.614689,40.0036
0.615819,40.0036
0.616949,40.0036
0.618079,40.0035
0.619209,40.0035
0.620339,40.0035
0.621469,40.0035
0.622599,40.0035
0.623729,40.0035
0.624859,40.0035
0.625989,40.0035
0.627119,40.0035
0.628249,40.0036
0.629379,40.0036
0.630508,40.0036
0.631638,40.0037
0.632768,40.0037
0.633898,40.0037
0.635028,40.0036
0.636158,40.0036
0.637288,40.0036
0.638418,40.0036
0.639548,40.0035
0.640678,40.0035
0.641808,40.0035
0.642938,40.0035
0.644068,40.0035
0.645198,40.0035
0.646328,40.0035
0.647458,40.0035
0.648588,40.0035
0.649718,40.0035
0.650847,40.0035
0.651977,40.0035
0.653107,40.0035
0.654237,40.0035
0.655367,40.0035
0.656497,40.0035
0.657627,40.0035
0.658757,40.0035
0.659887,40.0035
0.661017,40.0035
0.662147,40.0035
0.663277,40.0035
0.664407,40.0035
0.665537,40.0035
0.666667,40.0035
0.667797,40.0035
0.668927,40.0035
0.670056,40.0035
0.671186,40.0035
0.672316,40.0035
0.673446,40.0035
0.674576,40.0035
0.675706,40.0035
0.676836,40.0035
0.677966,40.0035
0.679096,40.0035
0.680226,40.0035
0.681356,40.0035
0.682486,40.0035
0.683616,40.0035
0.684746,40.0035
0.685876,40.0035
0.687006,40.0035
0.688136,40.0035
0.689266,40.0035
0.690395,40.0035
0.691525,40.0035
0.692655,40.0035
0.693785,40.0035
0.694915,40.0035
0.696045,40.0035
0.697175,40.0035
0.698305,40.0035
0.699435,40.0035
0.700565,40.0035
0.701695,40.0035
0.702825,40.0035
0.703955,40.0035
0.705085,40.0035
0.706215,40.0036
0.707345,40.0036
0.708475,40.0036
0.709605,40.0037
0.710734,40.0037
0.711864,40.0037
0.712994,40.0037
0.714124,40.0036
0.715254,40.0036
0.716384,40.0036
0.717514,40.0035
0.718644,40.0035
0.719774,40.0035
0.720904,40.0035
0.722034,40.0035
0.723164,40.0035
0.724294,40.0035
0.725424,40.0035
0.726554,40.0035
0.727684,40.0035
0.728814,40.0035
0.729944,40.0035
0.731073,40.0035
0.732203,40.0035
0.733333,40.0035
0.734463,40.0035
0.735593,40.0035
0.736723,40.0035
0.737853,40.0035
0.738983,40.0035
0.740113,40.0035
0.741243,40.0035
0.742373,40.0035
0.743503,40.0035
0.744633,40.0035
0.745763,40.0035
0.746893,40.0035
0.748023,40.0035
0.749153,40.0035
0.750282,40.0035
0.751412,40.0035
0.752542,40.0035
0.753672,40.0035
0.754802,40.0035
0.755932,40.0035
0.757062,40.0035
0.758192,40.0035
0.759322,40.0035
0.760452,40.0035
0.761582,40.0035
0.762712,40.0035
0.763842,40.0035
0.764972,40.0035
0.766102,40.0035
0.767232,40.0035
0.768362,40.0035
0.769492,40.0035
0.770621,40.0035
0.771751,40.0035
0.772881,40.0035
0.774011,40.0035
0.775141,40.0035
0.776271,40.0035
0.777401,40.0035
0.778531,40.0035
0.779661,40.0035
0.780791,40.0035
0.781921,40.0035
0.783051,40.0035
0.784181,40.0036
0.785311,40.0036
0.786441,40.0036
0.787571,40.0037
0.788701,40.0037
0.789831,40.0037
0.79096,40.0037
0.79209,40.0036
0.79322,40.0036
0.79435,40.0036
0.79548,40.0035
0.79661,40.0035
0.79774,40.0035
0.79887,40.0035
0.8,40.0035
0.80113,40.0035
0.80226,40.0035
0.80339,40.0035
0.80452,40.0035
0.80565,40.0035
0.80678,40.0035
0.80791,40.0035
0.80904,40.0035
0.810169,40.0035
0.811299,40.0035
0.812429,40.0035
0.813559,40.0035
0.814689,40.0035
0.815819,40.0035
0.816949,40.0035
0.818079,40.0035
0.819209,40.0035
0.820339,40.0035
0.821469,40.0035
0.822599,40.0035
0.823729,40.0035
0.824859,40.0035
0.825989,40.0035
0.827119,40.0035
0.828249,40.0035
0.829379,40.0035
0.830508,40.0035
0.831638,40.0035
0.832768,40.0035
0.833898,40.0035
0.835028,40.0035
0.836158,40.0035
0.837288,40.0035
0.838418,40.0035
0.839548,40.0035
0.840678,40.0035
0.841808,40.0035
0.842938,40.0035
0.844068,40.0035
0.845198,40.0035
0.846328,40.0035
0.847458,40.0035
0.848588,40.0035
0.849718,40.0035
0.850847,40.0035
0.851977,40.0035
0.853107,40.0035
0.854237,40.0035
0.855367,40.0035
0.856497,40.0035
0.857627,40.0035
0.858757,40.0035
0.859887,40.0035
0.861017,40.0035
0.862147,40.0036
0.863277,40.0036
0.864407,40.0037
0.865537,40.0037
0.866667,40.0037
0.867797,40.0037
0.868927,40.0037
0.870056,40.0036
0.871186,40.0036
0.872316,40.0036
0.873446,40.0035
0.874576,40.0035
0.875706,40.0035
0.876836,40.0035
0.877966,40.0035
0.879096,40.0035
0.880226,40.0035
0.881356,40.0035
0.882486,40.0035
0.883616,40.0035
0.884746,40.0035
0.885876,40.0035
0.887006,40.0035
0.888136,40.0035
0.889266,40.0035
0.890395,40.0035
0.891525,40.0035
0.892655,40.0035
0.893785,40.0035
0.894915,40.0035
0.896045,40.0035
0.897175,40.0035
0.898305,40.0035
0.899435,40.0035
0.900565,40.0035
0.901695,40.0035
0.902825,40.0035
0.903955,40.0035
0.905085,40.0035
0.906215,40.0035
0.907345,40.0035
0.908475,40.0035
0.909605,40.0035
0.910734,40.0035
0.911864,40.0035
0.912994,40.0035
0.914124,40.0035
0.915254,40.0035
0.916384,40.0035
0.917514,40.0035
0.918644,40.0035
0.919774,40.0035
0.920904,40.0035
0.922034,40.0035
0.923164,40.0035
0.924294,40.0035
0.925424,40.0035
0.926554,40.0035
0.927684,40.0035
0.928814,40.0035
0.929944,40.0035
0.931073,40.0035
0.932203,40.0035
0.933333,40.0035
0.934463,40.0035
0.935593,40.0035
0.936723,40.0035
0.937853,40.0035
0.938983,40.0035
0.940113,40.0036
0.941243,40.0036
0.942373,40.0036
0.943503,40.0037
0.944633,40.0037
0.945763,40.0037
0.946893,40.0037
0.948023,40.0037
0.949153,40.0036
0.950282,40.0036
0.951412,40.0036
0.952542,40.0035
0.953672,40.0035
0.954802,40.0035
0.955932,40.0035
0.957062,40.0035
0.958192,40.0035
0.959322,40.0035
0.960452,40.0035
0.961582,40.0036
0.962712,40.0035
0.963842,40.0035
0.964972,40.0035
0.966102,40.0035
0.967232,40.0035
0.968362,40.0035
0.969492,40.0035
0.970621,40.0035
0.971751,40.0035
0.972881,40.0036
0.974011,40.0036
0.975141,40.0036
0.976271,40.0036
0.977401,40.0036
0.978531,40.0035
0.979661,40.0035
0.980791,40.0035
0.981921,40.0035
0.983051,40.0035
0.984181,40.0037
0.985311,40.0038
0.986441,40.0039
0.987571,40.0039
0.988701,40.0038
0.989831,40.0034
0.99096,40.003
0.99209,40.0028
0.99322,40.0029
0.99435,40.0036
0.99548,40.0047
0.99661,40.0057
0.99774,40.0057
0.99887,40.0036
1,39.9987


==> examples/regop.data/0-relerr.csv <==
x,y
0,0.00282677
0.00112994,0.00118822
0.00225989,0.000313426
0.00338983,-1.23217e-05
0.00451977,-3.73363e-06
0.00564972,0.000124477
0.00677966,0.000197689
0.0079096,0.000201636
0.00903955,0.000162142
0.0101695,0.000105034
0.0112994,5.61335e-05
0.0124294,3.53577e-05
0.0135593,3.89853e-05
0.0146893,5.73861e-05
0.0158192,8.09301e-05
0.0169492,9.99873e-05
0.0180791,0.000107219
0.019209,0.000104449
0.020339,9.57945e-05
0.0214689,8.53709e-05
0.0225989,7.72943e-05
0.0237288,7.46721e-05
0.0248588,7.65779e-05
0.0259887,8.10769e-05
0.0271186,8.62341e-05
0.0282486,9.01148e-05
0.0293785,9.12692e-05
0.0305085,9.01883e-05
0.0316384,8.78483e-05
0.0327684,8.52254e-05
0.0338983,8.32956e-05
0.0350282,8.2787e-05
0.0361582,8.34345e-05
0.0372881,8.4725e-05
0.0384181,8.61452e-05
0.039548,8.7182e-05
0.040678,8.74548e-05
0.0418079,8.71149e-05
0.0429379,8.64461e-05
0.0440678,8.57324e-05
0.0451977,8.52577e-05
0.0463277,8.52309e-05
0.0474576,8.55615e-05
0.0485876,8.60839e-05
0.0497175,8.66324e-05
0.0508475,8.70416e-05
0.0519774,8.71884e-05
0.0531073,8.71209e-05
0.0542373,8.69297e-05
0.0553672,8.67053e-05
0.0564972,8.65384e-05
0.0576271,8.65013e-05
0.0587571,8.65939e-05
0.059887,8.67978e-05
0.0610169,8.70947e-05
0.0621469,8.74663e-05
0.0632768,8.78914e-05
0.0644068,8.83387e-05
0.0655367,8.87739e-05
0.0666667,8.91629e-05
0.0677966,8.94715e-05
0.0689266,8.96693e-05
0.0700565,8.974e-05
0.0711864,8.96713e-05
0.0723164,8.94505e-05
0.0734463,8.90653e-05
0.0745763,8.85256e-05
0.0757062,8.79312e-05
0.0768362,8.74045e-05
0.0779661,8.70678e-05
0.079096,8.70433e-05
0.080226,8.74071e-05
0.0813559,8.80496e-05
0.0824859,8.88149e-05
0.0836158,8.95471e-05
0.0847458,9.00903e-05
0.0858757,9.03257e-05
0.0870056,9.02826e-05
0.0881356,9.00275e-05
0.0892655,8.96269e-05
0.0903955,8.9147e-05
0.0915254,8.86485e-05
0.0926554,8.81684e-05
0.0937853,8.77378e-05
0.0949153,8.7388e-05
0.0960452,8.71499e-05
0.0971751,8.70427e-05
0.0983051,8.70361e-05
0.099435,8.70881e-05
0.100565,8.71564e-05
0.101695,8.71988e-05
0.102825,8.71827e-05
0.103955,8.71147e-05
0.105085,8.70112e-05
0.106215,8.68885e-05
0.107345,8.6763e-05
0.108475,8.66488e-05
0.109605,8.65515e-05
0.110734,8.64747e-05
0.111864,8.64218e-05
0.112994,8.63963e-05
0.114124,8.63991e-05
0.115254,8.64205e-05
0.116384,8.64482e-05
0.117514,8.64696e-05
0.118644,8.64726e-05
0.119774,8.64498e-05
0.120904,8.6415e-05
0.122034,8.63867e-05
0.123164,8.63837e-05
0.124294,8.64247e-05
0.125424,8.65212e-05
0.126554,8.66547e-05
0.127684,8.67996e-05
0.128814,8.69303e-05
0.129944,8.7021e-05
0.131073,8.70539e-05
0.132203,8.70418e-05
0.133333,8.70054e-05
0.134463,8.69654e-05
0.135593,8.69423e-05
0.136723,8.69562e-05
0.137853,8.70249e-05
0.138983,8.71654e-05
0.140113,8.73949e-05
0.141243,8.77305e-05
0.142373,8.81743e-05
0.143503,8.86683e-05
0.144633,8.91397e-05
0.145763,8.95155e-05
0.146893,8.97228e-05
0.148023,8.971e-05
0.149153,8.95109e-05
0.150282,8.91806e-05
0.151412,8.87741e-05
0.152542,8.83467e-05
0.153672,8.79523e-05
0.154802,8.76416e-05
0.155932,8.74638e-05
0.157062,8.74684e-05
0.158192,8.77048e-05
0.159322,8.81931e-05
0.160452,8.88364e-05
0.161582,8.95081e-05
0.162712,9.00819e-05
0.163842,9.04315e-05
0.164972,9.04652e-05
0.166102,9.02304e-05
0.167232,8.98095e-05
0.168362,8.92845e-05
0.169492,8.87378e-05
0.170621,8.82397e-05
0.171751,8.78132e-05
0.172881,8.74695e-05
0.174011,8.72198e-05
0.175141,8.70751e-05
0.176271,8.70381e-05
0.177401,8.70771e-05
0.178531,8.71516e-05
0.179661,8.72215e-05
0.180791,8.72463e-05
0.181921,8.71968e-05
0.183051,8.7087e-05
0.184181,8.69424e-05
0.185311,8.67881e-05
0.186441,8.66492e-05
0.187571,8.65459e-05
0.188701,8.64769e-05
0.189831,8.64362e-05
0.19096,8.64175e-05
0.19209,8.64144e-05
0.19322,8.6421e-05
0.19435,8.64319e-05
0.19548,8.64423e-05
0.19661,8.64471e-05
0.19774,8.64412e-05
0.19887,8.64228e-05
0.2,8.64029e-05
0.20113,8.63955e-05
0.20226,8.64146e-05
0.20339,8.64743e-05
0.20452,8.6582e-05
0.20565,8.67183e-05
0.20678,8.68573e-05
0.20791,8.69729e-05
0.20904,8.7039e-05
0.210169,8.70391e-05
0.211299,8.69941e-05
0.212429,8.69345e-05
0.213559,8.68907e-05
0.214689,8.68931e-05
0.215819,8.6967e-05
0.216949,8.71172e-05
0.218079,8.73431e-05
0.219209,8.76445e-05
0.220339,8.80209e-05
0.221469,8.84603e-05
0.222599,8.89049e-05
0.223729,8.92854e-05
0.224859,8.95323e-05
0.225989,8.95763e-05
0.227119,8.93751e-05
0.228249,8.89957e-05
0.229379,8.8532e-05
0.230508,8.80781e-05
0.231638,8.77278e-05
0.232768,8.75569e-05
0.233898,8.75665e-05
0.235028,8.77394e-05
0.236158,8.80586e-05
0.237288,8.85069e-05
0.238418,8.90552e-05
0.239548,8.96282e-05
0.240678,9.01384e-05
0.241808,9.04986e-05
0.242938,9.06215e-05
0.244068,9.04494e-05
0.245198,9.00428e-05
0.246328,8.94916e-05
0.247458,8.88859e-05
0.248588,8.83157e-05
0.249718,8.78543e-05
0.250847,8.75086e-05
0.251977,8.72687e-05
0.253107,8.71249e-05
0.254237,8.70674e-05
0.255367,8.70824e-05
0.256497,8.7141e-05
0.257627,8.72106e-05
0.258757,8.72583e-05
0.259887,8.72514e-05
0.261017,8.71675e-05
0.262147,8.70257e-05
0.263277,8.68556e-05
0.264407,8.66867e-05
0.265537,8.65485e-05
0.266667,8.64633e-05
0.267797,8.64241e-05
0.268927,8.64165e-05
0.270056,8.64262e-05
0.271186,8.64389e-05
0.272316,8.64432e-05
0.273446,8.64391e-05
0.274576,8.64297e-05
0.275706,8.6418e-05
0.276836,8.64068e-05
0.277966,8.63999e-05
0.279096,8.64033e-05
0.280226,8.64238e-05
0.281356,8.64683e-05
0.282486,8.65434e-05
0.283616,8.66511e-05
0.284746,8.67743e-05
0.285876,8.6891e-05
0.287006,8.69794e-05
0.288136,8.70175e-05
0.289266,8.6993e-05
0.290395,8.69322e-05
0.291525,8.68713e-05
0.292655,8.68464e-05
0.293785,8.68934e-05
0.294915,8.70392e-05
0.296045,8.72741e-05
0.297175,8.75789e-05
0.298305,8.79348e-05
0.299435,8.83227e-05
0.300565,8.87173e-05
0.301695,8.90681e-05
0.302825,8.93182e-05
0.303955,8.94109e-05
0.305085,8.92893e-05
0.306215,8.89265e-05
0.307345,8.84154e-05
0.308475,8.78786e-05
0.309605,8.74388e-05
0.310734,8.72188e-05
0.311864,8.73068e-05
0.312994,8.76533e-05
0.314124,8.81741e-05
0.315254,8.87853e-05
0.316384,8.94026e-05
0.317514,8.99501e-05
0.318644,9.03833e-05
0.319774,9.06661e-05
0.320904,9.07619e-05
0.322034,9.06345e-05
0.323164,9.0268e-05
0.324294,8.9728e-05
0.325424,8.91007e-05
0.326554,8.84722e-05
0.327684,8.79288e-05
0.328814,8.75374e-05
0.329944,8.7289e-05
0.331073,8.71552e-05
0.332203,8.71078e-05
0.333333,8.71186e-05
0.334463,8.71605e-05
0.335593,8.72115e-05
0.336723,8.72505e-05
0.337853,8.72568e-05
0.338983,8.72093e-05
0.340113,8.70954e-05
0.341243,8.69357e-05
0.342373,8.67592e-05
0.343503,8.65946e-05
0.344633,8.64709e-05
0.345763,8.64089e-05
0.346893,8.63969e-05
0.348023,8.64154e-05
0.349153,8.64447e-05
0.350282,8.64651e-05
0.351412,8.64619e-05
0.352542,8.64408e-05
0.353672,8.64122e-05
0.354802,8.63867e-05
0.355932,8.63749e-05
0.357062,8.63852e-05
0.358192,8.64176e-05
0.359322,8.64698e-05
0.360452,8.65396e-05
0.361582,8.6625e-05
0.362712,8.67217e-05
0.363842,8.68177e-05
0.364972,8.68992e-05
0.366102,8.69523e-05
0.367232,8.69631e-05
0.368362,8.6926e-05
0.369492,8.68695e-05
0.370621,8.68302e-05
0.371751,8.68449e-05
0.372881,8.69504e-05
0.374011,8.71712e-05
0.375141,8.74831e-05
0.376271,8.78498e-05
0.377401,8.82349e-05
0.378531,8.8602e-05
0.379661,8.89149e-05
0.380791,8.91374e-05
0.381921,8.92334e-05
0.383051,8.91668e-05
0.384181,8.89015e-05
0.385311,8.843e-05
0.386441,8.78598e-05
0.387571,8.73269e-05
0.388701,8.69674e-05
0.389831,8.69174e-05
0.39096,8.72665e-05
0.39209,8.79193e-05
0.39322,8.87341e-05
0.39435,8.95691e-05
0.39548,9.02824e-05
0.39661,9.07594e-05
0.39774,9.09935e-05
0.39887,9.10052e-05
0.4,9.0815e-05
0.40113,9.04433e-05
0.40226,8.9919e-05
0.40339,8.93038e-05
0.40452,8.8668e-05
0.40565,8.80817e-05
0.40678,8.76149e-05
0.40791,8.73194e-05
0.40904,8.71724e-05
0.410169,8.71329e-05
0.411299,8.71597e-05
0.412429,8.72116e-05
0.413559,8.72532e-05
0.414689,8.7272e-05
0.415819,8.72613e-05
0.416949,8.72141e-05
0.418079,8.71238e-05
0.419209,8.69887e-05
0.420339,8.68273e-05
0.421469,8.66631e-05
0.422599,8.65199e-05
0.423729,8.64212e-05
0.424859,8.63832e-05
0.425989,8.63918e-05
0.427119,8.64257e-05
0.428249,8.64633e-05
0.429379,8.64831e-05
0.430508,8.64701e-05
0.431638,8.64342e-05
0.432768,8.63916e-05
0.433898,8.63589e-05
0.435028,8.63521e-05
0.436158,8.63832e-05
0.437288,8.64453e-05
0.438418,8.65275e-05
0.439548,8.66184e-05
0.440678,8.67068e-05
0.441808,8.67829e-05
0.442938,8.68422e-05
0.444068,8.68813e-05
0.445198,8.68972e-05
0.446328,8.68866e-05
0.447458,8.68521e-05
0.448588,8.68203e-05
0.449718,8.68235e-05
0.450847,8.68941e-05
0.451977,8.70644e-05
0.453107,8.7353e-05
0.454237,8.77231e-05
0.455367,8.81242e-05
0.456497,8.85058e-05
0.457627,8.88172e-05
0.458757,8.90153e-05
0.459887,8.90854e-05
0.461017,8.90205e-05
0.462147,8.88134e-05
0.463277,8.84569e-05
0.464407,8.79659e-05
0.465537,8.74444e-05
0.466667,8.70184e-05
0.467797,8.68139e-05
0.468927,8.69569e-05
0.470056,8.75232e-05
0.471186,8.83871e-05
0.472316,8.9373e-05
0.473446,9.03047e-05
0.474576,9.10065e-05
0.475706,9.13438e-05
0.476836,9.13468e-05
0.477966,9.10869e-05
0.479096,9.06357e-05
0.480226,9.00647e-05
0.481356,8.94411e-05
0.482486,8.88153e-05
0.483616,8.82336e-05
0.484746,8.7742e-05
0.485876,8.73868e-05
0.487006,8.71985e-05
0.488136,8.71451e-05
0.489266,8.7179e-05
0.490395,8.72523e-05
0.491525,8.73176e-05
0.492655,8.73363e-05
0.493785,8.73068e-05
0.494915,8.72367e-05
0.496045,8.71336e-05
0.497175,8.7005e-05
0.498305,8.68598e-05
0.499435,8.67116e-05
0.500565,8.65753e-05
0.501695,8.64657e-05
0.502825,8.63977e-05
0.503955,8.63805e-05
0.505085,8.64002e-05
0.506215,8.64372e-05
0.507345,8.6472e-05
0.508475,8.64848e-05
0.509605,8.64628e-05
0.510734,8.64184e-05
0.511864,8.63709e-05
0.512994,8.63395e-05
0.514124,8.63433e-05
0.515254,8.63951e-05
0.516384,8.64827e-05
0.517514,8.65874e-05
0.518644,8.66907e-05
0.519774,8.6774e-05
0.520904,8.68231e-05
0.522034,8.6842e-05
0.523164,8.68392e-05
0.524294,8.68232e-05
0.525424,8.68024e-05
0.526554,8.67877e-05
0.527684,8.67999e-05
0.528814,8.68621e-05
0.529944,8.69974e-05
0.531073,8.72291e-05
0.532203,8.75665e-05
0.533333,8.79639e-05
0.534463,8.83619e-05
0.535593,8.8701e-05
0.536723,8.89218e-05
0.537853,8.89794e-05
0.538983,8.88876e-05
0.540113,8.86748e-05
0.541243,8.83695e-05
0.542373,8.79999e-05
0.543503,8.76046e-05
0.544633,8.72615e-05
0.545763,8.70587e-05
0.546893,8.70842e-05
0.548023,8.7426e-05
0.549153,8.81282e-05
0.550282,8.90594e-05
0.551412,9.0044e-05
0.552542,9.09068e-05
0.553672,9.14721e-05
0.554802,9.16115e-05
0.555932,9.13838e-05
0.557062,9.08945e-05
0.558192,9.02493e-05
0.559322,8.95539e-05
0.560452,8.88995e-05
0.561582,8.83207e-05
0.562712,8.78375e-05
0.563842,8.74703e-05
0.564972,8.72392e-05
0.566102,8.71529e-05
0.567232,8.71746e-05
0.568362,8.72559e-05
0.569492,8.73487e-05
0.570621,8.74045e-05
0.571751,8.73864e-05
0.572881,8.73034e-05
0.574011,8.71756e-05
0.575141,8.70233e-05
0.576271,8.68666e-05
0.577401,8.67233e-05
0.578531,8.66001e-05
0.579661,8.65015e-05
0.580791,8.64317e-05
0.581921,8.6395e-05
0.583051,8.63926e-05
0.584181,8.64131e-05
0.585311,8.6442e-05
0.586441,8.64649e-05
0.587571,8.64673e-05
0.588701,8.64402e-05
0.589831,8.63967e-05
0.59096,8.63551e-05
0.59209,8.63341e-05
0.59322,8.63522e-05
0.59435,8.64209e-05
0.59548,8.65242e-05
0.59661,8.66393e-05
0.59774,8.67434e-05
0.59887,8.68135e-05
0.6,8.68337e-05
0.60113,8.68164e-05
0.60226,8.67807e-05
0.60339,8.6746e-05
0.60452,8.67313e-05
0.60565,8.67545e-05
0.60678,8.68267e-05
0.60791,8.69579e-05
0.60904,8.71575e-05
0.610169,8.74355e-05
0.611299,8.77899e-05
0.612429,8.81722e-05
0.613559,8.8522e-05
0.614689,8.87792e-05
0.615819,8.88835e-05
0.616949,8.87954e-05
0.618079,8.85578e-05
0.619209,8.82341e-05
0.620339,8.7888e-05
0.621469,8.7583e-05
0.622599,8.73772e-05
0.623729,8.73073e-05
0.624859,8.74045e-05
0.625989,8.77002e-05
0.627119,8.82257e-05
0.628249,8.89825e-05
0.629379,8.9854e-05
0.630508,9.06935e-05
0.631638,9.13547e-05
0.632768,9.16912e-05
0.633898,9.16014e-05
0.635028,9.1163e-05
0.636158,9.0499e-05
0.637288,8.97319e-05
0.638418,8.89846e-05
0.639548,8.83583e-05
0.640678,8.78691e-05
0.641808,8.75116e-05
0.642938,8.72802e-05
0.644068,8.71696e-05
0.645198,8.7168e-05
0.646328,8.72385e-05
0.647458,8.7338e-05
0.648588,8.74232e-05
0.649718,8.74509e-05
0.650847,8.73899e-05
0.651977,8.72575e-05
0.653107,8.70831e-05
0.654237,8.6896e-05
0.655367,8.67256e-05
0.656497,8.65951e-05
0.657627,8.65044e-05
0.658757,8.64471e-05
0.659887,8.64169e-05
0.661017,8.64075e-05
0.662147,8.64125e-05
0.663277,8.64249e-05
0.664407,8.64374e-05
0.665537,8.6443e-05
0.666667,8.64344e-05
0.667797,8.64081e-05
0.668927,8.6375e-05
0.670056,8.63496e-05
0.671186,8.63463e-05
0.672316,8.63798e-05
0.673446,8.64582e-05
0.674576,8.65645e-05
0.675706,8.66756e-05
0.676836,8.67682e-05
0.677966,8.6819e-05
0.679096,8.68133e-05
0.680226,8.67701e-05
0.681356,8.67167e-05
0.682486,8.66806e-05
0.683616,8.66891e-05
0.684746,8.67642e-05
0.685876,8.69054e-05
0.687006,8.71064e-05
0.688136,8.73613e-05
0.689266,8.7664e-05
0.690395,8.80005e-05
0.691525,8.83259e-05
0.692655,8.85875e-05
0.693785,8.87324e-05
0.694915,8.87081e-05
0.696045,8.84861e-05
0.697175,8.81355e-05
0.698305,8.77498e-05
0.699435,8.74225e-05
0.700565,8.72471e-05
0.701695,8.72957e-05
0.702825,8.75542e-05
0.703955,8.79874e-05
0.705085,8.856e-05
0.706215,8.92364e-05
0.707345,8.99713e-05
0.708475,9.06789e-05
0.709605,9.12633e-05
0.710734,9.16287e-05
0.711864,9.16792e-05
0.712994,9.13555e-05
0.714124,9.07447e-05
0.715254,8.99702e-05
0.716384,8.91555e-05
0.717514,8.84242e-05
0.718644,8.78744e-05
0.719774,8.75031e-05
0.720904,8.72817e-05
0.722034,8.71816e-05
0.723164,8.71744e-05
0.724294,8.72308e-05
0.725424,8.73187e-05
0.726554,8.74052e-05
0.727684,8.74576e-05
0.728814,8.7443e-05
0.729944,8.73397e-05
0.731073,8.717e-05
0.732203,8.69675e-05
0.733333,8.67656e-05
0.734463,8.6598e-05
0.735593,8.64899e-05
0.736723,8.64342e-05
0.737853,8.64158e-05
0.738983,8.64195e-05
0.740113,8.643e-05
0.741243,8.64348e-05
0.742373,8.64323e-05
0.743503,8.64237e-05
0.744633,8.641e-05
0.745763,8.63924e-05
0.746893,8.63732e-05
0.748023,8.63589e-05
0.749153,8.63575e-05
0.750282,8.63766e-05
0.751412,8.64241e-05
0.752542,8.65033e-05
0.753672,8.65991e-05
0.754802,8.6692e-05
0.755932,8.67624e-05
0.757062,8.67908e-05
0.758192,8.67663e-05
0.759322,8.67119e-05
0.760452,8.66595e-05
0.761582,8.66406e-05
0.762712,8.6687e-05
0.763842,8.68214e-05
0.764972,8.70309e-05
0.766102,8.72933e-05
0.767232,8.75868e-05
0.768362,8.78893e-05
0.769492,8.81761e-05
0.770621,8.84115e-05
0.771751,8.85572e-05
0.772881,8.85748e-05
0.774011,8.84258e-05
0.775141,8.80976e-05
0.776271,8.76795e-05
0.777401,8.72865e-05
0.778531,8.70335e-05
0.779661,8.70356e-05
0.780791,8.73713e-05
0.781921,8.7973e-05
0.783051,8.87371e-05
0.784181,8.95595e-05
0.785311,9.03364e-05
0.786441,9.09763e-05
0.787571,9.14367e-05
0.788701,9.16875e-05
0.789831,9.16987e-05
0.79096,9.14402e-05
0.79209,9.09048e-05
0.79322,9.0178e-05
0.79435,8.9368e-05
0.79548,8.85832e-05
0.79661,8.79318e-05
0.79774,8.74966e-05
0.79887,8.72566e-05
0.8,8.71656e-05
0.80113,8.71769e-05
0.80226,8.72442e-05
0.80339,8.73256e-05
0.80452,8.73979e-05
0.80565,8.74429e-05
0.80678,8.7442e-05
0.80791,8.73769e-05
0.80904,8.72375e-05
0.810169,8.70476e-05
0.811299,8.68394e-05
0.812429,8.6645e-05
0.813559,8.64966e-05
0.814689,8.64174e-05
0.815819,8.6395e-05
0.816949,8.64083e-05
0.818079,8.64359e-05
0.819209,8.64567e-05
0.820339,8.64544e-05
0.821469,8.64331e-05
0.822599,8.64021e-05
0.823729,8.63707e-05
0.824859,8.63478e-05
0.825989,8.63413e-05
0.827119,8.63519e-05
0.828249,8.63792e-05
0.829379,8.64222e-05
0.830508,8.64805e-05
0.831638,8.65514e-05
0.832768,8.66246e-05
0.833898,8.66879e-05
0.835028,8.67289e-05
0.836158,8.67355e-05
0.837288,8.67027e-05
0.838418,8.66545e-05
0.839548,8.66225e-05
0.840678,8.6638e-05
0.841808,8.67324e-05
0.842938,8.69259e-05
0.844068,8.71938e-05
0.845198,8.75003e-05
0.846328,8.78096e-05
0.847458,8.80857e-05
0.848588,8.82958e-05
0.849718,8.84186e-05
0.850847,8.84355e-05
0.851977,8.83283e-05
0.853107,8.80786e-05
0.854237,8.76916e-05
0.855367,8.72676e-05
0.856497,8.69303e-05
0.857627,8.68038e-05
0.858757,8.7012e-05
0.859887,8.76305e-05
0.861017,8.85427e-05
0.862147,8.95837e-05
0.863277,9.05889e-05
0.864407,9.13933e-05
0.865537,9.18669e-05
0.866667,9.20183e-05
0.867797,9.1891e-05
0.868927,9.15283e-05
0.870056,9.09738e-05
0.871186,9.02764e-05
0.872316,8.95084e-05
0.873446,8.87473e-05
0.874576,8.80711e-05
0.875706,8.75576e-05
0.876836,8.7262e-05
0.877966,8.71507e-05
0.879096,8.71673e-05
0.880226,8.72556e-05
0.881356,8.73594e-05
0.882486,8.74314e-05
0.883616,8.74603e-05
0.884746,8.74434e-05
0.885876,8.73784e-05
0.887006,8.72627e-05
0.888136,8.70986e-05
0.889266,8.69073e-05
0.890395,8.67147e-05
0.891525,8.65467e-05
0.892655,8.64294e-05
0.893785,8.63804e-05
0.894915,8.63843e-05
0.896045,8.64177e-05
0.897175,8.64569e-05
0.898305,8.64784e-05
0.899435,8.64652e-05
0.900565,8.64262e-05
0.901695,8.63772e-05
0.902825,8.63336e-05
0.903955,8.63112e-05
0.905085,8.63212e-05
0.906215,8.63586e-05
0.907345,8.64141e-05
0.908475,8.64784e-05
0.909605,8.65421e-05
0.910734,8.65972e-05
0.911864,8.66398e-05
0.912994,8.66674e-05
0.914124,8.66774e-05
0.915254,8.66672e-05
0.916384,8.66391e-05
0.917514,8.66148e-05
0.918644,8.66212e-05
0.919774,8.66849e-05
0.920904,8.68327e-05
0.922034,8.7079e-05
0.923164,8.73891e-05
0.924294,8.77161e-05
0.925424,8.80132e-05
0.926554,8.82333e-05
0.927684,8.83392e-05
0.928814,8.8332e-05
0.929944,8.82226e-05
0.931073,8.80216e-05
0.932203,8.774e-05
0.933333,8.74029e-05
0.934463,8.70939e-05
0.935593,8.6911e-05
0.936723,8.6952e-05
0.937853,8.73149e-05
0.938983,8.80542e-05
0.940113,8.90496e-05
0.941243,9.01372e-05
0.942373,9.11534e-05
0.943503,9.19342e-05
0.944633,9.23517e-05
0.945763,9.24211e-05
0.946893,9.21937e-05
0.948023,9.17205e-05
0.949153,9.10527e-05
0.950282,9.02499e-05
0.951412,8.94061e-05
0.952542,8.86237e-05
0.953672,8.80053e-05
0.954802,8.76535e-05
0.955932,8.76331e-05
0.957062,8.78597e-05
0.958192,8.82109e-05
0.959322,8.85646e-05
0.960452,8.87986e-05
0.961582,8.88242e-05
0.962712,8.86854e-05
0.963842,8.846e-05
0.964972,8.82253e-05
0.966102,8.80589e-05
0.967232,8.80198e-05
0.968362,8.80926e-05
0.969492,8.82434e-05
0.970621,8.84383e-05
0.971751,8.86432e-05
0.972881,8.88229e-05
0.974011,8.89362e-05
0.975141,8.89407e-05
0.976271,8.87939e-05
0.977401,8.84533e-05
0.978531,8.79328e-05
0.979661,8.74717e-05
0.980791,8.73656e-05
0.981921,8.79102e-05
0.983051,8.94012e-05
0.984181,9.19023e-05
0.985311,9.45497e-05
0.986441,9.62476e-05
0.987571,9.59002e-05
0.988701,9.2412e-05
0.989831,8.54863e-05
0.99096,7.80238e-05
0.99209,7.37245e-05
0.99322,7.62883e-05
0.99435,8.94151e-05
0.99548,0.000113453
0.99661,0.000135342
0.99774,0.000138671
0.99887,0.000107028
1,2.40017e-05


==> examples/regop.data/0-u-points.csv <==
x,y
0,1
0.00168067,0.997741
0.00336134,0.990975
0.00504202,0.979731
0.00672269,0.964062
0.00840336,0.944037
0.010084,0.919747
0.0117647,0.891302
0.0134454,0.85883
0.0151261,0.822478
0.0168067,0.782411
0.0184874,0.738808
0.0201681,0.691868
0.0218487,0.641803
0.0235294,0.588838
0.0252101,0.533212
0.0268908,0.475178
0.0285714,0.414997
0.0302521,0.352941
0.0319328,0.28929
0.0336134,0.224333
0.0352941,0.158362
0.0369748,0.0916758
0.0386555,0.0245754
0.0403361,-0.0426361
0.0420168,-0.109655
0.0436975,-0.176178
0.0453782,-0.241906
0.0470588,-0.306541
0.0487395,-0.36979
0.0504202,-0.43137
0.0521008,-0.491
0.0537815,-0.548412
0.0554622,-0.603347
0.0571429,-0.655555
0.0588235,-0.704803
0.0605042,-0.750866
0.0621849,-0.793536
0.0638655,-0.832622
0.0655462,-0.867946
0.0672269,-0.899349
0.0689076,-0.926689
0.0705882,-0.949843
0.0722689,-0.968705
0.0739496,-0.983191
0.0756303,-0.993235
0.0773109,-0.998792
0.0789916,-0.999837
0.0806723,-0.996364
0.0823529,-0.988391
0.0840336,-0.975952
0.0857143,-0.959103
0.087395,-0.937922
0.0890756,-0.912504
0.0907563,-0.882963
0.092437,-0.849433
0.0941176,-0.812066
0.0957983,-0.771029
0.097479,-0.72651
0.0991597,-0.678708
0.10084,-0.62784
0.102521,-0.574136
0.104202,-0.517838
0.105882,-0.4592
0.107563,-0.398488
0.109244,-0.335976
0.110924,-0.271946
0.112605,-0.206687
0.114286,-0.140494
0.115966,-0.0736667
0.117647,-0.00650658
0.119328,0.060683
0.121008,0.127598
0.122689,0.193937
0.12437,0.2594
0.12605,0.323691
0.127731,0.386519
0.129412,0.447602
0.131092,0.506662
0.132773,0.563433
0.134454,0.617659
0.136134,0.669094
0.137815,0.717507
0.139496,0.762678
0.141176,0.804403
0.142857,0.842494
0.144538,0.876779
0.146218,0.907103
0.147899,0.933329
0.14958,0.955339
0.151261,0.973032
0.152941,0.98633
0.154622,0.995171
0.156303,0.999517
0.157983,0.999347
0.159664,0.994662
0.161345,0.985484
0.163025,0.971853
0.164706,0.953832
0.166387,0.931502
0.168067,0.904963
0.169748,0.874336
0.171429,0.839759
0.173109,0.801388
0.17479,0.759396
0.176471,0.713974
0.178151,0.665327
0.179832,0.613673
0.181513,0.559247
0.183193,0.502295
0.184874,0.443073
0.186555,0.38185
0.188235,0.318901
0.189916,0.254512
0.191597,0.188973
0.193277,0.12258
0.194958,0.0556336
0.196639,-0.0115643
0.198319,-0.07871
0.2,-0.1455
0.201681,-0.211633
0.203361,-0.276809
0.205042,-0.340735
0.206723,-0.403122
0.208403,-0.463688
0.210084,-0.522158
0.211765,-0.57827
0.213445,-0.631769
0.215126,-0.682414
0.216807,-0.729976
0.218487,-0.77424
0.220168,-0.815007
0.221849,-0.852091
0.223529,-0.885326
0.22521,-0.914561
0.226891,-0.939665
0.228571,-0.960523
0.230252,-0.977042
0.231933,-0.989146
0.233613,-0.996782
0.235294,-0.999915
0.236975,-0.998531
0.238655,-0.992635
0.240336,-0.982255
0.242017,-0.967437
0.243697,-0.948249
0.245378,-0.924777
0.247059,-0.897126
0.248739,-0.865423
0.25042,-0.82981
0.252101,-0.790448
0.253782,-0.747515
0.255462,-0.701205
0.257143,-0.651728
0.258824,-0.599305
0.260504,-0.544176
0.262185,-0.486587
0.263866,-0.426801
0.265546,-0.365086
0.267227,-0.301722
0.268908,-0.236995
0.270588,-0.171197
0.272269,-0.104626
0.27395,-0.0375822
0.27563,0.0296315
0.277311,0.0967113
0.278992,0.163354
0.280672,0.229259
0.282353,0.294128
0.284034,0.357669
0.285714,0.419593
0.287395,0.479622
0.289076,0.537484
0.290756,0.592918
0.292437,0.645673
0.294118,0.695512
0.295798,0.742208
0.297479,0.785551
0.29916,0.825345
0.30084,0.86141
0.302521,0.893584
0.304202,0.92172
0.305882,0.945693
0.307563,0.965393
0.309244,0.980732
0.310924,0.99164
0.312605,0.998068
0.314286,0.999987
0.315966,0.997389
0.317647,0.990284
0.319328,0.978706
0.321008,0.962706
0.322689,0.942356
0.32437,0.91775
0.32605,0.888997
0.327731,0.856228
0.329412,0.819591
0.331092,0.779251
0.332773,0.73539
0.334454,0.688208
0.336134,0.637916
0.337815,0.584742
0.339496,0.528926
0.341176,0.470721
0.342857,0.41039
0.344538,0.348204
0.346218,0.284445
0.347899,0.219401
0.34958,0.153366
0.351261,0.086638
0.352941,0.0195186
0.354622,-0.0476889
0.356303,-0.114681
0.357983,-0.181155
0.359664,-0.246811
0.361345,-0.311351
0.363025,-0.374485
0.364706,-0.435927
0.366387,-0.4954
0.368067,-0.552635
0.369748,-0.607373
0.371429,-0.659367
0.373109,-0.708382
0.37479,-0.754197
0.376471,-0.796604
0.378151,-0.835413
0.379832,-0.870447
0.381513,-0.901549
0.383193,-0.928578
0.384874,-0.951412
0.386555,-0.969948
0.388235,-0.984102
0.389916,-0.99381
0.391597,-0.999028
0.393277,-0.999733
0.394958,-0.995921
0.396639,-0.987609
0.398319,-0.974837
0.4,-0.957659
0.401681,-0.936156
0.403361,-0.910423
0.405042,-0.880577
0.406723,-0.846753
0.408403,-0.809104
0.410084,-0.767799
0.411765,-0.723025
0.413445,-0.674985
0.415126,-0.623896
0.416807,-0.569988
0.418487,-0.513504
0.420168,-0.454701
0.421849,-0.393844
0.423529,-0.331208
0.42521,-0.267075
0.426891,-0.201735
0.428571,-0.135484
0.430252,-0.0686216
0.431933,-0.00144867
0.433613,0.0657308
0.435294,0.132613
0.436975,0.198897
0.438655,0.264282
0.440336,0.328472
0.442017,0.391179
0.443697,0.452119
0.445378,0.511016
0.447059,0.567605
0.448739,0.621629
0.45042,0.672844
0.452101,0.721021
0.453782,0.765939
0.455462,0.807398
0.457143,0.845208
0.458824,0.879201
0.460504,0.909221
0.462185,0.935133
0.463866,0.956821
0.465546,0.974187
0.467227,0.987151
0.468908,0.995655
0.470588,0.999661
0.472269,0.999151
0.47395,0.994128
0.47563,0.984612
0.477311,0.970649
0.478992,0.952301
0.480672,0.92965
0.482353,0.902799
0.484034,0.87187
0.485714,0.837002
0.487395,0.798352
0.489076,0.756096
0.490756,0.710424
0.492437,0.661542
0.494118,0.609672
0.495798,0.555047
0.497479,0.497915
0.49916,0.438533
0.50084,0.37717
0.502521,0.314103
0.504202,0.249617
0.505882,0.184004
0.507563,0.117559
0.509244,0.0505828
0.510924,-0.0166218
0.512605,-0.0837512
0.514286,-0.150502
0.515966,-0.216573
0.517647,-0.281666
0.519328,-0.345486
0.521008,-0.407746
0.522689,-0.468163
0.52437,-0.526465
0.52605,-0.582389
0.527731,-0.635682
0.529412,-0.686103
0.531092,-0.733424
0.532773,-0.777432
0.534454,-0.817927
0.536134,-0.854728
0.537815,-0.887667
0.539496,-0.916595
0.541176,-0.941383
0.542857,-0.961918
0.544538,-0.978107
0.546218,-0.989877
0.547899,-0.997175
0.54958,-0.999968
0.551261,-0.998244
0.552941,-0.99201
0.554622,-0.981294
0.556303,-0.966145
0.557983,-0.946631
0.559664,-0.92284
0.561345,-0.894881
0.563025,-0.862878
0.564706,-0.826977
0.566387,-0.78734
0.568067,-0.744146
0.569748,-0.69759
0.571429,-0.647883
0.573109,-0.595249
0.57479,-0.539925
0.576471,-0.482162
0.578151,-0.422221
0.579832,-0.360373
0.581513,-0.296896
0.583193,-0.232078
0.584874,-0.166212
0.586555,-0.0995946
0.588235,-0.0325274
0.589916,0.0346868
0.591597,0.101744
0.593277,0.168342
0.594958,0.234179
0.596639,0.298959
0.598319,0.362387
0.6,0.424179
0.601681,0.484054
0.603361,0.541743
0.605042,0.596983
0.606723,0.649527
0.608403,0.699137
0.610084,0.745588
0.611765,0.78867
0.613445,0.82819
0.615126,0.863968
0.616807,0.895843
0.618487,0.92367
0.620168,0.947325
0.621849,0.9667
0.623529,0.981708
0.62521,0.99228
0.626891,0.99837
0.628571,0.999949
0.630252,0.997011
0.631933,0.989568
0.633613,0.977655
0.635294,0.961325
0.636975,0.940652
0.638655,0.915729
0.640336,0.88667
0.642017,0.853604
0.643697,0.816682
0.645378,0.776071
0.647059,0.731953
0.648739,0.684529
0.65042,0.634012
0.652101,0.580631
0.653782,0.524627
0.655462,0.466253
0.657143,0.405772
0.658824,0.343458
0.660504,0.279592
0.662185,0.214464
0.663866,0.148366
0.665546,0.081598
0.667227,0.0144614
0.668908,-0.0527405
0.670588,-0.119704
0.672269,-0.186127
0.67395,-0.251709
0.67563,-0.316154
0.677311,-0.37917
0.678992,-0.440474
0.680672,-0.499787
0.682353,-0.556843
0.684034,-0.611383
0.685714,-0.663161
0.687395,-0.711943
0.689076,-0.757508
0.690756,-0.799651
0.692437,-0.838182
0.694118,-0.872926
0.695798,-0.903726
0.697479,-0.930444
0.69916,-0.952958
0.70084,-0.971166
0.702521,-0.984988
0.704202,-0.994359
0.705882,-0.999238
0.707563,-0.999603
0.709244,-0.995452
0.710924,-0.986803
0.712605,-0.973697
0.714286,-0.956191
0.715966,-0.934366
0.717647,-0.908319
0.719328,-0.878169
0.721008,-0.844052
0.722689,-0.806121
0.72437,-0.764548
0.72605,-0.719522
0.727731,-0.671245
0.729412,-0.619935
0.731092,-0.565824
0.732773,-0.509158
0.734454,-0.450191
0.736134,-0.38919
0.737815,-0.326431
0.739496,-0.262197
0.741176,-0.196779
0.742857,-0.130471
0.744538,-0.0635747
0.746218,0.00360928
0.747899,0.070777
0.74958,0.137625
0.751261,0.203851
0.752941,0.269156
0.754622,0.333245
0.756303,0.395829
0.757983,0.456625
0.759664,0.515357
0.761345,0.571761
0.763025,0.625583
0.764706,0.676578
0.766387,0.724516
0.768067,0.769181
0.769748,0.810371
0.771429,0.847901
0.773109,0.881599
0.77479,0.911315
0.776471,0.936913
0.778151,0.958279
0.779832,0.975316
0.781513,0.987946
0.783193,0.996113
0.784874,0.99978
0.786555,0.99893
0.788235,0.993567
0.789916,0.983716
0.791597,0.96942
0.793277,0.950745
0.794958,0.927774
0.796639,0.900612
0.798319,0.869382
0.8,0.834223
0.801681,0.795296
0.803361,0.752776
0.805042,0.706855
0.806723,0.657741
0.808403,0.605655
0.810084,0.550833
0.811765,0.493522
0.813445,0.433982
0.815126,0.372481
0.816807,0.309297
0.818487,0.244716
0.820168,0.17903
0.821849,0.112534
0.823529,0.0455306
0.82521,-0.0216788
0.826891,-0.0887903
0.828571,-0.155501
0.830252,-0.221509
0.831933,-0.286516
0.833613,-0.350228
0.835294,-0.412359
0.836975,-0.472626
0.838655,-0.530759
0.840336,-0.586493
0.842017,-0.639578
0.843697,-0.689774
0.845378,-0.736853
0.847059,-0.780603
0.848739,-0.820827
0.85042,-0.857342
0.852101,-0.889984
0.853782,-0.918606
0.855462,-0.943077
0.857143,-0.963288
0.858824,-0.979147
0.860504,-0.990582
0.862185,-0.997542
0.863866,-0.999996
0.865546,-0.997932
0.867227,-0.991359
0.868908,-0.980308
0.870588,-0.964827
0.872269,-0.944988
0.87395,-0.92088
0.87563,-0.892612
0.877311,-0.860311
0.878992,-0.824123
0.880672,-0.784212
0.882353,-0.740758
0.884034,-0.693957
0.885714,-0.644022
0.887395,-0.591177
0.889076,-0.535661
0.890756,-0.477725
0.892437,-0.417631
0.894118,-0.35565
0.895798,-0.292063
0.897479,-0.227156
0.89916,-0.161222
0.90084,-0.0945606
0.902521,-0.0274717
0.904202,0.0397412
0.905882,0.106775
0.907563,0.173326
0.909244,0.239094
0.910924,0.303782
0.912605,0.367097
0.914286,0.428754
0.915966,0.488474
0.917647,0.545987
0.919328,0.601034
0.921008,0.653365
0.922689,0.702744
0.92437,0.748949
0.92605,0.79177
0.927731,0.831014
0.929412,0.866504
0.931092,0.898079
0.932773,0.925597
0.934454,0.948933
0.936134,0.967982
0.937815,0.982658
0.939496,0.992895
0.941176,0.998646
0.942857,0.999885
0.944538,0.996607
0.946218,0.988827
0.947899,0.976579
0.94958,0.95992
0.951261,0.938923
0.952941,0.913685
0.954622,0.884319
0.956303,0.850958
0.957983,0.813753
0.959664,0.772871
0.961345,0.728498
0.963025,0.680833
0.964706,0.630093
0.966387,0.576506
0.968067,0.520314
0.969748,0.461772
0.971429,0.401144
0.973109,0.338703
0.97479,0.274733
0.976471,0.209521
0.978151,0.143362
0.979832,0.0765559
0.981513,0.00940383
0.983193,-0.0577907
0.984874,-0.124724
0.986555,-0.191094
0.988235,-0.256601
0.989916,-0.320948
0.991597,-0.383846
0.993277,-0.445009
0.994958,-0.504162
0.996639,-0.561037
0.998319,-0.615378
1,-0.666938


==> examples/regop.data/0-u.csv <==
x,y
0,1
0.00112994,0.99898
0.00225989,0.995916
0.00338983,0.99082
0.00451977,0.983703
0.00564972,0.974576
0.00677966,0.963454
0.0079096,0.950364
0.00903955,0.935335
0.0101695,0.9184
0.0112994,0.899589
0.0124294,0.878935
0.0135593,0.856484
0.0146893,0.832288
0.0158192,0.806394
0.0169492,0.778853
0.0180791,0.749716
0.019209,0.719048
0.020339,0.686914
0.0214689,0.653379
0.0225989,0.61851
0.0237288,0.582373
0.0248588,0.545047
0.0259887,0.506608
0.0271186,0.467137
0.0282486,0.426712
0.0293785,0.385413
0.0305085,0.343327
0.0316384,0.30054
0.0327684,0.25714
0.0338983,0.213215
0.0350282,0.168854
0.0361582,0.124147
0.0372881,0.0791874
0.0384181,0.0340661
0.039548,-0.0111244
0.040678,-0.0562921
0.0418079,-0.101345
0.0429379,-0.146192
0.0440678,-0.19074
0.0451977,-0.234899
0.0463277,-0.278576
0.0474576,-0.321684
0.0485876,-0.364137
0.0497175,-0.405847
0.0508475,-0.446727
0.0519774,-0.486693
0.0531073,-0.525664
0.0542373,-0.563564
0.0553672,-0.600314
0.0564972,-0.635838
0.0576271,-0.670059
0.0587571,-0.702912
0.059887,-0.734331
0.0610169,-0.764254
0.0621469,-0.792614
0.0632768,-0.819351
0.0644068,-0.844414
0.0655367,-0.867756
0.0666667,-0.889328
0.0677966,-0.909082
0.0689266,-0.926975
0.0700565,-0.942974
0.0711864,-0.957051
0.0723164,-0.969176
0.0734463,-0.97932
0.0745763,-0.987459
0.0757062,-0.993581
0.0768362,-0.997676
0.0779661,-0.999738
0.079096,-0.999756
0.080226,-0.997727
0.0813559,-0.99366
0.0824859,-0.987566
0.0836158,-0.979459
0.0847458,-0.96935
0.0858757,-0.957257
0.0870056,-0.943207
0.0881356,-0.927234
0.0892655,-0.909371
0.0903955,-0.889649
0.0915254,-0.868106
0.0926554,-0.844789
0.0937853,-0.819749
0.0949153,-0.793038
0.0960452,-0.764706
0.0971751,-0.734809
0.0983051,-0.70341
0.099435,-0.670576
0.100565,-0.636376
0.101695,-0.600875
0.102825,-0.564144
0.103955,-0.526259
0.105085,-0.487302
0.106215,-0.447351
0.107345,-0.406487
0.108475,-0.364789
0.109605,-0.322347
0.110734,-0.279247
0.111864,-0.235577
0.112994,-0.191427
0.114124,-0.146884
0.115254,-0.102042
0.116384,-0.0569904
0.117514,-0.0118233
0.118644,0.0333677
0.119774,0.0784903
0.120904,0.123453
0.122034,0.168164
0.123164,0.212532
0.124294,0.256465
0.125424,0.299873
0.126554,0.342669
0.127684,0.384766
0.128814,0.426079
0.129944,0.466521
0.131073,0.506007
0.132203,0.54446
0.133333,0.581802
0.134463,0.617958
0.135593,0.652852
0.136723,0.686408
0.137853,0.718562
0.138983,0.749251
0.140113,0.778412
0.141243,0.805983
0.142373,0.831902
0.143503,0.856123
0.144633,0.878597
0.145763,0.899281
0.146893,0.918126
0.148023,0.935091
0.149153,0.950146
0.150282,0.963264
0.151412,0.974417
0.152542,0.983579
0.153672,0.990727
0.154802,0.995851
0.155932,0.998944
0.157062,1
0.158192,0.999014
0.159322,0.995981
0.160452,0.990913
0.161582,0.983825
0.162712,0.97473
0.163842,0.963644
0.164972,0.950585
0.166102,0.935583
0.167232,0.918674
0.168362,0.899891
0.169492,0.87927
0.170621,0.856848
0.171751,0.832675
0.172881,0.806805
0.174011,0.779289
0.175141,0.750181
0.176271,0.719537
0.177401,0.687423
0.178531,0.653906
0.179661,0.619057
0.180791,0.582943
0.181921,0.545635
0.183051,0.507212
0.184181,0.467754
0.185311,0.427343
0.186441,0.386059
0.187571,0.343985
0.188701,0.301207
0.189831,0.257815
0.19096,0.213898
0.19209,0.169544
0.19322,0.124842
0.19435,0.0798852
0.19548,0.0347652
0.19661,-0.0104254
0.19774,-0.0555944
0.19887,-0.10065
0.2,-0.145499
0.20113,-0.190053
0.20226,-0.234218
0.20339,-0.277905
0.20452,-0.321023
0.20565,-0.363485
0.20678,-0.405206
0.20791,-0.4461
0.20904,-0.486083
0.210169,-0.525071
0.211299,-0.562985
0.212429,-0.599753
0.213559,-0.635297
0.214689,-0.669542
0.215819,-0.702417
0.216949,-0.733856
0.218079,-0.763799
0.219209,-0.792185
0.220339,-0.818952
0.221469,-0.844042
0.222599,-0.867407
0.223729,-0.889004
0.224859,-0.908788
0.225989,-0.926715
0.227119,-0.942745
0.228249,-0.956848
0.229379,-0.969
0.230508,-0.979176
0.231638,-0.987351
0.232768,-0.993505
0.233898,-0.997628
0.235028,-0.999718
0.236158,-0.999769
0.237288,-0.997777
0.238418,-0.993742
0.239548,-0.987676
0.240678,-0.979596
0.241808,-0.969519
0.242938,-0.957461
0.244068,-0.943443
0.245198,-0.927496
0.246328,-0.909658
0.247458,-0.889966
0.248588,-0.868455
0.249718,-0.845166
0.250847,-0.82015
0.251977,-0.793461
0.253107,-0.765154
0.254237,-0.735285
0.255367,-0.703909
0.256497,-0.671095
0.257627,-0.636913
0.258757,-0.601432
0.259887,-0.564722
0.261017,-0.526856
0.262147,-0.487913
0.263277,-0.447975
0.264407,-0.407124
0.265537,-0.365441
0.266667,-0.32301
0.267797,-0.279919
0.268927,-0.236256
0.270056,-0.192112
0.271186,-0.147576
0.272316,-0.102738
0.273446,-0.0576893
0.274576,-0.0125228
0.275706,0.032669
0.276836,0.0777937
0.277966,0.122759
0.279096,0.167474
0.280226,0.211847
0.281356,0.255789
0.282486,0.299207
0.283616,0.342013
0.284746,0.38412
0.285876,0.425444
0.287006,0.465901
0.288136,0.505405
0.289266,0.543874
0.290395,0.581233
0.291525,0.617406
0.292655,0.65232
0.293785,0.685901
0.294915,0.718078
0.296045,0.748787
0.297175,0.77797
0.298305,0.805566
0.299435,0.831517
0.300565,0.855764
0.301695,0.878263
0.302825,0.898971
0.303955,0.917846
0.305085,0.934846
0.306215,0.949931
0.307345,0.963075
0.308475,0.974256
0.309605,0.98345
0.310734,0.990635
0.311864,0.995791
0.312994,0.998912
0.314124,0.999996
0.315254,0.999042
0.316384,0.996046
0.317514,0.99101
0.318644,0.98395
0.319774,0.974883
0.320904,0.963828
0.322034,0.950804
0.323164,0.935833
0.324294,0.91895
0.325424,0.900193
0.326554,0.8796
0.327684,0.857211
0.328814,0.833065
0.329944,0.807218
0.331073,0.779724
0.332203,0.750641
0.333333,0.720024
0.334463,0.687933
0.335593,0.654436
0.336723,0.619604
0.337853,0.583509
0.338983,0.546222
0.340113,0.507816
0.341243,0.468373
0.342373,0.427974
0.343503,0.386703
0.344633,0.344642
0.345763,0.301875
0.346893,0.258491
0.348023,0.21458
0.349153,0.170232
0.350282,0.125536
0.351412,0.0805828
0.352542,0.0354648
0.353672,-0.00972581
0.354802,-0.0548964
0.355932,-0.0999544
0.357062,-0.144808
0.358192,-0.189365
0.359322,-0.233537
0.360452,-0.277233
0.361582,-0.320362
0.362712,-0.362834
0.363842,-0.404566
0.364972,-0.445473
0.366102,-0.485471
0.367232,-0.524477
0.368362,-0.562409
0.369492,-0.599192
0.370621,-0.634754
0.371751,-0.669021
0.372881,-0.701921
0.374011,-0.733383
0.375141,-0.763347
0.376271,-0.791755
0.377401,-0.818549
0.378531,-0.843669
0.379661,-0.867062
0.380791,-0.888684
0.381921,-0.908493
0.383051,-0.92645
0.384181,-0.942514
0.385311,-0.956647
0.386441,-0.968827
0.387571,-0.97903
0.388701,-0.987238
0.389831,-0.993428
0.39096,-0.997583
0.39209,-0.999701
0.39322,-0.99978
0.39435,-0.99782
0.39548,-0.993822
0.39661,-0.987789
0.39774,-0.979737
0.39887,-0.969687
0.4,-0.95766
0.40113,-0.943677
0.40226,-0.927761
0.40339,-0.909949
0.40452,-0.890282
0.40565,-0.868799
0.40678,-0.845542
0.40791,-0.820553
0.40904,-0.793887
0.410169,-0.765602
0.411299,-0.735756
0.412429,-0.704408
0.413559,-0.671616
0.414689,-0.637452
0.415819,-0.601988
0.416949,-0.565297
0.418079,-0.527451
0.419209,-0.488525
0.420339,-0.448601
0.421469,-0.407761
0.422599,-0.366091
0.423729,-0.323672
0.424859,-0.280591
0.425989,-0.236936
0.427119,-0.192798
0.428249,-0.148267
0.429379,-0.103433
0.430508,-0.0583879
0.431638,-0.0132227
0.432768,0.0319696
0.433898,0.0770966
0.435028,0.122066
0.436158,0.166785
0.437288,0.211163
0.438418,0.255112
0.439548,0.29854
0.440678,0.341357
0.441808,0.383476
0.442938,0.424811
0.444068,0.46528
0.445198,0.504801
0.446328,0.543289
0.447458,0.580665
0.448588,0.616855
0.449718,0.651787
0.450847,0.685391
0.451977,0.717593
0.453107,0.748326
0.454237,0.77753
0.455367,0.805149
0.456497,0.831126
0.457627,0.855404
0.458757,0.877931
0.459887,0.898664
0.461017,0.917565
0.462147,0.934595
0.463277,0.949715
0.464407,0.96289
0.465537,0.974098
0.466667,0.98332
0.467797,0.990536
0.468927,0.995729
0.470056,0.998883
0.471186,0.999995
0.472316,0.999069
0.473446,0.996105
0.474576,0.991106
0.475706,0.984078
0.476836,0.975039
0.477966,0.964011
0.479096,0.951018
0.480226,0.936082
0.481356,0.919229
0.482486,0.900497
0.483616,0.87993
0.484746,0.857568
0.485876,0.833454
0.487006,0.807634
0.488136,0.780162
0.489266,0.751101
0.490395,0.720507
0.491525,0.688442
0.492655,0.654967
0.493785,0.620153
0.494915,0.584075
0.496045,0.546806
0.497175,0.50842
0.498305,0.468993
0.499435,0.428607
0.500565,0.387347
0.501695,0.345297
0.502825,0.302543
0.503955,0.259168
0.505085,0.215264
0.506215,0.170921
0.507345,0.126229
0.508475,0.0812797
0.509605,0.0361641
0.510734,-0.00902586
0.511864,-0.0541976
0.512994,-0.0992586
0.514124,-0.144116
0.515254,-0.188679
0.516384,-0.232857
0.517514,-0.27656
0.518644,-0.319698
0.519774,-0.362184
0.520904,-0.403927
0.522034,-0.444846
0.523164,-0.484858
0.524294,-0.52388
0.525424,-0.561833
0.526554,-0.598634
0.527684,-0.634213
0.528814,-0.668498
0.529944,-0.701421
0.531073,-0.73291
0.532203,-0.762898
0.533333,-0.791328
0.534463,-0.818144
0.535593,-0.843292
0.536723,-0.866716
0.537853,-0.888366
0.538983,-0.9082
0.540113,-0.926183
0.541243,-0.942277
0.542373,-0.956446
0.543503,-0.968656
0.544633,-0.978887
0.545763,-0.987122
0.546893,-0.993345
0.548023,-0.997537
0.549153,-0.999687
0.550282,-0.999794
0.551412,-0.997863
0.552542,-0.993897
0.553672,-0.9879
0.554802,-0.97988
0.555932,-0.969858
0.557062,-0.957858
0.558192,-0.943905
0.559322,-0.928024
0.560452,-0.910242
0.561582,-0.8906
0.562712,-0.869142
0.563842,-0.845912
0.564972,-0.820954
0.566102,-0.794315
0.567232,-0.766052
0.568362,-0.736227
0.569492,-0.704902
0.570621,-0.672136
0.571751,-0.637993
0.572881,-0.602547
0.574011,-0.565872
0.575141,-0.528044
0.576271,-0.489137
0.577401,-0.449228
0.578531,-0.4084
0.579661,-0.36674
0.580791,-0.324333
0.581921,-0.281263
0.583051,-0.237617
0.584181,-0.193485
0.585311,-0.148958
0.586441,-0.104128
0.587571,-0.0590858
0.588701,-0.0139223
0.589831,0.03127
0.59096,0.0763987
0.59209,0.121372
0.59322,0.166096
0.59435,0.21048
0.59548,0.254435
0.59661,0.297871
0.59774,0.340699
0.59887,0.382831
0.6,0.424179
0.60113,0.464661
0.60226,0.504195
0.60339,0.542701
0.60452,0.580098
0.60565,0.616307
0.60678,0.651256
0.60791,0.684879
0.60904,0.717104
0.610169,0.747864
0.611299,0.777093
0.612429,0.804733
0.613559,0.830734
0.614689,0.85504
0.615819,0.877599
0.616949,0.89836
0.618079,0.917287
0.619209,0.934343
0.620339,0.949493
0.621469,0.962704
0.622599,0.973943
0.623729,0.983192
0.624859,0.990437
0.625989,0.995662
0.627119,0.998852
0.628249,0.999997
0.629379,0.999099
0.630508,0.996163
0.631638,0.991196
0.632768,0.984205
0.633898,0.975197
0.635028,0.964197
0.636158,0.951231
0.637288,0.936325
0.638418,0.919506
0.639548,0.900805
0.640678,0.880262
0.641808,0.857925
0.642938,0.833838
0.644068,0.808048
0.645198,0.780603
0.646328,0.751562
0.647458,0.72099
0.648588,0.688947
0.649718,0.655497
0.650847,0.620704
0.651977,0.584643
0.653107,0.54739
0.654237,0.50902
0.655367,0.469611
0.656497,0.42924
0.657627,0.387992
0.658757,0.345953
0.659887,0.303208
0.661017,0.259844
0.662147,0.215948
0.663277,0.17161
0.664407,0.126922
0.665537,0.0819761
0.666667,0.0368627
0.667797,-0.0083263
0.668927,-0.0534986
0.670056,-0.0985621
0.671186,-0.143424
0.672316,-0.187993
0.673446,-0.232177
0.674576,-0.275887
0.675706,-0.319034
0.676836,-0.361531
0.677966,-0.403289
0.679096,-0.444221
0.680226,-0.484245
0.681356,-0.523282
0.682486,-0.561253
0.683616,-0.598076
0.684746,-0.633674
0.685876,-0.667978
0.687006,-0.70092
0.688136,-0.732432
0.689266,-0.762448
0.690395,-0.790902
0.691525,-0.817741
0.692655,-0.842912
0.693785,-0.866365
0.694915,-0.888047
0.696045,-0.90791
0.697175,-0.925919
0.698305,-0.94204
0.699435,-0.956239
0.700565,-0.968485
0.701695,-0.978748
0.702825,-0.98701
0.703955,-0.99326
0.705085,-0.997485
0.706215,-0.999672
0.707345,-0.999812
0.708475,-0.997908
0.709605,-0.99397
0.710734,-0.988005
0.711864,-0.980022
0.712994,-0.970031
0.714124,-0.958059
0.715254,-0.944133
0.716384,-0.928281
0.717514,-0.910534
0.718644,-0.890921
0.719774,-0.869488
0.720904,-0.846282
0.722034,-0.821351
0.723164,-0.794741
0.724294,-0.766504
0.725424,-0.736701
0.726554,-0.705395
0.727684,-0.672651
0.728814,-0.638533
0.729944,-0.603108
0.731073,-0.566449
0.732203,-0.528636
0.733333,-0.489745
0.734463,-0.449853
0.735593,-0.40904
0.736723,-0.367392
0.737853,-0.324993
0.738983,-0.281933
0.740113,-0.238296
0.741243,-0.194172
0.742373,-0.149651
0.743503,-0.104824
0.744633,-0.0597834
0.745763,-0.0146213
0.746893,0.0305708
0.748023,0.0757008
0.749153,0.120677
0.750282,0.165406
0.751412,0.209797
0.752542,0.253759
0.753672,0.297202
0.754802,0.34004
0.755932,0.382184
0.757062,0.423547
0.758192,0.464043
0.759322,0.50359
0.760452,0.542111
0.761582,0.579527
0.762712,0.615758
0.763842,0.650728
0.764972,0.684368
0.766102,0.716614
0.767232,0.747398
0.768362,0.776655
0.769492,0.804321
0.770621,0.830344
0.771751,0.854674
0.772881,0.877261
0.774011,0.898056
0.775141,0.917011
0.776271,0.934093
0.777401,0.94927
0.778531,0.962512
0.779661,0.973787
0.780791,0.983068
0.781921,0.99034
0.783051,0.995593
0.784181,0.998816
0.785311,0.999998
0.786441,0.999132
0.787571,0.996224
0.788701,0.991285
0.789831,0.984325
0.79096,0.975354
0.79209,0.964386
0.79322,0.951446
0.79435,0.936567
0.79548,0.919778
0.79661,0.90111
0.79774,0.880597
0.79887,0.858284
0.8,0.834221
0.80113,0.808457
0.80226,0.781042
0.80339,0.752026
0.80452,0.721475
0.80565,0.689451
0.80678,0.656023
0.80791,0.621254
0.80904,0.585212
0.810169,0.547975
0.811299,0.50962
0.812429,0.470227
0.813559,0.429873
0.814689,0.388638
0.815819,0.346609
0.816949,0.303873
0.818079,0.260518
0.819209,0.216631
0.820339,0.1723
0.821469,0.127617
0.822599,0.0826731
0.823729,0.037561
0.824859,-0.00762738
0.825989,-0.0528002
0.827119,-0.0978655
0.828249,-0.142731
0.829379,-0.187306
0.830508,-0.231498
0.831638,-0.275215
0.832768,-0.318371
0.833898,-0.360877
0.835028,-0.402648
0.836158,-0.443596
0.837288,-0.483635
0.838418,-0.522686
0.839548,-0.560671
0.840678,-0.597514
0.841808,-0.633135
0.842938,-0.667459
0.844068,-0.70042
0.845198,-0.731953
0.846328,-0.761994
0.847458,-0.790477
0.848588,-0.817341
0.849718,-0.842536
0.850847,-0.866012
0.851977,-0.887723
0.853107,-0.90762
0.854237,-0.925658
0.855367,-0.941805
0.856497,-0.956031
0.857627,-0.968308
0.858757,-0.978607
0.859887,-0.986901
0.861017,-0.993179
0.862147,-0.997432
0.863277,-0.999651
0.864407,-0.999828
0.865537,-0.997957
0.866667,-0.994047
0.867797,-0.98811
0.868927,-0.980158
0.870056,-0.970204
0.871186,-0.958262
0.872316,-0.944363
0.873446,-0.928538
0.874576,-0.91082
0.875706,-0.891241
0.876836,-0.869837
0.877966,-0.846655
0.879096,-0.821747
0.880226,-0.795163
0.881356,-0.766955
0.882486,-0.737176
0.883616,-0.705891
0.884746,-0.673166
0.885876,-0.639069
0.887006,-0.603667
0.888136,-0.567028
0.889266,-0.52923
0.890395,-0.490353
0.891525,-0.450476
0.892655,-0.409679
0.893785,-0.368043
0.894915,-0.325655
0.896045,-0.282603
0.897175,-0.238975
0.898305,-0.194858
0.899435,-0.150343
0.900565,-0.10552
0.901695,-0.0604815
0.902825,-0.0153201
0.903955,0.0298722
0.905085,0.0750034
0.906215,0.119982
0.907345,0.164716
0.908475,0.209113
0.909605,0.253084
0.910734,0.296535
0.911864,0.339382
0.912994,0.381536
0.914124,0.422913
0.915254,0.463425
0.916384,0.502987
0.917514,0.541523
0.918644,0.578954
0.919774,0.615205
0.920904,0.650199
0.922034,0.68386
0.923164,0.716125
0.924294,0.74693
0.925424,0.776212
0.926554,0.803908
0.927684,0.829957
0.928814,0.85431
0.929944,0.876922
0.931073,0.897745
0.932203,0.916735
0.933333,0.933846
0.934463,0.94905
0.935593,0.962319
0.936723,0.973625
0.937853,0.982942
0.938983,0.990246
0.940113,0.995527
0.941243,0.998778
0.942373,0.999992
0.943503,0.999163
0.944633,0.996288
0.945763,0.991377
0.946893,0.984445
0.948023,0.975506
0.949153,0.964573
0.950282,0.951665
0.951412,0.936812
0.952542,0.920049
0.953672,0.901411
0.954802,0.88093
0.955932,0.858646
0.957062,0.834607
0.958192,0.808866
0.959322,0.781476
0.960452,0.752489
0.961582,0.721961
0.962712,0.689958
0.963842,0.656548
0.964972,0.621799
0.966102,0.585781
0.967232,0.548562
0.968362,0.510223
0.969492,0.470842
0.970621,0.430502
0.971751,0.389283
0.972881,0.347267
0.974011,0.30454
0.975141,0.261193
0.976271,0.217313
0.977401,0.172989
0.978531,0.128311
0.979661,0.0833707
0.980791,0.0382601
0.981921,-0.00692828
0.983051,-0.0521022
0.984181,-0.0971695
0.985311,-0.142039
0.986441,-0.186618
0.987571,-0.230817
0.988701,-0.274544
0.989831,-0.317709
0.99096,-0.360224
0.99209,-0.402006
0.99322,-0.442967
0.99435,-0.483024
0.99548,-0.522092
0.99661,-0.560093
0.99774,-0.596951
0.99887,-0.632592
1,-0.666938


==> examples/regop.data/1-abserr.csv <==
x,y
0,0.915572
0.00112994,0.337555
0.00225989,0.0359197
0.00338983,-0.0674138
0.00451977,-0.0505269
0.00564972,0.00849952
0.00677966,0.0461273
0.0079096,0.0569895
0.00903955,0.0502618
0.0101695,0.0351202
0.0112994,0.0207405
0.0124294,0.0142993
0.0135593,0.014976
0.0146893,0.0199512
0.0158192,0.0264051
0.0169492,0.031518
0.0180791,0.0331539
0.019209,0.0319113
0.020339,0.0290722
0.0214689,0.0259185
0.0225989,0.0237325
0.0237288,0.023458
0.0248588,0.0246873
0.0259887,0.0266745
0.0271186,0.0286738
0.0282486,0.0299393
0.0293785,0.0299431
0.0305085,0.0290286
0.0316384,0.027757
0.0327684,0.0266894
0.0338983,0.0263873
0.0350282,0.0272303
0.0361582,0.028873
0.0372881,0.0307882
0.0384181,0.032449
0.039548,0.0333284
0.040678,0.0330527
0.0418079,0.031861
0.0429379,0.030146
0.0440678,0.0283003
0.0451977,0.0267162
0.0463277,0.0256947
0.0474576,0.0251694
0.0485876,0.0249823
0.0497175,0.0249753
0.0508475,0.0249906
0.0519774,0.0249025
0.0531073,0.024716
0.0542373,0.0244687
0.0553672,0.0241981
0.0564972,0.0239417
0.0576271,0.0237299
0.0587571,0.0235646
0.059887,0.0234408
0.0610169,0.0233531
0.0621469,0.0232964
0.0632768,0.023265
0.0644068,0.0232516
0.0655367,0.0232481
0.0666667,0.0232468
0.0677966,0.0232395
0.0689266,0.0232198
0.0700565,0.0231863
0.0711864,0.0231387
0.0723164,0.023077
0.0734463,0.0230011
0.0745763,0.0229131
0.0757062,0.0228246
0.0768362,0.0227492
0.0779661,0.0227007
0.079096,0.0226929
0.080226,0.0227283
0.0813559,0.0227648
0.0824859,0.0227492
0.0836158,0.0226281
0.0847458,0.0223482
0.0858757,0.0218771
0.0870056,0.0212651
0.0881356,0.0205833
0.0892655,0.0199027
0.0903955,0.0192946
0.0915254,0.0188133
0.0926554,0.0184473
0.0937853,0.0181682
0.0949153,0.0179477
0.0960452,0.0177575
0.0971751,0.0175741
0.0983051,0.0173927
0.099435,0.0172135
0.100565,0.0170363
0.101695,0.0168613
0.102825,0.016689
0.103955,0.0165219
0.105085,0.016363
0.106215,0.0162153
0.107345,0.016082
0.108475,0.0159646
0.109605,0.0158596
0.110734,0.0157618
0.111864,0.0156664
0.112994,0.0155683
0.114124,0.0154626
0.115254,0.0153444
0.116384,0.0152092
0.117514,0.0150522
0.118644,0.0148687
0.119774,0.0146582
0.120904,0.0144375
0.122034,0.0142272
0.123164,0.0140483
0.124294,0.0139216
0.125424,0.0138576
0.126554,0.0138256
0.127684,0.0137846
0.128814,0.0136935
0.129944,0.0135112
0.131073,0.0132105
0.132203,0.0128186
0.133333,0.0123767
0.134463,0.0119257
0.135593,0.0115066
0.136723,0.0111517
0.137853,0.0108582
0.138983,0.0106147
0.140113,0.0104094
0.141243,0.0102308
0.142373,0.0100688
0.143503,0.00991814
0.144633,0.00977505
0.145763,0.00963571
0.146893,0.0094963
0.148023,0.00935398
0.149153,0.00920978
0.150282,0.00906569
0.151412,0.0089237
0.152542,0.00878581
0.153672,0.0086535
0.154802,0.00852624
0.155932,0.00840295
0.157062,0.0082826
0.158192,0.00816411
0.159322,0.00804635
0.160452,0.00792778
0.161582,0.00780678
0.162712,0.00768173
0.163842,0.00755101
0.164972,0.00741399
0.166102,0.00727409
0.167232,0.00713572
0.168362,0.00700329
0.169492,0.00688122
0.170621,0.00677223
0.171751,0.00667239
0.172881,0.00657604
0.174011,0.00647756
0.175141,0.00637131
0.176271,0.00625281
0.177401,0.0061221
0.178531,0.00598037
0.179661,0.00582883
0.180791,0.00566866
0.181921,0.00550195
0.183051,0.00533438
0.184181,0.00517248
0.185311,0.00502283
0.186441,0.00489197
0.187571,0.00478374
0.188701,0.00469098
0.189831,0.00460382
0.19096,0.00451237
0.19209,0.00440676
0.19322,0.00428014
0.19435,0.00413777
0.19548,0.00398796
0.19661,0.003839
0.19774,0.00369919
0.19887,0.00357499
0.2,0.00346552
0.20113,0.00336808
0.20226,0.00327993
0.20339,0.00319837
0.20452,0.00312097
0.20565,0.00304646
0.20678,0.00297387
0.20791,0.00290223
0.20904,0.00283057
0.210169,0.0027582
0.211299,0.00268565
0.212429,0.00261371
0.213559,0.00254321
0.214689,0.00247495
0.215819,0.00240951
0.216949,0.00234657
0.218079,0.0022856
0.219209,0.00222603
0.220339,0.00216734
0.221469,0.00210904
0.222599,0.00205094
0.223729,0.00199294
0.224859,0.00193492
0.225989,0.00187677
0.227119,0.00181854
0.228249,0.0017609
0.229379,0.00170469
0.230508,0.00165076
0.231638,0.00159995
0.232768,0.00155276
0.233898,0.00150834
0.235028,0.00146552
0.236158,0.00142312
0.237288,0.00137996
0.238418,0.00133519
0.239548,0.00128926
0.240678,0.00124295
0.241808,0.00119705
0.242938,0.00115231
0.244068,0.00110942
0.245198,0.00106859
0.246328,0.00102989
0.247458,0.000993437
0.248588,0.000959316
0.249718,0.000927461
0.250847,0.000897154
0.251977,0.000867518
0.253107,0.000837675
0.254237,0.000806744
0.255367,0.00077416
0.256497,0.000740602
0.257627,0.000707059
0.258757,0.000674522
0.259887,0.000643982
0.261017,0.000616195
0.262147,0.000590982
0.263277,0.000567934
0.264407,0.000546637
0.265537,0.00052668
0.266667,0.000507636
0.267797,0.000489018
0.268927,0.000470324
0.270056,0.00045105
0.271186,0.000430694
0.272316,0.000409009
0.273446,0.000386776
0.274576,0.000365031
0.275706,0.000344809
0.276836,0.000327146
0.277966,0.000312771
0.279096,0.000301185
0.280226,0.000291581
0.281356,0.000283153
0.282486,0.000275094
0.283616,0.000266572
0.284746,0.000256645
0.285876,0.00024435
0.287006,0.000228719
0.288136,0.000208788
0.289266,0.000184033
0.290395,0.00015571
0.291525,0.000125518
0.292655,9.51539e-05
0.293785,6.63175e-05
0.294915,4.03167e-05
0.296045,1.68976e-05
0.297175,-4.58403e-06
0.298305,-2.47725e-05
0.299435,-4.4312e-05
0.300565,-6.37062e-05
0.301695,-8.28955e-05
0.302825,-0.00010168
0.303955,-0.000119859
0.305085,-0.000137234
0.306215,-0.000153648
0.307345,-0.00016913
0.308475,-0.000183753
0.309605,-0.000197588
0.310734,-0.00021071
0.311864,-0.000223188
0.312994,-0.00023508
0.314124,-0.000246442
0.315254,-0.000257328
0.316384,-0.000267796
0.317514,-0.00027788
0.318644,-0.000287542
0.319774,-0.000296727
0.320904,-0.000305376
0.322034,-0.000313434
0.323164,-0.000320863
0.324294,-0.000327711
0.325424,-0.000334047
0.326554,-0.000339938
0.327684,-0.000345453
0.328814,-0.000350643
0.329944,-0.000355486
0.331073,-0.000359945
0.332203,-0.000363981
0.333333,-0.000367556
0.334463,-0.000370644
0.335593,-0.000373266
0.336723,-0.000375453
0.337853,-0.000377239
0.338983,-0.000378656
0.340113,-0.000379731
0.341243,-0.000380474
0.342373,-0.000380886
0.343503,-0.000380972
0.344633,-0.000380735
0.345763,-0.000380166
0.346893,-0.000379203
0.348023,-0.000377776
0.349153,-0.00037581
0.350282,-0.000373235
0.351412,-0.00037001
0.352542,-0.00036623
0.353672,-0.000362022
0.354802,-0.000357516
0.355932,-0.000352838
0.357062,-0.000348072
0.358192,-0.000343125
0.359322,-0.000337857
0.360452,-0.000332131
0.361582,-0.000325808
0.362712,-0.000318775
0.363842,-0.000311018
0.364972,-0.000302548
0.366102,-0.000293377
0.367232,-0.000283514
0.368362,-0.000272993
0.369492,-0.000261927
0.370621,-0.000250451
0.371751,-0.0002387
0.372881,-0.000226809
0.374011,-0.000214843
0.375141,-0.000202593
0.376271,-0.000189779
0.377401,-0.000176123
0.378531,-0.000161345
0.379661,-0.000145247
0.380791,-0.000127953
0.381921,-0.000109668
0.383051,-9.05992e-05
0.384181,-7.095e-05
0.385311,-5.08833e-05
0.386441,-3.03892e-05
0.387571,-9.41502e-06
0.388701,1.20921e-05
0.389831,3.41848e-05
0.39096,5.69414e-05
0.39209,8.0541e-05
0.39322,0.000105188
0.39435,0.000131088
0.39548,0.000158445
0.39661,0.000187387
0.39774,0.000217737
0.39887,0.000249241
0.4,0.000281645
0.40113,0.000314695
0.40226,0.00034822
0.40339,0.000382388
0.40452,0.000417446
0.40565,0.000453645
0.40678,0.000491235
0.40791,0.000530549
0.40904,0.000572262
0.410169,0.000617134
0.411299,0.000665924
0.412429,0.000719391
0.413559,0.000777633
0.414689,0.000838107
0.415819,0.000897605
0.416949,0.000952922
0.418079,0.00100085
0.419209,0.0010394
0.420339,0.00107141
0.421469,0.00110094
0.422599,0.00113205
0.423729,0.00116879
0.424859,0.00121418
0.425989,0.00126712
0.427119,0.00132548
0.428249,0.00138711
0.429379,0.00144987
0.430508,0.0015119
0.431638,0.00157234
0.432768,0.00163063
0.433898,0.00168618
0.435028,0.00173841
0.436158,0.00178721
0.437288,0.00183438
0.438418,0.00188218
0.439548,0.00193285
0.440678,0.00198865
0.441808,0.00205116
0.442938,0.0021191
0.444068,0.00219054
0.445198,0.00226352
0.446328,0.00233608
0.447458,0.00240666
0.448588,0.00247517
0.449718,0.00254193
0.450847,0.00260724
0.451977,0.00267139
0.453107,0.00273489
0.454237,0.00279895
0.455367,0.00286495
0.456497,0.0029343
0.457627,0.0030084
0.458757,0.00308807
0.459887,0.00317184
0.461017,0.00325768
0.462147,0.00334354
0.463277,0.00342741
0.464407,0.00350781
0.465537,0.00358565
0.466667,0.0036624
0.467797,0.00373954
0.468927,0.00381854
0.470056,0.00390059
0.471186,0.00398565
0.472316,0.00407341
0.473446,0.00416354
0.474576,0.00425572
0.475706,0.00434959
0.476836,0.00444462
0.477966,0.00454021
0.479096,0.00463579
0.480226,0.00473079
0.481356,0.00482516
0.482486,0.00492098
0.483616,0.00502085
0.484746,0.0051274
0.485876,0.00524324
0.487006,0.00537031
0.488136,0.00550793
0.489266,0.00565478
0.490395,0.00580949
0.491525,0.00597074
0.492655,0.00613686
0.493785,0.00630482
0.494915,0.00647128
0.496045,0.00663289
0.497175,0.00678631
0.498305,0.00693014
0.499435,0.00707072
0.500565,0.00721635
0.501695,0.00737534
0.502825,0.00755597
0.503955,0.00776304
0.505085,0.0079873
0.506215,0.00821599
0.507345,0.00843637
0.508475,0.00863568
0.509605,0.00880451
0.510734,0.00894684
0.511864,0.00906999
0.512994,0.00918128
0.514124,0.00928803
0.515254,0.00939661
0.516384,0.0095096
0.517514,0.00962859
0.518644,0.00975521
0.519774,0.00989108
0.520904,0.0100368
0.522034,0.0101891
0.523164,0.0103436
0.524294,0.010496
0.525424,0.010642
0.526554,0.0107787
0.527684,0.0109086
0.528814,0.0110354
0.529944,0.011163
0.531073,0.0112953
0.532203,0.0114355
0.533333,0.0115847
0.534463,0.0117434
0.535593,0.0119121
0.536723,0.0120912
0.537853,0.0122797
0.538983,0.0124705
0.540113,0.012655
0.541243,0.0128244
0.542373,0.0129703
0.543503,0.0130916
0.544633,0.013219
0.545763,0.0133904
0.546893,0.0136443
0.548023,0.0140187
0.549153,0.0145347
0.550282,0.0151439
0.551412,0.015781
0.552542,0.0163804
0.553672,0.0168766
0.554802,0.0172207
0.555932,0.0174298
0.557062,0.0175376
0.558192,0.0175777
0.559322,0.0175838
0.560452,0.0175853
0.561582,0.0175938
0.562712,0.0176169
0.563842,0.017662
0.564972,0.0177366
0.566102,0.0178448
0.567232,0.0179781
0.568362,0.0181244
0.569492,0.0182718
0.570621,0.0184085
0.571751,0.0185256
0.572881,0.0186273
0.574011,0.0187206
0.575141,0.0188129
0.576271,0.0189113
0.577401,0.0190225
0.578531,0.0191511
0.579661,0.0193011
0.580791,0.0194767
0.581921,0.019682
0.583051,0.0199174
0.584181,0.0201697
0.585311,0.020422
0.586441,0.0206574
0.587571,0.0208591
0.588701,0.0210218
0.589831,0.0211866
0.59096,0.0214062
0.59209,0.0217334
0.59322,0.0222208
0.59435,0.0228971
0.59548,0.0236945
0.59661,0.0245212
0.59774,0.0252853
0.59887,0.0258949
0.6,0.0262803
0.60113,0.0264605
0.60226,0.0264766
0.60339,0.0263695
0.60452,0.0261805
0.60565,0.0259476
0.60678,0.025698
0.60791,0.0254556
0.60904,0.0252447
0.610169,0.0250893
0.611299,0.0250066
0.612429,0.0249856
0.613559,0.0250082
0.614689,0.0250567
0.615819,0.0251129
0.616949,0.0251631
0.618079,0.0252102
0.619209,0.0252614
0.620339,0.0253237
0.621469,0.0254043
0.622599,0.0255107
0.623729,0.0256514
0.624859,0.0258356
0.625989,0.0260723
0.627119,0.0263704
0.628249,0.0267346
0.629379,0.0271527
0.630508,0.0276078
0.631638,0.0280834
0.632768,0.0285627
0.633898,0.0290293
0.635028,0.0294679
0.636158,0.0298638
0.637288,0.0302018
0.638418,0.030467
0.639548,0.0306481
0.640678,0.0307483
0.641808,0.0307746
0.642938,0.0307337
0.644068,0.0306326
0.645198,0.0304784
0.646328,0.0302794
0.647458,0.0300444
0.648588,0.0297819
0.649718,0.0295005
0.650847,0.0292099
0.651977,0.0289227
0.653107,0.0286526
0.654237,0.0284132
0.655367,0.0282181
0.656497,0.0280781
0.657627,0.0279923
0.658757,0.0279571
0.659887,0.0279687
0.661017,0.0280235
0.662147,0.0281157
0.663277,0.0282315
0.664407,0.028355
0.665537,0.0284703
0.666667,0.0285616
0.667797,0.0286256
0.668927,0.0287101
0.670056,0.0288754
0.671186,0.0291819
0.672316,0.02969
0.673446,0.0304273
0.674576,0.0312901
0.675706,0.0321421
0.676836,0.0328466
0.677966,0.0332675
0.679096,0.033306
0.680226,0.0330157
0.681356,0.0324878
0.682486,0.0318135
0.683616,0.0310843
0.684746,0.0303784
0.685876,0.0297227
0.687006,0.0291309
0.688136,0.0286168
0.689266,0.0281943
0.690395,0.027871
0.691525,0.0276295
0.692655,0.0274463
0.693785,0.0272976
0.694915,0.02716
0.696045,0.0270156
0.697175,0.0268699
0.698305,0.026734
0.699435,0.026619
0.700565,0.0265363
0.701695,0.0264949
0.702825,0.0264956
0.703955,0.026537
0.705085,0.0266179
0.706215,0.0267369
0.707345,0.0268895
0.708475,0.0270575
0.709605,0.0272196
0.710734,0.0273544
0.711864,0.0274405
0.712994,0.0274641
0.714124,0.0274422
0.715254,0.0273992
0.716384,0.0273596
0.717514,0.027348
0.718644,0.027377
0.719774,0.0274121
0.720904,0.0274068
0.722034,0.0273146
0.723164,0.0270892
0.724294,0.0267005
0.725424,0.0261843
0.726554,0.0255927
0.727684,0.0249778
0.728814,0.0243919
0.729944,0.023877
0.731073,0.0234354
0.732203,0.0230591
0.733333,0.0227404
0.734463,0.0224713
0.735593,0.0222441
0.736723,0.0220513
0.737853,0.0218854
0.738983,0.021739
0.740113,0.0216046
0.741243,0.0214763
0.742373,0.0213531
0.743503,0.0212357
0.744633,0.0211247
0.745763,0.0210206
0.746893,0.0209252
0.748023,0.0208448
0.749153,0.0207871
0.750282,0.0207596
0.751412,0.0207698
0.752542,0.0208193
0.753672,0.0208856
0.754802,0.0209401
0.755932,0.0209543
0.757062,0.0208998
0.758192,0.0207553
0.759322,0.0205292
0.760452,0.020237
0.761582,0.0198944
0.762712,0.0195171
0.763842,0.01912
0.764972,0.0187158
0.766102,0.0183164
0.767232,0.0179338
0.768362,0.01758
0.769492,0.0172631
0.770621,0.0169764
0.771751,0.0167093
0.772881,0.0164514
0.774011,0.016192
0.775141,0.0159238
0.776271,0.0156523
0.777401,0.0153859
0.778531,0.0151332
0.779661,0.0149028
0.780791,0.0147006
0.781921,0.0145226
0.783051,0.0143619
0.784181,0.0142119
0.785311,0.0140658
0.786441,0.0139181
0.787571,0.0137681
0.788701,0.0136162
0.789831,0.0134629
0.79096,0.0133088
0.79209,0.0131549
0.79322,0.0130045
0.79435,0.0128618
0.79548,0.0127306
0.79661,0.0126151
0.79774,0.0125166
0.79887,0.0124265
0.8,0.0123334
0.80113,0.0122261
0.80226,0.0120934
0.80339,0.0119272
0.80452,0.0117328
0.80565,0.0115186
0.80678,0.0112933
0.80791,0.0110654
0.80904,0.0108421
0.810169,0.0106259
0.811299,0.0104179
0.812429,0.0102194
0.813559,0.0100316
0.814689,0.00985415
0.815819,0.00968111
0.816949,0.009505
0.818079,0.00931839
0.819209,0.00911381
0.820339,0.00888691
0.821469,0.00864578
0.822599,0.00840163
0.823729,0.00816564
0.824859,0.00794901
0.825989,0.00776013
0.827119,0.00759616
0.828249,0.00745147
0.829379,0.0073204
0.830508,0.00719731
0.831638,0.00707737
0.832768,0.00695892
0.833898,0.00684115
0.835028,0.00672321
0.836158,0.00660428
0.837288,0.00648394
0.838418,0.00636356
0.839548,0.00624493
0.840678,0.00612984
0.841808,0.00602007
0.842938,0.00591671
0.844068,0.0058179
0.845198,0.00572107
0.846328,0.00562366
0.847458,0.00552311
0.848588,0.00541756
0.849718,0.00530802
0.850847,0.00519625
0.851977,0.00508395
0.853107,0.00497288
0.854237,0.00486459
0.855367,0.00475992
0.856497,0.00465951
0.857627,0.00456404
0.858757,0.00447415
0.859887,0.00438981
0.861017,0.00430818
0.862147,0.00422571
0.863277,0.00413888
0.864407,0.00404415
0.865537,0.00393925
0.866667,0.00382709
0.867797,0.00371183
0.868927,0.00359766
0.870056,0.00348873
0.871186,0.00338844
0.872316,0.00329697
0.873446,0.00321372
0.874576,0.00313809
0.875706,0.00306949
0.876836,0.00300644
0.877966,0.00294402
0.879096,0.00287645
0.880226,0.00279795
0.881356,0.00270272
0.882486,0.00258749
0.883616,0.00245895
0.884746,0.00232627
0.885876,0.00219864
0.887006,0.00208525
0.888136,0.00199289
0.889266,0.00191877
0.890395,0.00185771
0.891525,0.00180454
0.892655,0.00175408
0.893785,0.0017021
0.894915,0.00164828
0.896045,0.00159324
0.897175,0.00153761
0.898305,0.00148201
0.899435,0.00142703
0.900565,0.00137307
0.901695,0.00132048
0.902825,0.00126962
0.903955,0.00122084
0.905085,0.00117435
0.906215,0.00112977
0.907345,0.00108657
0.908475,0.00104423
0.909605,0.00100222
0.910734,0.00096016
0.911864,0.000918252
0.912994,0.000876847
0.914124,0.000836293
0.915254,0.000796939
0.916384,0.000759079
0.917514,0.000722781
0.918644,0.000688057
0.919774,0.000654921
0.920904,0.000623385
0.922034,0.000593382
0.923164,0.000564525
0.924294,0.000536346
0.925424,0.000508379
0.926554,0.000480156
0.927684,0.000451388
0.928814,0.000422489
0.929944,0.000394051
0.931073,0.000366668
0.932203,0.00034093
0.933333,0.000317268
0.934463,0.000295464
0.935593,0.000275138
0.936723,0.000255909
0.937853,0.000237399
0.938983,0.000219277
0.940113,0.00020142
0.941243,0.000183754
0.942373,0.000166206
0.943503,0.000148701
0.944633,0.00013124
0.945763,0.000114114
0.946893,9.76876e-05
0.948023,8.23247e-05
0.949153,6.83901e-05
0.950282,5.61211e-05
0.951412,4.52484e-05
0.952542,3.53755e-05
0.953672,2.61062e-05
0.954802,1.70443e-05
0.955932,7.88282e-06
0.957062,-1.32642e-06
0.958192,-1.04422e-05
0.959322,-1.93234e-05
0.960452,-2.78287e-05
0.961582,-3.58173e-05
0.962712,-4.31499e-05
0.963842,-4.96878e-05
0.964972,-5.52922e-05
0.966102,-5.98241e-05
0.967232,-6.32253e-05
0.968362,-6.5759e-05
0.969492,-6.7769e-05
0.970621,-6.9599e-05
0.971751,-7.15929e-05
0.972881,-7.39643e-05
0.974011,-7.64065e-05
0.975141,-7.84829e-05
0.976271,-7.97567e-05
0.977401,-7.97912e-05
0.978531,-7.83424e-05
0.979661,-7.59364e-05
0.980791,-7.32919e-05
0.981921,-7.11278e-05
0.983051,-7.01628e-05
0.984181,-7.06591e-05
0.985311,-7.10525e-05
0.986441,-6.93225e-05
0.987571,-6.34481e-05
0.988701,-5.14088e-05
0.989831,-3.30275e-05
0.99096,-1.5502e-05
0.99209,-7.87354e-06
0.99322,-1.91837e-05
0.99435,-5.84738e-05
0.99548,-0.000119456
0.99661,-0.000134528
0.99774,-2.07568e-05
0.99887,0.00030479
1,0.000925045


==> examples/regop.data/1-freq-analytic.csv <==
x,y
0,78.5398
0.00112994,78.5382
0.00225989,78.5334
0.00338983,78.5254
0.00451977,78.5142
0.00564972,78.4997
0.00677966,78.4821
0.0079096,78.4613
0.00903955,78.4373
0.0101695,78.41
0.0112994,78.3796
0.0124294,78.346
0.0135593,78.3093
0.0146893,78.2693
0.0158192,78.2261
0.0169492,78.1798
0.0180791,78.1304
0.019209,78.0777
0.020339,78.0219
0.0214689,77.963
0.0225989,77.9009
0.0237288,77.8357
0.0248588,77.7674
0.0259887,77.6959
0.0271186,77.6213
0.0282486,77.5437
0.0293785,77.4629
0.0305085,77.379
0.0316384,77.2921
0.0327684,77.2021
0.0338983,77.1091
0.0350282,77.013
0.0361582,76.9139
0.0372881,76.8117
0.0384181,76.7065
0.039548,76.5984
0.040678,76.4873
0.0418079,76.3731
0.0429379,76.2561
0.0440678,76.136
0.0451977,76.0131
0.0463277,75.8872
0.0474576,75.7584
0.0485876,75.6267
0.0497175,75.4922
0.0508475,75.3548
0.0519774,75.2145
0.0531073,75.0714
0.0542373,74.9255
0.0553672,74.7768
0.0564972,74.6254
0.0576271,74.4711
0.0587571,74.3141
0.059887,74.1544
0.0610169,73.992
0.0621469,73.8269
0.0632768,73.6591
0.0644068,73.4887
0.0655367,73.3156
0.0666667,73.1399
0.0677966,72.9616
0.0689266,72.7808
0.0700565,72.5974
0.0711864,72.4114
0.0723164,72.223
0.0734463,72.032
0.0745763,71.8386
0.0757062,71.6428
0.0768362,71.4445
0.0779661,71.2438
0.079096,71.0407
0.080226,70.8353
0.0813559,70.6276
0.0824859,70.4175
0.0836158,70.2052
0.0847458,69.9905
0.0858757,69.7737
0.0870056,69.5546
0.0881356,69.3334
0.0892655,69.11
0.0903955,68.8845
0.0915254,68.6568
0.0926554,68.4271
0.0937853,68.1953
0.0949153,67.9614
0.0960452,67.7256
0.0971751,67.4878
0.0983051,67.248
0.099435,67.0063
0.100565,66.7627
0.101695,66.5172
0.102825,66.2699
0.103955,66.0208
0.105085,65.7699
0.106215,65.5172
0.107345,65.2628
0.108475,65.0067
0.109605,64.7489
0.110734,64.4895
0.111864,64.2285
0.112994,63.9658
0.114124,63.7017
0.115254,63.436
0.116384,63.1688
0.117514,62.9001
0.118644,62.6301
0.119774,62.3586
0.120904,62.0857
0.122034,61.8115
0.123164,61.536
0.124294,61.2592
0.125424,60.9812
0.126554,60.7019
0.127684,60.4215
0.128814,60.1399
0.129944,59.8572
0.131073,59.5734
0.132203,59.2886
0.133333,59.0027
0.134463,58.7159
0.135593,58.4281
0.136723,58.1393
0.137853,57.8497
0.138983,57.5592
0.140113,57.2679
0.141243,56.9757
0.142373,56.6829
0.143503,56.3893
0.144633,56.0949
0.145763,55.8
0.146893,55.5044
0.148023,55.2082
0.149153,54.9115
0.150282,54.6142
0.151412,54.3164
0.152542,54.0182
0.153672,53.7196
0.154802,53.4205
0.155932,53.1211
0.157062,52.8214
0.158192,52.5214
0.159322,52.2211
0.160452,51.9206
0.161582,51.6199
0.162712,51.3191
0.163842,51.0182
0.164972,50.7171
0.166102,50.416
0.167232,50.1149
0.168362,49.8138
0.169492,49.5128
0.170621,49.2119
0.171751,48.911
0.172881,48.6103
0.174011,48.3099
0.175141,48.0096
0.176271,47.7096
0.177401,47.4098
0.178531,47.1104
0.179661,46.8114
0.180791,46.5128
0.181921,46.2145
0.183051,45.9168
0.184181,45.6195
0.185311,45.3228
0.186441,45.0266
0.187571,44.731
0.188701,44.436
0.189831,44.1417
0.19096,43.8481
0.19209,43.5552
0.19322,43.2631
0.19435,42.9718
0.19548,42.6813
0.19661,42.3917
0.19774,42.1029
0.19887,41.8151
0.2,41.5282
0.20113,41.2424
0.20226,40.9575
0.20339,40.6737
0.20452,40.391
0.20565,40.1094
0.20678,39.829
0.20791,39.5498
0.20904,39.2717
0.210169,38.995
0.211299,38.7194
0.212429,38.4453
0.213559,38.1724
0.214689,37.9009
0.215819,37.6308
0.216949,37.3622
0.218079,37.095
0.219209,36.8293
0.220339,36.5651
0.221469,36.3025
0.222599,36.0415
0.223729,35.7821
0.224859,35.5243
0.225989,35.2682
0.227119,35.0138
0.228249,34.7611
0.229379,34.5102
0.230508,34.2611
0.231638,34.0138
0.232768,33.7683
0.233898,33.5247
0.235028,33.283
0.236158,33.0432
0.237288,32.8054
0.238418,32.5695
0.239548,32.3357
0.240678,32.1039
0.241808,31.8742
0.242938,31.6465
0.244068,31.421
0.245198,31.1976
0.246328,30.9763
0.247458,30.7573
0.248588,30.5404
0.249718,30.3258
0.250847,30.1135
0.251977,29.9034
0.253107,29.6957
0.254237,29.4902
0.255367,29.2872
0.256497,29.0865
0.257627,28.8882
0.258757,28.6923
0.259887,28.4989
0.261017,28.308
0.262147,28.1195
0.263277,27.9336
0.264407,27.7502
0.265537,27.5693
0.266667,27.3911
0.267797,27.2154
0.268927,27.0423
0.270056,26.8719
0.271186,26.7041
0.272316,26.539
0.273446,26.3766
0.274576,26.2168
0.275706,26.0599
0.276836,25.9056
0.277966,25.7541
0.279096,25.6054
0.280226,25.4595
0.281356,25.3165
0.282486,25.1762
0.283616,25.0388
0.284746,24.9042
0.285876,24.7726
0.287006,24.6438
0.288136,24.5179
0.289266,24.3949
0.290395,24.2749
0.291525,24.1578
0.292655,24.0437
0.293785,23.9326
0.294915,23.8244
0.296045,23.7193
0.297175,23.6171
0.298305,23.518
0.299435,23.4219
0.300565,23.3289
0.301695,23.2389
0.302825,23.1519
0.303955,23.0681
0.305085,22.9873
0.306215,22.9096
0.307345,22.8351
0.308475,22.7636
0.309605,22.6953
0.310734,22.6301
0.311864,22.568
0.312994,22.509
0.314124,22.4532
0.315254,22.4006
0.316384,22.3511
0.317514,22.3048
0.318644,22.2617
0.319774,22.2217
0.320904,22.1849
0.322034,22.1513
0.323164,22.1209
0.324294,22.0937
0.325424,22.0697
0.326554,22.0488
0.327684,22.0312
0.328814,22.0168
0.329944,22.0056
0.331073,21.9976
0.332203,21.9928
0.333333,21.9911
0.334463,21.9928
0.335593,21.9976
0.336723,22.0056
0.337853,22.0168
0.338983,22.0312
0.340113,22.0488
0.341243,22.0697
0.342373,22.0937
0.343503,22.1209
0.344633,22.1513
0.345763,22.1849
0.346893,22.2217
0.348023,22.2617
0.349153,22.3048
0.350282,22.3511
0.351412,22.4006
0.352542,22.4532
0.353672,22.509
0.354802,22.568
0.355932,22.6301
0.357062,22.6953
0.358192,22.7636
0.359322,22.8351
0.360452,22.9096
0.361582,22.9873
0.362712,23.0681
0.363842,23.1519
0.364972,23.2389
0.366102,23.3289
0.367232,23.4219
0.368362,23.518
0.369492,23.6171
0.370621,23.7193
0.371751,23.8244
0.372881,23.9326
0.374011,24.0437
0.375141,24.1578
0.376271,24.2749
0.377401,24.3949
0.378531,24.5179
0.379661,24.6438
0.380791,24.7726
0.381921,24.9042
0.383051,25.0388
0.384181,25.1762
0.385311,25.3165
0.386441,25.4595
0.387571,25.6054
0.388701,25.7541
0.389831,25.9056
0.39096,26.0599
0.39209,26.2168
0.39322,26.3766
0.39435,26.539
0.39548,26.7041
0.39661,26.8719
0.39774,27.0423
0.39887,27.2154
0.4,27.3911
0.40113,27.5693
0.40226,27.7502
0.40339,27.9336
0.40452,28.1195
0.40565,28.308
0.40678,28.4989
0.40791,28.6923
0.40904,28.8882
0.410169,29.0865
0.411299,29.2872
0.412429,29.4902
0.413559,29.6957
0.414689,29.9034
0.415819,30.1135
0.416949,30.3258
0.418079,30.5404
0.419209,30.7573
0.420339,30.9763
0.421469,31.1976
0.422599,31.421
0.423729,31.6465
0.424859,31.8742
0.425989,32.1039
0.427119,32.3357
0.428249,32.5695
0.429379,32.8054
0.430508,33.0432
0.431638,33.283
0.432768,33.5247
0.433898,33.7683
0.435028,34.0138
0.436158,34.2611
0.437288,34.5102
0.438418,34.7611
0.439548,35.0138
0.440678,35.2682
0.441808,35.5243
0.442938,35.7821
0.444068,36.0415
0.445198,36.3025
0.446328,36.5651
0.447458,36.8293
0.448588,37.095
0.449718,37.3622
0.450847,37.6308
0.451977,37.9009
0.453107,38.1724
0.454237,38.4453
0.455367,38.7194
0.456497,38.995
0.457627,39.2717
0.458757,39.5498
0.459887,39.829
0.461017,40.1094
0.462147,40.391
0.463277,40.6737
0.464407,40.9575
0.465537,41.2424
0.466667,41.5282
0.467797,41.8151
0.468927,42.1029
0.470056,42.3917
0.471186,42.6813
0.472316,42.9718
0.473446,43.2631
0.474576,43.5552
0.475706,43.8481
0.476836,44.1417
0.477966,44.436
0.479096,44.731
0.480226,45.0266
0.481356,45.3228
0.482486,45.6195
0.483616,45.9168
0.484746,46.2145
0.485876,46.5128
0.487006,46.8114
0.488136,47.1104
0.489266,47.4098
0.490395,47.7096
0.491525,48.0096
0.492655,48.3099
0.493785,48.6103
0.494915,48.911
0.496045,49.2119
0.497175,49.5128
0.498305,49.8138
0.499435,50.1149
0.500565,50.416
0.501695,50.7171
0.502825,51.0182
0.503955,51.3191
0.505085,51.6199
0.506215,51.9206
0.507345,52.2211
0.508475,52.5214
0.509605,52.8214
0.510734,53.1211
0.511864,53.4205
0.512994,53.7196
0.514124,54.0182
0.515254,54.3164
0.516384,54.6142
0.517514,54.9115
0.518644,55.2082
0.519774,55.5044
0.520904,55.8
0.522034,56.0949
0.523164,56.3893
0.524294,56.6829
0.525424,56.9757
0.526554,57.2679
0.527684,57.5592
0.528814,57.8497
0.529944,58.1393
0.531073,58.4281
0.532203,58.7159
0.533333,59.0027
0.534463,59.2886
0.535593,59.5734
0.536723,59.8572
0.537853,60.1399
0.538983,60.4215
0.540113,60.7019
0.541243,60.9812
0.542373,61.2592
0.543503,61.536
0.544633,61.8115
0.545763,62.0857
0.546893,62.3586
0.548023,62.6301
0.549153,62.9001
0.550282,63.1688
0.551412,63.436
0.552542,63.7017
0.553672,63.9658
0.554802,64.2285
0.555932,64.4895
0.557062,64.7489
0.558192,65.0067
0.559322,65.2628
0.560452,65.5172
0.561582,65.7699
0.562712,66.0208
0.563842,66.2699
0.564972,66.5172
0.566102,66.7627
0.567232,67.0063
0.568362,67.248
0.569492,67.4878
0.570621,67.7256
0.571751,67.9614
0.572881,68.1953
0.574011,68.4271
0.575141,68.6568
0.576271,68.8845
0.577401,69.11
0.578531,69.3334
0.579661,69.5546
0.580791,69.7737
0.581921,69.9905
0.583051,70.2052
0.584181,70.4175
0.585311,70.6276
0.586441,70.8353
0.587571,71.0407
0.588701,71.2438
0.589831,71.4445
0.59096,71.6428
0.59209,71.8386
0.59322,72.032
0.59435,72.223
0.59548,72.4114
0.59661,72.5974
0.59774,72.7808
0.59887,72.9616
0.6,73.1399
0.60113,73.3156
0.60226,73.4887
0.60339,73.6591
0.60452,73.8269
0.60565,73.992
0.60678,74.1544
0.60791,74.3141
0.60904,74.4711
0.610169,74.6254
0.611299,74.7768
0.612429,74.9255
0.613559,75.0714
0.614689,75.2145
0.615819,75.3548
0.616949,75.4922
0.618079,75.6267
0.619209,75.7584
0.620339,75.8872
0.621469,76.0131
0.622599,76.136
0.623729,76.2561
0.624859,76.3731
0.625989,76.4873
0.627119,76.5984
0.628249,76.7065
0.629379,76.8117
0.630508,76.9139
0.631638,77.013
0.632768,77.1091
0.633898,77.2021
0.635028,77.2921
0.636158,77.379
0.637288,77.4629
0.638418,77.5437
0.639548,77.6213
0.640678,77.6959
0.641808,77.7674
0.642938,77.8357
0.644068,77.9009
0.645198,77.963
0.646328,78.0219
0.647458,78.0777
0.648588,78.1304
0.649718,78.1798
0.650847,78.2261
0.651977,78.2693
0.653107,78.3093
0.654237,78.346
0.655367,78.3796
0.656497,78.41
0.657627,78.4373
0.658757,78.4613
0.659887,78.4821
0.661017,78.4997
0.662147,78.5142
0.663277,78.5254
0.664407,78.5334
0.665537,78.5382
0.666667,78.5398
0.667797,78.5382
0.668927,78.5334
0.670056,78.5254
0.671186,78.5142
0.672316,78.4997
0.673446,78.4821
0.674576,78.4613
0.675706,78.4373
0.676836,78.41
0.677966,78.3796
0.679096,78.346
0.680226,78.3093
0.681356,78.2693
0.682486,78.2261
0.683616,78.1798
0.684746,78.1304
0.685876,78.0777
0.687006,78.0219
0.688136,77.963
0.689266,77.9009
0.690395,77.8357
0.691525,77.7674
0.692655,77.6959
0.693785,77.6213
0.694915,77.5437
0.696045,77.4629
0.697175,77.379
0.698305,77.2921
0.699435,77.2021
0.700565,77.1091
0.701695,77.013
0.702825,76.9139
0.703955,76.8117
0.705085,76.7065
0.706215,76.5984
0.707345,76.4873
0.708475,76.3731
0.709605,76.2561
0.710734,76.136
0.711864,76.0131
0.712994,75.8872
0.714124,75.7584
0.715254,75.6267
0.716384,75.4922
0.717514,75.3548
0.718644,75.2145
0.719774,75.0714
0.720904,74.9255
0.722034,74.7768
0.723164,74.6254
0.724294,74.4711
0.725424,74.3141
0.726554,74.1544
0.727684,73.992
0.728814,73.8269
0.729944,73.6591
0.731073,73.4887
0.732203,73.3156
0.733333,73.1399
0.734463,72.9616
0.735593,72.7808
0.736723,72.5974
0.737853,72.4114
0.738983,72.223
0.740113,72.032
0.741243,71.8386
0.742373,71.6428
0.743503,71.4445
0.744633,71.2438
0.745763,71.0407
0.746893,70.8353
0.748023,70.6276
0.749153,70.4175
0.750282,70.2052
0.751412,69.9905
0.752542,69.7737
0.753672,69.5546
0.754802,69.3334
0.755932,69.11
0.757062,68.8845
0.758192,68.6568
0.759322,68.4271
0.760452,68.1953
0.761582,67.9614
0.762712,67.7256
0.763842,67.4878
0.764972,67.248
0.766102,67.0063
0.767232,66.7627
0.768362,66.5172
0.769492,66.2699
0.770621,66.0208
0.771751,65.7699
0.772881,65.5172
0.774011,65.2628
0.775141,65.0067
0.776271,64.7489
0.777401,64.4895
0.778531,64.2285
0.779661,63.9658
0.780791,63.7017
0.781921,63.436
0.783051,63.1688
0.784181,62.9001
0.785311,62.6301
0.786441,62.3586
0.787571,62.0857
0.788701,61.8115
0.789831,61.536
0.79096,61.2592
0.79209,60.9812
0.79322,60.7019
0.79435,60.4215
0.79548,60.1399
0.79661,59.8572
0.79774,59.5734
0.79887,59.2886
0.8,59.0027
0.80113,58.7159
0.80226,58.4281
0.80339,58.1393
0.80452,57.8497
0.80565,57.5592
0.80678,57.2679
0.80791,56.9757
0.80904,56.6829
0.810169,56.3893
0.811299,56.0949
0.812429,55.8
0.813559,55.5044
0.814689,55.2082
0.815819,54.9115
0.816949,54.6142
0.818079,54.3164
0.819209,54.0182
0.820339,53.7196
0.821469,53.4205
0.822599,53.1211
0.823729,52.8214
0.824859,52.5214
0.825989,52.2211
0.827119,51.9206
0.828249,51.6199
0.829379,51.3191
0.830508,51.0182
0.831638,50.7171
0.832768,50.416
0.833898,50.1149
0.835028,49.8138
0.836158,49.5128
0.837288,49.2119
0.838418,48.911
0.839548,48.6103
0.840678,48.3099
0.841808,48.0096
0.842938,47.7096
0.844068,47.4098
0.845198,47.1104
0.846328,46.8114
0.847458,46.5128
0.848588,46.2145
0.849718,45.9168
0.850847,45.6195
0.851977,45.3228
0.853107,45.0266
0.854237,44.731
0.855367,44.436
0.856497,44.1417
0.857627,43.8481
0.858757,43.5552
0.859887,43.2631
0.861017,42.9718
0.862147,42.6813
0.863277,42.3917
0.864407,42.1029
0.865537,41.8151
0.866667,41.5282
0.867797,41.2424
0.868927,40.9575
0.870056,40.6737
0.871186,40.391
0.872316,40.1094
0.873446,39.829
0.874576,39.5498
0.875706,39.2717
0.876836,38.995
0.877966,38.7194
0.879096,38.4453
0.880226,38.1724
0.881356,37.9009
0.882486,37.6308
0.883616,37.3622
0.884746,37.095
0.885876,36.8293
0.887006,36.5651
0.888136,36.3025
0.889266,36.0415
0.890395,35.7821
0.891525,35.5243
0.892655,35.2682
0.893785,35.0138
0.894915,34.7611
0.896045,34.5102
0.897175,34.2611
0.898305,34.0138
0.899435,33.7683
0.900565,33.5247
0.901695,33.283
0.902825,33.0432
0.903955,32.8054
0.905085,32.5695
0.906215,32.3357
0.907345,32.1039
0.908475,31.8742
0.909605,31.6465
0.910734,31.421
0.911864,31.1976
0.912994,30.9763
0.914124,30.7573
0.915254,30.5404
0.916384,30.3258
0.917514,30.1135
0.918644,29.9034
0.919774,29.6957
0.920904,29.4902
0.922034,29.2872
0.923164,29.0865
0.924294,28.8882
0.925424,28.6923
0.926554,28.4989
0.927684,28.308
0.928814,28.1195
0.929944,27.9336
0.931073,27.7502
0.932203,27.5693
0.933333,27.3911
0.934463,27.2154
0.935593,27.0423
0.936723,26.8719
0.937853,26.7041
0.938983,26.539
0.940113,26.3766
0.941243,26.2168
0.942373,26.0599
0.943503,25.9056
0.944633,25.7541
0.945763,25.6054
0.946893,25.4595
0.948023,25.3165
0.949153,25.1762
0.950282,25.0388
0.951412,24.9042
0.952542,24.7726
0.953672,24.6438
0.954802,24.5179
0.955932,24.3949
0.957062,24.2749
0.958192,24.1578
0.959322,24.0437
0.960452,23.9326
0.961582,23.8244
0.962712,23.7193
0.963842,23.6171
0.964972,23.518
0.966102,23.4219
0.967232,23.3289
0.968362,23.2389
0.969492,23.1519
0.970621,23.0681
0.971751,22.9873
0.972881,22.9096
0.974011,22.8351
0.975141,22.7636
0.976271,22.6953
0.977401,22.6301
0.978531,22.568
0.979661,22.509
0.980791,22.4532
0.981921,22.4006
0.983051,22.3511
0.984181,22.3048
0.985311,22.2617
0.986441,22.2217
0.987571,22.1849
0.988701,22.1513
0.989831,22.1209
0.99096,22.0937
0.99209,22.0697
0.99322,22.0488
0.99435,22.0312
0.99548,22.0168
0.99661,22.0056
0.99774,21.9976
0.99887,21.9928
1,21.9911


==> examples/regop.data/1-freq.csv <==
x,y
0,79.4554
0.00112994,78.8758
0.00225989,78.5693
0.00338983,78.458
0.00451977,78.4636
0.00564972,78.5082
0.00677966,78.5282
0.0079096,78.5183
0.00903955,78.4875
0.0101695,78.4452
0.0112994,78.4004
0.0124294,78.3603
0.0135593,78.3242
0.0146893,78.2892
0.0158192,78.2526
0.0169492,78.2114
0.0180791,78.1635
0.019209,78.1096
0.020339,78.051
0.0214689,77.9889
0.0225989,77.9246
0.0237288,77.8592
0.0248588,77.792
0.0259887,77.7226
0.0271186,77.65
0.0282486,77.5736
0.0293785,77.4928
0.0305085,77.4081
0.0316384,77.3199
0.0327684,77.2288
0.0338983,77.1355
0.0350282,77.0402
0.0361582,76.9427
0.0372881,76.8425
0.0384181,76.739
0.039548,76.6317
0.040678,76.5203
0.0418079,76.405
0.0429379,76.2862
0.0440678,76.1643
0.0451977,76.0398
0.0463277,75.9129
0.0474576,75.7836
0.0485876,75.6517
0.0497175,75.5172
0.0508475,75.3798
0.0519774,75.2394
0.0531073,75.0961
0.0542373,74.95
0.0553672,74.801
0.0564972,74.6493
0.0576271,74.4948
0.0587571,74.3377
0.059887,74.1779
0.0610169,74.0153
0.0621469,73.8502
0.0632768,73.6824
0.0644068,73.5119
0.0655367,73.3388
0.0666667,73.1631
0.0677966,72.9849
0.0689266,72.804
0.0700565,72.6205
0.0711864,72.4346
0.0723164,72.246
0.0734463,72.055
0.0745763,71.8615
0.0757062,71.6656
0.0768362,71.4672
0.0779661,71.2665
0.079096,71.0634
0.080226,70.858
0.0813559,70.6503
0.0824859,70.4403
0.0836158,70.2278
0.0847458,70.0129
0.0858757,69.7956
0.0870056,69.5759
0.0881356,69.354
0.0892655,69.1299
0.0903955,68.9037
0.0915254,68.6756
0.0926554,68.4455
0.0937853,68.2134
0.0949153,67.9794
0.0960452,67.7433
0.0971751,67.5053
0.0983051,67.2654
0.099435,67.0235
0.100565,66.7797
0.101695,66.5341
0.102825,66.2866
0.103955,66.0373
0.105085,65.7862
0.106215,65.5334
0.107345,65.2789
0.108475,65.0226
0.109605,64.7648
0.110734,64.5052
0.111864,64.2441
0.112994,63.9814
0.114124,63.7171
0.115254,63.4513
0.116384,63.184
0.117514,62.9152
0.118644,62.6449
0.119774,62.3732
0.120904,62.1002
0.122034,61.8257
0.123164,61.5501
0.124294,61.2731
0.125424,60.9951
0.126554,60.7158
0.127684,60.4353
0.128814,60.1536
0.129944,59.8707
0.131073,59.5867
0.132203,59.3014
0.133333,59.0151
0.134463,58.7278
0.135593,58.4396
0.136723,58.1505
0.137853,57.8605
0.138983,57.5698
0.140113,57.2783
0.141243,56.986
0.142373,56.6929
0.143503,56.3992
0.144633,56.1047
0.145763,55.8096
0.146893,55.5139
0.148023,55.2176
0.149153,54.9207
0.150282,54.6233
0.151412,54.3254
0.152542,54.027
0.153672,53.7282
0.154802,53.429
0.155932,53.1295
0.157062,52.8297
0.158192,52.5295
0.159322,52.2292
0.160452,51.9285
0.161582,51.6278
0.162712,51.3268
0.163842,51.0257
0.164972,50.7245
0.166102,50.4233
0.167232,50.1221
0.168362,49.8208
0.169492,49.5197
0.170621,49.2186
0.171751,48.9177
0.172881,48.6169
0.174011,48.3163
0.175141,48.016
0.176271,47.7158
0.177401,47.416
0.178531,47.1164
0.179661,46.8172
0.180791,46.5184
0.181921,46.22
0.183051,45.9221
0.184181,45.6247
0.185311,45.3278
0.186441,45.0315
0.187571,44.7358
0.188701,44.4407
0.189831,44.1463
0.19096,43.8526
0.19209,43.5596
0.19322,43.2674
0.19435,42.9759
0.19548,42.6853
0.19661,42.3955
0.19774,42.1066
0.19887,41.8187
0.2,41.5317
0.20113,41.2457
0.20226,40.9608
0.20339,40.6769
0.20452,40.3941
0.20565,40.1125
0.20678,39.832
0.20791,39.5527
0.20904,39.2746
0.210169,38.9977
0.211299,38.7221
0.212429,38.4479
0.213559,38.1749
0.214689,37.9034
0.215819,37.6332
0.216949,37.3645
0.218079,37.0973
0.219209,36.8315
0.220339,36.5673
0.221469,36.3046
0.222599,36.0435
0.223729,35.7841
0.224859,35.5262
0.225989,35.2701
0.227119,35.0156
0.228249,34.7629
0.229379,34.5119
0.230508,34.2627
0.231638,34.0154
0.232768,33.7698
0.233898,33.5262
0.235028,33.2844
0.236158,33.0446
0.237288,32.8068
0.238418,32.5709
0.239548,32.337
0.240678,32.1052
0.241808,31.8754
0.242938,31.6477
0.244068,31.4221
0.245198,31.1986
0.246328,30.9773
0.247458,30.7583
0.248588,30.5414
0.249718,30.3267
0.250847,30.1144
0.251977,29.9043
0.253107,29.6965
0.254237,29.491
0.255367,29.2879
0.256497,29.0872
0.257627,28.8889
0.258757,28.693
0.259887,28.4996
0.261017,28.3086
0.262147,28.1201
0.263277,27.9342
0.264407,27.7507
0.265537,27.5699
0.266667,27.3916
0.267797,27.2159
0.268927,27.0428
0.270056,26.8723
0.271186,26.7045
0.272316,26.5394
0.273446,26.3769
0.274576,26.2172
0.275706,26.0602
0.276836,25.9059
0.277966,25.7545
0.279096,25.6057
0.280226,25.4598
0.281356,25.3167
0.282486,25.1765
0.283616,25.039
0.284746,24.9045
0.285876,24.7728
0.287006,24.644
0.288136,24.5181
0.289266,24.3951
0.290395,24.2751
0.291525,24.158
0.292655,24.0438
0.293785,23.9326
0.294915,23.8245
0.296045,23.7193
0.297175,23.6171
0.298305,23.518
0.299435,23.4219
0.300565,23.3288
0.301695,23.2388
0.302825,23.1518
0.303955,23.068
0.305085,22.9872
0.306215,22.9095
0.307345,22.8349
0.308475,22.7634
0.309605,22.6951
0.310734,22.6298
0.311864,22.5677
0.312994,22.5088
0.314124,22.453
0.315254,22.4003
0.316384,22.3509
0.317514,22.3045
0.318644,22.2614
0.319774,22.2214
0.320904,22.1846
0.322034,22.151
0.323164,22.1206
0.324294,22.0934
0.325424,22.0693
0.326554,22.0485
0.327684,22.0309
0.328814,22.0164
0.329944,22.0052
0.331073,21.9972
0.332203,21.9924
0.333333,21.9908
0.334463,21.9924
0.335593,21.9972
0.336723,22.0052
0.337853,22.0164
0.338983,22.0308
0.340113,22.0485
0.341243,22.0693
0.342373,22.0933
0.343503,22.1205
0.344633,22.1509
0.345763,22.1845
0.346893,22.2213
0.348023,22.2613
0.349153,22.3044
0.350282,22.3508
0.351412,22.4002
0.352542,22.4529
0.353672,22.5087
0.354802,22.5676
0.355932,22.6297
0.357062,22.6949
0.358192,22.7633
0.359322,22.8347
0.360452,22.9093
0.361582,22.987
0.362712,23.0678
0.363842,23.1516
0.364972,23.2386
0.366102,23.3286
0.367232,23.4216
0.368362,23.5177
0.369492,23.6169
0.370621,23.719
0.371751,23.8242
0.372881,23.9323
0.374011,24.0435
0.375141,24.1576
0.376271,24.2747
0.377401,24.3948
0.378531,24.5177
0.379661,24.6436
0.380791,24.7724
0.381921,24.9041
0.383051,25.0387
0.384181,25.1761
0.385311,25.3164
0.386441,25.4595
0.387571,25.6054
0.388701,25.7541
0.389831,25.9056
0.39096,26.0599
0.39209,26.2169
0.39322,26.3767
0.39435,26.5391
0.39548,26.7042
0.39661,26.8721
0.39774,27.0425
0.39887,27.2156
0.4,27.3913
0.40113,27.5697
0.40226,27.7505
0.40339,27.934
0.40452,28.12
0.40565,28.3085
0.40678,28.4994
0.40791,28.6929
0.40904,28.8888
0.410169,29.0871
0.411299,29.2878
0.412429,29.491
0.413559,29.6964
0.414689,29.9042
0.415819,30.1144
0.416949,30.3268
0.418079,30.5414
0.419209,30.7583
0.420339,30.9774
0.421469,31.1987
0.422599,31.4221
0.423729,31.6477
0.424859,31.8754
0.425989,32.1052
0.427119,32.337
0.428249,32.5709
0.429379,32.8068
0.430508,33.0447
0.431638,33.2846
0.432768,33.5263
0.433898,33.77
0.435028,34.0155
0.436158,34.2629
0.437288,34.512
0.438418,34.763
0.439548,35.0157
0.440678,35.2702
0.441808,35.5263
0.442938,35.7842
0.444068,36.0437
0.445198,36.3048
0.446328,36.5675
0.447458,36.8317
0.448588,37.0975
0.449718,37.3647
0.450847,37.6334
0.451977,37.9036
0.453107,38.1751
0.454237,38.448
0.455367,38.7223
0.456497,38.9979
0.457627,39.2747
0.458757,39.5529
0.459887,39.8322
0.461017,40.1127
0.462147,40.3944
0.463277,40.6772
0.464407,40.961
0.465537,41.2459
0.466667,41.5319
0.467797,41.8188
0.468927,42.1067
0.470056,42.3956
0.471186,42.6853
0.472316,42.9759
0.473446,43.2673
0.474576,43.5595
0.475706,43.8525
0.476836,44.1462
0.477966,44.4406
0.479096,44.7356
0.480226,45.0313
0.481356,45.3276
0.482486,45.6244
0.483616,45.9218
0.484746,46.2197
0.485876,46.518
0.487006,46.8168
0.488136,47.116
0.489266,47.4155
0.490395,47.7154
0.491525,48.0156
0.492655,48.316
0.493785,48.6166
0.494915,48.9175
0.496045,49.2185
0.497175,49.5196
0.498305,49.8208
0.499435,50.122
0.500565,50.4233
0.501695,50.7245
0.502825,51.0257
0.503955,51.3269
0.505085,51.6279
0.506215,51.9288
0.507345,52.2295
0.508475,52.53
0.509605,52.8302
0.510734,53.1301
0.511864,53.4296
0.512994,53.7287
0.514124,54.0275
0.515254,54.3258
0.516384,54.6237
0.517514,54.9211
0.518644,55.218
0.519774,55.5143
0.520904,55.81
0.522034,56.1051
0.523164,56.3996
0.524294,56.6934
0.525424,56.9864
0.526554,57.2786
0.527684,57.5701
0.528814,57.8607
0.529944,58.1505
0.531073,58.4394
0.532203,58.7273
0.533333,59.0143
0.534463,59.3003
0.535593,59.5854
0.536723,59.8693
0.537853,60.1522
0.538983,60.434
0.540113,60.7146
0.541243,60.994
0.542373,61.2722
0.543503,61.5491
0.544633,61.8247
0.545763,62.0991
0.546893,62.3722
0.548023,62.6441
0.549153,62.9147
0.550282,63.1839
0.551412,63.4518
0.552542,63.718
0.553672,63.9827
0.554802,64.2457
0.555932,64.5069
0.557062,64.7664
0.558192,65.0243
0.559322,65.2804
0.560452,65.5348
0.561582,65.7875
0.562712,66.0384
0.563842,66.2876
0.564972,66.535
0.566102,66.7805
0.567232,67.0243
0.568362,67.2661
0.569492,67.506
0.570621,67.744
0.571751,67.9799
0.572881,68.2139
0.574011,68.4458
0.575141,68.6756
0.576271,68.9034
0.577401,69.129
0.578531,69.3526
0.579661,69.5739
0.580791,69.7932
0.581921,70.0102
0.583051,70.2251
0.584181,70.4377
0.585311,70.648
0.586441,70.856
0.587571,71.0616
0.588701,71.2648
0.589831,71.4657
0.59096,71.6642
0.59209,71.8603
0.59322,72.0542
0.59435,72.2459
0.59548,72.4351
0.59661,72.6219
0.59774,72.8061
0.59887,72.9875
0.6,73.1662
0.60113,73.342
0.60226,73.5151
0.60339,73.6855
0.60452,73.8531
0.60565,74.0179
0.60678,74.1801
0.60791,74.3396
0.60904,74.4964
0.610169,74.6504
0.611299,74.8018
0.612429,74.9505
0.613559,75.0964
0.614689,75.2396
0.615819,75.3799
0.616949,75.5173
0.618079,75.6519
0.619209,75.7837
0.620339,75.9125
0.621469,76.0385
0.622599,76.1615
0.623729,76.2817
0.624859,76.399
0.625989,76.5133
0.627119,76.6248
0.628249,76.7333
0.629379,76.8389
0.630508,76.9415
0.631638,77.0411
0.632768,77.1376
0.633898,77.2311
0.635028,77.3216
0.636158,77.4089
0.637288,77.4931
0.638418,77.5741
0.639548,77.652
0.640678,77.7266
0.641808,77.7981
0.642938,77.8664
0.644068,77.9315
0.645198,77.9935
0.646328,78.0522
0.647458,78.1078
0.648588,78.1601
0.649718,78.2093
0.650847,78.2554
0.651977,78.2982
0.653107,78.3379
0.654237,78.3745
0.655367,78.4079
0.656497,78.4381
0.657627,78.4653
0.658757,78.4892
0.659887,78.5101
0.661017,78.5278
0.662147,78.5423
0.663277,78.5536
0.664407,78.5618
0.665537,78.5667
0.666667,78.5684
0.667797,78.5668
0.668927,78.5621
0.670056,78.5543
0.671186,78.5433
0.672316,78.5294
0.673446,78.5125
0.674576,78.4926
0.675706,78.4694
0.676836,78.4429
0.677966,78.4129
0.679096,78.3793
0.680226,78.3423
0.681356,78.3018
0.682486,78.258
0.683616,78.2109
0.684746,78.1607
0.685876,78.1074
0.687006,78.0511
0.688136,77.9916
0.689266,77.9291
0.690395,77.8636
0.691525,77.795
0.692655,77.7233
0.693785,77.6486
0.694915,77.5708
0.696045,77.4899
0.697175,77.4059
0.698305,77.3188
0.699435,77.2287
0.700565,77.1356
0.701695,77.0395
0.702825,76.9403
0.703955,76.8382
0.705085,76.7332
0.706215,76.6251
0.707345,76.5141
0.708475,76.4002
0.709605,76.2833
0.710734,76.1634
0.711864,76.0405
0.712994,75.9147
0.714124,75.7859
0.715254,75.6541
0.716384,75.5195
0.717514,75.3821
0.718644,75.2419
0.719774,75.0988
0.720904,74.9529
0.722034,74.8041
0.723164,74.6524
0.724294,74.4978
0.725424,74.3403
0.726554,74.18
0.727684,74.017
0.728814,73.8513
0.729944,73.683
0.731073,73.5121
0.732203,73.3386
0.733333,73.1626
0.734463,72.9841
0.735593,72.803
0.736723,72.6194
0.737853,72.4333
0.738983,72.2447
0.740113,72.0536
0.741243,71.8601
0.742373,71.6641
0.743503,71.4657
0.744633,71.2649
0.745763,71.0618
0.746893,70.8562
0.748023,70.6484
0.749153,70.4383
0.750282,70.2259
0.751412,70.0113
0.752542,69.7945
0.753672,69.5755
0.754802,69.3543
0.755932,69.131
0.757062,68.9054
0.758192,68.6776
0.759322,68.4476
0.760452,68.2155
0.761582,67.9813
0.762712,67.7451
0.763842,67.5069
0.764972,67.2667
0.766102,67.0246
0.767232,66.7806
0.768362,66.5348
0.769492,66.2872
0.770621,66.0377
0.771751,65.7866
0.772881,65.5336
0.774011,65.279
0.775141,65.0226
0.776271,64.7646
0.777401,64.5049
0.778531,64.2436
0.779661,63.9807
0.780791,63.7164
0.781921,63.4505
0.783051,63.1831
0.784181,62.9144
0.785311,62.6441
0.786441,62.3725
0.787571,62.0995
0.788701,61.8251
0.789831,61.5495
0.79096,61.2725
0.79209,60.9944
0.79322,60.715
0.79435,60.4344
0.79548,60.1527
0.79661,59.8699
0.79774,59.586
0.79887,59.301
0.8,59.0151
0.80113,58.7281
0.80226,58.4401
0.80339,58.1512
0.80452,57.8614
0.80565,57.5707
0.80678,57.2791
0.80791,56.9868
0.80904,56.6937
0.810169,56.3999
0.811299,56.1054
0.812429,55.8102
0.813559,55.5144
0.814689,55.2181
0.815819,54.9211
0.816949,54.6237
0.818079,54.3258
0.819209,54.0273
0.820339,53.7284
0.821469,53.4292
0.822599,53.1295
0.823729,52.8296
0.824859,52.5293
0.825989,52.2289
0.827119,51.9282
0.828249,51.6274
0.829379,51.3264
0.830508,51.0254
0.831638,50.7242
0.832768,50.423
0.833898,50.1218
0.835028,49.8206
0.836158,49.5194
0.837288,49.2183
0.838418,48.9174
0.839548,48.6166
0.840678,48.316
0.841808,48.0156
0.842938,47.7155
0.844068,47.4157
0.845198,47.1162
0.846328,46.817
0.847458,46.5183
0.848588,46.2199
0.849718,45.9221
0.850847,45.6247
0.851977,45.3278
0.853107,45.0315
0.854237,44.7358
0.855367,44.4408
0.856497,44.1464
0.857627,43.8527
0.858757,43.5597
0.859887,43.2675
0.861017,42.9761
0.862147,42.6855
0.863277,42.3958
0.864407,42.107
0.865537,41.819
0.866667,41.5321
0.867797,41.2461
0.868927,40.9611
0.870056,40.6772
0.871186,40.3944
0.872316,40.1127
0.873446,39.8322
0.874576,39.5529
0.875706,39.2748
0.876836,38.998
0.877966,38.7224
0.879096,38.4481
0.880226,38.1752
0.881356,37.9036
0.882486,37.6334
0.883616,37.3646
0.884746,37.0973
0.885876,36.8315
0.887006,36.5672
0.888136,36.3045
0.889266,36.0434
0.890395,35.7839
0.891525,35.5261
0.892655,35.2699
0.893785,35.0155
0.894915,34.7628
0.896045,34.5118
0.897175,34.2626
0.898305,34.0152
0.899435,33.7697
0.900565,33.5261
0.901695,33.2843
0.902825,33.0445
0.903955,32.8066
0.905085,32.5707
0.906215,32.3368
0.907345,32.105
0.908475,31.8752
0.909605,31.6475
0.910734,31.4219
0.911864,31.1985
0.912994,30.9772
0.914124,30.7581
0.915254,30.5412
0.916384,30.3266
0.917514,30.1142
0.918644,29.9041
0.919774,29.6963
0.920904,29.4909
0.922034,29.2878
0.923164,29.0871
0.924294,28.8887
0.925424,28.6929
0.926554,28.4994
0.927684,28.3084
0.928814,28.12
0.929944,27.934
0.931073,27.7506
0.932203,27.5697
0.933333,27.3914
0.934463,27.2157
0.935593,27.0426
0.936723,26.8721
0.937853,26.7043
0.938983,26.5392
0.940113,26.3768
0.941243,26.217
0.942373,26.06
0.943503,25.9058
0.944633,25.7543
0.945763,25.6056
0.946893,25.4596
0.948023,25.3165
0.949153,25.1763
0.950282,25.0388
0.951412,24.9043
0.952542,24.7726
0.953672,24.6438
0.954802,24.5179
0.955932,24.3949
0.957062,24.2749
0.958192,24.1578
0.959322,24.0437
0.960452,23.9325
0.961582,23.8244
0.962712,23.7192
0.963842,23.6171
0.964972,23.5179
0.966102,23.4218
0.967232,23.3288
0.968362,23.2388
0.969492,23.1519
0.970621,23.068
0.971751,22.9872
0.972881,22.9096
0.974011,22.835
0.975141,22.7635
0.976271,22.6952
0.977401,22.63
0.978531,22.5679
0.979661,22.509
0.980791,22.4532
0.981921,22.4005
0.983051,22.3511
0.984181,22.3047
0.985311,22.2616
0.986441,22.2216
0.987571,22.1849
0.988701,22.1513
0.989831,22.1209
0.99096,22.0937
0.99209,22.0697
0.99322,22.0488
0.99435,22.0312
0.99548,22.0167
0.99661,22.0054
0.99774,21.9975
0.99887,21.9931
1,21.9921


==> examples/regop.data/1-relerr.csv <==
x,y
0,0.0113458
0.00112994,0.00471624
0.00225989,0.0012065
0.00338983,-6.71837e-05
0.00451977,1.14738e-05
0.00564972,0.000558754
0.00677966,0.000857339
0.0079096,0.000855506
0.00903955,0.000667933
0.0101695,0.000409298
0.0112994,0.000194278
0.0124294,0.000110736
0.0135593,0.000139274
0.0146893,0.000233678
0.0158192,0.000347735
0.0169492,0.000435231
0.0180791,0.000461403
0.019209,0.000437286
0.020339,0.000385364
0.0214689,0.000328122
0.0225989,0.000288044
0.0237288,0.000281717
0.0248588,0.000302138
0.0259887,0.00033641
0.0271186,0.000371632
0.0282486,0.000394904
0.0293785,0.000396983
0.0305085,0.000383249
0.0316384,0.000362737
0.0327684,0.000344482
0.0338983,0.000337519
0.0350282,0.000348078
0.0361582,0.000371163
0.0372881,0.000398975
0.0384181,0.000423713
0.039548,0.000437575
0.040678,0.000434997
0.0418079,0.000419357
0.0429379,0.000396268
0.0440678,0.000371342
0.0451977,0.000350194
0.0463277,0.000337114
0.0474576,0.000331105
0.0485876,0.000329845
0.0497175,0.000331014
0.0508475,0.000332293
0.0519774,0.000331852
0.0531073,0.000329825
0.0542373,0.000326837
0.0553672,0.000323515
0.0564972,0.000320484
0.0576271,0.000318242
0.0587571,0.000316781
0.059887,0.000315967
0.0610169,0.000315664
0.0621469,0.000315738
0.0632768,0.000316064
0.0644068,0.000316564
0.0655367,0.000317167
0.0666667,0.000317806
0.0677966,0.000318411
0.0689266,0.00031892
0.0700565,0.000319299
0.0711864,0.000319521
0.0723164,0.000319559
0.0734463,0.000319386
0.0745763,0.000319015
0.0757062,0.000318618
0.0768362,0.000318406
0.0779661,0.000318592
0.079096,0.000319387
0.080226,0.000320839
0.0813559,0.000322336
0.0824859,0.0003231
0.0836158,0.000322356
0.0847458,0.000319325
0.0858757,0.00031353
0.0870056,0.000305692
0.0881356,0.00029683
0.0892655,0.000287962
0.0903955,0.000280108
0.0915254,0.00027405
0.0926554,0.000269628
0.0937853,0.000266441
0.0949153,0.000264092
0.0960452,0.000262183
0.0971751,0.00026038
0.0983051,0.000258614
0.099435,0.00025688
0.100565,0.000255176
0.101695,0.000253496
0.102825,0.000251846
0.103955,0.000250265
0.105085,0.000248801
0.106215,0.000247504
0.107345,0.000246421
0.108475,0.000245581
0.109605,0.00024493
0.110734,0.000244394
0.111864,0.000243899
0.112994,0.000243371
0.114124,0.000242734
0.115254,0.000241906
0.116384,0.000240801
0.117514,0.000239336
0.118644,0.000237426
0.119774,0.000235057
0.120904,0.000232506
0.122034,0.000230121
0.123164,0.00022825
0.124294,0.000227241
0.125424,0.000227268
0.126554,0.000227818
0.127684,0.000228203
0.128814,0.000227733
0.129944,0.000225721
0.131073,0.000221708
0.132203,0.000216145
0.133333,0.000209713
0.134463,0.000203091
0.135593,0.000196959
0.136723,0.000191855
0.137853,0.000187742
0.138983,0.000184439
0.140113,0.000181765
0.141243,0.000179541
0.142373,0.000177605
0.143503,0.000175866
0.144633,0.000174251
0.145763,0.000172687
0.146893,0.000171103
0.148023,0.000169444
0.149153,0.00016773
0.150282,0.000165999
0.151412,0.00016429
0.152542,0.000162641
0.153672,0.000161081
0.154802,0.000159601
0.155932,0.000158181
0.157062,0.000156801
0.158192,0.000155443
0.159322,0.000154085
0.160452,0.000152696
0.161582,0.000151243
0.162712,0.000149691
0.163842,0.000148007
0.164972,0.000146178
0.166102,0.000144273
0.167232,0.000142379
0.168362,0.000140586
0.169492,0.000138983
0.170621,0.000137623
0.171751,0.000136428
0.172881,0.000135284
0.174011,0.000134078
0.175141,0.000132697
0.176271,0.00013105
0.177401,0.00012913
0.178531,0.000126953
0.179661,0.000124534
0.180791,0.000121888
0.181921,0.000119055
0.183051,0.000116162
0.184181,0.000113361
0.185311,0.000110802
0.186441,0.000108637
0.187571,0.000106954
0.188701,0.000105591
0.189831,0.000104323
0.19096,0.000102926
0.19209,0.000101175
0.19322,9.89145e-05
0.19435,9.62646e-05
0.19548,9.34145e-05
0.19661,9.05534e-05
0.19774,8.78705e-05
0.19887,8.55141e-05
0.2,8.34681e-05
0.20113,8.16758e-05
0.20226,8.00802e-05
0.20339,7.86245e-05
0.20452,7.72567e-05
0.20565,7.59452e-05
0.20678,7.46633e-05
0.20791,7.33845e-05
0.20904,7.2082e-05
0.210169,7.07374e-05
0.211299,6.93646e-05
0.212429,6.79858e-05
0.213559,6.66232e-05
0.214689,6.52988e-05
0.215819,6.40288e-05
0.216949,6.28052e-05
0.218079,6.1614e-05
0.219209,6.04412e-05
0.220339,5.92727e-05
0.221469,5.80963e-05
0.222599,5.69063e-05
0.223729,5.56988e-05
0.224859,5.44699e-05
0.225989,5.32156e-05
0.227119,5.19368e-05
0.228249,5.06542e-05
0.229379,4.93933e-05
0.230508,4.81795e-05
0.231638,4.70383e-05
0.232768,4.59853e-05
0.233898,4.49958e-05
0.235028,4.40353e-05
0.236158,4.30692e-05
0.237288,4.20629e-05
0.238418,4.09915e-05
0.239548,3.98682e-05
0.240678,3.87159e-05
0.241808,3.75576e-05
0.242938,3.64161e-05
0.244068,3.53115e-05
0.245198,3.42524e-05
0.246328,3.32447e-05
0.247458,3.22943e-05
0.248588,3.14068e-05
0.249718,3.05822e-05
0.250847,2.97958e-05
0.251977,2.90171e-05
0.253107,2.82156e-05
0.254237,2.73606e-05
0.255367,2.64325e-05
0.256497,2.5456e-05
0.257627,2.44666e-05
0.258757,2.34999e-05
0.259887,2.25915e-05
0.261017,2.17686e-05
0.262147,2.10245e-05
0.263277,2.03441e-05
0.264407,1.97123e-05
0.265537,1.9114e-05
0.266667,1.85343e-05
0.267797,1.79584e-05
0.268927,1.73715e-05
0.270056,1.67588e-05
0.271186,1.61058e-05
0.272316,1.54053e-05
0.273446,1.46808e-05
0.274576,1.39634e-05
0.275706,1.32841e-05
0.276836,1.26741e-05
0.277966,1.21572e-05
0.279096,1.1728e-05
0.280226,1.1374e-05
0.281356,1.10826e-05
0.282486,1.08411e-05
0.283616,1.06267e-05
0.284746,1.0376e-05
0.285876,1.00152e-05
0.287006,9.4705e-06
0.288136,8.66828e-06
0.289266,7.56906e-06
0.290395,6.27048e-06
0.291525,4.90444e-06
0.292655,3.60288e-06
0.293785,2.49771e-06
0.294915,1.69743e-06
0.296045,1.217e-06
0.297175,1.04793e-06
0.298305,1.18175e-06
0.299435,1.61001e-06
0.300565,2.31044e-06
0.301695,3.20561e-06
0.302825,4.20432e-06
0.303955,5.21534e-06
0.305085,6.14746e-06
0.306215,6.93172e-06
0.307345,7.58807e-06
0.308475,8.15874e-06
0.309605,8.68593e-06
0.310734,9.21186e-06
0.311864,9.76863e-06
0.312994,1.03478e-05
0.314124,1.09309e-05
0.315254,1.14995e-05
0.316384,1.20349e-05
0.317514,1.25231e-05
0.318644,1.29678e-05
0.319774,1.3377e-05
0.320904,1.37587e-05
0.322034,1.4121e-05
0.323164,1.44702e-05
0.324294,1.48052e-05
0.325424,1.5123e-05
0.326554,1.54206e-05
0.327684,1.56953e-05
0.328814,1.59447e-05
0.329944,1.61693e-05
0.331073,1.63703e-05
0.332203,1.65489e-05
0.333333,1.67062e-05
0.334463,1.68432e-05
0.335593,1.69601e-05
0.336723,1.70569e-05
0.337853,1.71337e-05
0.338983,1.71905e-05
0.340113,1.72273e-05
0.341243,1.72448e-05
0.342373,1.72436e-05
0.343503,1.72244e-05
0.344633,1.71877e-05
0.345763,1.71338e-05
0.346893,1.70604e-05
0.348023,1.69648e-05
0.349153,1.68443e-05
0.350282,1.6696e-05
0.351412,1.65186e-05
0.352542,1.63154e-05
0.353672,1.60911e-05
0.354802,1.58505e-05
0.355932,1.55981e-05
0.357062,1.53374e-05
0.358192,1.50665e-05
0.359322,1.47822e-05
0.360452,1.44812e-05
0.361582,1.41604e-05
0.362712,1.38164e-05
0.363842,1.34453e-05
0.364972,1.30432e-05
0.366102,1.2606e-05
0.367232,1.21297e-05
0.368362,1.16136e-05
0.369492,1.10699e-05
0.370621,1.05143e-05
0.371751,9.96224e-06
0.372881,9.42926e-06
0.374011,8.92355e-06
0.375141,8.42376e-06
0.376271,7.90119e-06
0.377401,7.32713e-06
0.378531,6.67286e-06
0.379661,5.92103e-06
0.380791,5.09972e-06
0.381921,4.24834e-06
0.383051,3.40632e-06
0.384181,2.61309e-06
0.385311,1.91137e-06
0.386441,1.35718e-06
0.387571,1.00983e-06
0.388701,9.28639e-07
0.389831,1.17293e-06
0.39096,1.77607e-06
0.39209,2.66759e-06
0.39322,3.75108e-06
0.39435,4.93011e-06
0.39548,6.10828e-06
0.39661,7.21078e-06
0.39774,8.24926e-06
0.39887,9.257e-06
0.4,1.02673e-05
0.40113,1.13133e-05
0.40226,1.24208e-05
0.40339,1.35846e-05
0.40452,1.47923e-05
0.40565,1.60312e-05
0.40678,1.72886e-05
0.40791,1.85596e-05
0.40904,1.98698e-05
0.410169,2.12527e-05
0.411299,2.27414e-05
0.412429,2.43694e-05
0.413559,2.61461e-05
0.414689,2.79859e-05
0.415819,2.9779e-05
0.416949,3.14158e-05
0.418079,3.27869e-05
0.419209,3.38232e-05
0.420339,3.46194e-05
0.421469,3.53104e-05
0.422599,3.60315e-05
0.423729,3.69179e-05
0.424859,3.80699e-05
0.425989,3.94487e-05
0.427119,4.09807e-05
0.428249,4.25922e-05
0.429379,4.42097e-05
0.430508,4.57698e-05
0.431638,4.72506e-05
0.432768,4.86403e-05
0.433898,4.99274e-05
0.435028,5.11001e-05
0.436158,5.21592e-05
0.437288,5.31549e-05
0.438418,5.415e-05
0.439548,5.52071e-05
0.440678,5.63889e-05
0.441808,5.77383e-05
0.442938,5.92191e-05
0.444068,6.07755e-05
0.445198,6.23514e-05
0.446328,6.38911e-05
0.447458,6.53496e-05
0.448588,6.67268e-05
0.449718,6.80335e-05
0.450847,6.92809e-05
0.451977,7.04796e-05
0.453107,7.16446e-05
0.454237,7.28059e-05
0.455367,7.39974e-05
0.456497,7.52531e-05
0.457627,7.66068e-05
0.458757,7.80784e-05
0.459887,7.96311e-05
0.461017,8.1214e-05
0.462147,8.27761e-05
0.463277,8.42667e-05
0.464407,8.56493e-05
0.465537,8.69463e-05
0.466667,8.81946e-05
0.467797,8.94312e-05
0.468927,9.0693e-05
0.470056,9.20093e-05
0.471186,9.33784e-05
0.472316,9.47913e-05
0.473446,9.62385e-05
0.474576,9.77109e-05
0.475706,9.91987e-05
0.476836,0.00010069
0.477966,0.000102174
0.479096,0.000103637
0.480226,0.000105067
0.481356,0.000106464
0.482486,0.000107872
0.483616,0.000109347
0.484746,0.000110945
0.485876,0.000112722
0.487006,0.000114718
0.488136,0.000116916
0.489266,0.000119281
0.490395,0.000121778
0.491525,0.000124375
0.492655,0.000127033
0.493785,0.000129693
0.494915,0.000132292
0.496045,0.000134766
0.497175,0.000137053
0.498305,0.000139126
0.499435,0.000141108
0.500565,0.000143159
0.501695,0.000145438
0.502825,0.000148107
0.503955,0.000151256
0.505085,0.000154709
0.506215,0.000158219
0.507345,0.000161541
0.508475,0.000164429
0.509605,0.000166703
0.510734,0.000168444
0.511864,0.000169798
0.512994,0.000170913
0.514124,0.000171932
0.515254,0.000172984
0.516384,0.000174113
0.517514,0.000175343
0.518644,0.0001767
0.519774,0.000178208
0.520904,0.000179876
0.522034,0.000181643
0.523164,0.000183435
0.524294,0.000185174
0.525424,0.000186786
0.526554,0.000188218
0.527684,0.000189517
0.528814,0.000190751
0.529944,0.000191991
0.531073,0.000193306
0.532203,0.000194756
0.533333,0.000196352
0.534463,0.000198094
0.535593,0.000199984
0.536723,0.000202022
0.537853,0.000204186
0.538983,0.000206367
0.540113,0.000208435
0.541243,0.000210257
0.542373,0.000211702
0.543503,0.000212761
0.544633,0.000213909
0.545763,0.000215741
0.546893,0.000218854
0.548023,0.000223844
0.549153,0.000231036
0.550282,0.000239668
0.551412,0.000248704
0.552542,0.000257113
0.553672,0.000263858
0.554802,0.00026817
0.555932,0.000270333
0.557062,0.000270894
0.558192,0.000270401
0.559322,0.000269401
0.560452,0.000268368
0.561582,0.000267476
0.562712,0.000266828
0.563842,0.000266523
0.564972,0.000266664
0.566102,0.000267304
0.567232,0.000268315
0.568362,0.000269519
0.569492,0.000270742
0.570621,0.000271808
0.571751,0.000272587
0.572881,0.000273141
0.574011,0.000273577
0.575141,0.000274003
0.576271,0.000274528
0.577401,0.000275249
0.578531,0.000276228
0.579661,0.000277516
0.580791,0.000279164
0.581921,0.000281224
0.583051,0.000283701
0.584181,0.000286409
0.585311,0.000289117
0.586441,0.000291593
0.587571,0.000293606
0.588701,0.000295081
0.589831,0.000296585
0.59096,0.000298838
0.59209,0.000302566
0.59322,0.00030849
0.59435,0.000317003
0.59548,0.000327169
0.59661,0.000337723
0.59774,0.000347399
0.59887,0.000354929
0.6,0.000359356
0.60113,0.000360954
0.60226,0.000360305
0.60339,0.000357991
0.60452,0.000354595
0.60565,0.000350655
0.60678,0.00034653
0.60791,0.000342538
0.60904,0.000338995
0.610169,0.000336216
0.611299,0.000334425
0.612429,0.000333475
0.613559,0.000333125
0.614689,0.000333133
0.615819,0.000333259
0.616949,0.000333319
0.618079,0.00033335
0.619209,0.000333446
0.620339,0.000333701
0.621469,0.000334209
0.622599,0.000335067
0.623729,0.000336387
0.624859,0.000338284
0.625989,0.000340872
0.627119,0.000344268
0.628249,0.000348529
0.629379,0.000353494
0.630508,0.000358943
0.631638,0.000364659
0.632768,0.000370422
0.633898,0.000376019
0.635028,0.000381255
0.636158,0.00038594
0.637288,0.000389885
0.638418,0.0003929
0.639548,0.000394841
0.640678,0.000395753
0.641808,0.000395728
0.642938,0.000394854
0.644068,0.000393225
0.645198,0.000390934
0.646328,0.000388088
0.647458,0.0003848
0.648588,0.000381181
0.649718,0.000377341
0.650847,0.000373403
0.651977,0.000369529
0.653107,0.000365892
0.654237,0.000362665
0.655367,0.00036002
0.656497,0.000358093
0.657627,0.000356874
0.658757,0.000356315
0.659887,0.000356368
0.661017,0.000356987
0.662147,0.000358098
0.663277,0.000359523
0.664407,0.00036106
0.665537,0.000362507
0.666667,0.00036366
0.667797,0.00036448
0.668927,0.000365574
0.670056,0.000367714
0.671186,0.000371671
0.672316,0.000378216
0.673446,0.000387701
0.674576,0.000398805
0.675706,0.000409789
0.676836,0.000418913
0.677966,0.000424438
0.679096,0.000425108
0.680226,0.000421599
0.681356,0.000415071
0.682486,0.000406687
0.683616,0.000397605
0.684746,0.000388823
0.685876,0.000380684
0.687006,0.000373368
0.688136,0.000367055
0.689266,0.000361924
0.690395,0.000358074
0.691525,0.000355285
0.692655,0.000353253
0.693785,0.000351676
0.694915,0.000350252
0.696045,0.000348754
0.697175,0.00034725
0.698305,0.000345884
0.699435,0.000344802
0.700565,0.000344146
0.701695,0.000344034
0.702825,0.000344481
0.703955,0.000345473
0.705085,0.000346999
0.706215,0.000349046
0.707345,0.000351555
0.708475,0.00035429
0.709605,0.000356965
0.710734,0.000359298
0.711864,0.000361005
0.712994,0.000361903
0.714124,0.000362218
0.715254,0.000362274
0.716384,0.000362399
0.717514,0.000362917
0.718644,0.000363996
0.719774,0.00036517
0.720904,0.000365813
0.722034,0.000365298
0.723164,0.000363002
0.724294,0.000358517
0.725424,0.00035232
0.726554,0.000345105
0.727684,0.000337567
0.728814,0.000330403
0.729944,0.000324174
0.731073,0.000318916
0.732203,0.000314529
0.733333,0.000310917
0.734463,0.00030798
0.735593,0.000305621
0.736723,0.000303739
0.737853,0.000302231
0.738983,0.000300996
0.740113,0.000299932
0.741243,0.000298955
0.742373,0.000298056
0.743503,0.000297242
0.744633,0.00029652
0.745763,0.000295899
0.746893,0.000295403
0.748023,0.000295127
0.749153,0.000295185
0.750282,0.000295687
0.751412,0.000296748
0.752542,0.000298392
0.753672,0.000300292
0.754802,0.000302036
0.755932,0.000303208
0.757062,0.000303396
0.758192,0.000302291
0.759322,0.000300002
0.760452,0.000296746
0.761582,0.000292737
0.762712,0.000288192
0.763842,0.000283321
0.764972,0.000278311
0.766102,0.000273347
0.767232,0.00026861
0.768362,0.000264285
0.769492,0.000260497
0.770621,0.000257144
0.771751,0.000254067
0.772881,0.000251108
0.774011,0.000248106
0.775141,0.000244951
0.776271,0.000241728
0.777401,0.000238571
0.778531,0.000235611
0.779661,0.000232983
0.780791,0.000230781
0.781921,0.000228941
0.783051,0.000227363
0.784181,0.000225942
0.785311,0.000224579
0.786441,0.000223188
0.787571,0.000221756
0.788701,0.000220288
0.789831,0.000218789
0.79096,0.000217262
0.79209,0.000215723
0.79322,0.000214232
0.79435,0.000212859
0.79548,0.000211674
0.79661,0.000210748
0.79774,0.000210108
0.79887,0.000209604
0.8,0.000209042
0.80113,0.000208231
0.80226,0.000206975
0.80339,0.000205138
0.80452,0.000202804
0.80565,0.000200113
0.80678,0.000197207
0.80791,0.000194224
0.80904,0.000191286
0.810169,0.00018844
0.811299,0.000185713
0.812429,0.000183131
0.813559,0.000180724
0.814689,0.000178489
0.815819,0.000176313
0.816949,0.000174054
0.818079,0.000171571
0.819209,0.000168722
0.820339,0.000165424
0.821469,0.000161827
0.822599,0.000158143
0.823729,0.000154582
0.824859,0.000151353
0.825989,0.000148615
0.827119,0.000146318
0.828249,0.000144362
0.829379,0.000142644
0.830508,0.000141065
0.831638,0.000139536
0.832768,0.000138023
0.833898,0.000136508
0.835028,0.000134971
0.836158,0.000133391
0.837288,0.00013176
0.838418,0.000130105
0.839548,0.000128466
0.840678,0.000126882
0.841808,0.000125391
0.842938,0.000124016
0.844068,0.000122718
0.845198,0.000121443
0.846328,0.000120136
0.847458,0.000118743
0.848588,0.000117223
0.849718,0.000115598
0.850847,0.000113903
0.851977,0.000112175
0.853107,0.000110447
0.854237,0.000108755
0.855367,0.000107118
0.856497,0.000105554
0.857627,0.000104082
0.858757,0.000102721
0.859887,0.000101469
0.861017,0.000100262
0.862147,9.90124e-05
0.863277,9.7637e-05
0.864407,9.60507e-05
0.865537,9.41992e-05
0.866667,9.21496e-05
0.867797,8.99991e-05
0.868927,8.78452e-05
0.870056,8.57853e-05
0.871186,8.38994e-05
0.872316,8.21987e-05
0.873446,8.06769e-05
0.874576,7.93277e-05
0.875706,7.8145e-05
0.876836,7.70969e-05
0.877966,7.60496e-05
0.879096,7.48437e-05
0.880226,7.33198e-05
0.881356,7.13184e-05
0.882486,6.87479e-05
0.883616,6.57873e-05
0.884746,6.26834e-05
0.885876,5.96832e-05
0.887006,5.70332e-05
0.888136,5.49168e-05
0.889266,5.32627e-05
0.890395,5.19359e-05
0.891525,5.08016e-05
0.892655,4.97247e-05
0.893785,4.85952e-05
0.894915,4.74021e-05
0.896045,4.61592e-05
0.897175,4.48802e-05
0.898305,4.3579e-05
0.899435,4.22693e-05
0.900565,4.09644e-05
0.901695,3.96775e-05
0.902825,3.84219e-05
0.903955,3.72107e-05
0.905085,3.60525e-05
0.906215,3.49356e-05
0.907345,3.38437e-05
0.908475,3.27605e-05
0.909605,3.16695e-05
0.910734,3.0559e-05
0.911864,2.94354e-05
0.912994,2.83099e-05
0.914124,2.71936e-05
0.915254,2.60974e-05
0.916384,2.50311e-05
0.917514,2.39989e-05
0.918644,2.30033e-05
0.919774,2.20471e-05
0.920904,2.1133e-05
0.922034,2.02603e-05
0.923164,1.94143e-05
0.924294,1.85772e-05
0.925424,1.77309e-05
0.926554,1.68575e-05
0.927684,1.59462e-05
0.928814,1.50148e-05
0.929944,1.40883e-05
0.931073,1.31918e-05
0.932203,1.23501e-05
0.933333,1.15809e-05
0.934463,1.08725e-05
0.935593,1.02057e-05
0.936723,9.56137e-06
0.937853,8.92029e-06
0.938983,8.26805e-06
0.940113,7.60905e-06
0.941243,6.95242e-06
0.942373,6.30725e-06
0.943503,5.68268e-06
0.944633,5.08486e-06
0.945763,4.50816e-06
0.946893,3.94401e-06
0.948023,3.38384e-06
0.949153,2.81905e-06
0.950282,2.24852e-06
0.951412,1.70096e-06
0.952542,1.21248e-06
0.953672,8.19237e-07
0.954802,5.57368e-07
0.955932,4.51938e-07
0.957062,4.83716e-07
0.958192,6.22395e-07
0.959322,8.3767e-07
0.960452,1.09924e-06
0.961582,1.38055e-06
0.962712,1.67015e-06
0.963842,1.96035e-06
0.964972,2.24343e-06
0.966102,2.5117e-06
0.967232,2.75676e-06
0.968362,2.96731e-06
0.969492,3.13137e-06
0.970621,3.23695e-06
0.971751,3.27204e-06
0.972881,3.23442e-06
0.974011,3.16098e-06
0.975141,3.09838e-06
0.976271,3.09327e-06
0.977401,3.1923e-06
0.978531,3.41717e-06
0.979661,3.68967e-06
0.980791,3.90661e-06
0.981921,3.96484e-06
0.983051,3.76116e-06
0.984181,3.24157e-06
0.985311,2.54868e-06
0.986441,1.87429e-06
0.987571,1.41017e-06
0.988701,1.34812e-06
0.989831,1.78806e-06
0.99096,2.46251e-06
0.99209,3.01216e-06
0.99322,3.07769e-06
0.99435,2.29975e-06
0.99548,8.49813e-07
0.99661,1.02242e-06
0.99774,5.64288e-06
0.99887,1.75365e-05
1,3.95287e-05


==> examples/regop.data/1-u-points.csv <==
x,y
0,1
0.00168067,0.991301
0.00336134,0.965358
0.00504202,0.922632
0.00672269,0.863881
0.00840336,0.790145
0.010084,0.70273
0.0117647,0.603178
0.0134454,0.493244
0.0151261,0.37486
0.0168067,0.250101
0.0184874,0.121142
0.0201681,-0.0097722
0.0218487,-0.140378
0.0235294,-0.268427
0.0252101,-0.39173
0.0268908,-0.508193
0.0285714,-0.615855
0.0302521,-0.712922
0.0319328,-0.797795
0.0336134,-0.8691
0.0352941,-0.925705
0.0369748,-0.966741
0.0386555,-0.991611
0.0403361,-1
0.0420168,-0.991871
0.0436975,-0.967469
0.0453782,-0.927308
0.0470588,-0.872156
0.0487395,-0.803025
0.0504202,-0.721142
0.0521008,-0.627928
0.0537815,-0.524972
0.0554622,-0.413999
0.0571429,-0.296836
0.0588235,-0.175388
0.0605042,-0.0515943
0.0621849,0.0725948
0.0638655,0.195256
0.0655462,0.314521
0.0672269,0.428606
0.0689076,0.535839
0.0705882,0.634682
0.0722689,0.723756
0.0739496,0.801851
0.0756303,0.867951
0.0773109,0.921236
0.0789916,0.961091
0.0806723,0.987116
0.0823529,0.999116
0.0840336,0.997107
0.0857143,0.981305
0.087395,0.952115
0.0890756,0.910126
0.0907563,0.856089
0.092437,0.790907
0.0941176,0.715613
0.0957983,0.631352
0.097479,0.539363
0.0991597,0.440956
0.10084,0.337494
0.102521,0.230367
0.104202,0.120978
0.105882,0.0107217
0.107563,-0.0990363
0.109244,-0.206974
0.110924,-0.311829
0.112605,-0.412415
0.114286,-0.50763
0.115966,-0.596471
0.117647,-0.678041
0.119328,-0.751556
0.121008,-0.81635
0.122689,-0.871877
0.12437,-0.917717
0.12605,-0.953569
0.127731,-0.979255
0.129412,-0.994714
0.131092,-0.999997
0.132773,-0.995264
0.134454,-0.980774
0.136134,-0.95688
0.137815,-0.924018
0.139496,-0.882701
0.141176,-0.833509
0.142857,-0.777076
0.144538,-0.714088
0.146218,-0.645265
0.147899,-0.571358
0.14958,-0.493134
0.151261,-0.411374
0.152941,-0.326859
0.154622,-0.240365
0.156303,-0.152654
0.157983,-0.0644691
0.159664,0.0234732
0.161345,0.110487
0.163025,0.195924
0.164706,0.279174
0.166387,0.359671
0.168067,0.436896
0.169748,0.510375
0.171429,0.579687
0.173109,0.64446
0.17479,0.704372
0.176471,0.759151
0.178151,0.808576
0.179832,0.852474
0.181513,0.89072
0.183193,0.923231
0.184874,0.949971
0.186555,0.970942
0.188235,0.986187
0.189916,0.995782
0.191597,0.999836
0.193277,0.998491
0.194958,0.991912
0.196639,0.980291
0.198319,0.96384
0.2,0.94279
0.201681,0.917386
0.203361,0.887889
0.205042,0.854568
0.206723,0.817701
0.208403,0.777569
0.210084,0.734461
0.211765,0.688663
0.213445,0.640463
0.215126,0.590146
0.216807,0.537992
0.218487,0.484277
0.220168,0.429271
0.221849,0.373234
0.223529,0.31642
0.22521,0.259072
0.226891,0.201423
0.228571,0.143695
0.230252,0.0860991
0.231933,0.0288351
0.233613,-0.0279093
0.235294,-0.0839581
0.236975,-0.139148
0.238655,-0.193326
0.240336,-0.246352
0.242017,-0.298099
0.243697,-0.348449
0.245378,-0.397295
0.247059,-0.444544
0.248739,-0.490109
0.25042,-0.533917
0.252101,-0.575903
0.253782,-0.616011
0.255462,-0.654194
0.257143,-0.690412
0.258824,-0.724637
0.260504,-0.756842
0.262185,-0.787013
0.263866,-0.815139
0.265546,-0.841216
0.267227,-0.865245
0.268908,-0.887231
0.270588,-0.907187
0.272269,-0.925127
0.27395,-0.941071
0.27563,-0.95504
0.277311,-0.96706
0.278992,-0.97716
0.280672,-0.985371
0.282353,-0.991724
0.284034,-0.996255
0.285714,-0.998999
0.287395,-0.999995
0.289076,-0.99928
0.290756,-0.996894
0.292437,-0.992878
0.294118,-0.987271
0.295798,-0.980114
0.297479,-0.971448
0.29916,-0.961315
0.30084,-0.949754
0.302521,-0.936808
0.304202,-0.922515
0.305882,-0.906917
0.307563,-0.890052
0.309244,-0.871961
0.310924,-0.852682
0.312605,-0.832253
0.314286,-0.810711
0.315966,-0.788095
0.317647,-0.76444
0.319328,-0.739782
0.321008,-0.714159
0.322689,-0.687603
0.32437,-0.660151
0.32605,-0.631836
0.327731,-0.602693
0.329412,-0.572756
0.331092,-0.542057
0.332773,-0.510631
0.334454,-0.478511
0.336134,-0.44573
0.337815,-0.412322
0.339496,-0.37832
0.341176,-0.343759
0.342857,-0.308673
0.344538,-0.273097
0.346218,-0.237066
0.347899,-0.200617
0.34958,-0.163785
0.351261,-0.126611
0.352941,-0.0891312
0.354622,-0.0513869
0.356303,-0.0134189
0.357983,0.0247299
0.359664,0.0630158
0.361345,0.101393
0.363025,0.139814
0.364706,0.178231
0.366387,0.216592
0.368067,0.254844
0.369748,0.292933
0.371429,0.330801
0.373109,0.36839
0.37479,0.405637
0.376471,0.44248
0.378151,0.478852
0.379832,0.514684
0.381513,0.549906
0.383193,0.584443
0.384874,0.61822
0.386555,0.651159
0.388235,0.683179
0.389916,0.714197
0.391597,0.744127
0.393277,0.772883
0.394958,0.800374
0.396639,0.82651
0.398319,0.851197
0.4,0.874342
0.401681,0.895848
0.403361,0.915619
0.405042,0.933559
0.406723,0.94957
0.408403,0.963554
0.410084,0.975415
0.411765,0.985057
0.413445,0.992387
0.415126,0.997312
0.416807,0.999743
0.418487,0.999594
0.420168,0.996783
0.421849,0.991232
0.423529,0.98287
0.42521,0.971631
0.426891,0.957457
0.428571,0.940295
0.430252,0.920106
0.431933,0.896855
0.433613,0.870521
0.435294,0.841095
0.436975,0.808578
0.438655,0.772986
0.440336,0.734349
0.442017,0.692713
0.443697,0.648138
0.445378,0.600703
0.447059,0.550505
0.448739,0.497658
0.45042,0.442296
0.452101,0.384574
0.453782,0.324665
0.455462,0.262766
0.457143,0.19909
0.458824,0.133876
0.460504,0.0673812
0.462185,-0.000115722
0.463866,-0.0683159
0.465546,-0.136901
0.467227,-0.205533
0.468908,-0.273857
0.470588,-0.341503
0.472269,-0.408083
0.47395,-0.473199
0.47563,-0.53644
0.477311,-0.597389
0.478992,-0.655621
0.480672,-0.71071
0.482353,-0.762228
0.484034,-0.809754
0.485714,-0.852872
0.487395,-0.891178
0.489076,-0.924285
0.490756,-0.951823
0.492437,-0.97345
0.494118,-0.988849
0.495798,-0.997739
0.497479,-0.999876
0.49916,-0.995059
0.50084,-0.983133
0.502521,-0.963995
0.504202,-0.937596
0.505882,-0.903949
0.507563,-0.863126
0.509244,-0.815265
0.510924,-0.760575
0.512605,-0.69933
0.514286,-0.631879
0.515966,-0.558639
0.517647,-0.480099
0.519328,-0.39682
0.521008,-0.309429
0.522689,-0.218616
0.52437,-0.125136
0.52605,-0.0297959
0.527731,0.066545
0.529412,0.162986
0.531092,0.258589
0.532773,0.352394
0.534454,0.44342
0.536134,0.530685
0.537815,0.613207
0.539496,0.690027
0.541176,0.760211
0.542857,0.822873
0.544538,0.877176
0.546218,0.922357
0.547899,0.957732
0.54958,0.982708
0.551261,0.9968
0.552941,0.999639
0.554622,0.990979
0.556303,0.970712
0.557983,0.938866
0.559664,0.895622
0.561345,0.841306
0.563025,0.776399
0.564706,0.701532
0.566387,0.617485
0.568067,0.525181
0.569748,0.425679
0.571429,0.320161
0.573109,0.209925
0.57479,0.0963665
0.576471,-0.0190379
0.578151,-0.134749
0.579832,-0.249185
0.581513,-0.360745
0.583193,-0.467831
0.584874,-0.568875
0.586555,-0.66236
0.588235,-0.746846
0.589916,-0.820997
0.591597,-0.883604
0.593277,-0.933603
0.594958,-0.970104
0.596639,-0.992402
0.598319,-0.999999
0.6,-0.992616
0.601681,-0.970199
0.603361,-0.932933
0.605042,-0.881239
0.606723,-0.815773
0.608403,-0.737424
0.610084,-0.647303
0.611765,-0.546726
0.613445,-0.437203
0.615126,-0.320409
0.616807,-0.198164
0.618487,-0.0724038
0.620168,0.0548528
0.621849,0.181535
0.623529,0.305557
0.62521,0.42485
0.626891,0.537404
0.628571,0.6413
0.630252,0.734745
0.631933,0.816108
0.633613,0.883948
0.635294,0.937044
0.636975,0.974417
0.638655,0.995354
0.640336,0.999421
0.642017,0.986475
0.643697,0.956668
0.645378,0.910448
0.647059,0.848555
0.648739,0.772005
0.65042,0.682082
0.652101,0.580307
0.653782,0.468422
0.655462,0.34835
0.657143,0.222169
0.658824,0.0920673
0.660504,-0.0396874
0.662185,-0.170796
0.663866,-0.298966
0.665546,-0.421954
0.667227,-0.537609
0.668908,-0.643907
0.670588,-0.738992
0.672269,-0.821208
0.67395,-0.889128
0.67563,-0.941582
0.677311,-0.977674
0.678992,-0.996803
0.680672,-0.998666
0.682353,-0.983268
0.684034,-0.950917
0.685714,-0.902218
0.687395,-0.838061
0.689076,-0.7596
0.690756,-0.668236
0.692437,-0.565584
0.694118,-0.453447
0.695798,-0.333778
0.697479,-0.208649
0.69916,-0.0802064
0.70084,0.0493608
0.702521,0.177865
0.704202,0.303155
0.705882,0.423157
0.707563,0.535905
0.709244,0.639578
0.710924,0.732526
0.712605,0.813297
0.714286,0.880659
0.715966,0.933617
0.717647,0.971427
0.719328,0.993602
0.721008,0.999917
0.722689,0.990408
0.72437,0.965365
0.72605,0.925325
0.727731,0.871054
0.729412,0.803532
0.731092,0.723933
0.732773,0.6336
0.734454,0.53402
0.736134,0.426796
0.737815,0.313621
0.739496,0.196247
0.741176,0.0764564
0.742857,-0.0439665
0.744538,-0.163263
0.746218,-0.279727
0.747899,-0.391728
0.74958,-0.497736
0.751261,-0.596341
0.752941,-0.686267
0.754622,-0.766393
0.756303,-0.835759
0.757983,-0.89358
0.759664,-0.939248
0.761345,-0.972335
0.763025,-0.992597
0.764706,-0.999965
0.766387,-0.994548
0.768067,-0.976617
0.769748,-0.9466
0.771429,-0.905073
0.773109,-0.85274
0.77479,-0.790423
0.776471,-0.719049
0.778151,-0.639626
0.779832,-0.553237
0.781513,-0.461013
0.783193,-0.364125
0.784874,-0.263762
0.786555,-0.161117
0.788235,-0.057374
0.789916,0.0463092
0.791597,0.148812
0.793277,0.249062
0.794958,0.34605
0.796639,0.438833
0.798319,0.526546
0.8,0.608409
0.801681,0.683729
0.803361,0.751905
0.805042,0.812431
0.806723,0.864898
0.808403,0.90899
0.810084,0.944488
0.811765,0.971261
0.813445,0.989271
0.815126,0.998561
0.816807,0.999256
0.818487,0.991556
0.820168,0.975726
0.821849,0.952099
0.823529,0.921058
0.82521,0.883039
0.826891,0.838519
0.828571,0.788011
0.830252,0.732057
0.831933,0.671219
0.833613,0.606079
0.835294,0.537225
0.836975,0.465251
0.838655,0.390749
0.840336,0.314304
0.842017,0.236492
0.843697,0.15787
0.845378,0.0789798
0.847059,0.000338956
0.848739,-0.0775599
0.85042,-0.154252
0.852101,-0.229301
0.853782,-0.302302
0.855462,-0.372885
0.857143,-0.44071
0.858824,-0.505472
0.860504,-0.566899
0.862185,-0.624754
0.863866,-0.678833
0.865546,-0.728962
0.867227,-0.775003
0.868908,-0.816845
0.870588,-0.854407
0.872269,-0.887639
0.87395,-0.916512
0.87563,-0.941027
0.877311,-0.961206
0.878992,-0.977093
0.880672,-0.98875
0.882353,-0.996261
0.884034,-0.999723
0.885714,-0.999249
0.887395,-0.994966
0.889076,-0.98701
0.890756,-0.975529
0.892437,-0.960679
0.894118,-0.942622
0.895798,-0.921526
0.897479,-0.897564
0.89916,-0.87091
0.90084,-0.841743
0.902521,-0.810239
0.904202,-0.776577
0.905882,-0.740934
0.907563,-0.703486
0.909244,-0.664404
0.910924,-0.623858
0.912605,-0.582014
0.914286,-0.539033
0.915966,-0.495073
0.917647,-0.450285
0.919328,-0.404816
0.921008,-0.358807
0.922689,-0.312394
0.92437,-0.265705
0.92605,-0.218864
0.927731,-0.171989
0.929412,-0.125191
0.931092,-0.0785766
0.932773,-0.0322443
0.934454,0.0137119
0.936134,0.0592039
0.937815,0.104149
0.939496,0.148471
0.941176,0.192098
0.942857,0.234963
0.944538,0.277005
0.946218,0.318167
0.947899,0.358396
0.94958,0.397644
0.951261,0.435868
0.952941,0.473027
0.954622,0.509085
0.956303,0.544009
0.957983,0.577768
0.959664,0.610337
0.961345,0.641691
0.963025,0.671808
0.964706,0.70067
0.966387,0.728261
0.968067,0.754564
0.969748,0.779568
0.971429,0.803261
0.973109,0.825634
0.97479,0.846677
0.976471,0.866385
0.978151,0.884752
0.979832,0.901771
0.981513,0.917439
0.983193,0.931753
0.984874,0.94471
0.986555,0.956308
0.988235,0.966544
0.989916,0.975418
0.991597,0.982927
0.993277,0.989073
0.994958,0.993853
0.996639,0.997268
0.998319,0.999317
1,1


==> examples/regop.data/1-u.csv <==
x,y
0,1
0.00112994,0.99608
0.00225989,0.984274
0.00338983,0.964751
0.00451977,0.937683
0.00564972,0.903237
0.00677966,0.861629
0.0079096,0.813251
0.00903955,0.758543
0.0101695,0.697945
0.0112994,0.631895
0.0124294,0.560865
0.0135593,0.485457
0.0146893,0.406305
0.0158192,0.324045
0.0169492,0.239312
0.0180791,0.152749
0.019209,0.0650428
0.020339,-0.0231127
0.0214689,-0.111022
0.0225989,-0.197991
0.0237288,-0.283336
0.0248588,-0.366427
0.0259887,-0.446643
0.0271186,-0.523368
0.0282486,-0.59598
0.0293785,-0.663896
0.0305085,-0.726658
0.0316384,-0.783846
0.0327684,-0.835035
0.0338983,-0.879804
0.0350282,-0.917776
0.0361582,-0.948752
0.0372881,-0.97258
0.0384181,-0.989107
0.039548,-0.998181
0.040678,-0.999696
0.0418079,-0.99374
0.0429379,-0.980449
0.0440678,-0.959956
0.0451977,-0.932397
0.0463277,-0.897948
0.0474576,-0.85695
0.0485876,-0.809786
0.0497175,-0.756838
0.0508475,-0.698487
0.0519774,-0.635143
0.0531073,-0.567325
0.0542373,-0.495576
0.0553672,-0.420443
0.0564972,-0.342469
0.0576271,-0.26221
0.0587571,-0.180254
0.059887,-0.0971998
0.0610169,-0.0136462
0.0621469,0.0698085
0.0632768,0.152575
0.0644068,0.234103
0.0655367,0.313849
0.0666667,0.391273
0.0677966,0.465831
0.0689266,0.537006
0.0700565,0.604378
0.0711864,0.667551
0.0723164,0.72613
0.0734463,0.779719
0.0745763,0.827956
0.0757062,0.870612
0.0768362,0.907493
0.0779661,0.938405
0.079096,0.963153
0.080226,0.981579
0.0813559,0.993667
0.0824859,0.999437
0.0836158,0.998912
0.0847458,0.992111
0.0858757,0.979087
0.0870056,0.960021
0.0881356,0.935124
0.0892655,0.904609
0.0903955,0.868687
0.0915254,0.827596
0.0926554,0.781661
0.0937853,0.731233
0.0949153,0.676665
0.0960452,0.618305
0.0971751,0.556517
0.0983051,0.491711
0.099435,0.424307
0.100565,0.354727
0.101695,0.283392
0.102825,0.210723
0.103955,0.137141
0.105085,0.0630693
0.106215,-0.0110718
0.107345,-0.0848603
0.108475,-0.157885
0.109605,-0.229773
0.110734,-0.300164
0.111864,-0.368695
0.112994,-0.435005
0.114124,-0.498748
0.115254,-0.559648
0.116384,-0.617446
0.117514,-0.67188
0.118644,-0.722692
0.119774,-0.769641
0.120904,-0.812571
0.122034,-0.851346
0.123164,-0.885828
0.124294,-0.915881
0.125424,-0.941388
0.126554,-0.962317
0.127684,-0.978653
0.128814,-0.990385
0.129944,-0.9975
0.131073,-1
0.132203,-0.997966
0.133333,-0.991489
0.134463,-0.980666
0.135593,-0.96559
0.136723,-0.946371
0.137853,-0.923169
0.138983,-0.896159
0.140113,-0.865517
0.141243,-0.831418
0.142373,-0.794045
0.143503,-0.753612
0.144633,-0.710343
0.145763,-0.664461
0.146893,-0.616189
0.148023,-0.565753
0.149153,-0.513389
0.150282,-0.459336
0.151412,-0.403833
0.152542,-0.347119
0.153672,-0.289431
0.154802,-0.230999
0.155932,-0.172049
0.157062,-0.112809
0.158192,-0.053505
0.159322,0.00563999
0.160452,0.0644266
0.161582,0.12266
0.162712,0.180147
0.163842,0.236691
0.164972,0.292107
0.166102,0.346238
0.167232,0.398935
0.168362,0.45005
0.169492,0.499435
0.170621,0.546949
0.171751,0.592485
0.172881,0.635949
0.174011,0.67724
0.175141,0.716264
0.176271,0.75293
0.177401,0.787184
0.178531,0.818979
0.179661,0.848268
0.180791,0.875005
0.181921,0.89915
0.183051,0.920695
0.184181,0.939637
0.185311,0.955975
0.186441,0.969708
0.187571,0.980841
0.188701,0.989401
0.189831,0.995424
0.19096,0.998945
0.19209,0.999999
0.19322,0.998625
0.19435,0.994881
0.19548,0.988828
0.19661,0.980528
0.19774,0.970044
0.19887,0.957438
0.2,0.942788
0.20113,0.926172
0.20226,0.907669
0.20339,0.887357
0.20452,0.865316
0.20565,0.841632
0.20678,0.816391
0.20791,0.789681
0.20904,0.761586
0.210169,0.732195
0.211299,0.701595
0.212429,0.669872
0.213559,0.637115
0.214689,0.60341
0.215819,0.568843
0.216949,0.533498
0.218079,0.497456
0.219209,0.460801
0.220339,0.423613
0.221469,0.385975
0.222599,0.34796
0.223729,0.309641
0.224859,0.271092
0.225989,0.232386
0.227119,0.193595
0.228249,0.154782
0.229379,0.116008
0.230508,0.0773371
0.231638,0.0388299
0.232768,0.000546541
0.233898,-0.0374611
0.235028,-0.0751432
0.236158,-0.11245
0.237288,-0.149332
0.238418,-0.185741
0.239548,-0.221637
0.240678,-0.256983
0.241808,-0.291741
0.242938,-0.325874
0.244068,-0.359345
0.245198,-0.392126
0.246328,-0.42419
0.247458,-0.455511
0.248588,-0.486063
0.249718,-0.515821
0.250847,-0.544766
0.251977,-0.572882
0.253107,-0.600152
0.254237,-0.626559
0.255367,-0.652089
0.256497,-0.676731
0.257627,-0.700478
0.258757,-0.723321
0.259887,-0.745252
0.261017,-0.766264
0.262147,-0.786354
0.263277,-0.80552
0.264407,-0.823761
0.265537,-0.841075
0.266667,-0.857463
0.267797,-0.872926
0.268927,-0.887468
0.270056,-0.901092
0.271186,-0.913803
0.272316,-0.925605
0.273446,-0.936505
0.274576,-0.946509
0.275706,-0.955625
0.276836,-0.963861
0.277966,-0.971225
0.279096,-0.977725
0.280226,-0.983373
0.281356,-0.988177
0.282486,-0.992148
0.283616,-0.995297
0.284746,-0.997633
0.285876,-0.99917
0.287006,-0.999918
0.288136,-0.999888
0.289266,-0.999094
0.290395,-0.997545
0.291525,-0.995256
0.292655,-0.992238
0.293785,-0.988504
0.294915,-0.984065
0.296045,-0.978935
0.297175,-0.973125
0.298305,-0.966648
0.299435,-0.959517
0.300565,-0.951744
0.301695,-0.943342
0.302825,-0.934322
0.303955,-0.924697
0.305085,-0.91448
0.306215,-0.903681
0.307345,-0.892314
0.308475,-0.88039
0.309605,-0.867921
0.310734,-0.854919
0.311864,-0.841395
0.312994,-0.82736
0.314124,-0.812827
0.315254,-0.797807
0.316384,-0.78231
0.317514,-0.766348
0.318644,-0.749931
0.319774,-0.733071
0.320904,-0.715779
0.322034,-0.698064
0.323164,-0.679938
0.324294,-0.661411
0.325424,-0.642493
0.326554,-0.623195
0.327684,-0.603528
0.328814,-0.5835
0.329944,-0.563124
0.331073,-0.542408
0.332203,-0.521364
0.333333,-0.5
0.334463,-0.478328
0.335593,-0.456357
0.336723,-0.434097
0.337853,-0.41156
0.338983,-0.388755
0.340113,-0.365692
0.341243,-0.342381
0.342373,-0.318835
0.343503,-0.295062
0.344633,-0.271073
0.345763,-0.24688
0.346893,-0.222493
0.348023,-0.197924
0.349153,-0.173183
0.350282,-0.148283
0.351412,-0.123235
0.352542,-0.0980499
0.353672,-0.0727413
0.354802,-0.0473213
0.355932,-0.0218021
0.357062,0.00380366
0.358192,0.0294823
0.359322,0.0552201
0.360452,0.0810033
0.361582,0.106818
0.362712,0.13265
0.363842,0.158484
0.364972,0.184305
0.366102,0.210096
0.367232,0.235842
0.368362,0.261528
0.369492,0.287136
0.370621,0.312647
0.371751,0.338045
0.372881,0.363311
0.374011,0.388428
0.375141,0.413375
0.376271,0.438133
0.377401,0.462681
0.378531,0.486999
0.379661,0.511067
0.380791,0.534862
0.381921,0.558362
0.383051,0.581544
0.384181,0.604386
0.385311,0.626864
0.386441,0.648955
0.387571,0.670631
0.388701,0.69187
0.389831,0.712645
0.39096,0.732931
0.39209,0.752701
0.39322,0.771928
0.39435,0.790585
0.39548,0.808644
0.39661,0.826078
0.39774,0.842859
0.39887,0.858956
0.4,0.874342
0.40113,0.888987
0.40226,0.902863
0.40339,0.915939
0.40452,0.928187
0.40565,0.939576
0.40678,0.950077
0.40791,0.959661
0.40904,0.968298
0.410169,0.975959
0.411299,0.982615
0.412429,0.988238
0.413559,0.992798
0.414689,0.996268
0.415819,0.998621
0.416949,0.999832
0.418079,0.999872
0.419209,0.998717
0.420339,0.996344
0.421469,0.992729
0.422599,0.987852
0.423729,0.98169
0.424859,0.974222
0.425989,0.965432
0.427119,0.955305
0.428249,0.943826
0.429379,0.930982
0.430508,0.916758
0.431638,0.901148
0.432768,0.884147
0.433898,0.865753
0.435028,0.845959
0.436158,0.824763
0.437288,0.802173
0.438418,0.778197
0.439548,0.752845
0.440678,0.726125
0.441808,0.69805
0.442938,0.668641
0.444068,0.637926
0.445198,0.60593
0.446328,0.572678
0.447458,0.5382
0.448588,0.502538
0.449718,0.465736
0.450847,0.427839
0.451977,0.388894
0.453107,0.348948
0.454237,0.308064
0.455367,0.266309
0.456497,0.223749
0.457627,0.18045
0.458757,0.136482
0.459887,0.0919292
0.461017,0.046879
0.462147,0.00141919
0.463277,-0.0443625
0.464407,-0.0903752
0.465537,-0.136515
0.466667,-0.182674
0.467797,-0.228746
0.468927,-0.274624
0.470056,-0.320196
0.471186,-0.365345
0.472316,-0.409946
0.473446,-0.453879
0.474576,-0.49702
0.475706,-0.539247
0.476836,-0.580429
0.477966,-0.620437
0.479096,-0.659142
0.480226,-0.696413
0.481356,-0.73212
0.482486,-0.766137
0.483616,-0.798335
0.484746,-0.828588
0.485876,-0.856769
0.487006,-0.882753
0.488136,-0.906427
0.489266,-0.92768
0.490395,-0.946401
0.491525,-0.962479
0.492655,-0.975809
0.493785,-0.986306
0.494915,-0.993891
0.496045,-0.998485
0.497175,-1.00001
0.498305,-0.998389
0.499435,-0.993588
0.500565,-0.985573
0.501695,-0.974311
0.502825,-0.959771
0.503955,-0.941931
0.505085,-0.920809
0.506215,-0.896434
0.507345,-0.868835
0.508475,-0.838042
0.509605,-0.804094
0.510734,-0.767079
0.511864,-0.727097
0.512994,-0.684247
0.514124,-0.638628
0.515254,-0.590353
0.516384,-0.53958
0.517514,-0.486482
0.518644,-0.431232
0.519774,-0.374
0.520904,-0.314971
0.522034,-0.254371
0.523164,-0.192437
0.524294,-0.129408
0.525424,-0.0655191
0.526554,-0.00101737
0.527684,0.0638211
0.528814,0.128712
0.529944,0.193371
0.531073,0.257514
0.532203,0.320854
0.533333,0.383092
0.534463,0.443927
0.535593,0.503058
0.536723,0.560184
0.537853,0.615006
0.538983,0.667244
0.540113,0.716616
0.541243,0.762845
0.542373,0.805651
0.543503,0.844766
0.544633,0.879966
0.545763,0.911037
0.546893,0.937768
0.548023,0.959945
0.549153,0.977373
0.550282,0.98993
0.551412,0.997509
0.552542,1.00001
0.553672,0.99732
0.554802,0.989365
0.555932,0.976155
0.557062,0.957726
0.558192,0.934114
0.559322,0.905355
0.560452,0.871511
0.561582,0.832747
0.562712,0.789255
0.563842,0.741227
0.564972,0.688852
0.566102,0.632348
0.567232,0.572026
0.568362,0.508223
0.569492,0.441277
0.570621,0.371525
0.571751,0.29932
0.572881,0.225091
0.574011,0.149282
0.575141,0.0723401
0.576271,-0.00529079
0.577401,-0.0831573
0.578531,-0.160776
0.579661,-0.237656
0.580791,-0.313307
0.581921,-0.387237
0.583051,-0.458962
0.584181,-0.528019
0.585311,-0.593951
0.586441,-0.656303
0.587571,-0.714618
0.588701,-0.76846
0.589831,-0.817472
0.59096,-0.861317
0.59209,-0.899658
0.59322,-0.932159
0.59435,-0.958515
0.59548,-0.978549
0.59661,-0.992118
0.59774,-0.999077
0.59887,-0.999281
0.6,-0.992625
0.60113,-0.979162
0.60226,-0.958985
0.60339,-0.932186
0.60452,-0.898856
0.60565,-0.859128
0.60678,-0.813294
0.60791,-0.761685
0.60904,-0.704631
0.610169,-0.642464
0.611299,-0.575548
0.612429,-0.504375
0.613559,-0.42947
0.614689,-0.351358
0.615819,-0.270564
0.616949,-0.18763
0.618079,-0.10317
0.619209,-0.0178135
0.620339,0.0678089
0.621469,0.153067
0.622599,0.237331
0.623729,0.319982
0.624859,0.4004
0.625989,0.477967
0.627119,0.552064
0.628249,0.622095
0.629379,0.687554
0.630508,0.747956
0.631638,0.802816
0.632768,0.851652
0.633898,0.894019
0.635028,0.92963
0.636158,0.958239
0.637288,0.9796
0.638418,0.993467
0.639548,0.999641
0.640678,0.998125
0.641808,0.988967
0.642938,0.972218
0.644068,0.947927
0.645198,0.916193
0.646328,0.877314
0.647458,0.831634
0.648588,0.779499
0.649718,0.721254
0.650847,0.657285
0.651977,0.58813
0.653107,0.514368
0.654237,0.436578
0.655367,0.355339
0.656497,0.271248
0.657627,0.184984
0.658757,0.0972457
0.659887,0.00872991
0.661017,-0.0798649
0.662147,-0.167844
0.663277,-0.254528
0.664407,-0.339238
0.665537,-0.421297
0.666667,-0.500029
0.667797,-0.574783
0.668927,-0.645013
0.670056,-0.710201
0.671186,-0.769828
0.672316,-0.823376
0.673446,-0.870369
0.674576,-0.910507
0.675706,-0.943534
0.676836,-0.969194
0.677966,-0.98723
0.679096,-0.997437
0.680226,-0.99982
0.681356,-0.994433
0.682486,-0.98133
0.683616,-0.960568
0.684746,-0.932251
0.685876,-0.896679
0.687006,-0.854202
0.688136,-0.80517
0.689266,-0.749934
0.690395,-0.68888
0.691525,-0.622539
0.692655,-0.551481
0.693785,-0.476275
0.694915,-0.397488
0.696045,-0.315706
0.697175,-0.231582
0.698305,-0.145784
0.699435,-0.0589826
0.700565,0.0281536
0.701695,0.114961
0.702825,0.200797
0.703955,0.285026
0.705085,0.36701
0.706215,0.446115
0.707345,0.521728
0.708475,0.59334
0.709605,0.660467
0.710734,0.722626
0.711864,0.779332
0.712994,0.83014
0.714124,0.874765
0.715254,0.912956
0.716384,0.944467
0.717514,0.969049
0.718644,0.9865
0.719774,0.996794
0.720904,0.999951
0.722034,0.995991
0.723164,0.984934
0.724294,0.966841
0.725424,0.941939
0.726554,0.910495
0.727684,0.872775
0.728814,0.829047
0.729944,0.77961
0.731073,0.724881
0.732203,0.665312
0.733333,0.601352
0.734463,0.53345
0.735593,0.462071
0.736723,0.387741
0.737853,0.310999
0.738983,0.232385
0.740113,0.15244
0.741243,0.0717024
0.742373,-0.00929555
0.743503,-0.0900221
0.744633,-0.169946
0.745763,-0.248536
0.746893,-0.325276
0.748023,-0.399715
0.749153,-0.471418
0.750282,-0.539949
0.751412,-0.604873
0.752542,-0.665779
0.753672,-0.722364
0.754802,-0.774348
0.755932,-0.821452
0.757062,-0.863397
0.758192,-0.899936
0.759322,-0.930944
0.760452,-0.956324
0.761582,-0.975984
0.762712,-0.989829
0.763842,-0.997794
0.764972,-0.999934
0.766102,-0.996333
0.767232,-0.987075
0.768362,-0.972244
0.769492,-0.95195
0.770621,-0.926397
0.771751,-0.895817
0.772881,-0.86044
0.774011,-0.820495
0.775141,-0.776229
0.776271,-0.727952
0.777401,-0.67599
0.778531,-0.620669
0.779661,-0.562315
0.780791,-0.501259
0.781921,-0.437861
0.783051,-0.372484
0.784181,-0.305494
0.785311,-0.237254
0.786441,-0.168128
0.787571,-0.0984661
0.788701,-0.0286195
0.789831,0.0410625
0.79096,0.11023
0.79209,0.178544
0.79322,0.245701
0.79435,0.31141
0.79548,0.375379
0.79661,0.437316
0.79774,0.496942
0.79887,0.554039
0.8,0.608397
0.80113,0.659812
0.80226,0.708077
0.80339,0.753
0.80452,0.794457
0.80565,0.832338
0.80678,0.866535
0.80791,0.896937
0.80904,0.923452
0.810169,0.946049
0.811299,0.964714
0.812429,0.979432
0.813559,0.990189
0.814689,0.996984
0.815819,0.999871
0.816949,0.998916
0.818079,0.994186
0.819209,0.985748
0.820339,0.973678
0.821469,0.958096
0.822599,0.939128
0.823729,0.916902
0.824859,0.891547
0.825989,0.863195
0.827119,0.832007
0.828249,0.798149
0.829379,0.761784
0.830508,0.72308
0.831638,0.682204
0.832768,0.639335
0.833898,0.594653
0.835028,0.548339
0.836158,0.500573
0.837288,0.451536
0.838418,0.401406
0.839548,0.350358
0.840678,0.298568
0.841808,0.246215
0.842938,0.193471
0.844068,0.140496
0.845198,0.0874482
0.846328,0.0344852
0.847458,-0.0182357
0.848588,-0.0705618
0.849718,-0.122359
0.850847,-0.1735
0.851977,-0.223855
0.853107,-0.273296
0.854237,-0.321699
0.855367,-0.368963
0.856497,-0.414995
0.857627,-0.459698
0.858757,-0.502978
0.859887,-0.544746
0.861017,-0.584934
0.862147,-0.623483
0.863277,-0.660332
0.864407,-0.69542
0.865537,-0.728692
0.866667,-0.760114
0.867797,-0.789658
0.868927,-0.817294
0.870056,-0.842994
0.871186,-0.866735
0.872316,-0.888511
0.873446,-0.908321
0.874576,-0.926163
0.875706,-0.942036
0.876836,-0.955945
0.877966,-0.967904
0.879096,-0.977937
0.880226,-0.986063
0.881356,-0.992303
0.882486,-0.996682
0.883616,-0.999233
0.884746,-0.999994
0.885876,-0.999001
0.887006,-0.996292
0.888136,-0.991905
0.889266,-0.985886
0.890395,-0.978282
0.891525,-0.969142
0.892655,-0.958511
0.893785,-0.94644
0.894915,-0.932979
0.896045,-0.918181
0.897175,-0.9021
0.898305,-0.884788
0.899435,-0.866299
0.900565,-0.846686
0.901695,-0.826004
0.902825,-0.804307
0.903955,-0.78165
0.905085,-0.758086
0.906215,-0.733668
0.907345,-0.708448
0.908475,-0.68248
0.909605,-0.655816
0.910734,-0.628507
0.911864,-0.600604
0.912994,-0.572154
0.914124,-0.543206
0.915254,-0.513809
0.916384,-0.484011
0.917514,-0.453855
0.918644,-0.423386
0.919774,-0.392646
0.920904,-0.361679
0.922034,-0.330527
0.923164,-0.299228
0.924294,-0.26782
0.925424,-0.23634
0.926554,-0.204825
0.927684,-0.173312
0.928814,-0.141833
0.929944,-0.110419
0.931073,-0.0791017
0.932203,-0.0479115
0.933333,-0.016879
0.934463,0.0139696
0.935593,0.044609
0.936723,0.075014
0.937853,0.105159
0.938983,0.13502
0.940113,0.164576
0.941243,0.193808
0.942373,0.222694
0.943503,0.251216
0.944633,0.279355
0.945763,0.307094
0.946893,0.334418
0.948023,0.361313
0.949153,0.387762
0.950282,0.413752
0.951412,0.439271
0.952542,0.464308
0.953672,0.488851
0.954802,0.512889
0.955932,0.536413
0.957062,0.559413
0.958192,0.581881
0.959322,0.60381
0.960452,0.625193
0.961582,0.64602
0.962712,0.666287
0.963842,0.685989
0.964972,0.70512
0.966102,0.723675
0.967232,0.741648
0.968362,0.759037
0.969492,0.775838
0.970621,0.792047
0.971751,0.807662
0.972881,0.822678
0.974011,0.837094
0.975141,0.850908
0.976271,0.864117
0.977401,0.876721
0.978531,0.888716
0.979661,0.900102
0.980791,0.910877
0.981921,0.921042
0.983051,0.930593
0.984181,0.939531
0.985311,0.947855
0.986441,0.955564
0.987571,0.962658
0.988701,0.969137
0.989831,0.974999
0.99096,0.980245
0.99209,0.984874
0.99322,0.988887
0.99435,0.992282
0.99548,0.995061
0.99661,0.997221
0.99774,0.998765
0.99887,0.999691
1,1


==> examples/regop.data/2-abserr.csv <==
x,y
0,0.116376
0.00112994,0.0431269
0.00225989,0.00461586
0.00338983,-0.00889664
0.00451977,-0.00715045
0.00564972,0.000114578
0.00677966,0.00495611
0.0079096,0.00662185
0.00903955,0.00615703
0.0101695,0.00460689
0.0112994,0.00301665
0.0124294,0.00221231
0.0135593,0.00214299
0.0146893,0.00253855
0.0158192,0.00312888
0.0169492,0.00364386
0.0180791,0.00387451
0.019209,0.0038564
0.020339,0.00368624
0.0214689,0.00346075
0.0225989,0.00327663
0.0237288,0.00320777
0.0248588,0.00323664
0.0259887,0.00332292
0.0271186,0.00342626
0.0282486,0.00350631
0.0293785,0.00353265
0.0305085,0.00351449
0.0316384,0.00347096
0.0327684,0.0034212
0.0338983,0.00338434
0.0350282,0.00337469
0.0361582,0.0033872
0.0372881,0.00341203
0.0384181,0.00343931
0.039548,0.00345918
0.040678,0.00346437
0.0418079,0.00345793
0.0429379,0.00344552
0.0440678,0.00343277
0.0451977,0.00342534
0.0463277,0.00342734
0.0474576,0.00343673
0.0485876,0.00344995
0.0497175,0.00346344
0.0508475,0.00347361
0.0519774,0.00347785
0.0531073,0.0034772
0.0542373,0.00347366
0.0553672,0.00346921
0.0564972,0.00346584
0.0576271,0.00346524
0.0587571,0.00346784
0.059887,0.0034738
0.0610169,0.00348326
0.0621469,0.00349635
0.0632768,0.00351288
0.0644068,0.00353136
0.0655367,0.00354994
0.0666667,0.0035668
0.0677966,0.00358009
0.0689266,0.00358826
0.0700565,0.00359077
0.0711864,0.00358739
0.0723164,0.00357787
0.0734463,0.00356195
0.0745763,0.00354023
0.0757062,0.00351662
0.0768362,0.00349589
0.0779661,0.00348279
0.079096,0.00348209
0.080226,0.00349671
0.0813559,0.00352232
0.0824859,0.00355275
0.0836158,0.00358184
0.0847458,0.00360342
0.0858757,0.0036128
0.0870056,0.00361113
0.0881356,0.00360102
0.0892655,0.0035851
0.0903955,0.00356598
0.0915254,0.00354606
0.0926554,0.00352683
0.0937853,0.00350956
0.0949153,0.00349551
0.0960452,0.00348594
0.0971751,0.00348164
0.0983051,0.00348139
0.099435,0.0034835
0.100565,0.00348626
0.101695,0.00348798
0.102825,0.00348734
0.103955,0.00348462
0.105085,0.00348046
0.106215,0.00347554
0.107345,0.0034705
0.108475,0.00346593
0.109605,0.00346204
0.110734,0.00345898
0.111864,0.00345687
0.112994,0.00345586
0.114124,0.00345598
0.115254,0.00345683
0.116384,0.00345793
0.117514,0.00345878
0.118644,0.0034589
0.119774,0.00345799
0.120904,0.00345659
0.122034,0.00345546
0.123164,0.00345535
0.124294,0.00345699
0.125424,0.00346085
0.126554,0.00346619
0.127684,0.00347199
0.128814,0.00347721
0.129944,0.00348084
0.131073,0.00348215
0.132203,0.00348167
0.133333,0.00348022
0.134463,0.00347861
0.135593,0.00347769
0.136723,0.00347825
0.137853,0.003481
0.138983,0.00348662
0.140113,0.0034958
0.141243,0.00350922
0.142373,0.00352697
0.143503,0.00354673
0.144633,0.00356559
0.145763,0.00358062
0.146893,0.00358891
0.148023,0.0035884
0.149153,0.00358044
0.150282,0.00356722
0.151412,0.00355096
0.152542,0.00353387
0.153672,0.00351809
0.154802,0.00350566
0.155932,0.00349855
0.157062,0.00349873
0.158192,0.00350819
0.159322,0.00352773
0.160452,0.00355345
0.161582,0.00358032
0.162712,0.00360328
0.163842,0.00361726
0.164972,0.00361861
0.166102,0.00360922
0.167232,0.00359238
0.168362,0.00357138
0.169492,0.00354951
0.170621,0.00352959
0.171751,0.00351253
0.172881,0.00349878
0.174011,0.00348879
0.175141,0.003483
0.176271,0.00348152
0.177401,0.00348308
0.178531,0.00348607
0.179661,0.00348886
0.180791,0.00348985
0.181921,0.00348787
0.183051,0.00348348
0.184181,0.0034777
0.185311,0.00347152
0.186441,0.00346597
0.187571,0.00346183
0.188701,0.00345908
0.189831,0.00345745
0.19096,0.0034567
0.19209,0.00345658
0.19322,0.00345684
0.19435,0.00345728
0.19548,0.00345769
0.19661,0.00345788
0.19774,0.00345765
0.19887,0.00345691
0.2,0.00345612
0.20113,0.00345582
0.20226,0.00345658
0.20339,0.00345897
0.20452,0.00346328
0.20565,0.00346873
0.20678,0.00347429
0.20791,0.00347892
0.20904,0.00348156
0.210169,0.00348156
0.211299,0.00347976
0.212429,0.00347738
0.213559,0.00347563
0.214689,0.00347572
0.215819,0.00347868
0.216949,0.00348469
0.218079,0.00349373
0.219209,0.00350578
0.220339,0.00352083
0.221469,0.00353841
0.222599,0.0035562
0.223729,0.00357142
0.224859,0.00358129
0.225989,0.00358305
0.227119,0.00357501
0.228249,0.00355983
0.229379,0.00354128
0.230508,0.00352312
0.231638,0.00350911
0.232768,0.00350227
0.233898,0.00350266
0.235028,0.00350958
0.236158,0.00352235
0.237288,0.00354027
0.238418,0.00356221
0.239548,0.00358513
0.240678,0.00360553
0.241808,0.00361994
0.242938,0.00362486
0.244068,0.00361798
0.245198,0.00360171
0.246328,0.00357966
0.247458,0.00355544
0.248588,0.00353263
0.249718,0.00351417
0.250847,0.00350034
0.251977,0.00349075
0.253107,0.003485
0.254237,0.00348269
0.255367,0.00348329
0.256497,0.00348564
0.257627,0.00348842
0.258757,0.00349033
0.259887,0.00349006
0.261017,0.0034867
0.262147,0.00348103
0.263277,0.00347422
0.264407,0.00346747
0.265537,0.00346194
0.266667,0.00345853
0.267797,0.00345696
0.268927,0.00345666
0.270056,0.00345705
0.271186,0.00345755
0.272316,0.00345773
0.273446,0.00345756
0.274576,0.00345719
0.275706,0.00345672
0.276836,0.00345627
0.277966,0.00345599
0.279096,0.00345613
0.280226,0.00345695
0.281356,0.00345873
0.282486,0.00346173
0.283616,0.00346604
0.284746,0.00347097
0.285876,0.00347564
0.287006,0.00347918
0.288136,0.0034807
0.289266,0.00347972
0.290395,0.00347729
0.291525,0.00347485
0.292655,0.00347385
0.293785,0.00347573
0.294915,0.00348157
0.296045,0.00349096
0.297175,0.00350315
0.298305,0.00351739
0.299435,0.0035329
0.300565,0.00354869
0.301695,0.00356272
0.302825,0.00357272
0.303955,0.00357643
0.305085,0.00357157
0.306215,0.00355706
0.307345,0.00353661
0.308475,0.00351514
0.309605,0.00349755
0.310734,0.00348875
0.311864,0.00349226
0.312994,0.00350612
0.314124,0.00352694
0.315254,0.00355137
0.316384,0.00357605
0.317514,0.00359793
0.318644,0.00361523
0.319774,0.00362652
0.320904,0.00363032
0.322034,0.0036252
0.323164,0.00361051
0.324294,0.00358889
0.325424,0.00356377
0.326554,0.00353861
0.327684,0.00351684
0.328814,0.00350116
0.329944,0.00349119
0.331073,0.00348581
0.332203,0.00348389
0.333333,0.00348429
0.334463,0.00348593
0.335593,0.00348794
0.336723,0.00348947
0.337853,0.00348968
0.338983,0.00348774
0.340113,0.00348315
0.341243,0.00347673
0.342373,0.00346963
0.343503,0.003463
0.344633,0.00345801
0.345763,0.00345548
0.346893,0.00345495
0.348023,0.00345564
0.349153,0.00345676
0.350282,0.00345752
0.351412,0.00345734
0.352542,0.00345643
0.353672,0.00345523
0.354802,0.00345414
0.355932,0.0034536
0.357062,0.00345393
0.358192,0.00345513
0.359322,0.00345713
0.360452,0.00345983
0.361582,0.00346315
0.362712,0.00346693
0.363842,0.00347068
0.364972,0.00347384
0.366102,0.00347585
0.367232,0.00347613
0.368362,0.00347447
0.369492,0.00347202
0.370621,0.00347026
0.371751,0.00347068
0.372881,0.00347478
0.374011,0.00348352
0.375141,0.00349592
0.376271,0.00351045
0.377401,0.0035256
0.378531,0.00353987
0.379661,0.00355178
0.380791,0.00356005
0.381921,0.00356344
0.383051,0.00356069
0.384181,0.00355057
0.385311,0.00353282
0.386441,0.00351113
0.387571,0.00349018
0.388701,0.00347465
0.389831,0.00346922
0.39096,0.00347683
0.39209,0.00349348
0.39322,0.0035134
0.39435,0.00353084
0.39548,0.00354005
0.39661,0.00353652
0.39774,0.00352063
0.39887,0.00349404
0.4,0.00345838
0.40113,0.00341528
0.40226,0.00336653
0.40339,0.00331447
0.40452,0.0032616
0.40565,0.00321041
0.40678,0.00316338
0.40791,0.00312233
0.40904,0.00308628
0.410169,0.00305356
0.411299,0.0030225
0.412429,0.00299143
0.413559,0.00295893
0.414689,0.00292446
0.415819,0.0028877
0.416949,0.00284837
0.418079,0.00280614
0.419209,0.00276089
0.420339,0.00271306
0.421469,0.00266328
0.422599,0.00261217
0.423729,0.00256035
0.424859,0.00250823
0.425989,0.00245535
0.427119,0.00240106
0.428249,0.00234467
0.429379,0.00228554
0.430508,0.00222303
0.431638,0.00215676
0.432768,0.00208636
0.433898,0.00201148
0.435028,0.00193178
0.436158,0.00184705
0.437288,0.00175769
0.438418,0.00166425
0.439548,0.00156728
0.440678,0.00146734
0.441808,0.00136434
0.442938,0.0012557
0.444068,0.0011382
0.445198,0.00100862
0.446328,0.000863738
0.447458,0.000701997
0.448588,0.000528447
0.449718,0.000349795
0.450847,0.000172745
0.451977,4.00598e-06
0.453107,-0.000153955
0.454237,-0.000315615
0.455367,-0.000499693
0.456497,-0.000724903
0.457627,-0.00100996
0.458757,-0.00136084
0.459887,-0.0017325
0.461017,-0.00206718
0.462147,-0.00230708
0.463277,-0.00239443
0.464407,-0.00230208
0.465537,-0.00212536
0.466667,-0.00199021
0.467797,-0.00202259
0.468927,-0.00234844
0.470056,-0.00304551
0.471186,-0.00399865
0.472316,-0.00504452
0.473446,-0.00601977
0.474576,-0.00676105
0.475706,-0.00715149
0.476836,-0.00726017
0.477966,-0.00720264
0.479096,-0.00709448
0.480226,-0.00705123
0.481356,-0.00712974
0.482486,-0.00715205
0.483616,-0.00688147
0.484746,-0.00608132
0.485876,-0.00451491
0.487006,-0.00201196
0.488136,0.00133228
0.489266,0.00535616
0.490395,0.00989804
0.491525,0.0147963
0.492655,0.0199199
0.493785,0.0252609
0.494915,0.0308419
0.496045,0.0366855
0.497175,0.0428145
0.498305,0.0490986
0.499435,0.0547971
0.500565,0.0590161
0.501695,0.060862
0.502825,0.059441
0.503955,0.0545958
0.505085,0.0491137
0.506215,0.0465181
0.507345,0.0503325
0.508475,0.0640806
0.509605,0.0897795
0.510734,0.12342
0.511864,0.159488
0.512994,0.192469
0.514124,0.216846
0.515254,0.228537
0.516384,0.229186
0.517514,0.221869
0.518644,0.209662
0.519774,0.195641
0.520904,0.182409
0.522034,0.170672
0.523164,0.160662
0.524294,0.152614
0.525424,0.146759
0.526554,0.143487
0.527684,0.143814
0.528814,0.14891
0.529944,0.159947
0.531073,0.178096
0.532203,0.20351
0.533333,0.232269
0.534463,0.259435
0.535593,0.280069
0.536723,0.289233
0.537853,0.283587
0.538983,0.266187
0.540113,0.241689
0.541243,0.214749
0.542373,0.190022
0.543503,0.171234
0.544633,0.158392
0.545763,0.150573
0.546893,0.146854
0.548023,0.146313
0.549153,0.148304
0.550282,0.153289
0.551412,0.162008
0.552542,0.1752
0.553672,0.193604
0.554802,0.217142
0.555932,0.242462
0.557062,0.265395
0.558192,0.281771
0.559322,0.28742
0.560452,0.279591
0.561582,0.261205
0.562712,0.236601
0.563842,0.210118
0.564972,0.186094
0.566102,0.167992
0.567232,0.15577
0.568362,0.148508
0.569492,0.145287
0.570621,0.145187
0.571751,0.147571
0.572881,0.152927
0.574011,0.162024
0.575141,0.175632
0.576271,0.194519
0.577401,0.218612
0.578531,0.244465
0.579661,0.26779
0.580791,0.284298
0.581921,0.2897
0.583051,0.281179
0.584181,0.261812
0.585311,0.236146
0.586441,0.20873
0.587571,0.184111
0.588701,0.165907
0.589831,0.154012
0.59096,0.14739
0.59209,0.145005
0.59322,0.145821
0.59435,0.149095
0.59548,0.155264
0.59661,0.165058
0.59774,0.179207
0.59887,0.19844
0.6,0.222649
0.60113,0.248361
0.60226,0.271266
0.60339,0.287053
0.60452,0.291409
0.60565,0.281533
0.60678,0.260666
0.60791,0.233555
0.60904,0.20495
0.610169,0.1796
0.611299,0.161277
0.612429,0.149843
0.613559,0.144183
0.614689,0.143181
0.615819,0.145721
0.616949,0.150934
0.618079,0.158924
0.619209,0.17004
0.620339,0.184633
0.621469,0.203051
0.622599,0.224989
0.623729,0.247524
0.624859,0.267076
0.625989,0.280068
0.627119,0.282919
0.628249,0.273339
0.629379,0.254174
0.630508,0.229561
0.631638,0.203634
0.632768,0.180528
0.633898,0.163533
0.635028,0.152559
0.636158,0.14667
0.637288,0.144932
0.638418,0.146409
0.639548,0.150431
0.640678,0.157377
0.641808,0.167894
0.642938,0.182626
0.644068,0.202217
0.645198,0.226489
0.646328,0.25196
0.647458,0.274327
0.648588,0.289284
0.649718,0.292527
0.650847,0.281292
0.651977,0.258975
0.653107,0.230514
0.654237,0.200848
0.655367,0.174914
0.656497,0.156631
0.657627,0.14585
0.658757,0.141402
0.659887,0.142119
0.661017,0.146833
0.662147,0.154553
0.663277,0.165004
0.664407,0.178088
0.665537,0.193707
0.666667,0.211764
0.667797,0.231694
0.668927,0.251062
0.670056,0.266967
0.671186,0.276505
0.672316,0.276774
0.673446,0.265986
0.674576,0.246797
0.675706,0.222977
0.676836,0.198298
0.677966,0.176527
0.679096,0.160669
0.680226,0.150654
0.681356,0.145646
0.682486,0.144808
0.683616,0.147305
0.684746,0.15251
0.685876,0.160644
0.687006,0.172134
0.688136,0.187412
0.689266,0.206907
0.690395,0.230307
0.691525,0.254336
0.692655,0.274975
0.693785,0.288206
0.694915,0.29001
0.696045,0.277846
0.697175,0.255076
0.698305,0.22654
0.699435,0.197075
0.700565,0.171522
0.701695,0.15373
0.702825,0.143593
0.703955,0.140015
0.705085,0.141903
0.706215,0.148161
0.707345,0.157797
0.708475,0.17023
0.709605,0.184981
0.710734,0.201573
0.711864,0.219528
0.712994,0.238045
0.714124,0.255043
0.715254,0.268118
0.716384,0.274867
0.717514,0.272885
0.718644,0.260763
0.719774,0.241071
0.720904,0.217369
0.722034,0.193221
0.723164,0.172189
0.724294,0.157116
0.725424,0.147965
0.726554,0.143979
0.727684,0.144401
0.728814,0.148475
0.729944,0.155577
0.731073,0.165606
0.732203,0.178596
0.733333,0.19458
0.734463,0.213589
0.735593,0.235085
0.736723,0.25624
0.737853,0.273655
0.738983,0.28393
0.740113,0.283665
0.741243,0.270769
0.742373,0.248382
0.743503,0.220955
0.744633,0.192936
0.745763,0.168774
0.746893,0.152022
0.748023,0.142652
0.749153,0.139738
0.750282,0.142354
0.751412,0.149576
0.752542,0.160505
0.753672,0.174351
0.754802,0.190352
0.755932,0.207744
0.757062,0.225763
0.758192,0.243427
0.759322,0.258867
0.760452,0.269993
0.761582,0.274717
0.762712,0.27095
0.763842,0.257531
0.764972,0.237023
0.766102,0.212917
0.767232,0.188706
0.768362,0.167879
0.769492,0.153237
0.770621,0.144803
0.771751,0.14191
0.772881,0.14389
0.774011,0.150075
0.775141,0.159814
0.776271,0.172527
0.777401,0.187649
0.778531,0.204619
0.779661,0.222871
0.780791,0.241526
0.781921,0.258437
0.783051,0.271141
0.784181,0.277173
0.785311,0.27407
0.786441,0.260415
0.787571,0.238977
0.788701,0.213571
0.789831,0.188014
0.79096,0.16612
0.79209,0.150956
0.79322,0.142576
0.79435,0.140286
0.79548,0.143391
0.79661,0.151197
0.79774,0.162961
0.79887,0.177755
0.8,0.194602
0.80113,0.212525
0.80226,0.230549
0.80339,0.247549
0.80452,0.261807
0.80565,0.271457
0.80678,0.274635
0.80791,0.269472
0.80904,0.254991
0.810169,0.233758
0.811299,0.209224
0.812429,0.184843
0.813559,0.164068
0.814689,0.149687
0.815819,0.141829
0.816949,0.139961
0.818079,0.143546
0.819209,0.152051
0.820339,0.164814
0.821469,0.180674
0.822599,0.198343
0.823729,0.216532
0.824859,0.233953
0.825989,0.249306
0.827119,0.261248
0.828249,0.268421
0.829379,0.26947
0.830508,0.263038
0.831638,0.248507
0.832768,0.228207
0.833898,0.205208
0.835028,0.182577
0.836158,0.163385
0.837288,0.150112
0.838418,0.1429
0.839548,0.141302
0.840678,0.144871
0.841808,0.153161
0.842938,0.165604
0.844068,0.181144
0.845198,0.198603
0.846328,0.216804
0.847458,0.23457
0.848588,0.250651
0.849718,0.263515
0.850847,0.271559
0.851977,0.273179
0.853107,0.266771
0.854237,0.251555
0.855367,0.230039
0.856497,0.205553
0.857627,0.18143
0.858757,0.161
0.859887,0.146981
0.861017,0.139641
0.862147,0.138637
0.863277,0.143624
0.864407,0.154258
0.865537,0.169915
0.866667,0.188856
0.867797,0.209065
0.868927,0.228522
0.870056,0.245211
0.871186,0.257402
0.872316,0.264527
0.873446,0.266304
0.874576,0.262455
0.875706,0.252698
0.876836,0.237195
0.877966,0.217867
0.879096,0.197077
0.880226,0.177188
0.881356,0.160561
0.882486,0.149132
0.883616,0.14312
0.884746,0.142316
0.885876,0.146513
0.887006,0.155501
0.888136,0.168866
0.889266,0.18536
0.890395,0.203533
0.891525,0.221932
0.892655,0.239104
0.893785,0.253643
0.894915,0.264333
0.896045,0.270003
0.897175,0.269482
0.898305,0.261601
0.899435,0.245889
0.900565,0.224685
0.901695,0.20103
0.902825,0.177964
0.903955,0.158526
0.905085,0.145232
0.906215,0.138494
0.907345,0.1382
0.908475,0.144237
0.909605,0.156493
0.910734,0.174437
0.911864,0.195865
0.912994,0.218155
0.914124,0.238686
0.915254,0.254834
0.916384,0.264512
0.917514,0.267764
0.918644,0.265168
0.919774,0.257303
0.920904,0.244745
0.922034,0.228282
0.923164,0.209529
0.924294,0.190311
0.925424,0.172451
0.926554,0.157774
0.927684,0.1478
0.928814,0.142839
0.929944,0.142896
0.931073,0.147977
0.932203,0.158088
0.933333,0.172925
0.934463,0.190936
0.935593,0.21026
0.936723,0.229037
0.937853,0.245406
0.938983,0.257727
0.940113,0.265254
0.941243,0.267463
0.942373,0.26383
0.943503,0.25383
0.944633,0.237467
0.945763,0.216847
0.946893,0.194605
0.948023,0.173374
0.949153,0.155788
0.950282,0.144032
0.951412,0.138492
0.952542,0.139106
0.953672,0.145812
0.954802,0.158547
0.955932,0.176837
0.957062,0.198565
0.958192,0.221199
0.959322,0.242211
0.960452,0.25907
0.961582,0.269677
0.962712,0.273658
0.963842,0.271067
0.964972,0.261961
0.966102,0.246394
0.967232,0.224984
0.968362,0.200595
0.969492,0.176651
0.970621,0.156577
0.971751,0.143798
0.972881,0.140545
0.974011,0.14427
0.975141,0.15123
0.976271,0.157684
0.977401,0.159889
0.978531,0.155939
0.979661,0.151273
0.980791,0.153166
0.981921,0.168893
0.983051,0.205729
0.984181,0.266297
0.985311,0.334604
0.986441,0.390007
0.987571,0.411861
0.988701,0.379522
0.989831,0.282999
0.99096,0.154916
0.99209,0.0385503
0.99322,-0.0228214
0.99435,0.0140783
0.99548,0.163843
0.99661,0.326331
0.99774,0.372718
0.99887,0.174177
1,-0.398116


==> examples/regop.data/2-freq-analytic.csv <==
x,y
0,40
0.00112994,40
0.00225989,40
0.00338983,40
0.00451977,40
0.00564972,40
0.00677966,40
0.0079096,40
0.00903955,40
0.0101695,40
0.0112994,40
0.0124294,40
0.0135593,40
0.0146893,40
0.0158192,40
0.0169492,40
0.0180791,40
0.019209,40
0.020339,40
0.0214689,40
0.0225989,40
0.0237288,40
0.0248588,40
0.0259887,40
0.0271186,40
0.0282486,40
0.0293785,40
0.0305085,40
0.0316384,40
0.0327684,40
0.0338983,40
0.0350282,40
0.0361582,40
0.0372881,40
0.0384181,40
0.039548,40
0.040678,40
0.0418079,40
0.0429379,40
0.0440678,40
0.0451977,40
0.0463277,40
0.0474576,40
0.0485876,40
0.0497175,40
0.0508475,40
0.0519774,40
0.0531073,40
0.0542373,40
0.0553672,40
0.0564972,40
0.0576271,40
0.0587571,40
0.059887,40
0.0610169,40
0.0621469,40
0.0632768,40
0.0644068,40
0.0655367,40
0.0666667,40
0.0677966,40
0.0689266,40
0.0700565,40
0.0711864,40
0.0723164,40
0.0734463,40
0.0745763,40
0.0757062,40
0.0768362,40
0.0779661,40
0.079096,40
0.080226,40
0.0813559,40
0.0824859,40
0.0836158,40
0.0847458,40
0.0858757,40
0.0870056,40
0.0881356,40
0.0892655,40
0.0903955,40
0.0915254,40
0.0926554,40
0.0937853,40
0.0949153,40
0.0960452,40
0.0971751,40
0.0983051,40
0.099435,40
0.100565,40
0.101695,40
0.102825,40
0.103955,40
0.105085,40
0.106215,40
0.107345,40
0.108475,40
0.109605,40
0.110734,40
0.111864,40
0.112994,40
0.114124,40
0.115254,40
0.116384,40
0.117514,40
0.118644,40
0.119774,40
0.120904,40
0.122034,40
0.123164,40
0.124294,40
0.125424,40
0.126554,40
0.127684,40
0.128814,40
0.129944,40
0.131073,40
0.132203,40
0.133333,40
0.134463,40
0.135593,40
0.136723,40
0.137853,40
0.138983,40
0.140113,40
0.141243,40
0.142373,40
0.143503,40
0.144633,40
0.145763,40
0.146893,40
0.148023,40
0.149153,40
0.150282,40
0.151412,40
0.152542,40
0.153672,40
0.154802,40
0.155932,40
0.157062,40
0.158192,40
0.159322,40
0.160452,40
0.161582,40
0.162712,40
0.163842,40
0.164972,40
0.166102,40
0.167232,40
0.168362,40
0.169492,40
0.170621,40
0.171751,40
0.172881,40
0.174011,40
0.175141,40
0.176271,40
0.177401,40
0.178531,40
0.179661,40
0.180791,40
0.181921,40
0.183051,40
0.184181,40
0.185311,40
0.186441,40
0.187571,40
0.188701,40
0.189831,40
0.19096,40
0.19209,40
0.19322,40
0.19435,40
0.19548,40
0.19661,40
0.19774,40
0.19887,40
0.2,40
0.20113,40
0.20226,40
0.20339,40
0.20452,40
0.20565,40
0.20678,40
0.20791,40
0.20904,40
0.210169,40
0.211299,40
0.212429,40
0.213559,40
0.214689,40
0.215819,40
0.216949,40
0.218079,40
0.219209,40
0.220339,40
0.221469,40
0.222599,40
0.223729,40
0.224859,40
0.225989,40
0.227119,40
0.228249,40
0.229379,40
0.230508,40
0.231638,40
0.232768,40
0.233898,40
0.235028,40
0.236158,40
0.237288,40
0.238418,40
0.239548,40
0.240678,40
0.241808,40
0.242938,40
0.244068,40
0.245198,40
0.246328,40
0.247458,40
0.248588,40
0.249718,40
0.250847,40
0.251977,40
0.253107,40
0.254237,40
0.255367,40
0.256497,40
0.257627,40
0.258757,40
0.259887,40
0.261017,40
0.262147,40
0.263277,40
0.264407,40
0.265537,40
0.266667,40
0.267797,40
0.268927,40
0.270056,40
0.271186,40
0.272316,40
0.273446,40
0.274576,40
0.275706,40
0.276836,40
0.277966,40
0.279096,40
0.280226,40
0.281356,40
0.282486,40
0.283616,40
0.284746,40
0.285876,40
0.287006,40
0.288136,40
0.289266,40
0.290395,40
0.291525,40
0.292655,40
0.293785,40
0.294915,40
0.296045,40
0.297175,40
0.298305,40
0.299435,40
0.300565,40
0.301695,40
0.302825,40
0.303955,40
0.305085,40
0.306215,40
0.307345,40
0.308475,40
0.309605,40
0.310734,40
0.311864,40
0.312994,40
0.314124,40
0.315254,40
0.316384,40
0.317514,40
0.318644,40
0.319774,40
0.320904,40
0.322034,40
0.323164,40
0.324294,40
0.325424,40
0.326554,40
0.327684,40
0.328814,40
0.329944,40
0.331073,40
0.332203,40
0.333333,40
0.334463,40
0.335593,40
0.336723,40
0.337853,40
0.338983,40.0001
0.340113,40.0001
0.341243,40.0001
0.342373,40.0001
0.343503,40.0001
0.344633,40.0001
0.345763,40.0001
0.346893,40.0001
0.348023,40.0001
0.349153,40.0001
0.350282,40.0001
0.351412,40.0002
0.352542,40.0002
0.353672,40.0002
0.354802,40.0002
0.355932,40.0002
0.357062,40.0003
0.358192,40.0003
0.359322,40.0003
0.360452,40.0004
0.361582,40.0004
0.362712,40.0004
0.363842,40.0005
0.364972,40.0005
0.366102,40.0006
0.367232,40.0006
0.368362,40.0007
0.369492,40.0008
0.370621,40.0009
0.371751,40.001
0.372881,40.0011
0.374011,40.0012
0.375141,40.0013
0.376271,40.0015
0.377401,40.0016
0.378531,40.0018
0.379661,40.002
0.380791,40.0022
0.381921,40.0024
0.383051,40.0027
0.384181,40.003
0.385311,40.0033
0.386441,40.0036
0.387571,40.004
0.388701,40.0045
0.389831,40.0049
0.39096,40.0055
0.39209,40.0061
0.39322,40.0067
0.39435,40.0074
0.39548,40.0082
0.39661,40.0091
0.39774,40.0101
0.39887,40.0111
0.4,40.0123
0.40113,40.0137
0.40226,40.0151
0.40339,40.0167
0.40452,40.0185
0.40565,40.0205
0.40678,40.0227
0.40791,40.0251
0.40904,40.0278
0.410169,40.0308
0.411299,40.0341
0.412429,40.0378
0.413559,40.0418
0.414689,40.0463
0.415819,40.0512
0.416949,40.0567
0.418079,40.0628
0.419209,40.0695
0.420339,40.0769
0.421469,40.0851
0.422599,40.0942
0.423729,40.1043
0.424859,40.1155
0.425989,40.1278
0.427119,40.1415
0.428249,40.1566
0.429379,40.1734
0.430508,40.1919
0.431638,40.2123
0.432768,40.235
0.433898,40.2601
0.435028,40.2879
0.436158,40.3186
0.437288,40.3526
0.438418,40.3902
0.439548,40.4318
0.440678,40.4778
0.441808,40.5287
0.442938,40.5849
0.444068,40.6471
0.445198,40.7159
0.446328,40.792
0.447458,40.876
0.448588,40.9687
0.449718,41.0714
0.450847,41.1848
0.451977,41.31
0.453107,41.4481
0.454237,41.6005
0.455367,41.7689
0.456497,41.9546
0.457627,42.1594
0.458757,42.3849
0.459887,42.6334
0.461017,42.9071
0.462147,43.2085
0.463277,43.5399
0.464407,43.9039
0.465537,44.3036
0.466667,44.7424
0.467797,45.2238
0.468927,45.7509
0.470056,46.3275
0.471186,46.9575
0.472316,47.6453
0.473446,48.3951
0.474576,49.2111
0.475706,50.0977
0.476836,51.059
0.477966,52.0994
0.479096,53.223
0.480226,54.4342
0.481356,55.7367
0.482486,57.1331
0.483616,58.6251
0.484746,60.2149
0.485876,61.9044
0.487006,63.6947
0.488136,65.5833
0.489266,67.5667
0.490395,69.6415
0.491525,71.8043
0.492655,74.0506
0.493785,76.3712
0.494915,78.756
0.496045,81.1948
0.497175,83.6774
0.498305,86.193
0.499435,88.7288
0.500565,91.2712
0.501695,93.807
0.502825,96.3226
0.503955,98.8052
0.505085,101.244
0.506215,103.629
0.507345,105.949
0.508475,108.196
0.509605,110.358
0.510734,112.433
0.511864,114.417
0.512994,116.305
0.514124,118.096
0.515254,119.785
0.516384,121.375
0.517514,122.867
0.518644,124.263
0.519774,125.566
0.520904,126.777
0.522034,127.901
0.523164,128.941
0.524294,129.902
0.525424,130.789
0.526554,131.605
0.527684,132.355
0.528814,133.042
0.529944,133.673
0.531073,134.249
0.532203,134.776
0.533333,135.258
0.534463,135.696
0.535593,136.096
0.536723,136.46
0.537853,136.792
0.538983,137.093
0.540113,137.367
0.541243,137.615
0.542373,137.841
0.543503,138.045
0.544633,138.231
0.545763,138.399
0.546893,138.552
0.548023,138.69
0.549153,138.815
0.550282,138.929
0.551412,139.031
0.552542,139.124
0.553672,139.208
0.554802,139.284
0.555932,139.353
0.557062,139.415
0.558192,139.471
0.559322,139.522
0.560452,139.568
0.561582,139.61
0.562712,139.647
0.563842,139.681
0.564972,139.712
0.566102,139.74
0.567232,139.765
0.568362,139.788
0.569492,139.808
0.570621,139.827
0.571751,139.843
0.572881,139.859
0.574011,139.872
0.575141,139.885
0.576271,139.896
0.577401,139.906
0.578531,139.915
0.579661,139.923
0.580791,139.931
0.581921,139.937
0.583051,139.943
0.584181,139.949
0.585311,139.954
0.586441,139.958
0.587571,139.962
0.588701,139.966
0.589831,139.969
0.59096,139.972
0.59209,139.975
0.59322,139.977
0.59435,139.979
0.59548,139.981
0.59661,139.983
0.59774,139.985
0.59887,139.986
0.6,139.988
0.60113,139.989
0.60226,139.99
0.60339,139.991
0.60452,139.992
0.60565,139.993
0.60678,139.993
0.60791,139.994
0.60904,139.995
0.610169,139.995
0.611299,139.996
0.612429,139.996
0.613559,139.996
0.614689,139.997
0.615819,139.997
0.616949,139.997
0.618079,139.998
0.619209,139.998
0.620339,139.998
0.621469,139.998
0.622599,139.998
0.623729,139.999
0.624859,139.999
0.625989,139.999
0.627119,139.999
0.628249,139.999
0.629379,139.999
0.630508,139.999
0.631638,139.999
0.632768,139.999
0.633898,139.999
0.635028,139.999
0.636158,140
0.637288,140
0.638418,140
0.639548,140
0.640678,140
0.641808,140
0.642938,140
0.644068,140
0.645198,140
0.646328,140
0.647458,140
0.648588,140
0.649718,140
0.650847,140
0.651977,140
0.653107,140
0.654237,140
0.655367,140
0.656497,140
0.657627,140
0.658757,140
0.659887,140
0.661017,140
0.662147,140
0.663277,140
0.664407,140
0.665537,140
0.666667,140
0.667797,140
0.668927,140
0.670056,140
0.671186,140
0.672316,140
0.673446,140
0.674576,140
0.675706,140
0.676836,140
0.677966,140
0.679096,140
0.680226,140
0.681356,140
0.682486,140
0.683616,140
0.684746,140
0.685876,140
0.687006,140
0.688136,140
0.689266,140
0.690395,140
0.691525,140
0.692655,140
0.693785,140
0.694915,140
0.696045,140
0.697175,140
0.698305,140
0.699435,140
0.700565,140
0.701695,140
0.702825,140
0.703955,140
0.705085,140
0.706215,140
0.707345,140
0.708475,140
0.709605,140
0.710734,140
0.711864,140
0.712994,140
0.714124,140
0.715254,140
0.716384,140
0.717514,140
0.718644,140
0.719774,140
0.720904,140
0.722034,140
0.723164,140
0.724294,140
0.725424,140
0.726554,140
0.727684,140
0.728814,140
0.729944,140
0.731073,140
0.732203,140
0.733333,140
0.734463,140
0.735593,140
0.736723,140
0.737853,140
0.738983,140
0.740113,140
0.741243,140
0.742373,140
0.743503,140
0.744633,140
0.745763,140
0.746893,140
0.748023,140
0.749153,140
0.750282,140
0.751412,140
0.752542,140
0.753672,140
0.754802,140
0.755932,140
0.757062,140
0.758192,140
0.759322,140
0.760452,140
0.761582,140
0.762712,140
0.763842,140
0.764972,140
0.766102,140
0.767232,140
0.768362,140
0.769492,140
0.770621,140
0.771751,140
0.772881,140
0.774011,140
0.775141,140
0.776271,140
0.777401,140
0.778531,140
0.779661,140
0.780791,140
0.781921,140
0.783051,140
0.784181,140
0.785311,140
0.786441,140
0.787571,140
0.788701,140
0.789831,140
0.79096,140
0.79209,140
0.79322,140
0.79435,140
0.79548,140
0.79661,140
0.79774,140
0.79887,140
0.8,140
0.80113,140
0.80226,140
0.80339,140
0.80452,140
0.80565,140
0.80678,140
0.80791,140
0.80904,140
0.810169,140
0.811299,140
0.812429,140
0.813559,140
0.814689,140
0.815819,140
0.816949,140
0.818079,140
0.819209,140
0.820339,140
0.821469,140
0.822599,140
0.823729,140
0.824859,140
0.825989,140
0.827119,140
0.828249,140
0.829379,140
0.830508,140
0.831638,140
0.832768,140
0.833898,140
0.835028,140
0.836158,140
0.837288,140
0.838418,140
0.839548,140
0.840678,140
0.841808,140
0.842938,140
0.844068,140
0.845198,140
0.846328,140
0.847458,140
0.848588,140
0.849718,140
0.850847,140
0.851977,140
0.853107,140
0.854237,140
0.855367,140
0.856497,140
0.857627,140
0.858757,140
0.859887,140
0.861017,140
0.862147,140
0.863277,140
0.864407,140
0.865537,140
0.866667,140
0.867797,140
0.868927,140
0.870056,140
0.871186,140
0.872316,140
0.873446,140
0.874576,140
0.875706,140
0.876836,140
0.877966,140
0.879096,140
0.880226,140
0.881356,140
0.882486,140
0.883616,140
0.884746,140
0.885876,140
0.887006,140
0.888136,140
0.889266,140
0.890395,140
0.891525,140
0.892655,140
0.893785,140
0.894915,140
0.896045,140
0.897175,140
0.898305,140
0.899435,140
0.900565,140
0.901695,140
0.902825,140
0.903955,140
0.905085,140
0.906215,140
0.907345,140
0.908475,140
0.909605,140
0.910734,140
0.911864,140
0.912994,140
0.914124,140
0.915254,140
0.916384,140
0.917514,140
0.918644,140
0.919774,140
0.920904,140
0.922034,140
0.923164,140
0.924294,140
0.925424,140
0.926554,140
0.927684,140
0.928814,140
0.929944,140
0.931073,140
0.932203,140
0.933333,140
0.934463,140
0.935593,140
0.936723,140
0.937853,140
0.938983,140
0.940113,140
0.941243,140
0.942373,140
0.943503,140
0.944633,140
0.945763,140
0.946893,140
0.948023,140
0.949153,140
0.950282,140
0.951412,140
0.952542,140
0.953672,140
0.954802,140
0.955932,140
0.957062,140
0.958192,140
0.959322,140
0.960452,140
0.961582,140
0.962712,140
0.963842,140
0.964972,140
0.966102,140
0.967232,140
0.968362,140
0.969492,140
0.970621,140
0.971751,140
0.972881,140
0.974011,140
0.975141,140
0.976271,140
0.977401,140
0.978531,140
0.979661,140
0.980791,140
0.981921,140
0.983051,140
0.984181,140
0.985311,140
0.986441,140
0.987571,140
0.988701,140
0.989831,140
0.99096,140
0.99209,140
0.99322,140
0.99435,140
0.99548,140
0.99661,140
0.99774,140
0.99887,140
1,140


==> examples/regop.data/2-freq.csv <==
x,y
0,40.1164
0.00112994,40.0431
0.00225989,40.0046
0.00338983,39.9911
0.00451977,39.9928
0.00564972,40.0001
0.00677966,40.005
0.0079096,40.0066
0.00903955,40.0062
0.0101695,40.0046
0.0112994,40.003
0.0124294,40.0022
0.0135593,40.0021
0.0146893,40.0025
0.0158192,40.0031
0.0169492,40.0036
0.0180791,40.0039
0.019209,40.0039
0.020339,40.0037
0.0214689,40.0035
0.0225989,40.0033
0.0237288,40.0032
0.0248588,40.0032
0.0259887,40.0033
0.0271186,40.0034
0.0282486,40.0035
0.0293785,40.0035
0.0305085,40.0035
0.0316384,40.0035
0.0327684,40.0034
0.0338983,40.0034
0.0350282,40.0034
0.0361582,40.0034
0.0372881,40.0034
0.0384181,40.0034
0.039548,40.0035
0.040678,40.0035
0.0418079,40.0035
0.0429379,40.0034
0.0440678,40.0034
0.0451977,40.0034
0.0463277,40.0034
0.0474576,40.0034
0.0485876,40.0034
0.0497175,40.0035
0.0508475,40.0035
0.0519774,40.0035
0.0531073,40.0035
0.0542373,40.0035
0.0553672,40.0035
0.0564972,40.0035
0.0576271,40.0035
0.0587571,40.0035
0.059887,40.0035
0.0610169,40.0035
0.0621469,40.0035
0.0632768,40.0035
0.0644068,40.0035
0.0655367,40.0035
0.0666667,40.0036
0.0677966,40.0036
0.0689266,40.0036
0.0700565,40.0036
0.0711864,40.0036
0.0723164,40.0036
0.0734463,40.0036
0.0745763,40.0035
0.0757062,40.0035
0.0768362,40.0035
0.0779661,40.0035
0.079096,40.0035
0.080226,40.0035
0.0813559,40.0035
0.0824859,40.0036
0.0836158,40.0036
0.0847458,40.0036
0.0858757,40.0036
0.0870056,40.0036
0.0881356,40.0036
0.0892655,40.0036
0.0903955,40.0036
0.0915254,40.0035
0.0926554,40.0035
0.0937853,40.0035
0.0949153,40.0035
0.0960452,40.0035
0.0971751,40.0035
0.0983051,40.0035
0.099435,40.0035
0.100565,40.0035
0.101695,40.0035
0.102825,40.0035
0.103955,40.0035
0.105085,40.0035
0.106215,40.0035
0.107345,40.0035
0.108475,40.0035
0.109605,40.0035
0.110734,40.0035
0.111864,40.0035
0.112994,40.0035
0.114124,40.0035
0.115254,40.0035
0.116384,40.0035
0.117514,40.0035
0.118644,40.0035
0.119774,40.0035
0.120904,40.0035
0.122034,40.0035
0.123164,40.0035
0.124294,40.0035
0.125424,40.0035
0.126554,40.0035
0.127684,40.0035
0.128814,40.0035
0.129944,40.0035
0.131073,40.0035
0.132203,40.0035
0.133333,40.0035
0.134463,40.0035
0.135593,40.0035
0.136723,40.0035
0.137853,40.0035
0.138983,40.0035
0.140113,40.0035
0.141243,40.0035
0.142373,40.0035
0.143503,40.0035
0.144633,40.0036
0.145763,40.0036
0.146893,40.0036
0.148023,40.0036
0.149153,40.0036
0.150282,40.0036
0.151412,40.0036
0.152542,40.0035
0.153672,40.0035
0.154802,40.0035
0.155932,40.0035
0.157062,40.0035
0.158192,40.0035
0.159322,40.0035
0.160452,40.0036
0.161582,40.0036
0.162712,40.0036
0.163842,40.0036
0.164972,40.0036
0.166102,40.0036
0.167232,40.0036
0.168362,40.0036
0.169492,40.0035
0.170621,40.0035
0.171751,40.0035
0.172881,40.0035
0.174011,40.0035
0.175141,40.0035
0.176271,40.0035
0.177401,40.0035
0.178531,40.0035
0.179661,40.0035
0.180791,40.0035
0.181921,40.0035
0.183051,40.0035
0.184181,40.0035
0.185311,40.0035
0.186441,40.0035
0.187571,40.0035
0.188701,40.0035
0.189831,40.0035
0.19096,40.0035
0.19209,40.0035
0.19322,40.0035
0.19435,40.0035
0.19548,40.0035
0.19661,40.0035
0.19774,40.0035
0.19887,40.0035
0.2,40.0035
0.20113,40.0035
0.20226,40.0035
0.20339,40.0035
0.20452,40.0035
0.20565,40.0035
0.20678,40.0035
0.20791,40.0035
0.20904,40.0035
0.210169,40.0035
0.211299,40.0035
0.212429,40.0035
0.213559,40.0035
0.214689,40.0035
0.215819,40.0035
0.216949,40.0035
0.218079,40.0035
0.219209,40.0035
0.220339,40.0035
0.221469,40.0035
0.222599,40.0036
0.223729,40.0036
0.224859,40.0036
0.225989,40.0036
0.227119,40.0036
0.228249,40.0036
0.229379,40.0035
0.230508,40.0035
0.231638,40.0035
0.232768,40.0035
0.233898,40.0035
0.235028,40.0035
0.236158,40.0035
0.237288,40.0035
0.238418,40.0036
0.239548,40.0036
0.240678,40.0036
0.241808,40.0036
0.242938,40.0036
0.244068,40.0036
0.245198,40.0036
0.246328,40.0036
0.247458,40.0036
0.248588,40.0035
0.249718,40.0035
0.250847,40.0035
0.251977,40.0035
0.253107,40.0035
0.254237,40.0035
0.255367,40.0035
0.256497,40.0035
0.257627,40.0035
0.258757,40.0035
0.259887,40.0035
0.261017,40.0035
0.262147,40.0035
0.263277,40.0035
0.264407,40.0035
0.265537,40.0035
0.266667,40.0035
0.267797,40.0035
0.268927,40.0035
0.270056,40.0035
0.271186,40.0035
0.272316,40.0035
0.273446,40.0035
0.274576,40.0035
0.275706,40.0035
0.276836,40.0035
0.277966,40.0035
0.279096,40.0035
0.280226,40.0035
0.281356,40.0035
0.282486,40.0035
0.283616,40.0035
0.284746,40.0035
0.285876,40.0035
0.287006,40.0035
0.288136,40.0035
0.289266,40.0035
0.290395,40.0035
0.291525,40.0035
0.292655,40.0035
0.293785,40.0035
0.294915,40.0035
0.296045,40.0035
0.297175,40.0035
0.298305,40.0035
0.299435,40.0035
0.300565,40.0036
0.301695,40.0036
0.302825,40.0036
0.303955,40.0036
0.305085,40.0036
0.306215,40.0036
0.307345,40.0035
0.308475,40.0035
0.309605,40.0035
0.310734,40.0035
0.311864,40.0035
0.312994,40.0035
0.314124,40.0035
0.315254,40.0036
0.316384,40.0036
0.317514,40.0036
0.318644,40.0036
0.319774,40.0036
0.320904,40.0036
0.322034,40.0036
0.323164,40.0036
0.324294,40.0036
0.325424,40.0036
0.326554,40.0036
0.327684,40.0035
0.328814,40.0035
0.329944,40.0035
0.331073,40.0035
0.332203,40.0035
0.333333,40.0035
0.334463,40.0035
0.335593,40.0035
0.336723,40.0035
0.337853,40.0035
0.338983,40.0035
0.340113,40.0035
0.341243,40.0035
0.342373,40.0035
0.343503,40.0035
0.344633,40.0035
0.345763,40.0035
0.346893,40.0036
0.348023,40.0036
0.349153,40.0036
0.350282,40.0036
0.351412,40.0036
0.352542,40.0036
0.353672,40.0036
0.354802,40.0037
0.355932,40.0037
0.357062,40.0037
0.358192,40.0037
0.359322,40.0038
0.360452,40.0038
0.361582,40.0039
0.362712,40.0039
0.363842,40.0039
0.364972,40.004
0.366102,40.0041
0.367232,40.0041
0.368362,40.0042
0.369492,40.0043
0.370621,40.0043
0.371751,40.0044
0.372881,40.0045
0.374011,40.0047
0.375141,40.0048
0.376271,40.005
0.377401,40.0051
0.378531,40.0053
0.379661,40.0055
0.380791,40.0058
0.381921,40.006
0.383051,40.0062
0.384181,40.0065
0.385311,40.0068
0.386441,40.0072
0.387571,40.0075
0.388701,40.0079
0.389831,40.0084
0.39096,40.0089
0.39209,40.0095
0.39322,40.0102
0.39435,40.011
0.39548,40.0118
0.39661,40.0126
0.39774,40.0136
0.39887,40.0146
0.4,40.0158
0.40113,40.0171
0.40226,40.0185
0.40339,40.0201
0.40452,40.0218
0.40565,40.0237
0.40678,40.0259
0.40791,40.0283
0.40904,40.0309
0.410169,40.0339
0.411299,40.0371
0.412429,40.0408
0.413559,40.0448
0.414689,40.0492
0.415819,40.0541
0.416949,40.0596
0.418079,40.0656
0.419209,40.0722
0.420339,40.0796
0.421469,40.0878
0.422599,40.0969
0.423729,40.1069
0.424859,40.118
0.425989,40.1303
0.427119,40.1439
0.428249,40.159
0.429379,40.1756
0.430508,40.1941
0.431638,40.2145
0.432768,40.2371
0.433898,40.2621
0.435028,40.2898
0.436158,40.3205
0.437288,40.3543
0.438418,40.3918
0.439548,40.4334
0.440678,40.4793
0.441808,40.53
0.442938,40.5861
0.444068,40.6482
0.445198,40.7169
0.446328,40.7929
0.447458,40.8767
0.448588,40.9693
0.449718,41.0717
0.450847,41.185
0.451977,41.31
0.453107,41.4479
0.454237,41.6002
0.455367,41.7684
0.456497,41.9539
0.457627,42.1584
0.458757,42.3836
0.459887,42.6316
0.461017,42.905
0.462147,43.2062
0.463277,43.5375
0.464407,43.9016
0.465537,44.3015
0.466667,44.7404
0.467797,45.2217
0.468927,45.7486
0.470056,46.3244
0.471186,46.9535
0.472316,47.6402
0.473446,48.389
0.474576,49.2043
0.475706,50.0905
0.476836,51.0517
0.477966,52.0921
0.479096,53.2159
0.480226,54.4271
0.481356,55.7296
0.482486,57.1259
0.483616,58.6182
0.484746,60.2088
0.485876,61.8999
0.487006,63.6927
0.488136,65.5846
0.489266,67.5721
0.490395,69.6514
0.491525,71.8191
0.492655,74.0705
0.493785,76.3965
0.494915,78.7869
0.496045,81.2315
0.497175,83.7202
0.498305,86.2421
0.499435,88.7836
0.500565,91.3303
0.501695,93.8679
0.502825,96.3821
0.503955,98.8598
0.505085,101.293
0.506215,103.675
0.507345,106
0.508475,108.26
0.509605,110.448
0.510734,112.557
0.511864,114.576
0.512994,116.498
0.514124,118.312
0.515254,120.014
0.516384,121.604
0.517514,123.089
0.518644,124.473
0.519774,125.761
0.520904,126.959
0.522034,128.071
0.523164,129.102
0.524294,130.055
0.525424,130.936
0.526554,131.748
0.527684,132.499
0.528814,133.191
0.529944,133.832
0.531073,134.427
0.532203,134.98
0.533333,135.49
0.534463,135.956
0.535593,136.376
0.536723,136.749
0.537853,137.075
0.538983,137.359
0.540113,137.608
0.541243,137.83
0.542373,138.031
0.543503,138.217
0.544633,138.39
0.545763,138.55
0.546893,138.699
0.548023,138.836
0.549153,138.964
0.550282,139.082
0.551412,139.193
0.552542,139.299
0.553672,139.402
0.554802,139.501
0.555932,139.595
0.557062,139.681
0.558192,139.753
0.559322,139.81
0.560452,139.848
0.561582,139.871
0.562712,139.884
0.563842,139.892
0.564972,139.898
0.566102,139.908
0.567232,139.921
0.568362,139.936
0.569492,139.953
0.570621,139.972
0.571751,139.991
0.572881,140.011
0.574011,140.034
0.575141,140.06
0.576271,140.09
0.577401,140.124
0.578531,140.159
0.579661,140.191
0.580791,140.215
0.581921,140.227
0.583051,140.224
0.584181,140.211
0.585311,140.19
0.586441,140.167
0.587571,140.146
0.588701,140.132
0.589831,140.123
0.59096,140.12
0.59209,140.12
0.59322,140.123
0.59435,140.129
0.59548,140.137
0.59661,140.148
0.59774,140.164
0.59887,140.185
0.6,140.21
0.60113,140.237
0.60226,140.261
0.60339,140.278
0.60452,140.283
0.60565,140.274
0.60678,140.254
0.60791,140.227
0.60904,140.199
0.610169,140.175
0.611299,140.157
0.612429,140.146
0.613559,140.141
0.614689,140.14
0.615819,140.143
0.616949,140.148
0.618079,140.156
0.619209,140.168
0.620339,140.183
0.621469,140.201
0.622599,140.223
0.623729,140.246
0.624859,140.266
0.625989,140.279
0.627119,140.282
0.628249,140.272
0.629379,140.253
0.630508,140.229
0.631638,140.203
0.632768,140.18
0.633898,140.163
0.635028,140.152
0.636158,140.146
0.637288,140.145
0.638418,140.146
0.639548,140.15
0.640678,140.157
0.641808,140.168
0.642938,140.182
0.644068,140.202
0.645198,140.226
0.646328,140.252
0.647458,140.274
0.648588,140.289
0.649718,140.292
0.650847,140.281
0.651977,140.259
0.653107,140.23
0.654237,140.201
0.655367,140.175
0.656497,140.157
0.657627,140.146
0.658757,140.141
0.659887,140.142
0.661017,140.147
0.662147,140.155
0.663277,140.165
0.664407,140.178
0.665537,140.194
0.666667,140.212
0.667797,140.232
0.668927,140.251
0.670056,140.267
0.671186,140.276
0.672316,140.277
0.673446,140.266
0.674576,140.247
0.675706,140.223
0.676836,140.198
0.677966,140.177
0.679096,140.161
0.680226,140.151
0.681356,140.146
0.682486,140.145
0.683616,140.147
0.684746,140.153
0.685876,140.161
0.687006,140.172
0.688136,140.187
0.689266,140.207
0.690395,140.23
0.691525,140.254
0.692655,140.275
0.693785,140.288
0.694915,140.29
0.696045,140.278
0.697175,140.255
0.698305,140.227
0.699435,140.197
0.700565,140.172
0.701695,140.154
0.702825,140.144
0.703955,140.14
0.705085,140.142
0.706215,140.148
0.707345,140.158
0.708475,140.17
0.709605,140.185
0.710734,140.202
0.711864,140.22
0.712994,140.238
0.714124,140.255
0.715254,140.268
0.716384,140.275
0.717514,140.273
0.718644,140.261
0.719774,140.241
0.720904,140.217
0.722034,140.193
0.723164,140.172
0.724294,140.157
0.725424,140.148
0.726554,140.144
0.727684,140.144
0.728814,140.148
0.729944,140.156
0.731073,140.166
0.732203,140.179
0.733333,140.195
0.734463,140.214
0.735593,140.235
0.736723,140.256
0.737853,140.274
0.738983,140.284
0.740113,140.284
0.741243,140.271
0.742373,140.248
0.743503,140.221
0.744633,140.193
0.745763,140.169
0.746893,140.152
0.748023,140.143
0.749153,140.14
0.750282,140.142
0.751412,140.15
0.752542,140.161
0.753672,140.174
0.754802,140.19
0.755932,140.208
0.757062,140.226
0.758192,140.243
0.759322,140.259
0.760452,140.27
0.761582,140.275
0.762712,140.271
0.763842,140.258
0.764972,140.237
0.766102,140.213
0.767232,140.189
0.768362,140.168
0.769492,140.153
0.770621,140.145
0.771751,140.142
0.772881,140.144
0.774011,140.15
0.775141,140.16
0.776271,140.173
0.777401,140.188
0.778531,140.205
0.779661,140.223
0.780791,140.242
0.781921,140.258
0.783051,140.271
0.784181,140.277
0.785311,140.274
0.786441,140.26
0.787571,140.239
0.788701,140.214
0.789831,140.188
0.79096,140.166
0.79209,140.151
0.79322,140.143
0.79435,140.14
0.79548,140.143
0.79661,140.151
0.79774,140.163
0.79887,140.178
0.8,140.195
0.80113,140.213
0.80226,140.231
0.80339,140.248
0.80452,140.262
0.80565,140.271
0.80678,140.275
0.80791,140.269
0.80904,140.255
0.810169,140.234
0.811299,140.209
0.812429,140.185
0.813559,140.164
0.814689,140.15
0.815819,140.142
0.816949,140.14
0.818079,140.144
0.819209,140.152
0.820339,140.165
0.821469,140.181
0.822599,140.198
0.823729,140.217
0.824859,140.234
0.825989,140.249
0.827119,140.261
0.828249,140.268
0.829379,140.269
0.830508,140.263
0.831638,140.249
0.832768,140.228
0.833898,140.205
0.835028,140.183
0.836158,140.163
0.837288,140.15
0.838418,140.143
0.839548,140.141
0.840678,140.145
0.841808,140.153
0.842938,140.166
0.844068,140.181
0.845198,140.199
0.846328,140.217
0.847458,140.235
0.848588,140.251
0.849718,140.264
0.850847,140.272
0.851977,140.273
0.853107,140.267
0.854237,140.252
0.855367,140.23
0.856497,140.206
0.857627,140.181
0.858757,140.161
0.859887,140.147
0.861017,140.14
0.862147,140.139
0.863277,140.144
0.864407,140.154
0.865537,140.17
0.866667,140.189
0.867797,140.209
0.868927,140.229
0.870056,140.245
0.871186,140.257
0.872316,140.265
0.873446,140.266
0.874576,140.262
0.875706,140.253
0.876836,140.237
0.877966,140.218
0.879096,140.197
0.880226,140.177
0.881356,140.161
0.882486,140.149
0.883616,140.143
0.884746,140.142
0.885876,140.147
0.887006,140.156
0.888136,140.169
0.889266,140.185
0.890395,140.204
0.891525,140.222
0.892655,140.239
0.893785,140.254
0.894915,140.264
0.896045,140.27
0.897175,140.269
0.898305,140.262
0.899435,140.246
0.900565,140.225
0.901695,140.201
0.902825,140.178
0.903955,140.159
0.905085,140.145
0.906215,140.138
0.907345,140.138
0.908475,140.144
0.909605,140.156
0.910734,140.174
0.911864,140.196
0.912994,140.218
0.914124,140.239
0.915254,140.255
0.916384,140.265
0.917514,140.268
0.918644,140.265
0.919774,140.257
0.920904,140.245
0.922034,140.228
0.923164,140.21
0.924294,140.19
0.925424,140.172
0.926554,140.158
0.927684,140.148
0.928814,140.143
0.929944,140.143
0.931073,140.148
0.932203,140.158
0.933333,140.173
0.934463,140.191
0.935593,140.21
0.936723,140.229
0.937853,140.245
0.938983,140.258
0.940113,140.265
0.941243,140.267
0.942373,140.264
0.943503,140.254
0.944633,140.237
0.945763,140.217
0.946893,140.195
0.948023,140.173
0.949153,140.156
0.950282,140.144
0.951412,140.138
0.952542,140.139
0.953672,140.146
0.954802,140.159
0.955932,140.177
0.957062,140.199
0.958192,140.221
0.959322,140.242
0.960452,140.259
0.961582,140.27
0.962712,140.274
0.963842,140.271
0.964972,140.262
0.966102,140.246
0.967232,140.225
0.968362,140.201
0.969492,140.177
0.970621,140.157
0.971751,140.144
0.972881,140.141
0.974011,140.144
0.975141,140.151
0.976271,140.158
0.977401,140.16
0.978531,140.156
0.979661,140.151
0.980791,140.153
0.981921,140.169
0.983051,140.206
0.984181,140.266
0.985311,140.335
0.986441,140.39
0.987571,140.412
0.988701,140.38
0.989831,140.283
0.99096,140.155
0.99209,140.039
0.99322,139.977
0.99435,140.014
0.99548,140.164
0.99661,140.326
0.99774,140.373
0.99887,140.174
1,139.602


==> examples/regop.data/2-relerr.csv <==
x,y
0,0.00282677
0.00112994,0.00118822
0.00225989,0.000313426
0.00338983,-1.23217e-05
0.00451977,-3.73363e-06
0.00564972,0.000124477
0.00677966,0.000197689
0.0079096,0.000201636
0.00903955,0.000162142
0.0101695,0.000105034
0.0112994,5.61335e-05
0.0124294,3.53577e-05
0.0135593,3.89853e-05
0.0146893,5.73861e-05
0.0158192,8.09301e-05
0.0169492,9.99873e-05
0.0180791,0.000107219
0.019209,0.000104449
0.020339,9.57945e-05
0.0214689,8.53709e-05
0.0225989,7.72943e-05
0.0237288,7.46721e-05
0.0248588,7.65779e-05
0.0259887,8.10769e-05
0.0271186,8.62341e-05
0.0282486,9.01148e-05
0.0293785,9.12692e-05
0.0305085,9.01883e-05
0.0316384,8.78483e-05
0.0327684,8.52254e-05
0.0338983,8.32956e-05
0.0350282,8.2787e-05
0.0361582,8.34345e-05
0.0372881,8.4725e-05
0.0384181,8.61452e-05
0.039548,8.7182e-05
0.040678,8.74548e-05
0.0418079,8.71149e-05
0.0429379,8.64461e-05
0.0440678,8.57324e-05
0.0451977,8.52577e-05
0.0463277,8.52309e-05
0.0474576,8.55615e-05
0.0485876,8.60839e-05
0.0497175,8.66324e-05
0.0508475,8.70416e-05
0.0519774,8.71884e-05
0.0531073,8.71209e-05
0.0542373,8.69297e-05
0.0553672,8.67053e-05
0.0564972,8.65384e-05
0.0576271,8.65013e-05
0.0587571,8.65939e-05
0.059887,8.67978e-05
0.0610169,8.70947e-05
0.0621469,8.74663e-05
0.0632768,8.78914e-05
0.0644068,8.83387e-05
0.0655367,8.87739e-05
0.0666667,8.91629e-05
0.0677966,8.94715e-05
0.0689266,8.96693e-05
0.0700565,8.974e-05
0.0711864,8.96713e-05
0.0723164,8.94505e-05
0.0734463,8.90653e-05
0.0745763,8.85256e-05
0.0757062,8.79312e-05
0.0768362,8.74045e-05
0.0779661,8.70678e-05
0.079096,8.70433e-05
0.080226,8.74071e-05
0.0813559,8.80496e-05
0.0824859,8.88149e-05
0.0836158,8.95471e-05
0.0847458,9.00903e-05
0.0858757,9.03257e-05
0.0870056,9.02826e-05
0.0881356,9.00275e-05
0.0892655,8.96269e-05
0.0903955,8.9147e-05
0.0915254,8.86485e-05
0.0926554,8.81684e-05
0.0937853,8.77378e-05
0.0949153,8.7388e-05
0.0960452,8.71499e-05
0.0971751,8.70427e-05
0.0983051,8.70361e-05
0.099435,8.70881e-05
0.100565,8.71564e-05
0.101695,8.71988e-05
0.102825,8.71827e-05
0.103955,8.71147e-05
0.105085,8.70112e-05
0.106215,8.68885e-05
0.107345,8.6763e-05
0.108475,8.66488e-05
0.109605,8.65515e-05
0.110734,8.64747e-05
0.111864,8.64218e-05
0.112994,8.63963e-05
0.114124,8.63991e-05
0.115254,8.64205e-05
0.116384,8.64482e-05
0.117514,8.64696e-05
0.118644,8.64726e-05
0.119774,8.64498e-05
0.120904,8.6415e-05
0.122034,8.63867e-05
0.123164,8.63837e-05
0.124294,8.64247e-05
0.125424,8.65212e-05
0.126554,8.66547e-05
0.127684,8.67996e-05
0.128814,8.69303e-05
0.129944,8.7021e-05
0.131073,8.70539e-05
0.132203,8.70418e-05
0.133333,8.70054e-05
0.134463,8.69654e-05
0.135593,8.69423e-05
0.136723,8.69562e-05
0.137853,8.70249e-05
0.138983,8.71654e-05
0.140113,8.73949e-05
0.141243,8.77305e-05
0.142373,8.81743e-05
0.143503,8.86683e-05
0.144633,8.91397e-05
0.145763,8.95155e-05
0.146893,8.97228e-05
0.148023,8.971e-05
0.149153,8.95109e-05
0.150282,8.91806e-05
0.151412,8.87741e-05
0.152542,8.83467e-05
0.153672,8.79523e-05
0.154802,8.76416e-05
0.155932,8.74638e-05
0.157062,8.74684e-05
0.158192,8.77048e-05
0.159322,8.81931e-05
0.160452,8.88364e-05
0.161582,8.95081e-05
0.162712,9.00819e-05
0.163842,9.04315e-05
0.164972,9.04652e-05
0.166102,9.02304e-05
0.167232,8.98095e-05
0.168362,8.92845e-05
0.169492,8.87378e-05
0.170621,8.82397e-05
0.171751,8.78132e-05
0.172881,8.74695e-05
0.174011,8.72198e-05
0.175141,8.70751e-05
0.176271,8.70381e-05
0.177401,8.70771e-05
0.178531,8.71516e-05
0.179661,8.72215e-05
0.180791,8.72463e-05
0.181921,8.71968e-05
0.183051,8.7087e-05
0.184181,8.69424e-05
0.185311,8.67881e-05
0.186441,8.66492e-05
0.187571,8.65459e-05
0.188701,8.64769e-05
0.189831,8.64362e-05
0.19096,8.64175e-05
0.19209,8.64144e-05
0.19322,8.6421e-05
0.19435,8.64319e-05
0.19548,8.64423e-05
0.19661,8.64471e-05
0.19774,8.64412e-05
0.19887,8.64228e-05
0.2,8.64029e-05
0.20113,8.63955e-05
0.20226,8.64146e-05
0.20339,8.64743e-05
0.20452,8.6582e-05
0.20565,8.67183e-05
0.20678,8.68573e-05
0.20791,8.69729e-05
0.20904,8.7039e-05
0.210169,8.70391e-05
0.211299,8.69941e-05
0.212429,8.69345e-05
0.213559,8.68907e-05
0.214689,8.68931e-05
0.215819,8.6967e-05
0.216949,8.71172e-05
0.218079,8.73431e-05
0.219209,8.76445e-05
0.220339,8.80209e-05
0.221469,8.84603e-05
0.222599,8.89049e-05
0.223729,8.92854e-05
0.224859,8.95323e-05
0.225989,8.95763e-05
0.227119,8.93751e-05
0.228249,8.89957e-05
0.229379,8.8532e-05
0.230508,8.80781e-05
0.231638,8.77278e-05
0.232768,8.75569e-05
0.233898,8.75665e-05
0.235028,8.77394e-05
0.236158,8.80586e-05
0.237288,8.85069e-05
0.238418,8.90552e-05
0.239548,8.96282e-05
0.240678,9.01384e-05
0.241808,9.04986e-05
0.242938,9.06215e-05
0.244068,9.04494e-05
0.245198,9.00428e-05
0.246328,8.94916e-05
0.247458,8.88859e-05
0.248588,8.83157e-05
0.249718,8.78543e-05
0.250847,8.75086e-05
0.251977,8.72687e-05
0.253107,8.71249e-05
0.254237,8.70673e-05
0.255367,8.70824e-05
0.256497,8.7141e-05
0.257627,8.72106e-05
0.258757,8.72583e-05
0.259887,8.72514e-05
0.261017,8.71675e-05
0.262147,8.70257e-05
0.263277,8.68556e-05
0.264407,8.66867e-05
0.265537,8.65485e-05
0.266667,8.64633e-05
0.267797,8.64241e-05
0.268927,8.64164e-05
0.270056,8.64262e-05
0.271186,8.64389e-05
0.272316,8.64431e-05
0.273446,8.64391e-05
0.274576,8.64297e-05
0.275706,8.64179e-05
0.276836,8.64068e-05
0.277966,8.63998e-05
0.279096,8.64033e-05
0.280226,8.64238e-05
0.281356,8.64682e-05
0.282486,8.65433e-05
0.283616,8.6651e-05
0.284746,8.67742e-05
0.285876,8.6891e-05
0.287006,8.69794e-05
0.288136,8.70174e-05
0.289266,8.69929e-05
0.290395,8.69322e-05
0.291525,8.68713e-05
0.292655,8.68463e-05
0.293785,8.68933e-05
0.294915,8.70391e-05
0.296045,8.7274e-05
0.297175,8.75788e-05
0.298305,8.79347e-05
0.299435,8.83226e-05
0.300565,8.87172e-05
0.301695,8.9068e-05
0.302825,8.93181e-05
0.303955,8.94108e-05
0.305085,8.92892e-05
0.306215,8.89264e-05
0.307345,8.84153e-05
0.308475,8.78785e-05
0.309605,8.74387e-05
0.310734,8.72186e-05
0.311864,8.73066e-05
0.312994,8.76529e-05
0.314124,8.81735e-05
0.315254,8.87843e-05
0.316384,8.94012e-05
0.317514,8.99481e-05
0.318644,9.03808e-05
0.319774,9.06629e-05
0.320904,9.07581e-05
0.322034,9.063e-05
0.323164,9.02628e-05
0.324294,8.97221e-05
0.325424,8.90942e-05
0.326554,8.84651e-05
0.327684,8.7921e-05
0.328814,8.75289e-05
0.329944,8.72798e-05
0.331073,8.71452e-05
0.332203,8.70971e-05
0.333333,8.71071e-05
0.334463,8.71483e-05
0.335593,8.71984e-05
0.336723,8.72366e-05
0.337853,8.72419e-05
0.338983,8.71935e-05
0.340113,8.70787e-05
0.341243,8.69181e-05
0.342373,8.67405e-05
0.343503,8.65749e-05
0.344633,8.64501e-05
0.345763,8.63869e-05
0.346893,8.63736e-05
0.348023,8.63908e-05
0.349153,8.64187e-05
0.350282,8.64377e-05
0.351412,8.64331e-05
0.352542,8.64105e-05
0.353672,8.63803e-05
0.354802,8.63532e-05
0.355932,8.63395e-05
0.357062,8.63476e-05
0.358192,8.63777e-05
0.359322,8.64275e-05
0.360452,8.6495e-05
0.361582,8.6578e-05
0.362712,8.66724e-05
0.363842,8.67661e-05
0.364972,8.6845e-05
0.366102,8.6895e-05
0.367232,8.6902e-05
0.368362,8.68603e-05
0.369492,8.67987e-05
0.370621,8.67544e-05
0.371751,8.67647e-05
0.372881,8.68668e-05
0.374011,8.70854e-05
0.375141,8.73952e-05
0.376271,8.77584e-05
0.377401,8.8137e-05
0.378531,8.84931e-05
0.379661,8.87902e-05
0.380791,8.8996e-05
0.381921,8.90797e-05
0.383051,8.90103e-05
0.384181,8.87569e-05
0.385311,8.8313e-05
0.386441,8.77709e-05
0.387571,8.72471e-05
0.388701,8.68583e-05
0.389831,8.67213e-05
0.39096,8.69093e-05
0.39209,8.73225e-05
0.39322,8.78175e-05
0.39435,8.82512e-05
0.39548,8.84804e-05
0.39661,8.83922e-05
0.39774,8.7996e-05
0.39887,8.73317e-05
0.4,8.64391e-05
0.40113,8.53582e-05
0.40226,8.41327e-05
0.40339,8.28229e-05
0.40452,8.1493e-05
0.40565,8.02073e-05
0.40678,7.903e-05
0.40791,7.8007e-05
0.40904,7.71113e-05
0.410169,7.62975e-05
0.411299,7.55201e-05
0.412429,7.47337e-05
0.413559,7.39003e-05
0.414689,7.30119e-05
0.415819,7.20678e-05
0.416949,7.10672e-05
0.418079,7.00095e-05
0.419209,6.88946e-05
0.420339,6.77243e-05
0.421469,6.65011e-05
0.422599,6.52276e-05
0.423729,6.3906e-05
0.424859,6.25398e-05
0.425989,6.11358e-05
0.427119,5.97015e-05
0.428249,5.82448e-05
0.429379,5.67731e-05
0.430508,5.52839e-05
0.431638,5.37332e-05
0.432768,5.20667e-05
0.433898,5.02301e-05
0.435028,4.81691e-05
0.436158,4.58556e-05
0.437288,4.33657e-05
0.438418,4.08017e-05
0.439548,3.8266e-05
0.440678,3.58608e-05
0.441808,3.36272e-05
0.442938,3.13613e-05
0.444068,2.8798e-05
0.445198,2.56722e-05
0.446328,2.17186e-05
0.447458,1.68473e-05
0.448588,1.16693e-05
0.449718,6.97048e-06
0.450847,3.53693e-06
0.451977,2.15468e-06
0.453107,3.38836e-06
0.454237,6.91695e-06
0.455367,1.21981e-05
0.456497,1.86892e-05
0.457627,2.58481e-05
0.458757,3.31268e-05
0.459887,3.99555e-05
0.461017,4.57588e-05
0.462147,4.99616e-05
0.463277,5.19885e-05
0.464407,5.16384e-05
0.465537,5.02066e-05
0.466667,4.93624e-05
0.467797,5.07753e-05
0.468927,5.61146e-05
0.470056,6.64835e-05
0.471186,8.07199e-05
0.472316,9.70957e-05
0.473446,0.000113883
0.474576,0.000129352
0.475706,0.000141907
0.476836,0.000150473
0.477966,0.000154107
0.479096,0.000151864
0.480226,0.000142801
0.481356,0.00012676
0.482486,0.000106729
0.483616,8.64797e-05
0.484746,6.97852e-05
0.485876,6.04183e-05
0.487006,6.15868e-05
0.488136,7.42386e-05
0.489266,9.87568e-05
0.490395,0.000135524
0.491525,0.000184924
0.492655,0.000246471
0.493785,0.000316211
0.494915,0.000389318
0.496045,0.00046097
0.497175,0.000526343
0.498305,0.000580746
0.499435,0.000620018
0.500565,0.00064013
0.501695,0.000637054
0.502825,0.000606761
0.503955,0.000550742
0.505085,0.00049257
0.506215,0.000461337
0.507345,0.000486133
0.508475,0.000596053
0.509605,0.000807372
0.510734,0.00108511
0.511864,0.00138147
0.512994,0.00164867
0.514124,0.0018389
0.515254,0.00191709
0.516384,0.00189909
0.517514,0.00181347
0.518644,0.0016888
0.519774,0.00155364
0.520904,0.00143179
0.522034,0.001328
0.523164,0.00124224
0.524294,0.00117447
0.525424,0.00112467
0.526554,0.00109427
0.527684,0.00109047
0.528814,0.00112195
0.529944,0.00119739
0.531073,0.00132545
0.532203,0.00150731
0.533333,0.0017141
0.534463,0.00190948
0.535593,0.00205709
0.536723,0.00212059
0.537853,0.00207539
0.538983,0.0019441
0.540113,0.0017611
0.541243,0.00156078
0.542373,0.00137751
0.543503,0.00123876
0.544633,0.00114433
0.545763,0.00108708
0.546893,0.0010599
0.548023,0.00105567
0.549153,0.00106934
0.550282,0.00110424
0.551412,0.00116577
0.552542,0.00125935
0.553672,0.00139039
0.554802,0.0015584
0.555932,0.00173934
0.557062,0.00190325
0.558192,0.00202021
0.559322,0.00206027
0.560452,0.00200367
0.561582,0.00187137
0.562712,0.00169453
0.563842,0.00150429
0.564972,0.0013318
0.566102,0.00120191
0.567232,0.00111427
0.568362,0.00106225
0.569492,0.00103919
0.570621,0.00103845
0.571751,0.00105542
0.572881,0.00109358
0.574011,0.00115845
0.575141,0.00125555
0.576271,0.0013904
0.577401,0.00156247
0.578531,0.00174715
0.579661,0.00191378
0.580791,0.0020317
0.581921,0.00207025
0.583051,0.0020093
0.584181,0.00187083
0.585311,0.00168735
0.586441,0.00149138
0.587571,0.00131541
0.588701,0.0011853
0.589831,0.00110029
0.59096,0.00105298
0.59209,0.00103594
0.59322,0.00104176
0.59435,0.00106515
0.59548,0.0011092
0.59661,0.00117914
0.59774,0.00128019
0.59887,0.00141756
0.6,0.00159048
0.60113,0.00177414
0.60226,0.00193775
0.60339,0.00205051
0.60452,0.00208162
0.60565,0.00201107
0.60678,0.00186199
0.60791,0.00166833
0.60904,0.00146398
0.610169,0.0012829
0.611299,0.00115201
0.612429,0.00107033
0.613559,0.0010299
0.614689,0.00102274
0.615819,0.00104089
0.616949,0.00107812
0.618079,0.00113519
0.619209,0.00121459
0.620339,0.00131882
0.621469,0.00145038
0.622599,0.00160708
0.623729,0.00176804
0.624859,0.0019077
0.625989,0.0020005
0.627119,0.00202087
0.628249,0.00195243
0.629379,0.00181554
0.630508,0.00163973
0.631638,0.00145454
0.632768,0.00128949
0.633898,0.0011681
0.635028,0.00108971
0.636158,0.00104765
0.637288,0.00103523
0.638418,0.00104578
0.639548,0.00107451
0.640678,0.00112413
0.641808,0.00119925
0.642938,0.00130447
0.644068,0.00144441
0.645198,0.00161778
0.646328,0.00179972
0.647458,0.00195948
0.648588,0.00206632
0.649718,0.00208948
0.650847,0.00200923
0.651977,0.00184982
0.653107,0.00164653
0.654237,0.00143463
0.655367,0.00124939
0.656497,0.0011188
0.657627,0.00104179
0.658757,0.00101002
0.659887,0.00101514
0.661017,0.0010488
0.662147,0.00110395
0.663277,0.0011786
0.664407,0.00127205
0.665537,0.00138362
0.666667,0.0015126
0.667797,0.00165496
0.668927,0.0017933
0.670056,0.00190691
0.671186,0.00197503
0.672316,0.00197696
0.673446,0.0018999
0.674576,0.00176283
0.675706,0.0015927
0.676836,0.00141641
0.677966,0.00126091
0.679096,0.00114764
0.680226,0.0010761
0.681356,0.00104033
0.682486,0.00103434
0.683616,0.00105218
0.684746,0.00108936
0.685876,0.00114745
0.687006,0.00122953
0.688136,0.00133866
0.689266,0.00147791
0.690395,0.00164505
0.691525,0.00181669
0.692655,0.00196411
0.693785,0.00205861
0.694915,0.0020715
0.696045,0.00198462
0.697175,0.00182197
0.698305,0.00161814
0.699435,0.00140768
0.700565,0.00122516
0.701695,0.00109807
0.702825,0.00102566
0.703955,0.00100011
0.705085,0.00101359
0.706215,0.00105829
0.707345,0.00112712
0.708475,0.00121593
0.709605,0.0013213
0.710734,0.00143981
0.711864,0.00156805
0.712994,0.00170032
0.714124,0.00182174
0.715254,0.00191513
0.716384,0.00196333
0.717514,0.00194918
0.718644,0.0018626
0.719774,0.00172193
0.720904,0.00155264
0.722034,0.00138015
0.723164,0.00122992
0.724294,0.00112226
0.725424,0.00105689
0.726554,0.00102842
0.727684,0.00103144
0.728814,0.00106054
0.729944,0.00111126
0.731073,0.0011829
0.732203,0.00127569
0.733333,0.00138985
0.734463,0.00152564
0.735593,0.00167918
0.736723,0.00183029
0.737853,0.00195468
0.738983,0.00202807
0.740113,0.00202618
0.741243,0.00193406
0.742373,0.00177416
0.743503,0.00157825
0.744633,0.00137811
0.745763,0.00120553
0.746893,0.00108587
0.748023,0.00101894
0.749153,0.000998127
0.750282,0.00101682
0.751412,0.0010684
0.752542,0.00114647
0.753672,0.00124537
0.754802,0.00135966
0.755932,0.00148388
0.757062,0.00161259
0.758192,0.00173877
0.759322,0.00184905
0.760452,0.00192852
0.761582,0.00196227
0.762712,0.00193535
0.763842,0.00183951
0.764972,0.00169302
0.766102,0.00152084
0.767232,0.0013479
0.768362,0.00119914
0.769492,0.00109455
0.770621,0.00103431
0.771751,0.00101364
0.772881,0.00102779
0.774011,0.00107197
0.775141,0.00114153
0.776271,0.00123234
0.777401,0.00134035
0.778531,0.00146156
0.779661,0.00159193
0.780791,0.00172519
0.781921,0.00184598
0.783051,0.00193672
0.784181,0.00197981
0.785311,0.00195764
0.786441,0.00186011
0.787571,0.00170698
0.788701,0.00152551
0.789831,0.00134295
0.79096,0.00118657
0.79209,0.00107825
0.79322,0.0010184
0.79435,0.00100204
0.79548,0.00102422
0.79661,0.00107998
0.79774,0.00116401
0.79887,0.00126968
0.8,0.00139001
0.80113,0.00151804
0.80226,0.00164678
0.80339,0.0017682
0.80452,0.00187005
0.80565,0.00193898
0.80678,0.00196168
0.80791,0.0019248
0.80904,0.00182137
0.810169,0.0016697
0.811299,0.00149446
0.812429,0.00132031
0.813559,0.00117192
0.814689,0.00106919
0.815819,0.00101307
0.816949,0.000999719
0.818079,0.00102533
0.819209,0.00108608
0.820339,0.00117724
0.821469,0.00129053
0.822599,0.00141673
0.823729,0.00154665
0.824859,0.00167109
0.825989,0.00178076
0.827119,0.00186606
0.828249,0.0019173
0.829379,0.00192479
0.830508,0.00187885
0.831638,0.00177505
0.832768,0.00163005
0.833898,0.00146577
0.835028,0.00130412
0.836158,0.00116703
0.837288,0.00107223
0.838418,0.00102072
0.839548,0.0010093
0.840678,0.00103479
0.841808,0.00109401
0.842938,0.00118288
0.844068,0.00129388
0.845198,0.00141859
0.846328,0.0015486
0.847458,0.0016755
0.848588,0.00179036
0.849718,0.00188225
0.850847,0.00193971
0.851977,0.00195128
0.853107,0.00190551
0.854237,0.00179682
0.855367,0.00164313
0.856497,0.00146824
0.857627,0.00129593
0.858757,0.00115
0.859887,0.00104986
0.861017,0.000997437
0.862147,0.000990264
0.863277,0.00102589
0.864407,0.00110184
0.865537,0.00121368
0.866667,0.00134897
0.867797,0.00149332
0.868927,0.0016323
0.870056,0.0017515
0.871186,0.00183859
0.872316,0.00188948
0.873446,0.00190217
0.874576,0.00187468
0.875706,0.00180499
0.876836,0.00169425
0.877966,0.00155619
0.879096,0.00140769
0.880226,0.00126563
0.881356,0.00114687
0.882486,0.00106523
0.883616,0.00102228
0.884746,0.00101654
0.885876,0.00104652
0.887006,0.00111072
0.888136,0.00120618
0.889266,0.001324
0.890395,0.00145381
0.891525,0.00158523
0.892655,0.00170789
0.893785,0.00181174
0.894915,0.00188809
0.896045,0.00192859
0.897175,0.00192487
0.898305,0.00186857
0.899435,0.00175635
0.900565,0.0016049
0.901695,0.00143594
0.902825,0.00127119
0.903955,0.00113235
0.905085,0.00103738
0.906215,0.000989232
0.907345,0.000987117
0.908475,0.00103023
0.909605,0.00111778
0.910734,0.00124597
0.911864,0.00139906
0.912994,0.0015583
0.914124,0.00170496
0.915254,0.0018203
0.916384,0.00188939
0.917514,0.00191256
0.918644,0.00189397
0.919774,0.00183776
0.920904,0.00174809
0.922034,0.00163057
0.923164,0.00149671
0.924294,0.00135953
0.925424,0.001232
0.926554,0.00112713
0.927684,0.00105575
0.928814,0.00102013
0.929944,0.00102037
0.931073,0.00105658
0.932203,0.00112888
0.933333,0.0012351
0.934463,0.00136409
0.935593,0.00150244
0.936723,0.00163672
0.937853,0.00175351
0.938983,0.00184105
0.940113,0.00189417
0.941243,0.00190936
0.942373,0.00188312
0.943503,0.00181193
0.944633,0.00169593
0.945763,0.00154985
0.946893,0.00139206
0.948023,0.00124096
0.949153,0.00111491
0.950282,0.00102929
0.951412,0.000987476
0.952542,0.000989827
0.953672,0.00103671
0.954802,0.00112849
0.955932,0.0012622
0.957062,0.00142159
0.958192,0.00158707
0.959322,0.00173905
0.960452,0.00185795
0.961582,0.00192799
0.962712,0.00194858
0.963842,0.00192297
0.964972,0.00185438
0.966102,0.00174603
0.967232,0.00160383
0.968362,0.00144427
0.969492,0.00128652
0.970621,0.00114974
0.971751,0.0010531
0.972881,0.00100976
0.974011,0.00100896
0.975141,0.0010339
0.976271,0.00106783
0.977401,0.00109397
0.978531,0.00110382
0.979661,0.00112203
0.980791,0.00118151
0.981921,0.00131517
0.983051,0.00155595
0.984181,0.00191321
0.985311,0.00230222
0.986441,0.0026147
0.987571,0.00274235
0.988701,0.0025769
0.989831,0.00206341
0.99096,0.00136028
0.99209,0.000679226
0.99322,0.000231992
0.99435,0.000230308
0.99548,0.000788964
0.99661,0.00163498
0.99774,0.00239844
0.99887,0.00270943
1,0.00219802


==> examples/regop.data/2-u-points.csv <==
x,y
0,1
0.00168067,0.997741
0.00336134,0.990975
0.00504202,0.979731
0.00672269,0.964062
0.00840336,0.944037
0.010084,0.919747
0.0117647,0.891302
0.0134454,0.85883
0.0151261,0.822478
0.0168067,0.782411
0.0184874,0.738808
0.0201681,0.691868
0.0218487,0.641803
0.0235294,0.588838
0.0252101,0.533212
0.0268908,0.475178
0.0285714,0.414997
0.0302521,0.352941
0.0319328,0.28929
0.0336134,0.224333
0.0352941,0.158362
0.0369748,0.0916758
0.0386555,0.0245754
0.0403361,-0.0426361
0.0420168,-0.109655
0.0436975,-0.176178
0.0453782,-0.241906
0.0470588,-0.306541
0.0487395,-0.36979
0.0504202,-0.43137
0.0521008,-0.491
0.0537815,-0.548412
0.0554622,-0.603347
0.0571429,-0.655555
0.0588235,-0.704803
0.0605042,-0.750866
0.0621849,-0.793536
0.0638655,-0.832622
0.0655462,-0.867946
0.0672269,-0.899349
0.0689076,-0.926689
0.0705882,-0.949843
0.0722689,-0.968705
0.0739496,-0.983191
0.0756303,-0.993235
0.0773109,-0.998792
0.0789916,-0.999837
0.0806723,-0.996364
0.0823529,-0.988391
0.0840336,-0.975952
0.0857143,-0.959103
0.087395,-0.937922
0.0890756,-0.912504
0.0907563,-0.882963
0.092437,-0.849433
0.0941176,-0.812066
0.0957983,-0.771029
0.097479,-0.72651
0.0991597,-0.678708
0.10084,-0.62784
0.102521,-0.574136
0.104202,-0.517838
0.105882,-0.4592
0.107563,-0.398488
0.109244,-0.335976
0.110924,-0.271946
0.112605,-0.206687
0.114286,-0.140494
0.115966,-0.0736667
0.117647,-0.00650658
0.119328,0.060683
0.121008,0.127598
0.122689,0.193937
0.12437,0.2594
0.12605,0.323691
0.127731,0.386519
0.129412,0.447602
0.131092,0.506662
0.132773,0.563433
0.134454,0.617659
0.136134,0.669094
0.137815,0.717507
0.139496,0.762678
0.141176,0.804403
0.142857,0.842494
0.144538,0.876779
0.146218,0.907103
0.147899,0.933329
0.14958,0.955339
0.151261,0.973032
0.152941,0.98633
0.154622,0.995171
0.156303,0.999517
0.157983,0.999347
0.159664,0.994662
0.161345,0.985484
0.163025,0.971853
0.164706,0.953832
0.166387,0.931502
0.168067,0.904963
0.169748,0.874336
0.171429,0.839759
0.173109,0.801388
0.17479,0.759396
0.176471,0.713974
0.178151,0.665327
0.179832,0.613673
0.181513,0.559247
0.183193,0.502295
0.184874,0.443073
0.186555,0.38185
0.188235,0.318901
0.189916,0.254512
0.191597,0.188973
0.193277,0.12258
0.194958,0.0556336
0.196639,-0.0115643
0.198319,-0.07871
0.2,-0.1455
0.201681,-0.211633
0.203361,-0.276809
0.205042,-0.340735
0.206723,-0.403122
0.208403,-0.463688
0.210084,-0.522158
0.211765,-0.57827
0.213445,-0.631769
0.215126,-0.682414
0.216807,-0.729976
0.218487,-0.77424
0.220168,-0.815007
0.221849,-0.852091
0.223529,-0.885326
0.22521,-0.914561
0.226891,-0.939665
0.228571,-0.960523
0.230252,-0.977042
0.231933,-0.989146
0.233613,-0.996782
0.235294,-0.999915
0.236975,-0.998531
0.238655,-0.992635
0.240336,-0.982255
0.242017,-0.967437
0.243697,-0.948249
0.245378,-0.924777
0.247059,-0.897126
0.248739,-0.865423
0.25042,-0.82981
0.252101,-0.790448
0.253782,-0.747515
0.255462,-0.701205
0.257143,-0.651728
0.258824,-0.599305
0.260504,-0.544176
0.262185,-0.486587
0.263866,-0.426801
0.265546,-0.365086
0.267227,-0.301722
0.268908,-0.236995
0.270588,-0.171197
0.272269,-0.104626
0.27395,-0.0375822
0.27563,0.0296315
0.277311,0.0967113
0.278992,0.163354
0.280672,0.229259
0.282353,0.294128
0.284034,0.357669
0.285714,0.419593
0.287395,0.479622
0.289076,0.537484
0.290756,0.592918
0.292437,0.645673
0.294118,0.695512
0.295798,0.742208
0.297479,0.785551
0.29916,0.825345
0.30084,0.86141
0.302521,0.893584
0.304202,0.92172
0.305882,0.945693
0.307563,0.965393
0.309244,0.980732
0.310924,0.99164
0.312605,0.998068
0.314286,0.999987
0.315966,0.997389
0.317647,0.990284
0.319328,0.978706
0.321008,0.962706
0.322689,0.942356
0.32437,0.91775
0.32605,0.888997
0.327731,0.856228
0.329412,0.819591
0.331092,0.779251
0.332773,0.73539
0.334454,0.688207
0.336134,0.637915
0.337815,0.584742
0.339496,0.528926
0.341176,0.470721
0.342857,0.410389
0.344538,0.348203
0.346218,0.284444
0.347899,0.2194
0.34958,0.153365
0.351261,0.0866363
0.352941,0.0195167
0.354622,-0.0476912
0.356303,-0.114684
0.357983,-0.181158
0.359664,-0.246814
0.361345,-0.311355
0.363025,-0.37449
0.364706,-0.435932
0.366387,-0.495406
0.368067,-0.552641
0.369748,-0.60738
0.371429,-0.659374
0.373109,-0.70839
0.37479,-0.754206
0.376471,-0.796614
0.378151,-0.835423
0.379832,-0.870458
0.381513,-0.901561
0.383193,-0.92859
0.384874,-0.951423
0.386555,-0.969958
0.388235,-0.98411
0.389916,-0.993816
0.391597,-0.999031
0.393277,-0.999731
0.394958,-0.995913
0.396639,-0.987594
0.398319,-0.97481
0.4,-0.95762
0.401681,-0.9361
0.403361,-0.910346
0.405042,-0.880475
0.406723,-0.84662
0.408403,-0.808932
0.410084,-0.767581
0.411765,-0.722752
0.413445,-0.674646
0.415126,-0.623478
0.416807,-0.569476
0.418487,-0.512883
0.420168,-0.453951
0.421849,-0.392944
0.423529,-0.330133
0.42521,-0.265798
0.426891,-0.200226
0.428571,-0.133708
0.430252,-0.0665412
0.431933,0.000976674
0.433613,0.0685453
0.435294,0.135864
0.436975,0.202635
0.438655,0.268559
0.440336,0.333342
0.442017,0.396695
0.443697,0.458332
0.445378,0.517973
0.447059,0.575345
0.448739,0.63018
0.45042,0.682219
0.452101,0.731205
0.453782,0.776892
0.455462,0.819035
0.457143,0.857395
0.458824,0.891733
0.460504,0.921813
0.462185,0.947393
0.463866,0.968228
0.465546,0.98406
0.467227,0.99462
0.468908,0.99962
0.470588,0.998748
0.472269,0.991664
0.47395,0.977996
0.47563,0.957335
0.477311,0.929239
0.478992,0.893227
0.480672,0.848793
0.482353,0.795416
0.484034,0.732581
0.485714,0.659817
0.487395,0.576738
0.489076,0.483112
0.490756,0.378935
0.492437,0.26453
0.494118,0.140652
0.495798,0.0085962
0.497479,-0.129689
0.49916,-0.271523
0.50084,-0.413446
0.502521,-0.551229
0.504202,-0.679959
0.505882,-0.794209
0.507563,-0.888299
0.509244,-0.956634
0.510924,-0.994107
0.512605,-0.996526
0.514286,-0.96104
0.515966,-0.886511
0.517647,-0.773798
0.519328,-0.625912
0.521008,-0.448023
0.522689,-0.247313
0.52437,-0.0326678
0.52605,0.185771
0.527731,0.397158
0.529412,0.590574
0.531092,0.755682
0.532773,0.883367
0.534454,0.966315
0.536134,0.999496
0.537815,0.980515
0.539496,0.9098
0.541176,0.790639
0.542857,0.629031
0.544538,0.433384
0.546218,0.214066
0.547899,-0.0171571
0.54958,-0.247777
0.551261,-0.465233
0.552941,-0.657623
0.554622,-0.814365
0.556303,-0.926797
0.557983,-0.988668
0.559664,-0.996494
0.561345,-0.949757
0.563025,-0.850947
0.564706,-0.705427
0.566387,-0.521145
0.568067,-0.308193
0.569748,-0.078259
0.571429,0.156022
0.573109,0.381765
0.57479,0.586542
0.576471,0.759075
0.578151,0.889854
0.579832,0.971666
0.581513,0.999994
0.583193,0.973265
0.584874,0.89294
0.586555,0.763436
0.588235,0.591878
0.589916,0.387712
0.591597,0.162182
0.593277,-0.0722886
0.594958,-0.302782
0.596639,-0.516599
0.598319,-0.701958
0.6,-0.848643
0.601681,-0.94857
0.603361,-0.996233
0.605042,-0.989001
0.606723,-0.927274
0.608403,-0.81445
0.610084,-0.656746
0.611765,-0.462851
0.613445,-0.24345
0.615126,-0.0106331
0.616807,0.222771
0.618487,0.443899
0.620168,0.640567
0.621849,0.801935
0.623529,0.919111
0.62521,0.985638
0.626891,0.997849
0.628571,0.955071
0.630252,0.859661
0.631933,0.716877
0.633613,0.534587
0.635294,0.322837
0.636975,0.0932968
0.638655,-0.141385
0.640336,-0.368276
0.642017,-0.574872
0.643697,-0.749788
0.645378,-0.883384
0.647059,-0.968299
0.648739,-0.999853
0.65042,-0.976306
0.652101,-0.898957
0.653782,-0.772068
0.655462,-0.602631
0.657143,-0.399985
0.658824,-0.175296
0.660504,0.0590536
0.662185,0.290149
0.663866,0.505254
0.665546,0.692515
0.667227,0.841614
0.668908,0.944332
0.670588,0.99501
0.672269,0.990854
0.67395,0.932094
0.67563,0.821968
0.677311,0.666545
0.678992,0.474389
0.680672,0.256091
0.682353,0.0236794
0.684034,-0.210037
0.685714,-0.432178
0.687395,-0.630503
0.689076,-0.794081
0.690756,-0.9139
0.692437,-0.983354
0.694118,-0.998618
0.695798,-0.958849
0.697479,-0.86624
0.69916,-0.725894
0.70084,-0.545545
0.702521,-0.335132
0.704202,-0.10625
0.705882,0.128487
0.707563,0.356143
0.709244,0.564173
0.710924,0.741112
0.712605,0.87721
0.714286,0.964966
0.715966,0.999544
0.717647,0.979039
0.719328,0.904581
0.721008,0.780273
0.722689,0.612965
0.72437,0.411878
0.72605,0.188093
0.727731,-0.0460579
0.729412,-0.27767
0.731092,-0.493981
0.732773,-0.683069
0.734454,-0.834514
0.736134,-0.939971
0.737815,-0.993627
0.739496,-0.992526
0.741176,-0.936729
0.742857,-0.82931
0.744538,-0.676189
0.746218,-0.485804
0.747899,-0.268648
0.74958,-0.0366867
0.751261,0.197296
0.752941,0.420406
0.754622,0.620349
0.756303,0.786105
0.757983,0.90854
0.759664,0.980907
0.761345,0.999217
0.763025,0.962463
0.764706,0.872668
0.766387,0.734783
0.768067,0.556405
0.769748,0.347364
0.771429,0.11918
0.773109,-0.115571
0.77479,-0.343954
0.776471,-0.553381
0.778151,-0.732313
0.779832,-0.870888
0.781513,-0.96147
0.783193,-0.999067
0.784874,-0.981607
0.786555,-0.910052
0.788235,-0.788346
0.789916,-0.623195
0.791597,-0.423701
0.793277,-0.200858
0.794958,0.0330549
0.796639,0.265146
0.798319,0.482625
0.8,0.673507
0.801681,0.827274
0.803361,0.935451
0.805042,0.992076
0.806723,0.99403
0.808403,0.941205
0.810084,0.836511
0.811765,0.685719
0.813445,0.497137
0.815126,0.28116
0.816807,0.0496878
0.818487,-0.184522
0.820168,-0.408564
0.821849,-0.61009
0.823529,-0.777995
0.82521,-0.903026
0.826891,-0.978293
0.828571,-0.999647
0.830252,-0.965913
0.831933,-0.878949
0.833613,-0.743547
0.835294,-0.56717
0.836975,-0.359537
0.838655,-0.13209
0.840336,0.102636
0.842017,0.331706
0.843697,0.542496
0.845378,0.72339
0.847059,0.864419
0.848739,0.957811
0.85042,0.99842
0.852101,0.984008
0.853782,0.915369
0.855462,0.796285
0.857143,0.633319
0.858824,0.435452
0.860504,0.213588
0.862185,-0.0200463
0.863866,-0.252576
0.865546,-0.471187
0.867227,-0.663831
0.868908,-0.819893
0.870588,-0.930772
0.872269,-0.990357
0.87395,-0.995366
0.87563,-0.945521
0.877311,-0.843571
0.878992,-0.695132
0.880672,-0.508386
0.882353,-0.293624
0.884034,-0.0626804
0.885714,0.171717
0.887395,0.396652
0.889076,0.599728
0.890756,0.769754
0.892437,0.897359
0.894118,0.975513
0.895798,0.999908
0.897479,0.9692
0.89916,0.885081
0.90084,0.752186
0.902521,0.577839
0.904202,0.371649
0.905882,0.144978
0.907563,-0.0896829
0.909244,-0.319401
0.910924,-0.531518
0.912605,-0.714344
0.914286,-0.857803
0.915966,-0.95399
0.917647,-0.997605
0.919328,-0.986243
0.921008,-0.92053
0.922689,-0.804089
0.92437,-0.643336
0.92605,-0.44713
0.927731,-0.226283
0.929412,0.00703433
0.931092,0.239964
0.932773,0.459669
0.934454,0.654043
0.936134,0.812373
0.937815,0.925935
0.939496,0.988471
0.941176,0.996533
0.942857,0.949678
0.944538,0.850487
0.946218,0.704428
0.947899,0.519549
0.94958,0.306038
0.951261,0.0756624
0.952941,-0.158883
0.954622,-0.384673
0.956303,-0.589264
0.957983,-0.761382
0.959664,-0.891541
0.961345,-0.972569
0.963025,-1
0.964706,-0.972323
0.966387,-0.891062
0.968067,-0.760697
0.969748,-0.588411
0.971429,-0.383698
0.973109,-0.157841
0.97479,0.0767148
0.976471,0.307043
0.978151,0.520451
0.979832,0.705177
0.981513,0.851042
0.983193,0.950008
0.984874,0.99662
0.986555,0.98831
0.988235,0.925536
0.989916,0.811758
0.991597,0.653244
0.993277,0.458731
0.994958,0.238939
0.996639,0.00597883
0.998319,-0.227311
1,-0.448074


==> examples/regop.data/2-u.csv <==
x,y
0,1
0.00112994,0.99898
0.00225989,0.995916
0.00338983,0.99082
0.00451977,0.983703
0.00564972,0.974576
0.00677966,0.963454
0.0079096,0.950364
0.00903955,0.935335
0.0101695,0.9184
0.0112994,0.899589
0.0124294,0.878935
0.0135593,0.856484
0.0146893,0.832288
0.0158192,0.806394
0.0169492,0.778853
0.0180791,0.749716
0.019209,0.719048
0.020339,0.686914
0.0214689,0.653379
0.0225989,0.61851
0.0237288,0.582373
0.0248588,0.545047
0.0259887,0.506608
0.0271186,0.467137
0.0282486,0.426712
0.0293785,0.385413
0.0305085,0.343327
0.0316384,0.30054
0.0327684,0.25714
0.0338983,0.213215
0.0350282,0.168854
0.0361582,0.124147
0.0372881,0.0791874
0.0384181,0.0340661
0.039548,-0.0111244
0.040678,-0.0562921
0.0418079,-0.101345
0.0429379,-0.146192
0.0440678,-0.19074
0.0451977,-0.234899
0.0463277,-0.278576
0.0474576,-0.321684
0.0485876,-0.364137
0.0497175,-0.405847
0.0508475,-0.446727
0.0519774,-0.486693
0.0531073,-0.525664
0.0542373,-0.563564
0.0553672,-0.600314
0.0564972,-0.635838
0.0576271,-0.670059
0.0587571,-0.702912
0.059887,-0.734331
0.0610169,-0.764254
0.0621469,-0.792614
0.0632768,-0.819351
0.0644068,-0.844414
0.0655367,-0.867756
0.0666667,-0.889328
0.0677966,-0.909082
0.0689266,-0.926975
0.0700565,-0.942974
0.0711864,-0.957051
0.0723164,-0.969176
0.0734463,-0.97932
0.0745763,-0.987459
0.0757062,-0.993581
0.0768362,-0.997676
0.0779661,-0.999738
0.079096,-0.999756
0.080226,-0.997727
0.0813559,-0.99366
0.0824859,-0.987566
0.0836158,-0.979459
0.0847458,-0.96935
0.0858757,-0.957257
0.0870056,-0.943207
0.0881356,-0.927234
0.0892655,-0.909371
0.0903955,-0.889649
0.0915254,-0.868106
0.0926554,-0.844789
0.0937853,-0.819749
0.0949153,-0.793038
0.0960452,-0.764706
0.0971751,-0.734809
0.0983051,-0.70341
0.099435,-0.670576
0.100565,-0.636376
0.101695,-0.600875
0.102825,-0.564144
0.103955,-0.526259
0.105085,-0.487302
0.106215,-0.447351
0.107345,-0.406487
0.108475,-0.364789
0.109605,-0.322347
0.110734,-0.279247
0.111864,-0.235577
0.112994,-0.191427
0.114124,-0.146884
0.115254,-0.102042
0.116384,-0.0569904
0.117514,-0.0118233
0.118644,0.0333677
0.119774,0.0784903
0.120904,0.123453
0.122034,0.168164
0.123164,0.212532
0.124294,0.256465
0.125424,0.299873
0.126554,0.342669
0.127684,0.384766
0.128814,0.426079
0.129944,0.466521
0.131073,0.506007
0.132203,0.54446
0.133333,0.581802
0.134463,0.617958
0.135593,0.652852
0.136723,0.686408
0.137853,0.718562
0.138983,0.749251
0.140113,0.778412
0.141243,0.805983
0.142373,0.831902
0.143503,0.856123
0.144633,0.878597
0.145763,0.899281
0.146893,0.918126
0.148023,0.935091
0.149153,0.950146
0.150282,0.963264
0.151412,0.974417
0.152542,0.983579
0.153672,0.990727
0.154802,0.995851
0.155932,0.998944
0.157062,1
0.158192,0.999014
0.159322,0.995981
0.160452,0.990913
0.161582,0.983825
0.162712,0.97473
0.163842,0.963644
0.164972,0.950585
0.166102,0.935583
0.167232,0.918674
0.168362,0.899891
0.169492,0.87927
0.170621,0.856848
0.171751,0.832675
0.172881,0.806805
0.174011,0.779289
0.175141,0.750181
0.176271,0.719537
0.177401,0.687423
0.178531,0.653906
0.179661,0.619057
0.180791,0.582943
0.181921,0.545635
0.183051,0.507212
0.184181,0.467754
0.185311,0.427343
0.186441,0.386059
0.187571,0.343985
0.188701,0.301207
0.189831,0.257815
0.19096,0.213898
0.19209,0.169544
0.19322,0.124842
0.19435,0.0798852
0.19548,0.0347652
0.19661,-0.0104254
0.19774,-0.0555944
0.19887,-0.10065
0.2,-0.145499
0.20113,-0.190053
0.20226,-0.234218
0.20339,-0.277905
0.20452,-0.321023
0.20565,-0.363485
0.20678,-0.405206
0.20791,-0.4461
0.20904,-0.486083
0.210169,-0.525071
0.211299,-0.562985
0.212429,-0.599753
0.213559,-0.635297
0.214689,-0.669542
0.215819,-0.702417
0.216949,-0.733856
0.218079,-0.763799
0.219209,-0.792185
0.220339,-0.818952
0.221469,-0.844042
0.222599,-0.867407
0.223729,-0.889004
0.224859,-0.908788
0.225989,-0.926715
0.227119,-0.942745
0.228249,-0.956848
0.229379,-0.969
0.230508,-0.979176
0.231638,-0.987351
0.232768,-0.993505
0.233898,-0.997628
0.235028,-0.999718
0.236158,-0.999769
0.237288,-0.997777
0.238418,-0.993742
0.239548,-0.987676
0.240678,-0.979596
0.241808,-0.969519
0.242938,-0.957461
0.244068,-0.943443
0.245198,-0.927496
0.246328,-0.909658
0.247458,-0.889966
0.248588,-0.868455
0.249718,-0.845166
0.250847,-0.82015
0.251977,-0.793461
0.253107,-0.765154
0.254237,-0.735285
0.255367,-0.703909
0.256497,-0.671095
0.257627,-0.636913
0.258757,-0.601432
0.259887,-0.564722
0.261017,-0.526856
0.262147,-0.487913
0.263277,-0.447975
0.264407,-0.407124
0.265537,-0.365441
0.266667,-0.32301
0.267797,-0.279919
0.268927,-0.236256
0.270056,-0.192112
0.271186,-0.147576
0.272316,-0.102738
0.273446,-0.0576893
0.274576,-0.0125228
0.275706,0.032669
0.276836,0.0777937
0.277966,0.122759
0.279096,0.167474
0.280226,0.211847
0.281356,0.255789
0.282486,0.299207
0.283616,0.342013
0.284746,0.38412
0.285876,0.425444
0.287006,0.465901
0.288136,0.505405
0.289266,0.543874
0.290395,0.581233
0.291525,0.617406
0.292655,0.65232
0.293785,0.685901
0.294915,0.718078
0.296045,0.748787
0.297175,0.77797
0.298305,0.805566
0.299435,0.831517
0.300565,0.855764
0.301695,0.878263
0.302825,0.898971
0.303955,0.917846
0.305085,0.934846
0.306215,0.949931
0.307345,0.963075
0.308475,0.974256
0.309605,0.98345
0.310734,0.990635
0.311864,0.995791
0.312994,0.998912
0.314124,0.999996
0.315254,0.999042
0.316384,0.996046
0.317514,0.99101
0.318644,0.98395
0.319774,0.974883
0.320904,0.963828
0.322034,0.950804
0.323164,0.935833
0.324294,0.91895
0.325424,0.900193
0.326554,0.8796
0.327684,0.85721
0.328814,0.833065
0.329944,0.807218
0.331073,0.779724
0.332203,0.750641
0.333333,0.720024
0.334463,0.687933
0.335593,0.654435
0.336723,0.619604
0.337853,0.583509
0.338983,0.546222
0.340113,0.507816
0.341243,0.468372
0.342373,0.427974
0.343503,0.386702
0.344633,0.344641
0.345763,0.301874
0.346893,0.25849
0.348023,0.214579
0.349153,0.17023
0.350282,0.125534
0.351412,0.0805811
0.352542,0.0354629
0.353672,-0.00972793
0.354802,-0.0548987
0.355932,-0.099957
0.357062,-0.144811
0.358192,-0.189369
0.359322,-0.233541
0.360452,-0.277237
0.361582,-0.320366
0.362712,-0.362839
0.363842,-0.404571
0.364972,-0.445478
0.366102,-0.485477
0.367232,-0.524483
0.368362,-0.562416
0.369492,-0.599199
0.370621,-0.634761
0.371751,-0.669029
0.372881,-0.701929
0.374011,-0.733392
0.375141,-0.763357
0.376271,-0.791765
0.377401,-0.818559
0.378531,-0.84368
0.379661,-0.867073
0.380791,-0.888695
0.381921,-0.908504
0.383051,-0.926461
0.384181,-0.942525
0.385311,-0.956658
0.386441,-0.968837
0.387571,-0.979039
0.388701,-0.987246
0.389831,-0.993434
0.39096,-0.997588
0.39209,-0.999703
0.39322,-0.999778
0.39435,-0.997815
0.39548,-0.993812
0.39661,-0.987773
0.39774,-0.979714
0.39887,-0.969657
0.4,-0.957621
0.40113,-0.943627
0.40226,-0.927698
0.40339,-0.909872
0.40452,-0.890188
0.40565,-0.868686
0.40678,-0.845407
0.40791,-0.820393
0.40904,-0.793699
0.410169,-0.765382
0.411299,-0.735499
0.412429,-0.70411
0.413559,-0.671272
0.414689,-0.637056
0.415819,-0.601534
0.416949,-0.564777
0.418079,-0.526859
0.419209,-0.487851
0.420339,-0.447837
0.421469,-0.406897
0.422599,-0.365116
0.423729,-0.322575
0.424859,-0.279359
0.425989,-0.235555
0.427119,-0.191254
0.428249,-0.146545
0.429379,-0.101516
0.430508,-0.0562575
0.431638,-0.0108609
0.432768,0.0345827
0.433898,0.0799816
0.435028,0.125244
0.436158,0.17028
0.437288,0.214998
0.438418,0.259309
0.439548,0.303125
0.440678,0.346354
0.441808,0.388908
0.442938,0.430703
0.444068,0.471653
0.445198,0.511675
0.446328,0.550684
0.447458,0.588596
0.448588,0.625334
0.449718,0.660818
0.450847,0.694972
0.451977,0.727718
0.453107,0.758978
0.454237,0.788681
0.455367,0.816752
0.456497,0.84312
0.457627,0.867712
0.458757,0.890456
0.459887,0.911278
0.461017,0.930105
0.462147,0.946865
0.463277,0.961484
0.464407,0.973886
0.465537,0.983988
0.466667,0.991705
0.467797,0.996951
0.468927,0.999639
0.470056,0.99968
0.471186,0.996963
0.472316,0.991374
0.473446,0.982799
0.474576,0.971124
0.475706,0.956227
0.476836,0.937962
0.477966,0.916177
0.479096,0.89072
0.480226,0.861438
0.481356,0.828179
0.482486,0.79079
0.483616,0.749117
0.484746,0.703007
0.485876,0.652308
0.487006,0.596892
0.488136,0.536739
0.489266,0.471852
0.490395,0.402237
0.491525,0.3279
0.492655,0.248927
0.493785,0.165734
0.494915,0.0788213
0.496045,-0.0113139
0.497175,-0.104173
0.498305,-0.199123
0.499435,-0.294999
0.500565,-0.390502
0.501695,-0.484332
0.502825,-0.575189
0.503955,-0.661692
0.505085,-0.742125
0.506215,-0.81469
0.507345,-0.877588
0.508475,-0.929022
0.509605,-0.967315
0.510734,-0.99128
0.511864,-0.999851
0.512994,-0.991964
0.514124,-0.966553
0.515254,-0.922892
0.516384,-0.861613
0.517514,-0.783686
0.518644,-0.690083
0.519774,-0.581772
0.520904,-0.460061
0.522034,-0.327598
0.523164,-0.187365
0.524294,-0.0423458
0.525424,0.104476
0.526554,0.250062
0.527684,0.391157
0.528814,0.524448
0.529944,0.646626
0.531073,0.754378
0.532203,0.844702
0.533333,0.91583
0.534463,0.9663
0.535593,0.994652
0.536723,0.999426
0.537853,0.979652
0.538983,0.936329
0.540113,0.870943
0.541243,0.784984
0.542373,0.679939
0.543503,0.55766
0.544633,0.421442
0.545763,0.274943
0.546893,0.12182
0.548023,-0.0342677
0.549153,-0.189663
0.550282,-0.340711
0.551412,-0.483753
0.552542,-0.615135
0.553672,-0.731201
0.554802,-0.828662
0.555932,-0.905711
0.557062,-0.960906
0.558192,-0.992806
0.559322,-0.999972
0.560452,-0.98148
0.561582,-0.938478
0.562712,-0.872629
0.563842,-0.785597
0.564972,-0.679047
0.566102,-0.554999
0.567232,-0.416892
0.568362,-0.268524
0.569492,-0.11369
0.570621,0.0438143
0.571751,0.200212
0.572881,0.351811
0.574011,0.494938
0.575141,0.625919
0.576271,0.741083
0.577401,0.83714
0.578531,0.912343
0.579661,0.965328
0.580791,0.99473
0.581921,0.999186
0.583051,0.977853
0.584181,0.931969
0.585311,0.863295
0.586441,0.773591
0.587571,0.664616
0.588701,0.538477
0.589831,0.398668
0.59096,0.249029
0.59209,0.0934022
0.59322,-0.0643727
0.59435,-0.220488
0.59548,-0.371269
0.59661,-0.513076
0.59774,-0.642267
0.59887,-0.755202
0.6,-0.848633
0.60113,-0.920887
0.60226,-0.970684
0.60339,-0.996747
0.60452,-0.997794
0.60565,-0.973067
0.60678,-0.923888
0.60791,-0.852102
0.60904,-0.759552
0.610169,-0.64808
0.611299,-0.519868
0.612429,-0.378448
0.613559,-0.227691
0.614689,-0.0714676
0.615819,0.0863523
0.616949,0.241943
0.618079,0.391658
0.619209,0.531896
0.620339,0.659056
0.621469,0.769535
0.622599,0.860135
0.623729,0.929261
0.624859,0.97572
0.625989,0.998321
0.627119,0.99587
0.628249,0.967695
0.629379,0.915199
0.630508,0.840303
0.631638,0.744931
0.632768,0.631005
0.633898,0.500777
0.635028,0.357816
0.636158,0.206019
0.637288,0.0492866
0.638418,-0.108484
0.639548,-0.26345
0.640678,-0.411999
0.641808,-0.550571
0.642938,-0.675611
0.644068,-0.783559
0.645198,-0.871267
0.646328,-0.93722
0.647458,-0.980309
0.648588,-0.999429
0.649718,-0.99347
0.650847,-0.961846
0.651977,-0.906039
0.653107,-0.828055
0.654237,-0.729896
0.655367,-0.613566
0.656497,-0.481387
0.657627,-0.336962
0.658757,-0.184212
0.659887,-0.0270576
0.661017,0.130579
0.662147,0.284844
0.663277,0.432155
0.664407,0.568997
0.665537,0.691856
0.666667,0.797217
0.667797,0.881981
0.668927,0.944714
0.670056,0.984399
0.671186,1.00002
0.672316,0.990549
0.673446,0.955496
0.674576,0.896419
0.675706,0.815398
0.676836,0.714512
0.677966,0.595841
0.679096,0.461775
0.680226,0.31595
0.681356,0.162311
0.682486,0.00480481
0.683616,-0.152623
0.684746,-0.306106
0.685876,-0.452097
0.687006,-0.587132
0.688136,-0.707742
0.689266,-0.810462
0.690395,-0.892247
0.691525,-0.951743
0.692655,-0.988018
0.693785,-1.00014
0.694915,-0.987171
0.696045,-0.9487
0.697175,-0.886368
0.698305,-0.802335
0.699435,-0.698759
0.700565,-0.577799
0.701695,-0.441915
0.702825,-0.29477
0.703955,-0.14033
0.705085,0.0174416
0.706215,0.174579
0.707345,0.327209
0.708475,0.471819
0.709605,0.60499
0.710734,0.723301
0.711864,0.823331
0.712994,0.902089
0.714124,0.958304
0.715254,0.991134
0.716384,0.999737
0.717514,0.98327
0.718644,0.941405
0.719774,0.875862
0.720904,0.788873
0.722034,0.682672
0.723164,0.55949
0.724294,0.421852
0.725424,0.273453
0.726554,0.118277
0.727684,-0.0396905
0.728814,-0.196463
0.729944,-0.348158
0.731073,-0.491305
0.732203,-0.622533
0.733333,-0.738476
0.734463,-0.835764
0.735593,-0.911463
0.736723,-0.964383
0.737853,-0.993769
0.738983,-0.998864
0.740113,-0.978914
0.741243,-0.933673
0.742373,-0.86494
0.743503,-0.775025
0.744633,-0.666238
0.745763,-0.540889
0.746893,-0.401568
0.748023,-0.251995
0.749153,-0.0961691
0.750282,0.0619076
0.751412,0.218235
0.752542,0.368927
0.753672,0.510549
0.754802,0.639784
0.755932,0.753311
0.757062,0.847812
0.758192,0.920409
0.759322,0.969996
0.760452,0.995908
0.761582,0.99748
0.762712,0.974048
0.763842,0.925454
0.764972,0.853574
0.766102,0.760788
0.767232,0.649479
0.768362,0.522029
0.769492,0.381092
0.770621,0.230413
0.771751,0.0740081
0.772881,-0.0841061
0.774011,-0.239913
0.775141,-0.389521
0.776271,-0.52954
0.777401,-0.656705
0.778531,-0.767752
0.779661,-0.859415
0.780791,-0.928878
0.781921,-0.975116
0.783051,-0.997553
0.784181,-0.995611
0.785311,-0.968716
0.786441,-0.916794
0.787571,-0.841797
0.788701,-0.74618
0.789831,-0.632399
0.79096,-0.502908
0.79209,-0.360427
0.79322,-0.20872
0.79435,-0.0518176
0.79548,0.106252
0.79661,0.261461
0.79774,0.409915
0.79887,0.548269
0.8,0.67331
0.80113,0.781828
0.80226,0.870612
0.80339,0.936905
0.80452,0.979766
0.80565,0.99871
0.80678,0.99325
0.80791,0.962898
0.80904,0.907672
0.810169,0.829596
0.811299,0.731197
0.812429,0.615001
0.813559,0.483535
0.814689,0.339578
0.815819,0.186918
0.816949,0.029594
0.818079,-0.128354
0.819209,-0.282887
0.820339,-0.430112
0.821469,-0.566727
0.822599,-0.689578
0.823729,-0.795509
0.824859,-0.881367
0.825989,-0.944456
0.827119,-0.983919
0.828249,-0.999362
0.829379,-0.990387
0.830508,-0.956599
0.831638,-0.8981
0.832768,-0.816987
0.833898,-0.715857
0.835028,-0.597307
0.836158,-0.463932
0.837288,-0.318571
0.838418,-0.165032
0.839548,-0.00736252
0.840678,0.150388
0.841808,0.304169
0.842938,0.450093
0.844068,0.584902
0.845198,0.705502
0.846328,0.808796
0.847458,0.891687
0.848588,0.951544
0.849718,0.987595
0.850847,0.999533
0.851977,0.987051
0.853107,0.949842
0.854237,0.888093
0.855367,0.803977
0.856497,0.700159
0.857627,0.579306
0.858757,0.444085
0.859887,0.297393
0.861017,0.143054
0.862147,-0.0148778
0.863277,-0.172347
0.864407,-0.3253
0.865537,-0.469851
0.866667,-0.602792
0.867797,-0.721085
0.868927,-0.821692
0.870056,-0.901574
0.871186,-0.958164
0.872316,-0.990776
0.873446,-0.999194
0.874576,-0.983204
0.875706,-0.94259
0.876836,-0.877628
0.877966,-0.79056
0.879096,-0.684116
0.880226,-0.561031
0.881356,-0.424035
0.882486,-0.276084
0.883616,-0.121015
0.884746,0.037108
0.885876,0.194226
0.887006,0.346276
0.888136,0.489379
0.889266,0.620379
0.890395,0.736298
0.891525,0.834163
0.892655,0.910997
0.893785,0.964299
0.894915,0.993468
0.896045,0.998376
0.897175,0.978896
0.898305,0.934902
0.899435,0.866754
0.900565,0.776765
0.901695,0.667735
0.902825,0.542466
0.903955,0.403757
0.905085,0.254621
0.906215,0.0989079
0.907345,-0.0593196
0.908475,-0.215999
0.909605,-0.36707
0.910734,-0.50866
0.911864,-0.637663
0.912994,-0.751163
0.914124,-0.846245
0.915254,-0.919994
0.916384,-0.969974
0.917514,-0.995671
0.918644,-0.99705
0.919774,-0.974078
0.920904,-0.926719
0.922034,-0.855423
0.923164,-0.762569
0.924294,-0.651022
0.925424,-0.523643
0.926554,-0.383297
0.927684,-0.233048
0.928814,-0.0767585
0.929944,0.0815052
0.931073,0.237678
0.932203,0.387696
0.933333,0.527697
0.934463,0.654627
0.935593,0.765638
0.936723,0.857881
0.937853,0.928506
0.938983,0.975147
0.940113,0.997374
0.941243,0.99524
0.942373,0.968801
0.943503,0.918108
0.944633,0.843696
0.945763,0.748013
0.946893,0.633989
0.948023,0.504553
0.949153,0.362632
0.950282,0.211346
0.951412,0.0545666
0.952542,-0.103644
0.953672,-0.259225
0.954802,-0.408114
0.955932,-0.546462
0.957062,-0.67127
0.958192,-0.779752
0.959322,-0.86912
0.960452,-0.93659
0.961582,-0.979862
0.962712,-0.998595
0.963842,-0.992934
0.964972,-0.963026
0.966102,-0.909017
0.967232,-0.831527
0.968362,-0.73307
0.969492,-0.616637
0.970621,-0.485217
0.971751,-0.341798
0.972881,-0.189549
0.974011,-0.03235
0.975141,0.125739
0.976271,0.280657
0.977401,0.428346
0.978531,0.564968
0.979661,0.687582
0.980791,0.793468
0.981921,0.879909
0.983051,0.944184
0.984181,0.984067
0.985311,0.999303
0.986441,0.990128
0.987571,0.956778
0.988701,0.89949
0.989831,0.818969
0.99096,0.717792
0.99209,0.599004
0.99322,0.465652
0.99435,0.320779
0.99548,0.167607
0.99661,0.0100512
0.99774,-0.147798
0.99887,-0.30185
1,-0.448014


==> examples/spline.data/spline-2.csv <==
t,B_0_2,B_1_2,B_2_2,B_3_2,B_4_2
0.000000,1.000000,0.000000,0.000000,0.000000,0.000000
0.047619,0.952381,0.047619,0.000000,0.000000,0.000000
0.095238,0.904762,0.095238,0.000000,0.000000,0.000000
0.142857,0.857143,0.142857,0.000000,0.000000,0.000000
0.190476,0.809524,0.190476,0.000000,0.000000,0.000000
0.238095,0.761905,0.238095,0.000000,0.000000,0.000000
0.285714,0.714286,0.285714,0.000000,0.000000,0.000000
0.333333,0.666667,0.333333,0.000000,0.000000,0.000000
0.380952,0.619048,0.380952,0.000000,0.000000,0.000000
0.428571,0.571429,0.428571,0.000000,0.000000,0.000000
0.476190,0.523810,0.476190,0.000000,0.000000,0.000000
0.523810,0.476190,0.523810,0.000000,0.000000,0.000000
0.571429,0.428571,0.571429,0.000000,0.000000,0.000000
0.619048,0.380952,0.619048,0.000000,0.000000,0.000000
0.666667,0.333333,0.666667,0.000000,0.000000,0.000000
0.714286,0.285714,0.714286,0.000000,0.000000,0.000000
0.761905,0.238095,0.761905,0.000000,0.000000,0.000000
0.809524,0.190476,0.809524,0.000000,0.000000,0.000000
0.857143,0.142857,0.857143,0.000000,0.000000,0.000000
0.904762,0.095238,0.904762,0.000000,0.000000,0.000000
0.952381,0.047619,0.952381,0.000000,0.000000,0.000000
1.000000,0.000000,1.000000,0.000000,0.000000,0.000000
1.047619,0.000000,0.952381,0.047619,0.000000,0.000000
1.095238,0.000000,0.904762,0.095238,0.000000,0.000000
1.142857,0.000000,0.857143,0.142857,0.000000,0.000000
1.190476,0.000000,0.809524,0.190476,0.000000,0.000000
1.238095,0.000000,0.761905,0.238095,0.000000,0.000000
1.285714,0.000000,0.714286,0.285714,0.000000,0.000000
1.333333,0.000000,0.666667,0.333333,0.000000,0.000000
1.380952,0.000000,0.619048,0.380952,0.000000,0.000000
1.428571,0.000000,0.571429,0.428571,0.000000,0.000000
1.476190,0.000000,0.523810,0.476190,0.000000,0.000000
1.523810,0.000000,0.476190,0.523810,0.000000,0.000000
1.571429,0.000000,0.428571,0.571429,0.000000,0.000000
1.619048,0.000000,0.380952,0.619048,0.000000,0.000000
1.666667,0.000000,0.333333,0.666667,0.000000,0.000000
1.714286,0.000000,0.285714,0.714286,0.000000,0.000000
1.761905,0.000000,0.238095,0.761905,0.000000,0.000000
1.809524,0.000000,0.190476,0.809524,0.000000,0.000000
1.857143,0.000000,0.142857,0.857143,0.000000,0.000000
1.904762,0.000000,0.095238,0.904762,0.000000,0.000000
1.952381,0.000000,0.047619,0.952381,0.000000,0.000000
2.000000,0.000000,0.000000,1.000000,0.000000,0.000000
2.047619,0.000000,0.000000,0.952381,0.047619,0.000000
2.095238,0.000000,0.000000,0.904762,0.095238,0.000000
2.142857,0.000000,0.000000,0.857143,0.142857,0.000000
2.190476,0.000000,0.000000,0.809524,0.190476,0.000000
2.238095,0.000000,0.000000,0.761905,0.238095,0.000000
2.285714,0.000000,0.000000,0.714286,0.285714,0.000000
2.333333,0.000000,0.000000,0.666667,0.333333,0.000000
2.380952,0.000000,0.000000,0.619048,0.380952,0.000000
2.428571,0.000000,0.000000,0.571429,0.428571,0.000000
2.476190,0.000000,0.000000,0.523810,0.476190,0.000000
2.523810,0.000000,0.000000,0.476190,0.523810,0.000000
2.571429,0.000000,0.000000,0.428571,0.571429,0.000000
2.619048,0.000000,0.000000,0.380952,0.619048,0.000000
2.666667,0.000000,0.000000,0.333333,0.666667,0.000000
2.714286,0.000000,0.000000,0.285714,0.714286,0.000000
2.761905,0.000000,0.000000,0.238095,0.761905,0.000000
2.809524,0.000000,0.000000,0.190476,0.809524,0.000000
2.857143,0.000000,0.000000,0.142857,0.857143,0.000000
2.904762,0.000000,0.000000,0.095238,0.904762,0.000000
2.952381,0.000000,0.000000,0.047619,0.952381,0.000000
3.000000,0.000000,0.000000,0.000000,1.000000,0.000000
3.047619,0.000000,0.000000,0.000000,0.952381,0.047619
3.095238,0.000000,0.000000,0.000000,0.904762,0.095238
3.142857,0.000000,0.000000,0.000000,0.857143,0.142857
3.190476,0.000000,0.000000,0.000000,0.809524,0.190476
3.238095,0.000000,0.000000,0.000000,0.761905,0.238095
3.285714,0.000000,0.000000,0.000000,0.714286,0.285714
3.333333,0.000000,0.000000,0.000000,0.666667,0.333333
3.380952,0.000000,0.000000,0.000000,0.619048,0.380952
3.428571,0.000000,0.000000,0.000000,0.571429,0.428571
3.476190,0.000000,0.000000,0.000000,0.523810,0.476190
3.523810,0.000000,0.000000,0.000000,0.476190,0.523810
3.571429,0.000000,0.000000,0.000000,0.428571,0.571429
3.619048,0.000000,0.000000,0.000000,0.380952,0.619048
3.666667,0.000000,0.000000,0.000000,0.333333,0.666667
3.714286,0.000000,0.000000,0.000000,0.285714,0.714286
3.761905,0.000000,0.000000,0.000000,0.238095,0.761905
3.809524,0.000000,0.000000,0.000000,0.190476,0.809524
3.857143,0.000000,0.000000,0.000000,0.142857,0.857143
3.904762,0.000000,0.000000,0.000000,0.095238,0.904762
3.952381,0.000000,0.000000,0.000000,0.047619,0.952381
4.000000,0.000000,0.000000,0.000000,0.000000,1.000000


==> examples/spline.data/spline-3.csv <==
t,B_0_3,B_1_3,B_2_3,B_3_3,B_4_3,B_5_3
0.000000,1.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.047619,0.907029,0.091837,0.001134,0.000000,0.000000,0.000000
0.095238,0.818594,0.176871,0.004535,0.000000,0.000000,0.000000
0.142857,0.734694,0.255102,0.010204,0.000000,0.000000,0.000000
0.190476,0.655329,0.326531,0.018141,0.000000,0.000000,0.000000
0.238095,0.580499,0.391156,0.028345,0.000000,0.000000,0.000000
0.285714,0.510204,0.448980,0.040816,0.000000,0.000000,0.000000
0.333333,0.444444,0.500000,0.055556,0.000000,0.000000,0.000000
0.380952,0.383220,0.544218,0.072562,0.000000,0.000000,0.000000
0.428571,0.326531,0.581633,0.091837,0.000000,0.000000,0.000000
0.476190,0.274376,0.612245,0.113379,0.000000,0.000000,0.000000
0.523810,0.226757,0.636054,0.137188,0.000000,0.000000,0.000000
0.571429,0.183673,0.653061,0.163265,0.000000,0.000000,0.000000
0.619048,0.145125,0.663265,0.191610,0.000000,0.000000,0.000000
0.666667,0.111111,0.666667,0.222222,0.000000,0.000000,0.000000
0.714286,0.081633,0.663265,0.255102,0.000000,0.000000,0.000000
0.761905,0.056689,0.653061,0.290249,0.000000,0.000000,0.000000
0.809524,0.036281,0.636054,0.327664,0.000000,0.000000,0.000000
0.857143,0.020408,0.612245,0.367347,0.000000,0.000000,0.000000
0.904762,0.009070,0.581633,0.409297,0.000000,0.000000,0.000000
0.952381,0.002268,0.544218,0.453515,0.000000,0.000000,0.000000
1.000000,0.000000,0.500000,0.500000,0.000000,0.000000,0.000000
1.047619,0.000000,0.453515,0.545351,0.001134,0.000000,0.000000
1.095238,0.000000,0.409297,0.586168,0.004535,0.000000,0.000000
1.142857,0.000000,0.367347,0.622449,0.010204,0.000000,0.000000
1.190476,0.000000,0.327664,0.654195,0.018141,0.000000,0.000000
1.238095,0.000000,0.290249,0.681406,0.028345,0.000000,0.000000
1.285714,0.000000,0.255102,0.704082,0.040816,0.000000,0.000000
1.333333,0.000000,0.222222,0.722222,0.055556,0.000000,0.000000
1.380952,0.000000,0.191610,0.735828,0.072562,0.000000,0.000000
1.428571,0.000000,0.163265,0.744898,0.091837,0.000000,0.000000
1.476190,0.000000,0.137188,0.749433,0.113379,0.000000,0.000000
1.523810,0.000000,0.113379,0.749433,0.137188,0.000000,0.000000
1.571429,0.000000,0.091837,0.744898,0.163265,0.000000,0.000000
1.619048,0.000000,0.072562,0.735828,0.191610,0.000000,0.000000
1.666667,0.000000,0.055556,0.722222,0.222222,0.000000,0.000000
1.714286,0.000000,0.040816,0.704082,0.255102,0.000000,0.000000
1.761905,0.000000,0.028345,0.681406,0.290249,0.000000,0.000000
1.809524,0.000000,0.018141,0.654195,0.327664,0.000000,0.000000
1.857143,0.000000,0.010204,0.622449,0.367347,0.000000,0.000000
1.904762,0.000000,0.004535,0.586168,0.409297,0.000000,0.000000
1.952381,0.000000,0.001134,0.545351,0.453515,0.000000,0.000000
2.000000,0.000000,0.000000,0.500000,0.500000,0.000000,0.000000
2.047619,0.000000,0.000000,0.453515,0.545351,0.001134,0.000000
2.095238,0.000000,0.000000,0.409297,0.586168,0.004535,0.000000
2.142857,0.000000,0.000000,0.367347,0.622449,0.010204,0.000000
2.190476,0.000000,0.000000,0.327664,0.654195,0.018141,0.000000
2.238095,0.000000,0.000000,0.290249,0.681406,0.028345,0.000000
2.285714,0.000000,0.000000,0.255102,0.704082,0.040816,0.000000
2.333333,0.000000,0.000000,0.222222,0.722222,0.055556,0.000000
2.380952,0.000000,0.000000,0.191610,0.735828,0.072562,0.000000
2.428571,0.000000,0.000000,0.163265,0.744898,0.091837,0.000000
2.476190,0.000000,0.000000,0.137188,0.749433,0.113379,0.000000
2.523810,0.000000,0.000000,0.113379,0.749433,0.137188,0.000000
2.571429,0.000000,0.000000,0.091837,0.744898,0.163265,0.000000
2.619048,0.000000,0.000000,0.072562,0.735828,0.191610,0.000000
2.666667,0.000000,0.000000,0.055556,0.722222,0.222222,0.000000
2.714286,0.000000,0.000000,0.040816,0.704082,0.255102,0.000000
2.761905,0.000000,0.000000,0.028345,0.681406,0.290249,0.000000
2.809524,0.000000,0.000000,0.018141,0.654195,0.327664,0.000000
2.857143,0.000000,0.000000,0.010204,0.622449,0.367347,0.000000
2.904762,0.000000,0.000000,0.004535,0.586168,0.409297,0.000000
2.952381,0.000000,0.000000,0.001134,0.545351,0.453515,0.000000
3.000000,0.000000,0.000000,0.000000,0.500000,0.500000,0.000000
3.047619,0.000000,0.000000,0.000000,0.453515,0.544218,0.002268
3.095238,0.000000,0.000000,0.000000,0.409297,0.581633,0.009070
3.142857,0.000000,0.000000,0.000000,0.367347,0.612245,0.020408
3.190476,0.000000,0.000000,0.000000,0.327664,0.636054,0.036281
3.238095,0.000000,0.000000,0.000000,0.290249,0.653061,0.056689
3.285714,0.000000,0.000000,0.000000,0.255102,0.663265,0.081633
3.333333,0.000000,0.000000,0.000000,0.222222,0.666667,0.111111
3.380952,0.000000,0.000000,0.000000,0.191610,0.663265,0.145125
3.428571,0.000000,0.000000,0.000000,0.163265,0.653061,0.183673
3.476190,0.000000,0.000000,0.000000,0.137188,0.636054,0.226757
3.523810,0.000000,0.000000,0.000000,0.113379,0.612245,0.274376
3.571429,0.000000,0.000000,0.000000,0.091837,0.581633,0.326531
3.619048,0.000000,0.000000,0.000000,0.072562,0.544218,0.383220
3.666667,0.000000,0.000000,0.000000,0.055556,0.500000,0.444444
3.714286,0.000000,0.000000,0.000000,0.040816,0.448980,0.510204
3.761905,0.000000,0.000000,0.000000,0.028345,0.391156,0.580499
3.809524,0.000000,0.000000,0.000000,0.018141,0.326531,0.655329
3.857143,0.000000,0.000000,0.000000,0.010204,0.255102,0.734694
3.904762,0.000000,0.000000,0.000000,0.004535,0.176871,0.818594
3.952381,0.000000,0.000000,0.000000,0.001134,0.091837,0.907029
4.000000,0.000000,0.000000,0.000000,0.000000,0.000000,1.000000


==> examples/spline.data/spline-4.csv <==
t,B_0_4,B_1_4,B_2_4,B_3_4,B_4_4,B_5_4,B_6_4
0.000000,1.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.047619,0.863838,0.132842,0.003302,0.000018,0.000000,0.000000,0.000000
0.095238,0.740633,0.246410,0.012814,0.000144,0.000000,0.000000,0.000000
0.142857,0.629738,0.341837,0.027940,0.000486,0.000000,0.000000,0.000000
0.190476,0.530504,0.420257,0.048087,0.001152,0.000000,0.000000,0.000000
0.238095,0.442285,0.482804,0.072661,0.002250,0.000000,0.000000,0.000000
0.285714,0.364431,0.530612,0.101069,0.003887,0.000000,0.000000,0.000000
0.333333,0.296296,0.564815,0.132716,0.006173,0.000000,0.000000,0.000000
0.380952,0.237231,0.586546,0.167009,0.009214,0.000000,0.000000,0.000000
0.428571,0.186589,0.596939,0.203353,0.013120,0.000000,0.000000,0.000000
0.476190,0.143721,0.597128,0.241155,0.017997,0.000000,0.000000,0.000000
0.523810,0.107980,0.588246,0.279820,0.023953,0.000000,0.000000,0.000000
0.571429,0.078717,0.571429,0.318756,0.031098,0.000000,0.000000,0.000000
0.619048,0.055286,0.547808,0.357368,0.039539,0.000000,0.000000,0.000000
0.666667,0.037037,0.518519,0.395062,0.049383,0.000000,0.000000,0.000000
0.714286,0.023324,0.484694,0.431244,0.060739,0.000000,0.000000,0.000000
0.761905,0.013497,0.447468,0.465321,0.073714,0.000000,0.000000,0.000000
0.809524,0.006911,0.407974,0.496698,0.088417,0.000000,0.000000,0.000000
0.857143,0.002915,0.367347,0.524781,0.104956,0.000000,0.000000,0.000000
0.904762,0.000864,0.326720,0.548978,0.123439,0.000000,0.000000,0.000000
0.952381,0.000108,0.287226,0.568693,0.143973,0.000000,0.000000,0.000000
1.000000,0.000000,0.250000,0.583333,0.166667,0.000000,0.000000,0.000000
1.047619,0.000000,0.215959,0.592467,0.191556,0.000018,0.000000,0.000000
1.095238,0.000000,0.185158,0.596309,0.218389,0.000144,0.000000,0.000000
1.142857,0.000000,0.157434,0.595238,0.246842,0.000486,0.000000,0.000000
1.190476,0.000000,0.132626,0.589632,0.276590,0.001152,0.000000,0.000000
1.238095,0.000000,0.110571,0.579869,0.307310,0.002250,0.000000,0.000000
1.285714,0.000000,0.091108,0.566327,0.338678,0.003887,0.000000,0.000000
1.333333,0.000000,0.074074,0.549383,0.370370,0.006173,0.000000,0.000000
1.380952,0.000000,0.059308,0.529415,0.402062,0.009214,0.000000,0.000000
1.428571,0.000000,0.046647,0.506803,0.433431,0.013120,0.000000,0.000000
1.476190,0.000000,0.035930,0.481922,0.464151,0.017997,0.000000,0.000000
1.523810,0.000000,0.026995,0.455152,0.493899,0.023953,0.000000,0.000000
1.571429,0.000000,0.019679,0.426871,0.522352,0.031098,0.000000,0.000000
1.619048,0.000000,0.013821,0.397455,0.549185,0.039539,0.000000,0.000000
1.666667,0.000000,0.009259,0.367284,0.574074,0.049383,0.000000,0.000000
1.714286,0.000000,0.005831,0.336735,0.596696,0.060739,0.000000,0.000000
1.761905,0.000000,0.003374,0.306185,0.616726,0.073714,0.000000,0.000000
1.809524,0.000000,0.001728,0.276014,0.633841,0.088417,0.000000,0.000000
1.857143,0.000000,0.000729,0.246599,0.647716,0.104956,0.000000,0.000000
1.904762,0.000000,0.000216,0.218317,0.658028,0.123439,0.000000,0.000000
1.952381,0.000000,0.000027,0.191547,0.664453,0.143973,0.000000,0.000000
2.000000,0.000000,0.000000,0.166667,0.666667,0.166667,0.000000,0.000000
2.047619,0.000000,0.000000,0.143973,0.664453,0.191547,0.000027,0.000000
2.095238,0.000000,0.000000,0.123439,0.658028,0.218317,0.000216,0.000000
2.142857,0.000000,0.000000,0.104956,0.647716,0.246599,0.000729,0.000000
2.190476,0.000000,0.000000,0.088417,0.633841,0.276014,0.001728,0.000000
2.238095,0.000000,0.000000,0.073714,0.616726,0.306185,0.003374,0.000000
2.285714,0.000000,0.000000,0.060739,0.596696,0.336735,0.005831,0.000000
2.333333,0.000000,0.000000,0.049383,0.574074,0.367284,0.009259,0.000000
2.380952,0.000000,0.000000,0.039539,0.549185,0.397455,0.013821,0.000000
2.428571,0.000000,0.000000,0.031098,0.522352,0.426871,0.019679,0.000000
2.476190,0.000000,0.000000,0.023953,0.493899,0.455152,0.026995,0.000000
2.523810,0.000000,0.000000,0.017997,0.464151,0.481922,0.035930,0.000000
2.571429,0.000000,0.000000,0.013120,0.433431,0.506803,0.046647,0.000000
2.619048,0.000000,0.000000,0.009214,0.402062,0.529415,0.059308,0.000000
2.666667,0.000000,0.000000,0.006173,0.370370,0.549383,0.074074,0.000000
2.714286,0.000000,0.000000,0.003887,0.338678,0.566327,0.091108,0.000000
2.761905,0.000000,0.000000,0.002250,0.307310,0.579869,0.110571,0.000000
2.809524,0.000000,0.000000,0.001152,0.276590,0.589632,0.132626,0.000000
2.857143,0.000000,0.000000,0.000486,0.246842,0.595238,0.157434,0.000000
2.904762,0.000000,0.000000,0.000144,0.218389,0.596309,0.185158,0.000000
2.952381,0.000000,0.000000,0.000018,0.191556,0.592467,0.215959,0.000000
3.000000,0.000000,0.000000,0.000000,0.166667,0.583333,0.250000,0.000000
3.047619,0.000000,0.000000,0.000000,0.143973,0.568693,0.287226,0.000108
3.095238,0.000000,0.000000,0.000000,0.123439,0.548978,0.326720,0.000864
3.142857,0.000000,0.000000,0.000000,0.104956,0.524781,0.367347,0.002915
3.190476,0.000000,0.000000,0.000000,0.088417,0.496698,0.407974,0.006911
3.238095,0.000000,0.000000,0.000000,0.073714,0.465321,0.447468,0.013497
3.285714,0.000000,0.000000,0.000000,0.060739,0.431244,0.484694,0.023324
3.333333,0.000000,0.000000,0.000000,0.049383,0.395062,0.518519,0.037037
3.380952,0.000000,0.000000,0.000000,0.039539,0.357368,0.547808,0.055286
3.428571,0.000000,0.000000,0.000000,0.031098,0.318756,0.571429,0.078717
3.476190,0.000000,0.000000,0.000000,0.023953,0.279820,0.588246,0.107980
3.523810,0.000000,0.000000,0.000000,0.017997,0.241155,0.597128,0.143721
3.571429,0.000000,0.000000,0.000000,0.013120,0.203353,0.596939,0.186589
3.619048,0.000000,0.000000,0.000000,0.009214,0.167009,0.586546,0.237231
3.666667,0.000000,0.000000,0.000000,0.006173,0.132716,0.564815,0.296296
3.714286,0.000000,0.000000,0.000000,0.003887,0.101069,0.530612,0.364431
3.761905,0.000000,0.000000,0.000000,0.002250,0.072661,0.482804,0.442285
3.809524,0.000000,0.000000,0.000000,0.001152,0.048087,0.420257,0.530504
3.857143,0.000000,0.000000,0.000000,0.000486,0.027940,0.341837,0.629738
3.904762,0.000000,0.000000,0.000000,0.000144,0.012814,0.246410,0.740633
3.952381,0.000000,0.000000,0.000000,0.000018,0.003302,0.132842,0.863838
4.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,1.000000

